Performance and Scalability of Voltage Controllers in Multi-Terminal HVDC Networks

In this paper, we compare the transient performance of a multi-terminal high-voltage DC (MTDC) grid equipped with a slack bus for voltage control to that of two distributed control schemes: a standard droop controller and a distributed averaging proportional-integral (DAPI) controller. We evaluate performance in terms of an H2 metric that quantifies expected deviations from nominal voltages, and show that the transient performance of a droop or DAPI controlled MTDC grid is always superior to that of an MTDC grid with a slack bus. In particular, by studying systems built up over lattice networks, we show that the H2 norm of a slack bus controlled system may scale unboundedly with network size, while the norm remains uniformly bounded with droop or DAPI control. We simulate the control strategies on radial MTDC networks to demonstrate that the transient performance for the slack bus controlled system deteriorates significantly as the network grows, which is not the case with the distributed control strategies.

==> Simulations/Plot_data/DAPI_string_large_n_V.txt <==
0.000000e+00 3.953161e-01 1.339555e+00 2.683026e+00 -2.275102e+00 -4.218468e-01 1.602273e-01 1.667277e-01 -3.882370e-02 1.194824e+00 8.751356e-01 
6.006006e-02 3.223850e-01 1.079879e+00 2.309722e+00 -2.019730e+00 -4.676201e-01 2.154176e-01 1.579608e-01 -3.603680e-02 1.076219e+00 8.192811e-01 
1.201201e-01 2.589365e-01 8.712033e-01 2.001372e+00 -1.803546e+00 -4.975361e-01 2.610894e-01 1.565904e-01 -3.419912e-02 9.759668e-01 7.734159e-01 
1.801802e-01 2.034703e-01 7.032050e-01 1.746240e+00 -1.620015e+00 -5.157270e-01 2.984076e-01 1.606137e-01 -3.295252e-02 8.900288e-01 7.355513e-01 
2.402402e-01 1.548628e-01 5.676859e-01 1.534637e+00 -1.463679e+00 -5.252466e-01 3.283834e-01 1.683571e-01 -3.206684e-02 8.153849e-01 7.040281e-01 
3.003003e-01 1.121761e-01 4.581360e-01 1.358666e+00 -1.330031e+00 -5.284010e-01 3.519252e-01 1.784945e-01 -3.140286e-02 7.497062e-01 6.774995e-01 
3.603604e-01 7.460710e-02 3.693835e-01 1.211903e+00 -1.215356e+00 -5.269431e-01 3.698494e-01 1.900008e-01 -3.088587e-02 6.911825e-01 6.548766e-01 
4.204204e-01 4.146489e-02 2.973150e-01 1.089121e+00 -1.116586e+00 -5.222057e-01 3.828868e-01 2.020961e-01 -3.048417e-02 6.384036e-01 6.352813e-01 
4.804805e-01 1.215504e-02 2.386547e-01 9.860547e-01 -1.031187e+00 -5.151996e-01 3.916881e-01 2.141967e-01 -3.019317e-02 5.902711e-01 6.180076e-01 
5.405405e-01 -1.383381e-02 1.907898e-01 8.992270e-01 -9.570616e-01 -5.066880e-01 3.968305e-01 2.258736e-01 -3.002420e-02 5.459292e-01 6.024909e-01 
6.006006e-01 -3.694148e-02 1.516325e-01 8.257936e-01 -8.924711e-01 -4.972448e-01 3.988241e-01 2.368205e-01 -2.999676e-02 5.047116e-01 5.882813e-01 
6.606607e-01 -5.754627e-02 1.195118e-01 7.634265e-01 -8.359716e-01 -4.872976e-01 3.981182e-01 2.468260e-01 -3.013326e-02 4.660997e-01 5.750232e-01 
7.207207e-01 -7.597367e-02 9.308774e-02 7.102170e-01 -7.863609e-01 -4.771627e-01 3.951079e-01 2.557536e-01 -3.045557e-02 4.296899e-01 5.624377e-01 
7.807808e-01 -9.250385e-02 7.128336e-02 6.645981e-01 -7.426365e-01 -4.670709e-01 3.901398e-01 2.635239e-01 -3.098285e-02 3.951681e-01 5.503082e-01 
8.408408e-01 -1.073781e-01 5.323158e-02 6.252812e-01 -7.039594e-01 -4.571875e-01 3.835179e-01 2.701017e-01 -3.173027e-02 3.622902e-01 5.384693e-01 
9.009009e-01 -1.208041e-01 3.823273e-02 5.912053e-01 -6.696264e-01 -4.476281e-01 3.755080e-01 2.754852e-01 -3.270840e-02 3.308660e-01 5.267967e-01 
9.609610e-01 -1.329611e-01 2.572108e-02 5.614954e-01 -6.390455e-01 -4.384705e-01 3.663428e-01 2.796972e-01 -3.392298e-02 3.007474e-01 5.151996e-01 
1.021021e+00 -1.440033e-01 1.523828e-02 5.354294e-01 -6.117175e-01 -4.297637e-01 3.562257e-01 2.827792e-01 -3.537500e-02 2.718192e-01 5.036142e-01 
1.081081e+00 -1.540639e-01 6.412322e-03 5.124101e-01 -5.872195e-01 -4.215349e-01 3.453347e-01 2.847857e-01 -3.706099e-02 2.439915e-01 4.919983e-01 
1.141141e+00 -1.632575e-01 -1.059275e-03 4.919434e-01 -5.651919e-01 -4.137951e-01 3.338254e-01 2.857802e-01 -3.897339e-02 2.171939e-01 4.803273e-01 
1.201201e+00 -1.716829e-01 -7.422757e-03 4.736200e-01 -5.453281e-01 -4.065432e-01 3.218338e-01 2.858321e-01 -4.110099e-02 1.913715e-01 4.685901e-01 
1.261261e+00 -1.794252e-01 -1.287880e-02 4.571007e-01 -5.273654e-01 -3.997688e-01 3.094793e-01 2.850143e-01 -4.342943e-02 1.664811e-01 4.567865e-01 
1.321321e+00 -1.865574e-01 -1.759103e-02 4.421041e-01 -5.110774e-01 -3.934552e-01 2.968663e-01 2.834012e-01 -4.594162e-02 1.424887e-01 4.449250e-01 
1.381381e+00 -1.931424e-01 -2.169283e-02 4.283969e-01 -4.962688e-01 -3.875806e-01 2.840863e-01 2.810673e-01 -4.861827e-02 1.193671e-01 4.330202e-01 
1.441441e+00 -1.992340e-01 -2.529284e-02 4.157854e-01 -4.827696e-01 -3.821201e-01 2.712197e-01 2.780865e-01 -5.143826e-02 9.709493e-02 4.210920e-01 
1.501502e+00 -2.048783e-01 -2.847940e-02 4.041090e-01 -4.704315e-01 -3.770464e-01 2.583372e-01 2.745305e-01 -5.437906e-02 7.565466e-02 4.091636e-01 
1.561562e+00 -2.101143e-01 -3.132409e-02 3.932349e-01 -4.591243e-01 -3.723307e-01 2.455010e-01 2.704691e-01 -5.741714e-02 5.503209e-02 3.972607e-01 
1.621622e+00 -2.149753e-01 -3.388466e-02 3.830529e-01 -4.487333e-01 -3.679433e-01 2.327658e-01 2.659693e-01 -6.052824e-02 3.521540e-02 3.854108e-01 
1.681682e+00 -2.194895e-01 -3.620742e-02 3.734723e-01 -4.391568e-01 -3.638544e-01 2.201798e-01 2.610951e-01 -6.368772e-02 1.619458e-02 3.736421e-01 
1.741742e+00 -2.236804e-01 -3.832914e-02 3.644183e-01 -4.303041e-01 -3.600339e-01 2.077856e-01 2.559073e-01 -6.687083e-02 -2.039048e-03 3.619834e-01 
1.801802e+00 -2.275677e-01 -4.027869e-02 3.558294e-01 -4.220942e-01 -3.564521e-01 1.956207e-01 2.504637e-01 -7.005292e-02 -1.949322e-02 3.504631e-01 
1.861862e+00 -2.311674e-01 -4.207833e-02 3.476557e-01 -4.144542e-01 -3.530799e-01 1.837184e-01 2.448186e-01 -7.320967e-02 -3.617501e-02 3.391093e-01 
1.921922e+00 -2.344929e-01 -4.374482e-02 3.398564e-01 -4.073181e-01 -3.498887e-01 1.721079e-01 2.390231e-01 -7.631726e-02 -5.209108e-02 3.279492e-01 
1.981982e+00 -2.375548e-01 -4.529036e-02 3.323988e-01 -4.006262e-01 -3.468508e-01 1.608149e-01 2.331251e-01 -7.935256e-02 -6.724789e-02 3.170089e-01 
2.042042e+00 -2.403616e-01 -4.672332e-02 3.252565e-01 -3.943242e-01 -3.439394e-01 1.498621e-01 2.271694e-01 -8.229326e-02 -8.165182e-02 3.063134e-01 
2.102102e+00 -2.429198e-01 -4.804893e-02 3.184090e-01 -3.883625e-01 -3.411288e-01 1.392695e-01 2.211974e-01 -8.511795e-02 -9.530935e-02 2.958863e-01 
2.162162e+00 -2.452342e-01 -4.926982e-02 3.118400e-01 -3.826957e-01 -3.383940e-01 1.290544e-01 2.152478e-01 -8.780627e-02 -1.082271e-01 2.857495e-01 
2.222222e+00 -2.473085e-01 -5.038650e-02 3.055374e-01 -3.772820e-01 -3.357116e-01 1.192319e-01 2.093563e-01 -9.033901e-02 -1.204121e-01 2.759236e-01 
2.282282e+00 -2.491450e-01 -5.139775e-02 2.994918e-01 -3.720833e-01 -3.330590e-01 1.098149e-01 2.035557e-01 -9.269810e-02 -1.318714e-01 2.664273e-01 
2.342342e+00 -2.507452e-01 -5.230101e-02 2.936967e-01 -3.670642e-01 -3.304149e-01 1.008146e-01 1.978760e-01 -9.486678e-02 -1.426129e-01 2.572778e-01 
2.402402e+00 -2.521099e-01 -5.309264e-02 2.881475e-01 -3.621924e-01 -3.277592e-01 9.224021e-02 1.923448e-01 -9.682954e-02 -1.526447e-01 2.484904e-01 
2.462462e+00 -2.532392e-01 -5.376823e-02 2.828413e-01 -3.574381e-01 -3.250731e-01 8.409930e-02 1.869869e-01 -9.857226e-02 -1.619754e-01 2.400788e-01 
2.522523e+00 -2.541329e-01 -5.432281e-02 2.777766e-01 -3.527738e-01 -3.223390e-01 7.639791e-02 1.818248e-01 -1.000821e-01 -1.706143e-01 2.320550e-01 
2.582583e+00 -2.547904e-01 -5.475106e-02 2.729525e-01 -3.481743e-01 -3.195406e-01 6.914059e-02 1.768785e-01 -1.013478e-01 -1.785711e-01 2.244291e-01 
2.642643e+00 -2.552112e-01 -5.504747e-02 2.683693e-01 -3.436167e-01 -3.166629e-01 6.233047e-02 1.721660e-01 -1.023593e-01 -1.858562e-01 2.172097e-01 
2.702703e+00 -2.553944e-01 -5.520655e-02 2.640274e-01 -3.390799e-01 -3.136922e-01 5.596936e-02 1.677027e-01 -1.031080e-01 -1.924808e-01 2.104035e-01 
2.762763e+00 -2.553395e-01 -5.522290e-02 2.599276e-01 -3.345448e-01 -3.106161e-01 5.005777e-02 1.635022e-01 -1.035868e-01 -1.984564e-01 2.040156e-01 
2.822823e+00 -2.550461e-01 -5.509138e-02 2.560708e-01 -3.299940e-01 -3.074234e-01 4.459498e-02 1.595759e-01 -1.037898e-01 -2.037955e-01 1.980496e-01 
2.882883e+00 -2.545140e-01 -5.480722e-02 2.524578e-01 -3.254120e-01 -3.041043e-01 3.957908e-02 1.559335e-01 -1.037128e-01 -2.085110e-01 1.925075e-01 
2.942943e+00 -2.537433e-01 -5.436607e-02 2.490893e-01 -3.207850e-01 -3.006504e-01 3.500704e-02 1.525824e-01 -1.033527e-01 -2.126167e-01 1.873894e-01 
3.003003e+00 -2.527345e-01 -5.376413e-02 2.459656e-01 -3.161007e-01 -2.970544e-01 3.087469e-02 1.495286e-01 -1.027077e-01 -2.161268e-01 1.826944e-01 
3.063063e+00 -2.514888e-01 -5.299816e-02 2.430866e-01 -3.113484e-01 -2.933103e-01 2.717681e-02 1.467762e-01 -1.017777e-01 -2.190563e-01 1.784198e-01 
3.123123e+00 -2.500076e-01 -5.206562e-02 2.404517e-01 -3.065190e-01 -2.894134e-01 2.390715e-02 1.443275e-01 -1.005635e-01 -2.214211e-01 1.745616e-01 
3.183183e+00 -2.482930e-01 -5.096464e-02 2.380599e-01 -3.016049e-01 -2.853604e-01 2.105845e-02 1.421835e-01 -9.906741e-02 -2.232372e-01 1.711145e-01 
3.243243e+00 -2.463477e-01 -4.969409e-02 2.359095e-01 -2.965997e-01 -2.811489e-01 1.862250e-02 1.403435e-01 -9.729279e-02 -2.245218e-01 1.680717e-01 
3.303303e+00 -2.441749e-01 -4.825364e-02 2.339981e-01 -2.914988e-01 -2.767778e-01 1.659015e-02 1.388053e-01 -9.524430e-02 -2.252922e-01 1.654255e-01 
3.363363e+00 -2.417788e-01 -4.664372e-02 2.323227e-01 -2.862985e-01 -2.722474e-01 1.495137e-02 1.375654e-01 -9.292770e-02 -2.255667e-01 1.631666e-01 
3.423423e+00 -2.391637e-01 -4.486561e-02 2.308796e-01 -2.809966e-01 -2.675589e-01 1.369525e-02 1.366191e-01 -9.034984e-02 -2.253639e-01 1.612849e-01 
3.483483e+00 -2.363351e-01 -4.292138e-02 2.296644e-01 -2.755923e-01 -2.627146e-01 1.281009e-02 1.359603e-01 -8.751865e-02 -2.247030e-01 1.597690e-01 
3.543544e+00 -2.332989e-01 -4.081394e-02 2.286718e-01 -2.700857e-01 -2.577179e-01 1.228339e-02 1.355816e-01 -8.444302e-02 -2.236038e-01 1.586068e-01 
3.603604e+00 -2.300618e-01 -3.854701e-02 2.278959e-01 -2.644782e-01 -2.525734e-01 1.210193e-02 1.354748e-01 -8.113282e-02 -2.220863e-01 1.577850e-01 
3.663664e+00 -2.266310e-01 -3.612514e-02 2.273302e-01 -2.587723e-01 -2.472864e-01 1.225177e-02 1.356304e-01 -7.759879e-02 -2.201713e-01 1.572895e-01 
3.723724e+00 -2.230146e-01 -3.355366e-02 2.269672e-01 -2.529716e-01 -2.418633e-01 1.271834e-02 1.360382e-01 -7.385250e-02 -2.178796e-01 1.571054e-01 
3.783784e+00 -2.192212e-01 -3.083867e-02 2.267990e-01 -2.470807e-01 -2.363114e-01 1.348644e-02 1.366866e-01 -6.990632e-02 -2.152327e-01 1.572170e-01 
3.843844e+00 -2.152601e-01 -2.798705e-02 2.268167e-01 -2.411050e-01 -2.306388e-01 1.454032e-02 1.375638e-01 -6.577332e-02 -2.122522e-01 1.576081e-01 
3.903904e+00 -2.111411e-01 -2.500637e-02 2.270111e-01 -2.350510e-01 -2.248544e-01 1.586371e-02 1.386567e-01 -6.146724e-02 -2.089600e-01 1.582617e-01 
3.963964e+00 -2.068747e-01 -2.190491e-02 2.273721e-01 -2.289260e-01 -2.189679e-01 1.743988e-02 1.399517e-01 -5.700241e-02 -2.053781e-01 1.591604e-01 
4.024024e+00 -2.024718e-01 -1.869161e-02 2.278890e-01 -2.227379e-01 -2.129895e-01 1.925169e-02 1.414347e-01 -5.239371e-02 -2.015291e-01 1.602862e-01 
4.084084e+00 -1.979440e-01 -1.537602e-02 2.285509e-01 -2.164956e-01 -2.069303e-01 2.128161e-02 1.430909e-01 -4.765646e-02 -1.974351e-01 1.616208e-01 
4.144144e+00 -1.933033e-01 -1.196824e-02 2.293460e-01 -2.102084e-01 -2.008017e-01 2.351184e-02 1.449049e-01 -4.280642e-02 -1.931188e-01 1.631455e-01 
4.204204e+00 -1.885620e-01 -8.478924e-03 2.302623e-01 -2.038864e-01 -1.946159e-01 2.592428e-02 1.468611e-01 -3.785969e-02 -1.886027e-01 1.648414e-01 
4.264264e+00 -1.837329e-01 -4.919196e-03 2.312871e-01 -1.975402e-01 -1.883852e-01 2.850067e-02 1.489434e-01 -3.283264e-02 -1.839091e-01 1.666894e-01 
4.324324e+00 -1.788292e-01 -1.300602e-03 2.324076e-01 -1.911808e-01 -1.821226e-01 3.122256e-02 1.511354e-01 -2.774187e-02 -1.790606e-01 1.686701e-01 
4.384384e+00 -1.738642e-01 2.364931e-03 2.336106e-01 -1.848197e-01 -1.758413e-01 3.407144e-02 1.534207e-01 -2.260411e-02 -1.740794e-01 1.707643e-01 
4.444444e+00 -1.688517e-01 6.065156e-03 2.348826e-01 -1.784688e-01 -1.695548e-01 3.702875e-02 1.557824e-01 -1.743622e-02 -1.689875e-01 1.729525e-01 
4.504505e+00 -1.638055e-01 9.787559e-03 2.362099e-01 -1.721401e-01 -1.632768e-01 4.007595e-02 1.582037e-01 -1.225505e-02 -1.638069e-01 1.752155e-01 
4.564565e+00 -1.587395e-01 1.351942e-02 2.375787e-01 -1.658460e-01 -1.570210e-01 4.319457e-02 1.606678e-01 -7.077439e-03 -1.585591e-01 1.775342e-01 
4.624625e+00 -1.536679e-01 1.724785e-02 2.389750e-01 -1.595990e-01 -1.508015e-01 4.636628e-02 1.631579e-01 -1.920127e-03 -1.532653e-01 1.798894e-01 
4.684685e+00 -1.486048e-01 2.095987e-02 2.403848e-01 -1.534117e-01 -1.446321e-01 4.957292e-02 1.656573e-01 3.200306e-03 -1.479464e-01 1.822626e-01 
4.744745e+00 -1.435643e-01 2.464248e-02 2.417942e-01 -1.472969e-01 -1.385268e-01 5.279657e-02 1.681495e-01 8.267490e-03 -1.426227e-01 1.846353e-01 
4.804805e+00 -1.385603e-01 2.828267e-02 2.431891e-01 -1.412670e-01 -1.324993e-01 5.601962e-02 1.706181e-01 1.326533e-02 -1.373142e-01 1.869893e-01 
4.864865e+00 -1.336068e-01 3.186752e-02 2.445559e-01 -1.353347e-01 -1.265633e-01 5.922477e-02 1.730472e-01 1.817804e-02 -1.320402e-01 1.893070e-01 
4.924925e+00 -1.287175e-01 3.538423e-02 2.458809e-01 -1.295124e-01 -1.207323e-01 6.239515e-02 1.754210e-01 2.299025e-02 -1.268197e-01 1.915712e-01 
4.984985e+00 -1.239058e-01 3.882019e-02 2.471506e-01 -1.238123e-01 -1.150194e-01 6.551430e-02 1.777242e-01 2.768698e-02 -1.216707e-01 1.937653e-01 
5.045045e+00 -1.191850e-01 4.216303e-02 2.483521e-01 -1.182464e-01 -1.094374e-01 6.856627e-02 1.799421e-01 3.225377e-02 -1.166108e-01 1.958731e-01 
5.105105e+00 -1.145679e-01 4.540068e-02 2.494724e-01 -1.128262e-01 -1.039988e-01 7.153565e-02 1.820601e-01 3.667667e-02 -1.116569e-01 1.978792e-01 
5.165165e+00 -1.100669e-01 4.852139e-02 2.504992e-01 -1.075632e-01 -9.871569e-02 7.440759e-02 1.840646e-01 4.094230e-02 -1.068250e-01 1.997686e-01 
5.225225e+00 -1.056941e-01 5.151383e-02 2.514206e-01 -1.024681e-01 -9.359959e-02 7.716788e-02 1.859422e-01 4.503792e-02 -1.021304e-01 2.015272e-01 
5.285285e+00 -1.014611e-01 5.436710e-02 2.522250e-01 -9.755140e-02 -8.866156e-02 7.980296e-02 1.876804e-01 4.895144e-02 -9.758776e-02 2.031417e-01 
5.345345e+00 -9.737879e-02 5.707078e-02 2.529016e-01 -9.282300e-02 -8.391209e-02 8.230000e-02 1.892673e-01 5.267147e-02 -9.321062e-02 2.045993e-01 
5.405405e+00 -9.345776e-02 5.961498e-02 2.534398e-01 -8.829225e-02 -7.936106e-02 8.464686e-02 1.906917e-01 5.618734e-02 -8.901183e-02 2.058883e-01 
5.465465e+00 -8.970785e-02 6.199040e-02 2.538298e-01 -8.396794e-02 -7.501771e-02 8.683220e-02 1.919430e-01 5.948916e-02 -8.500329e-02 2.069975e-01 
5.525526e+00 -8.613827e-02 6.418832e-02 2.540627e-01 -7.985821e-02 -7.089062e-02 8.884546e-02 1.930115e-01 6.256784e-02 -8.119600e-02 2.079170e-01 
5.585586e+00 -8.275760e-02 6.620068e-02 2.541297e-01 -7.597055e-02 -6.698763e-02 9.067693e-02 1.938885e-01 6.541510e-02 -7.760002e-02 2.086375e-01 
5.645646e+00 -7.957367e-02 6.802010e-02 2.540232e-01 -7.231174e-02 -6.331586e-02 9.231771e-02 1.945657e-01 6.802351e-02 -7.422445e-02 2.091505e-01 
5.705706e+00 -7.659362e-02 6.963989e-02 2.537361e-01 -6.888787e-02 -5.988167e-02 9.375979e-02 1.950359e-01 7.038650e-02 -7.107742e-02 2.094487e-01 
5.765766e+00 -7.382382e-02 7.105410e-02 2.532622e-01 -6.570426e-02 -5.669062e-02 9.499606e-02 1.952929e-01 7.249839e-02 -6.816608e-02 2.095255e-01 
5.825826e+00 -7.126983e-02 7.225756e-02 2.525958e-01 -6.276545e-02 -5.374747e-02 9.602029e-02 1.953311e-01 7.435439e-02 -6.549659e-02 2.093755e-01 
5.885886e+00 -6.893647e-02 7.324582e-02 2.517323e-01 -6.007523e-02 -5.105615e-02 9.682717e-02 1.951460e-01 7.595063e-02 -6.307411e-02 2.089941e-01 
5.945946e+00 -6.682769e-02 7.401528e-02 2.506678e-01 -5.763655e-02 -4.861976e-02 9.741232e-02 1.947339e-01 7.728414e-02 -6.090282e-02 2.083776e-01 
6.006006e+00 -6.494666e-02 7.456311e-02 2.493992e-01 -5.545155e-02 -4.644054e-02 9.777228e-02 1.940920e-01 7.835287e-02 -5.898586e-02 2.075233e-01 
6.066066e+00 -6.329567e-02 7.488732e-02 2.479243e-01 -5.352157e-02 -4.451990e-02 9.790453e-02 1.932185e-01 7.915571e-02 -5.732543e-02 2.064297e-01 
6.126126e+00 -6.187621e-02 7.498672e-02 2.462416e-01 -5.184710e-02 -4.285835e-02 9.780746e-02 1.921125e-01 7.969245e-02 -5.592269e-02 2.050960e-01 
6.186186e+00 -6.068889e-02 7.486097e-02 2.443507e-01 -5.042778e-02 -4.145559e-02 9.748041e-02 1.907739e-01 7.996379e-02 -5.477785e-02 2.035223e-01 
6.246246e+00 -5.973350e-02 7.451054e-02 2.422518e-01 -4.926246e-02 -4.031042e-02 9.692363e-02 1.892036e-01 7.997133e-02 -5.389014e-02 2.017099e-01 
6.306306e+00 -5.900898e-02 7.393674e-02 2.399460e-01 -4.834913e-02 -3.942083e-02 9.613828e-02 1.874034e-01 7.971760e-02 -5.325785e-02 1.996607e-01 
6.366366e+00 -5.851344e-02 7.314168e-02 2.374353e-01 -4.768496e-02 -3.878394e-02 9.512641e-02 1.853760e-01 7.920596e-02 -5.287832e-02 1.973779e-01 
6.426426e+00 -5.824416e-02 7.212830e-02 2.347225e-01 -4.726635e-02 -3.839607e-02 9.389094e-02 1.831249e-01 7.844067e-02 -5.274800e-02 1.948653e-01 
6.486486e+00 -5.819762e-02 7.090032e-02 2.318111e-01 -4.708885e-02 -3.825270e-02 9.243567e-02 1.806543e-01 7.742679e-02 -5.286243e-02 1.921277e-01 
6.546547e+00 -5.836950e-02 6.946225e-02 2.287055e-01 -4.714727e-02 -3.834855e-02 9.076524e-02 1.779697e-01 7.617024e-02 -5.321630e-02 1.891705e-01 
6.606607e+00 -5.875471e-02 6.781935e-02 2.254109e-01 -4.743566e-02 -3.867755e-02 8.888508e-02 1.750768e-01 7.467770e-02 -5.380345e-02 1.860003e-01 
6.666667e+00 -5.934739e-02 6.597763e-02 2.219332e-01 -4.794731e-02 -3.923288e-02 8.680142e-02 1.719824e-01 7.295662e-02 -5.461694e-02 1.826242e-01 
6.726727e+00 -6.014099e-02 6.394381e-02 2.182789e-01 -4.867484e-02 -4.000702e-02 8.452125e-02 1.686941e-01 7.101519e-02 -5.564905e-02 1.790501e-01 
6.786787e+00 -6.112823e-02 6.172530e-02 2.144554e-01 -4.961016e-02 -4.099175e-02 8.205227e-02 1.652201e-01 6.886228e-02 -5.689132e-02 1.752867e-01 
6.846847e+00 -6.230116e-02 5.933017e-02 2.104707e-01 -5.074452e-02 -4.217818e-02 7.940288e-02 1.615691e-01 6.650746e-02 -5.833460e-02 1.713433e-01 
6.906907e+00 -6.365122e-02 5.676712e-02 2.063334e-01 -5.206860e-02 -4.355682e-02 7.658214e-02 1.577508e-01 6.396087e-02 -5.996909e-02 1.672299e-01 
6.966967e+00 -6.516921e-02 5.404544e-02 2.020526e-01 -5.357244e-02 -4.511757e-02 7.359971e-02 1.537751e-01 6.123329e-02 -6.178438e-02 1.629569e-01 
7.027027e+00 -6.684540e-02 5.117496e-02 1.976381e-01 -5.524558e-02 -4.684982e-02 7.046581e-02 1.496528e-01 5.833600e-02 -6.376948e-02 1.585356e-01 
7.087087e+00 -6.866951e-02 4.816605e-02 1.931003e-01 -5.707704e-02 -4.874240e-02 6.719123e-02 1.453950e-01 5.528081e-02 -6.591288e-02 1.539776e-01 
7.147147e+00 -7.063079e-02 4.502954e-02 1.884498e-01 -5.905536e-02 -5.078373e-02 6.378720e-02 1.410134e-01 5.207998e-02 -6.820259e-02 1.492948e-01 
7.207207e+00 -7.271804e-02 4.177671e-02 1.836979e-01 -6.116869e-02 -5.296175e-02 6.026543e-02 1.365200e-01 4.874617e-02 -7.062619e-02 1.444999e-01 
7.267267e+00 -7.491966e-02 3.841922e-02 1.788561e-01 -6.340477e-02 -5.526407e-02 5.663801e-02 1.319273e-01 4.529241e-02 -7.317088e-02 1.396057e-01 
7.327327e+00 -7.722369e-02 3.496908e-02 1.739364e-01 -6.575102e-02 -5.767795e-02 5.291737e-02 1.272480e-01 4.173204e-02 -7.582352e-02 1.346254e-01 
7.387387e+00 -7.961786e-02 3.143861e-02 1.689510e-01 -6.819459e-02 -6.019036e-02 4.911624e-02 1.224951e-01 3.807869e-02 -7.857070e-02 1.295724e-01 
7.447447e+00 -8.208967e-02 2.784036e-02 1.639124e-01 -7.072236e-02 -6.278805e-02 4.524760e-02 1.176821e-01 3.434618e-02 -8.139876e-02 1.244604e-01 
7.507508e+00 -8.462635e-02 2.418712e-02 1.588334e-01 -7.332104e-02 -6.545756e-02 4.132465e-02 1.128222e-01 3.054852e-02 -8.429387e-02 1.193033e-01 
7.567568e+00 -8.721502e-02 2.049181e-02 1.537267e-01 -7.597720e-02 -6.818531e-02 3.736072e-02 1.079292e-01 2.669981e-02 -8.724207e-02 1.141150e-01 
7.627628e+00 -8.984265e-02 1.676747e-02 1.486053e-01 -7.867730e-02 -7.095762e-02 3.336923e-02 1.030166e-01 2.281424e-02 -9.022933e-02 1.089095e-01 
7.687688e+00 -9.249615e-02 1.302722e-02 1.434823e-01 -8.140777e-02 -7.376077e-02 2.936366e-02 9.809824e-02 1.890602e-02 -9.324158e-02 1.037010e-01 
7.747748e+00 -9.516242e-02 9.284154e-03 1.383707e-01 -8.415502e-02 -7.658105e-02 2.535751e-02 9.318778e-02 1.498931e-02 -9.626477e-02 9.850336e-02 
7.807808e+00 -9.782837e-02 5.551367e-03 1.332836e-01 -8.690553e-02 -7.940480e-02 2.136419e-02 8.829885e-02 1.107819e-02 -9.928494e-02 9.333058e-02 
7.867868e+00 -1.004810e-01 1.841856e-03 1.282337e-01 -8.964589e-02 -8.221849e-02 1.739703e-02 8.344494e-02 7.186637e-03 -1.022882e-01 8.819643e-02 
7.927928e+00 -1.031075e-01 -1.831515e-03 1.232339e-01 -9.236280e-02 -8.500870e-02 1.346922e-02 7.863942e-02 3.328413e-03 -1.052610e-01 8.311455e-02 
7.987988e+00 -1.056950e-01 -5.456055e-03 1.182969e-01 -9.504320e-02 -8.776225e-02 9.593744e-03 7.389540e-02 -4.829277e-04 -1.081897e-01 7.809830e-02 
8.048048e+00 -1.082312e-01 -9.019298e-03 1.134349e-01 -9.767424e-02 -9.046619e-02 5.783340e-03 6.922578e-02 -4.234105e-03 -1.110613e-01 7.316081e-02 
8.108108e+00 -1.107038e-01 -1.250905e-02 1.086602e-01 -1.002434e-01 -9.310786e-02 2.050464e-03 6.464313e-02 -7.912158e-03 -1.138628e-01 6.831487e-02 
8.168168e+00 -1.131009e-01 -1.591342e-02 1.039844e-01 -1.027383e-01 -9.567493e-02 -1.592761e-03 6.015967e-02 -1.150448e-02 -1.165818e-01 6.357289e-02 
8.228228e+00 -1.154110e-01 -1.922088e-02 9.941908e-02 -1.051473e-01 -9.815546e-02 -5.134586e-03 5.578726e-02 -1.499888e-02 -1.192061e-01 5.894691e-02 
8.288288e+00 -1.176228e-01 -2.242030e-02 9.497520e-02 -1.074587e-01 -1.005379e-01 -8.563679e-03 5.153729e-02 -1.838360e-02 -1.217239e-01 5.444849e-02 
8.348348e+00 -1.197256e-01 -2.550098e-02 9.066340e-02 -1.096618e-01 -1.028112e-01 -1.186916e-02 4.742072e-02 -2.164735e-02 -1.241242e-01 5.008874e-02 
8.408408e+00 -1.217092e-01 -2.845268e-02 8.649380e-02 -1.117458e-01 -1.049648e-01 -1.504064e-02 4.344799e-02 -2.477939e-02 -1.263963e-01 4.587821e-02 
8.468468e+00 -1.235638e-01 -3.126569e-02 8.247602e-02 -1.137009e-01 -1.069886e-01 -1.806827e-02 3.962900e-02 -2.776950e-02 -1.285299e-01 4.182692e-02 
8.528529e+00 -1.252801e-01 -3.393081e-02 7.861915e-02 -1.155175e-01 -1.088730e-01 -2.094273e-02 3.597309e-02 -3.060806e-02 -1.305156e-01 3.794430e-02 
8.588589e+00 -1.268496e-01 -3.643945e-02 7.493167e-02 -1.171869e-01 -1.106093e-01 -2.365531e-02 3.248898e-02 -3.328606e-02 -1.323444e-01 3.423916e-02 
8.648649e+00 -1.282641e-01 -3.878358e-02 7.142151e-02 -1.187008e-01 -1.121892e-01 -2.619794e-02 2.918477e-02 -3.579513e-02 -1.340080e-01 3.071966e-02 
8.708709e+00 -1.295161e-01 -4.095583e-02 6.809593e-02 -1.200515e-01 -1.136049e-01 -2.856315e-02 2.606791e-02 -3.812757e-02 -1.354987e-01 2.739330e-02 
8.768769e+00 -1.305990e-01 -4.294946e-02 6.496156e-02 -1.212322e-01 -1.148495e-01 -3.074417e-02 2.314517e-02 -4.027637e-02 -1.368096e-01 2.426687e-02 
8.828829e+00 -1.315066e-01 -4.475841e-02 6.202434e-02 -1.222366e-01 -1.159167e-01 -3.273491e-02 2.042261e-02 -4.223523e-02 -1.379345e-01 2.134647e-02 
8.888889e+00 -1.322334e-01 -4.637731e-02 5.928953e-02 -1.230592e-01 -1.168010e-01 -3.452999e-02 1.790559e-02 -4.399857e-02 -1.388678e-01 1.863747e-02 
8.948949e+00 -1.327747e-01 -4.780150e-02 5.676168e-02 -1.236950e-01 -1.174975e-01 -3.612474e-02 1.559873e-02 -4.556156e-02 -1.396048e-01 1.614446e-02 
9.009009e+00 -1.331266e-01 -4.902703e-02 5.444461e-02 -1.241400e-01 -1.180021e-01 -3.751525e-02 1.350590e-02 -4.692012e-02 -1.401414e-01 1.387132e-02 
9.069069e+00 -1.332856e-01 -5.005069e-02 5.234141e-02 -1.243909e-01 -1.183114e-01 -3.869833e-02 1.163023e-02 -4.807093e-02 -1.404744e-01 1.182114e-02 
9.129129e+00 -1.332494e-01 -5.087003e-02 5.045443e-02 -1.244450e-01 -1.184228e-01 -3.967157e-02 9.974075e-03 -4.901144e-02 -1.406013e-01 9.996238e-03 
9.189189e+00 -1.330160e-01 -5.148330e-02 4.878527e-02 -1.243005e-01 -1.183345e-01 -4.043330e-02 8.539035e-03 -4.973988e-02 -1.405204e-01 8.398166e-03 
9.249249e+00 -1.325845e-01 -5.188954e-02 4.733480e-02 -1.239563e-01 -1.180453e-01 -4.098261e-02 7.325940e-03 -5.025526e-02 -1.402306e-01 7.027695e-03 
9.309309e+00 -1.319546e-01 -5.208852e-02 4.610310e-02 -1.234119e-01 -1.175550e-01 -4.131937e-02 6.334856e-03 -5.055735e-02 -1.397320e-01 5.884824e-03 
9.369369e+00 -1.311266e-01 -5.208075e-02 4.508955e-02 -1.226680e-01 -1.168639e-01 -4.144417e-02 5.565086e-03 -5.064668e-02 -1.390249e-01 4.968781e-03 
9.429429e+00 -1.301018e-01 -5.186750e-02 4.429275e-02 -1.217255e-01 -1.159732e-01 -4.135838e-02 5.015182e-03 -5.052457e-02 -1.381108e-01 4.278035e-03 
9.489489e+00 -1.288821e-01 -5.145075e-02 4.371061e-02 -1.205864e-01 -1.148848e-01 -4.106410e-02 4.682948e-03 -5.019307e-02 -1.369919e-01 3.810300e-03 
9.549550e+00 -1.274700e-01 -5.083321e-02 4.334028e-02 -1.192533e-01 -1.136014e-01 -4.056415e-02 4.565458e-03 -4.965496e-02 -1.356708e-01 3.562554e-03 
9.609610e+00 -1.258690e-01 -5.001829e-02 4.317822e-02 -1.177296e-01 -1.121263e-01 -3.986208e-02 4.659067e-03 -4.891378e-02 -1.341512e-01 3.531050e-03 
9.669670e+00 -1.240831e-01 -4.901011e-02 4.322020e-02 -1.160193e-01 -1.104636e-01 -3.896213e-02 4.959428e-03 -4.797375e-02 -1.324375e-01 3.711334e-03 
9.729730e+00 -1.221170e-01 -4.781344e-02 4.346132e-02 -1.141270e-01 -1.086180e-01 -3.786922e-02 5.461514e-03 -4.683977e-02 -1.305344e-01 4.098267e-03 
9.789790e+00 -1.199760e-01 -4.643372e-02 4.389602e-02 -1.120582e-01 -1.065949e-01 -3.658891e-02 6.159638e-03 -4.551742e-02 -1.284476e-01 4.686047e-03 
9.849850e+00 -1.176660e-01 -4.487701e-02 4.451811e-02 -1.098189e-01 -1.044004e-01 -3.512743e-02 7.047476e-03 -4.401293e-02 -1.261835e-01 5.468230e-03 
9.909910e+00 -1.151938e-01 -4.314996e-02 4.532081e-02 -1.074157e-01 -1.020411e-01 -3.349158e-02 8.118098e-03 -4.233311e-02 -1.237488e-01 6.437763e-03 
9.969970e+00 -1.125664e-01 -4.125983e-02 4.629674e-02 -1.048556e-01 -9.952418e-02 -3.168877e-02 9.363988e-03 -4.048539e-02 -1.211511e-01 7.587008e-03 
1.003003e+01 -1.097916e-01 -3.921441e-02 4.743801e-02 -1.021466e-01 -9.685744e-02 -2.972693e-02 1.077708e-02 -3.847774e-02 -1.183982e-01 8.907772e-03 
1.009009e+01 -1.068775e-01 -3.702199e-02 4.873617e-02 -9.929688e-02 -9.404917e-02 -2.761453e-02 1.234880e-02 -3.631865e-02 -1.154988e-01 1.039134e-02 
1.015015e+01 -1.038330e-01 -3.469136e-02 5.018232e-02 -9.631513e-02 -9.110815e-02 -2.536052e-02 1.407007e-02 -3.401709e-02 -1.124619e-01 1.202853e-02 
1.021021e+01 -1.006670e-01 -3.223178e-02 5.176710e-02 -9.321058e-02 -8.804362e-02 -2.297429e-02 1.593137e-02 -3.158251e-02 -1.092969e-01 1.380967e-02 
1.027027e+01 -9.738934e-02 -2.965288e-02 5.348073e-02 -8.999283e-02 -8.486522e-02 -2.046566e-02 1.792277e-02 -2.902476e-02 -1.060137e-01 1.572471e-02 
1.033033e+01 -9.400979e-02 -2.696469e-02 5.531308e-02 -8.667189e-02 -8.158299e-02 -1.784481e-02 2.003396e-02 -2.635407e-02 -1.026226e-01 1.776321e-02 
1.039039e+01 -9.053870e-02 -2.417759e-02 5.725365e-02 -8.325809e-02 -7.820728e-02 -1.512227e-02 2.225429e-02 -2.358101e-02 -9.913421e-02 1.991438e-02 
1.045045e+01 -8.698664e-02 -2.130223e-02 5.929166e-02 -7.976205e-02 -7.474876e-02 -1.230886e-02 2.457283e-02 -2.071645e-02 -9.555935e-02 2.216717e-02 
1.051051e+01 -8.336446e-02 -1.834955e-02 6.141608e-02 -7.619467e-02 -7.121837e-02 -9.415652e-03 2.697836e-02 -1.777151e-02 -9.190920e-02 2.451023e-02 
1.057057e+01 -7.968323e-02 -1.533068e-02 6.361564e-02 -7.256706e-02 -6.762725e-02 -6.453950e-03 2.945947e-02 -1.475754e-02 -8.819513e-02 2.693203e-02 
1.063063e+01 -7.595418e-02 -1.225695e-02 6.587891e-02 -6.889050e-02 -6.398671e-02 -3.435219e-03 3.200459e-02 -1.168607e-02 -8.442869e-02 2.942085e-02 
1.069069e+01 -7.218870e-02 -9.139802e-03 6.819433e-02 -6.517643e-02 -6.030822e-02 -3.710606e-04 3.460198e-02 -8.568729e-03 -8.062154e-02 3.196486e-02 
1.075075e+01 -6.839824e-02 -5.990795e-03 7.055023e-02 -6.143637e-02 -5.660333e-02 2.726836e-03 3.723983e-02 -5.417276e-03 -7.678544e-02 3.455212e-02 
1.081081e+01 -6.459434e-02 -2.821523e-03 7.293492e-02 -5.768187e-02 -5.288363e-02 5.846733e-03 3.990630e-02 -2.243494e-03 -7.293218e-02 3.717066e-02 
1.087087e+01 -6.078853e-02 3.564079e-04 7.533667e-02 -5.392452e-02 -4.916074e-02 8.976889e-03 4.258953e-02 9.408241e-04 -6.907359e-02 3.980850e-02 
1.093093e+01 -5.699230e-02 3.531424e-03 7.774380e-02 -5.017585e-02 -4.544623e-02 1.210560e-02 4.527770e-02 4.123923e-03 -6.522142e-02 4.245373e-02 
1.099099e+01 -5.321707e-02 6.692027e-03 8.014472e-02 -4.644735e-02 -4.175159e-02 1.522124e-02 4.795908e-02 7.294130e-03 -6.138735e-02 4.509448e-02 
1.105105e+01 -4.947416e-02 9.826835e-03 8.252794e-02 -4.275037e-02 -3.808821e-02 1.831230e-02 5.062204e-02 1.043989e-02 -5.758294e-02 4.771903e-02 
1.111111e+01 -4.577471e-02 1.292462e-02 8.488212e-02 -3.909609e-02 -3.446731e-02 2.136744e-02 5.325513e-02 1.354981e-02 -5.381960e-02 5.031583e-02 
1.117117e+01 -4.212969e-02 1.597436e-02 8.719615e-02 -3.549552e-02 -3.089991e-02 2.437552e-02 5.584711e-02 1.661271e-02 -5.010852e-02 5.287354e-02 
1.123123e+01 -3.854981e-02 1.896525e-02 8.945912e-02 -3.195942e-02 -2.739680e-02 2.732562e-02 5.838697e-02 1.961763e-02 -4.646063e-02 5.538103e-02 
1.129129e+01 -3.504554e-02 2.188676e-02 9.166042e-02 -2.849829e-02 -2.396849e-02 3.020713e-02 6.086397e-02 2.255390e-02 -4.288662e-02 5.782748e-02 
1.135135e+01 -3.162701e-02 2.472870e-02 9.378973e-02 -2.512230e-02 -2.062520e-02 3.300974e-02 6.326770e-02 2.541118e-02 -3.939684e-02 6.020240e-02 
1.141141e+01 -2.830403e-02 2.748117e-02 9.583709e-02 -2.184130e-02 -1.737677e-02 3.572346e-02 6.558811e-02 2.817945e-02 -3.600128e-02 6.249562e-02 
1.147147e+01 -2.508601e-02 3.013470e-02 9.779291e-02 -1.866475e-02 -1.423269e-02 3.833874e-02 6.781550e-02 3.084910e-02 -3.270956e-02 6.469739e-02 
1.153153e+01 -2.198199e-02 3.268020e-02 9.964803e-02 -1.560169e-02 -1.120203e-02 4.084638e-02 6.994062e-02 3.341092e-02 -2.953088e-02 6.679836e-02 
1.159159e+01 -1.900052e-02 3.510901e-02 1.013937e-01 -1.266073e-02 -8.293399e-03 4.323768e-02 7.195465e-02 3.585617e-02 -2.647398e-02 6.878964e-02 
1.165165e+01 -1.614973e-02 3.741298e-02 1.030217e-01 -9.850025e-03 -5.514966e-03 4.550438e-02 7.384925e-02 3.817654e-02 -2.354714e-02 7.066282e-02 
1.171171e+01 -1.343723e-02 3.958441e-02 1.045241e-01 -7.177203e-03 -2.874384e-03 4.763873e-02 7.561659e-02 4.036428e-02 -2.075812e-02 7.240997e-02 
1.177177e+01 -1.087011e-02 4.161615e-02 1.058939e-01 -4.649392e-03 -3.787897e-04 4.963350e-02 7.724935e-02 4.241212e-02 -1.811416e-02 7.402374e-02 
1.183183e+01 -8.454926e-03 4.350158e-02 1.071243e-01 -2.273169e-03 1.965229e-03 5.148203e-02 7.874077e-02 4.431336e-02 -1.562195e-02 7.549728e-02 
1.189189e+01 -6.197666e-03 4.523465e-02 1.082091e-01 -5.454910e-05 4.151646e-03 5.317820e-02 8.008466e-02 4.606188e-02 -1.328760e-02 7.682436e-02 
1.195195e+01 -4.103741e-03 4.680988e-02 1.091427e-01 2.001037e-03 6.175024e-03 5.471649e-02 8.127542e-02 4.765212e-02 -1.111665e-02 7.799931e-02 
1.201201e+01 -2.177958e-03 4.822241e-02 1.099204e-01 3.888759e-03 8.030522e-03 5.609198e-02 8.230806e-02 4.907916e-02 -9.113999e-03 7.901708e-02 
1.207207e+01 -4.245177e-04 4.946797e-02 1.105376e-01 5.604399e-03 9.713917e-03 5.730038e-02 8.317819e-02 5.033867e-02 -7.283957e-03 7.987324e-02 
1.213213e+01 1.153008e-03 5.054294e-02 1.109908e-01 7.144366e-03 1.122161e-02 5.833800e-02 8.388207e-02 5.142697e-02 -5.630187e-03 8.056401e-02 
1.219219e+01 2.551677e-03 5.144431e-02 1.112767e-01 8.505703e-03 1.255064e-02 5.920182e-02 8.441660e-02 5.234101e-02 -4.155713e-03 8.108622e-02 
1.225225e+01 3.769192e-03 5.216973e-02 1.113931e-01 9.686095e-03 1.369870e-02 5.988945e-02 8.477932e-02 5.307839e-02 -2.862913e-03 8.143737e-02 
1.231231e+01 4.803899e-03 5.271748e-02 1.113381e-01 1.068388e-02 1.466410e-02 6.039915e-02 8.496842e-02 5.363736e-02 -1.753509e-03 8.161563e-02 
1.237237e+01 5.654790e-03 5.308651e-02 1.111105e-01 1.149803e-02 1.544583e-02 6.072983e-02 8.498274e-02 5.401683e-02 -8.285689e-04 8.161980e-02 
1.243243e+01 6.321510e-03 5.327639e-02 1.107099e-01 1.212818e-02 1.604352e-02 6.088107e-02 8.482180e-02 5.421636e-02 -8.850686e-05 8.144935e-02 
1.249249e+01 6.804346e-03 5.328736e-02 1.101365e-01 1.257461e-02 1.645745e-02 6.085307e-02 8.448574e-02 5.423616e-02 4.669168e-04 8.110440e-02 
1.255255e+01 7.104229e-03 5.312030e-02 1.093911e-01 1.283824e-02 1.668854e-02 6.064670e-02 8.397536e-02 5.407709e-02 8.385889e-04 8.058572e-02 
1.261261e+01 7.222722e-03 5.277671e-02 1.084751e-01 1.292064e-02 1.673836e-02 6.026347e-02 8.329211e-02 5.374065e-02 1.028037e-03 7.989472e-02 
1.267267e+01 7.162017e-03 5.225874e-02 1.073905e-01 1.282397e-02 1.660907e-02 5.970549e-02 8.243806e-02 5.322896e-02 1.037419e-03 7.903345e-02 
1.273273e+01 6.924917e-03 5.156913e-02 1.061401e-01 1.255105e-02 1.630350e-02 5.897553e-02 8.141589e-02 5.254478e-02 8.695142e-04 7.800458e-02 
1.279279e+01 6.514828e-03 5.071124e-02 1.047272e-01 1.210527e-02 1.582503e-02 5.807692e-02 8.022890e-02 5.169146e-02 5.277057e-04 7.681138e-02 
1.285285e+01 5.935739e-03 4.968901e-02 1.031556e-01 1.149062e-02 1.517767e-02 5.701361e-02 7.888098e-02 5.067294e-02 1.596784e-05 7.545772e-02 
1.291291e+01 5.192210e-03 4.850694e-02 1.014298e-01 1.071165e-02 1.436596e-02 5.579011e-02 7.737659e-02 4.949373e-02 -6.611531e-04 7.394803e-02 
1.297297e+01 4.289347e-03 4.717010e-02 9.955479e-02 9.773476e-03 1.339503e-02 5.441148e-02 7.572073e-02 4.815890e-02 -1.498559e-03 7.228731e-02 
1.303303e+01 3.232783e-03 4.568406e-02 9.753607e-02 8.681723e-03 1.227051e-02 5.288331e-02 7.391894e-02 4.667405e-02 -2.490619e-03 7.048108e-02 
1.309309e+01 2.028656e-03 4.405491e-02 9.537968e-02 7.442528e-03 1.099854e-02 5.121170e-02 7.197727e-02 4.504527e-02 -3.631198e-03 6.853539e-02 
1.315315e+01 6.835805e-04 4.228923e-02 9.309214e-02 6.062510e-03 9.585749e-03 4.940322e-02 6.990226e-02 4.327916e-02 -4.913675e-03 6.645674e-02 
1.321321e+01 -7.953733e-04 4.039403e-02 9.068040e-02 4.548736e-03 8.039204e-03 4.746490e-02 6.770088e-02 4.138276e-02 -6.330977e-03 6.425211e-02 
1.327327e+01 -2.400712e-03 3.837675e-02 8.815187e-02 2.908703e-03 6.366411e-03 4.540422e-02 6.538054e-02 3.936353e-02 -7.875601e-03 6.192890e-02 
1.333333e+01 -4.124548e-03 3.624525e-02 8.551433e-02 1.150300e-03 4.575266e-03 4.322901e-02 6.294907e-02 3.722933e-02 -9.539647e-03 5.949492e-02 
1.339339e+01 -5.958626e-03 3.400773e-02 8.277592e-02 -7.182154e-04 2.674034e-03 4.094751e-02 6.041464e-02 3.498840e-02 -1.131485e-02 5.695834e-02 
1.345345e+01 -7.894359e-03 3.167273e-02 7.994515e-02 -2.688254e-03 6.713114e-04 3.856827e-02 5.778576e-02 3.264931e-02 -1.319260e-02 5.432767e-02 
1.351351e+01 -9.922861e-03 2.924910e-02 7.703080e-02 -4.750926e-03 -1.424004e-03 3.610016e-02 5.507125e-02 3.022093e-02 -1.516400e-02 5.161172e-02 
1.357357e+01 -1.203497e-02 2.674594e-02 7.404193e-02 -6.897072e-03 -3.602747e-03 3.355229e-02 5.228020e-02 2.771239e-02 -1.721986e-02 4.881956e-02 
1.363363e+01 -1.422131e-02 2.417260e-02 7.098783e-02 -9.117301e-03 -5.855518e-03 3.093403e-02 4.942193e-02 2.513308e-02 -1.935080e-02 4.596053e-02 
1.369369e+01 -1.647229e-02 2.153862e-02 6.787800e-02 -1.140202e-02 -8.172721e-03 2.825495e-02 4.650596e-02 2.249255e-02 -2.154719e-02 4.304412e-02 
1.375375e+01 -1.877816e-02 1.885371e-02 6.472209e-02 -1.374149e-02 -1.054460e-02 2.552476e-02 4.354196e-02 1.980054e-02 -2.379926e-02 4.008003e-02 
1.381381e+01 -2.112905e-02 1.612769e-02 6.152988e-02 -1.612582e-02 -1.296126e-02 2.275331e-02 4.053977e-02 1.706692e-02 -2.609712e-02 3.707807e-02 
1.387387e+01 -2.351499e-02 1.337050e-02 5.831125e-02 -1.854504e-02 -1.541273e-02 1.995055e-02 3.750927e-02 1.430164e-02 -2.843078e-02 3.404813e-02 
1.393393e+01 -2.592597e-02 1.059211e-02 5.507613e-02 -2.098914e-02 -1.788898e-02 1.712648e-02 3.446044e-02 1.151471e-02 -3.079020e-02 3.100017e-02 
1.399399e+01 -2.835194e-02 7.802514e-03 5.183446e-02 -2.344807e-02 -2.037996e-02 1.429111e-02 3.140324e-02 8.716158e-03 -3.316531e-02 2.794418e-02 
1.405405e+01 -3.078289e-02 5.011691e-03 4.859618e-02 -2.591180e-02 -2.287564e-02 1.145444e-02 2.834764e-02 5.915986e-03 -3.554606e-02 2.489011e-02 
1.411411e+01 -3.320885e-02 2.229568e-03 4.537116e-02 -2.837037e-02 -2.536605e-02 8.626404e-03 2.530355e-02 3.124153e-03 -3.792247e-02 2.184787e-02 
1.417417e+01 -3.561995e-02 -5.340182e-04 4.216921e-02 -3.081390e-02 -2.784129e-02 5.816869e-03 2.228079e-02 3.505252e-04 -4.028464e-02 1.882727e-02 
1.423423e+01 -3.800643e-02 -3.269356e-03 3.899997e-02 -3.323264e-02 -3.029161e-02 3.035564e-03 1.928905e-02 -2.395156e-03 -4.262279e-02 1.583802e-02 
1.429429e+01 -4.035871e-02 -5.966889e-03 3.587298e-02 -3.561697e-02 -3.270739e-02 2.920608e-04 1.633788e-02 -5.103305e-03 -4.492729e-02 1.288965e-02 
1.435435e+01 -4.266737e-02 -8.617254e-03 3.279753e-02 -3.795751e-02 -3.507924e-02 -2.404258e-03 1.343662e-02 -7.764532e-03 -4.718873e-02 9.991505e-03 
1.441441e+01 -4.492324e-02 -1.121131e-02 2.978274e-02 -4.024506e-02 -3.739795e-02 -5.044235e-03 1.059440e-02 -1.036967e-02 -4.939790e-02 7.152716e-03 
1.447447e+01 -4.711741e-02 -1.374017e-02 2.683744e-02 -4.247070e-02 -3.965460e-02 -7.618969e-03 7.820085e-03 -1.290980e-02 -5.154585e-02 4.382147e-03 
1.453453e+01 -4.924122e-02 -1.619524e-02 2.397019e-02 -4.462580e-02 -4.184054e-02 -1.011984e-02 5.122260e-03 -1.537631e-02 -5.362393e-02 1.688380e-03 
1.459459e+01 -5.128637e-02 -1.856824e-02 2.118923e-02 -4.670202e-02 -4.394744e-02 -1.253856e-02 2.509191e-03 -1.776088e-02 -5.562379e-02 -9.203176e-04 
1.465465e+01 -5.324487e-02 -2.085121e-02 1.850245e-02 -4.869139e-02 -4.596732e-02 -1.486715e-02 -1.119506e-05 -2.005555e-02 -5.753743e-02 -3.436023e-03 
1.471471e+01 -5.510911e-02 -2.303660e-02 1.591740e-02 -5.058630e-02 -4.789256e-02 -1.709805e-02 -2.431344e-03 -2.225272e-02 -5.935723e-02 -5.851182e-03 
1.477477e+01 -5.687189e-02 -2.511721e-02 1.344119e-02 -5.237952e-02 -4.971594e-02 -1.922405e-02 -4.744095e-03 -2.434519e-02 -6.107596e-02 -8.158635e-03 
1.483483e+01 -5.852641e-02 -2.708630e-02 1.108056e-02 -5.406427e-02 -5.143066e-02 -2.123838e-02 -6.942707e-03 -2.632619e-02 -6.268679e-02 -1.035164e-02 
1.489489e+01 -6.006632e-02 -2.893755e-02 8.841786e-03 -5.563420e-02 -5.303036e-02 -2.313471e-02 -9.020877e-03 -2.818937e-02 -6.418335e-02 -1.242391e-02 
1.495495e+01 -6.148571e-02 -3.066509e-02 6.730678e-03 -5.708339e-02 -5.450914e-02 -2.490717e-02 -1.097276e-02 -2.992886e-02 -6.555975e-02 -1.436959e-02 
1.501502e+01 -6.277918e-02 -3.226354e-02 4.752581e-03 -5.840644e-02 -5.586157e-02 -2.655036e-02 -1.279300e-02 -3.153925e-02 -6.681053e-02 -1.618332e-02 
1.507508e+01 -6.394181e-02 -3.372802e-02 2.912343e-03 -5.959842e-02 -5.708273e-02 -2.805939e-02 -1.447673e-02 -3.301564e-02 -6.793078e-02 -1.786024e-02 
1.513514e+01 -6.496919e-02 -3.505415e-02 1.214301e-03 -6.065493e-02 -5.816822e-02 -2.942987e-02 -1.601958e-02 -3.435364e-02 -6.891605e-02 -1.939600e-02 
1.519520e+01 -6.585742e-02 -3.623807e-02 -3.377289e-04 -6.157207e-02 -5.911412e-02 -3.065794e-02 -1.741773e-02 -3.554938e-02 -6.976246e-02 -2.078675e-02 
1.525526e+01 -6.660315e-02 -3.727647e-02 -1.740464e-03 -6.234649e-02 -5.991710e-02 -3.174026e-02 -1.866786e-02 -3.659952e-02 -7.046664e-02 -2.202921e-02 
1.531532e+01 -6.720358e-02 -3.816656e-02 -2.991162e-03 -6.297538e-02 -6.057432e-02 -3.267404e-02 -1.976723e-02 -3.750126e-02 -7.102576e-02 -2.312062e-02 
1.537538e+01 -6.765644e-02 -3.890611e-02 -4.087630e-03 -6.345647e-02 -6.108353e-02 -3.345705e-02 -2.071362e-02 -3.825238e-02 -7.143755e-02 -2.405877e-02 
1.543544e+01 -6.796001e-02 -3.949344e-02 -5.028227e-03 -6.378805e-02 -6.144301e-02 -3.408759e-02 -2.150537e-02 -3.885117e-02 -7.170028e-02 -2.484200e-02 
1.549550e+01 -6.811315e-02 -3.992744e-02 -5.811868e-03 -6.396897e-02 -6.165161e-02 -3.456455e-02 -2.214138e-02 -3.929650e-02 -7.181281e-02 -2.546922e-02 
1.555556e+01 -6.811526e-02 -4.020753e-02 -6.438025e-03 -6.399864e-02 -6.170873e-02 -3.488735e-02 -2.262111e-02 -3.958780e-02 -7.177451e-02 -2.593989e-02 
1.561562e+01 -6.796630e-02 -4.033371e-02 -6.906725e-03 -6.387701e-02 -6.161433e-02 -3.505598e-02 -2.294457e-02 -3.972505e-02 -7.158535e-02 -2.625403e-02 
1.567568e+01 -6.766678e-02 -4.030652e-02 -7.218547e-03 -6.360460e-02 -6.136892e-02 -3.507096e-02 -2.311232e-02 -3.970879e-02 -7.124584e-02 -2.641220e-02 
1.573574e+01 -6.721776e-02 -4.012704e-02 -7.374616e-03 -6.318247e-02 -6.097356e-02 -3.493339e-02 -2.312548e-02 -3.954010e-02 -7.075702e-02 -2.641553e-02 
1.579580e+01 -6.662085e-02 -3.979692e-02 -7.376598e-03 -6.261222e-02 -6.042985e-02 -3.464490e-02 -2.298571e-02 -3.922060e-02 -7.012049e-02 -2.626566e-02 
1.585586e+01 -6.587816e-02 -3.931831e-02 -7.226690e-03 -6.189597e-02 -5.973991e-02 -3.420764e-02 -2.269517e-02 -3.875245e-02 -6.933838e-02 -2.596480e-02 
1.591592e+01 -6.499236e-02 -3.869388e-02 -6.927605e-03 -6.103640e-02 -5.890642e-02 -3.362428e-02 -2.225659e-02 -3.813832e-02 -6.841335e-02 -2.551565e-02 
1.597598e+01 -6.396660e-02 -3.792683e-02 -6.482568e-03 -6.003665e-02 -5.793251e-02 -3.289802e-02 -2.167316e-02 -3.738141e-02 -6.734853e-02 -2.492142e-02 
1.603604e+01 -6.280454e-02 -3.702084e-02 -5.895292e-03 -5.890038e-02 -5.682186e-02 -3.203253e-02 -2.094860e-02 -3.648538e-02 -6.614760e-02 -2.418583e-02 
1.609610e+01 -6.151031e-02 -3.598007e-02 -5.169970e-03 -5.763172e-02 -5.557858e-02 -3.103196e-02 -2.008709e-02 -3.545439e-02 -6.481466e-02 -2.331306e-02 
1.615616e+01 -6.008848e-02 -3.480913e-02 -4.311251e-03 -5.623526e-02 -5.420726e-02 -2.990094e-02 -1.909326e-02 -3.429305e-02 -6.335432e-02 -2.230776e-02 
1.621622e+01 -5.854410e-02 -3.351307e-02 -3.324225e-03 -5.471603e-02 -5.271295e-02 -2.864452e-02 -1.797220e-02 -3.300643e-02 -6.177160e-02 -2.117501e-02 
1.627628e+01 -5.688261e-02 -3.209738e-02 -2.214398e-03 -5.307948e-02 -5.110109e-02 -2.726817e-02 -1.672940e-02 -3.160000e-02 -6.007195e-02 -1.992033e-02 
1.633634e+01 -5.510985e-02 -3.056792e-02 -9.876742e-04 -5.133146e-02 -4.937752e-02 -2.577776e-02 -1.537076e-02 -3.007962e-02 -5.826122e-02 -1.854961e-02 
1.639640e+01 -5.323204e-02 -2.893094e-02 3.496688e-04 -4.947819e-02 -4.754846e-02 -2.417953e-02 -1.390255e-02 -2.845154e-02 -5.634561e-02 -1.706912e-02 
1.645646e+01 -5.125574e-02 -2.719303e-02 1.791007e-03 -4.752623e-02 -4.562049e-02 -2.248009e-02 -1.233139e-02 -2.672235e-02 -5.433171e-02 -1.548549e-02 
1.651652e+01 -4.918785e-02 -2.536110e-02 3.329392e-03 -4.548248e-02 -4.360050e-02 -2.068634e-02 -1.066422e-02 -2.489898e-02 -5.222640e-02 -1.380567e-02 
1.657658e+01 -4.703556e-02 -2.344237e-02 4.957582e-03 -4.335412e-02 -4.149567e-02 -1.880551e-02 -8.908266e-03 -2.298863e-02 -5.003687e-02 -1.203690e-02 
1.663664e+01 -4.480630e-02 -2.144432e-02 6.668065e-03 -4.114862e-02 -3.931347e-02 -1.684506e-02 -7.071043e-03 -2.099879e-02 -4.777058e-02 -1.018669e-02 
1.669670e+01 -4.250779e-02 -1.937466e-02 8.453092e-03 -3.887367e-02 -3.706158e-02 -1.481272e-02 -5.160291e-03 -1.893718e-02 -4.543523e-02 -8.262791e-03 
1.675676e+01 -4.014792e-02 -1.724133e-02 1.030470e-02 -3.653717e-02 -3.474793e-02 -1.271642e-02 -3.183965e-03 -1.681173e-02 -4.303872e-02 -6.273160e-03 
1.681682e+01 -3.773479e-02 -1.505243e-02 1.221475e-02 -3.414722e-02 -3.238060e-02 -1.056428e-02 -1.150202e-03 -1.463055e-02 -4.058915e-02 -4.225942e-03 
1.687688e+01 -3.527662e-02 -1.281624e-02 1.417495e-02 -3.171206e-02 -2.996783e-02 -8.364562e-03 9.327145e-04 -1.240192e-02 -3.809475e-02 -2.129429e-03 
1.693694e+01 -3.278177e-02 -1.054112e-02 1.617689e-02 -2.924004e-02 -2.751798e-02 -6.125644e-03 3.056377e-03 -1.013421e-02 -3.556389e-02 7.967589e-06 
1.699700e+01 -3.025870e-02 -8.235551e-03 1.821207e-02 -2.673962e-02 -2.503951e-02 -3.856001e-03 5.212291e-03 -7.835899e-03 -3.300502e-02 2.177746e-03 
1.705706e+01 -2.771591e-02 -5.908064e-03 2.027193e-02 -2.421930e-02 -2.254092e-02 -1.564166e-03 7.391903e-03 -5.515523e-03 -3.042665e-02 4.371347e-03 
1.711712e+01 -2.516192e-02 -3.567212e-03 2.234788e-02 -2.168762e-02 -2.003075e-02 7.413032e-04 9.586633e-03 -3.181642e-03 -2.783732e-02 6.580185e-03 
1.717718e+01 -2.260528e-02 -1.221549e-03 2.443134e-02 -1.915312e-02 -1.751754e-02 3.051850e-03 1.178791e-02 -8.428107e-04 -2.524555e-02 8.795678e-03 
1.723724e+01 -2.005447e-02 1.120408e-03 2.651377e-02 -1.662428e-02 -1.500978e-02 5.358955e-03 1.398718e-02 1.492448e-03 -2.265986e-02 1.100928e-02 
1.729730e+01 -1.751793e-02 3.450205e-03 2.858669e-02 -1.410955e-02 -1.251592e-02 7.654161e-03 1.617597e-02 3.815676e-03 -2.008866e-02 1.321250e-02 
1.735736e+01 -1.500399e-02 5.759483e-03 3.064171e-02 -1.161726e-02 -1.004428e-02 9.929106e-03 1.834591e-02 6.118510e-03 -1.754032e-02 1.539696e-02 
1.741742e+01 -1.252086e-02 8.040008e-03 3.267057e-02 -9.155631e-03 -7.603087e-03 1.217555e-02 2.048873e-02 8.392713e-03 -1.502303e-02 1.755439e-02 
1.747748e+01 -1.007661e-02 1.028370e-02 3.466515e-02 -6.732720e-03 -5.200406e-03 1.438542e-02 2.259634e-02 1.063020e-02 -1.254487e-02 1.967669e-02 
1.753754e+01 -7.679111e-03 1.248266e-02 3.661754e-02 -4.356409e-03 -2.844118e-03 1.655080e-02 2.466080e-02 1.282306e-02 -1.011372e-02 2.175593e-02 
1.759760e+01 -5.336032e-03 1.462919e-02 3.852002e-02 -2.034372e-03 -5.418975e-04 1.866401e-02 2.667441e-02 1.496361e-02 -7.737256e-03 2.378438e-02 
1.765766e+01 -3.054811e-03 1.671584e-02 4.036509e-02 2.259541e-04 1.698816e-03 2.071757e-02 2.862968e-02 1.704437e-02 -5.422909e-03 2.575457e-02 
1.771772e+01 -8.426208e-04 1.873541e-02 4.214555e-02 2.417392e-03 3.870844e-03 2.270430e-02 3.051941e-02 1.905816e-02 -3.177862e-03 2.765927e-02 
1.777778e+01 1.293646e-03 2.068100e-02 4.385445e-02 4.533048e-03 5.967291e-03 2.461728e-02 3.233665e-02 2.099806e-02 -1.009010e-03 2.949155e-02 
1.783784e+01 3.347408e-03 2.254599e-02 4.548517e-02 6.566336e-03 7.981570e-03 2.644990e-02 3.407479e-02 2.285745e-02 1.077060e-03 3.124477e-02 
1.789790e+01 5.312410e-03 2.432412e-02 4.703140e-02 8.511002e-03 9.907423e-03 2.819589e-02 3.572753e-02 2.463006e-02 3.074093e-03 3.291264e-02 
1.795796e+01 7.182750e-03 2.600945e-02 4.848720e-02 1.036114e-02 1.173894e-02 2.984931e-02 3.728892e-02 2.630997e-02 4.976180e-03 3.448921e-02 
1.801802e+01 8.952893e-03 2.759645e-02 4.984698e-02 1.211121e-02 1.347059e-02 3.140462e-02 3.875339e-02 2.789161e-02 6.777785e-03 3.596889e-02 
1.807808e+01 1.061769e-02 2.907993e-02 5.110557e-02 1.375606e-02 1.509722e-02 3.285665e-02 4.011576e-02 2.936982e-02 8.473757e-03 3.734651e-02 
1.813814e+01 1.217240e-02 3.045514e-02 5.225817e-02 1.529096e-02 1.661407e-02 3.420062e-02 4.137123e-02 3.073983e-02 1.005935e-02 3.861727e-02 
1.819820e+01 1.361270e-02 3.171773e-02 5.330041e-02 1.671157e-02 1.801683e-02 3.543219e-02 4.251546e-02 3.199728e-02 1.153024e-02 3.977680e-02 
1.825826e+01 1.493469e-02 3.286379e-02 5.422835e-02 1.801399e-02 1.930159e-02 3.654745e-02 4.354450e-02 3.313827e-02 1.288252e-02 4.082116e-02 
1.831832e+01 1.613491e-02 3.388984e-02 5.503850e-02 1.919477e-02 2.046489e-02 3.754292e-02 4.445487e-02 3.415932e-02 1.411274e-02 4.174688e-02 
1.837838e+01 1.721038e-02 3.479288e-02 5.572782e-02 2.025090e-02 2.150373e-02 3.841558e-02 4.524353e-02 3.505740e-02 1.521790e-02 4.255089e-02 
1.843844e+01 1.815855e-02 3.557033e-02 5.629373e-02 2.117986e-02 2.241558e-02 3.916287e-02 4.590791e-02 3.582997e-02 1.619546e-02 4.323063e-02 
1.849850e+01 1.897734e-02 3.622012e-02 5.673412e-02 2.197956e-02 2.319835e-02 3.978269e-02 4.644589e-02 3.647491e-02 1.704335e-02 4.378399e-02 
1.855856e+01 1.966516e-02 3.674062e-02 5.704734e-02 2.264839e-02 2.385044e-02 4.027344e-02 4.685585e-02 3.699062e-02 1.775996e-02 4.420932e-02 
1.861862e+01 2.022088e-02 3.713068e-02 5.723224e-02 2.318525e-02 2.437071e-02 4.063396e-02 4.713661e-02 3.737595e-02 1.834416e-02 4.450546e-02 
1.867868e+01 2.064385e-02 3.738965e-02 5.728811e-02 2.358946e-02 2.475853e-02 4.086358e-02 4.728751e-02 3.763022e-02 1.879531e-02 4.467172e-02 
1.873874e+01 2.093390e-02 3.751733e-02 5.721475e-02 2.386086e-02 2.501371e-02 4.096211e-02 4.730832e-02 3.775325e-02 1.911323e-02 4.470790e-02 
1.879880e+01 2.109133e-02 3.751400e-02 5.701242e-02 2.399974e-02 2.513655e-02 4.092983e-02 4.719932e-02 3.774531e-02 1.929822e-02 4.461426e-02 
1.885886e+01 2.111690e-02 3.738042e-02 5.668185e-02 2.400688e-02 2.512780e-02 4.076749e-02 4.696125e-02 3.760715e-02 1.935105e-02 4.439153e-02 
1.891892e+01 2.101185e-02 3.711779e-02 5.622423e-02 2.388349e-02 2.498872e-02 4.047631e-02 4.659529e-02 3.734000e-02 1.927294e-02 4.404090e-02 
1.897898e+01 2.077787e-02 3.672780e-02 5.564122e-02 2.363128e-02 2.472097e-02 4.005795e-02 4.610312e-02 3.694551e-02 1.906560e-02 4.356404e-02 
1.903904e+01 2.041709e-02 3.621256e-02 5.493492e-02 2.325237e-02 2.432669e-02 3.951454e-02 4.548684e-02 3.642581e-02 1.873116e-02 4.296305e-02 
1.909910e+01 1.993209e-02 3.557464e-02 5.410787e-02 2.274935e-02 2.380846e-02 3.884863e-02 4.474899e-02 3.578346e-02 1.827218e-02 4.224047e-02 
1.915916e+01 1.932587e-02 3.481701e-02 5.316302e-02 2.212520e-02 2.316928e-02 3.806321e-02 4.389255e-02 3.502144e-02 1.769169e-02 4.139927e-02 
1.921922e+01 1.860185e-02 3.394309e-02 5.210377e-02 2.138335e-02 2.241255e-02 3.716167e-02 4.292089e-02 3.414315e-02 1.699309e-02 4.044283e-02 
1.927928e+01 1.776384e-02 3.295665e-02 5.093389e-02 2.052761e-02 2.154210e-02 3.614782e-02 4.183781e-02 3.315239e-02 1.618019e-02 3.937494e-02 
1.933934e+01 1.681603e-02 3.186189e-02 4.965754e-02 1.956216e-02 2.056210e-02 3.502582e-02 4.064747e-02 3.205332e-02 1.525718e-02 3.819975e-02 
1.939940e+01 1.576298e-02 3.066335e-02 4.827924e-02 1.849157e-02 1.947711e-02 3.380023e-02 3.935439e-02 3.085051e-02 1.422864e-02 3.692180e-02 
1.945946e+01 1.460959e-02 2.936591e-02 4.680386e-02 1.732074e-02 1.829205e-02 3.247592e-02 3.796346e-02 2.954882e-02 1.309947e-02 3.554596e-02 
1.951952e+01 1.336110e-02 2.797479e-02 4.523660e-02 1.605491e-02 1.701213e-02 3.105812e-02 3.647988e-02 2.815349e-02 1.187489e-02 3.407743e-02 
1.957958e+01 1.202305e-02 2.649552e-02 4.358297e-02 1.469960e-02 1.564290e-02 2.955235e-02 3.490915e-02 2.667003e-02 1.056045e-02 3.252172e-02 
1.963964e+01 1.060125e-02 2.493391e-02 4.184876e-02 1.326063e-02 1.419017e-02 2.796441e-02 3.325708e-02 2.510425e-02 9.161974e-03 3.088463e-02 
1.969970e+01 9.101792e-03 2.329601e-02 4.004001e-02 1.174410e-02 1.266002e-02 2.630037e-02 3.152973e-02 2.346222e-02 7.685542e-03 2.917221e-02 
1.975976e+01 7.530992e-03 2.158814e-02 3.816301e-02 1.015632e-02 1.105878e-02 2.456653e-02 2.973337e-02 2.175024e-02 6.137479e-03 2.739075e-02 
1.981982e+01 5.895387e-03 1.981682e-02 3.622427e-02 8.503827e-03 9.392969e-03 2.276943e-02 2.787454e-02 1.997483e-02 4.524322e-03 2.554677e-02 
1.987988e+01 4.201701e-03 1.798876e-02 3.423048e-02 6.793339e-03 7.669318e-03 2.091576e-02 2.595991e-02 1.814272e-02 2.852798e-03 2.364695e-02 
1.993994e+01 2.456823e-03 1.611083e-02 3.218850e-02 5.031749e-03 5.894711e-03 1.901240e-02 2.399637e-02 1.626076e-02 1.129797e-03 2.169817e-02 
2.000000e+01 6.677788e-04 1.419004e-02 3.010532e-02 3.226081e-03 4.076174e-03 1.706636e-02 2.199091e-02 1.433597e-02 -6.376510e-04 1.970742e-02 
2.006006e+01 -1.158292e-03 1.223353e-02 2.798806e-02 1.383475e-03 2.220845e-03 1.508477e-02 1.995064e-02 1.237548e-02 -2.442405e-03 1.768182e-02 
2.012012e+01 -3.014165e-03 1.024851e-02 2.584390e-02 -4.888458e-04 3.359459e-04 1.307484e-02 1.788277e-02 1.038650e-02 -4.277237e-03 1.562857e-02 
2.018018e+01 -4.892554e-03 8.242237e-03 2.368010e-02 -2.383596e-03 -1.571240e-03 1.104384e-02 1.579455e-02 8.376311e-03 -6.134860e-03 1.355492e-02 
2.024024e+01 -6.786143e-03 6.222026e-03 2.150396e-02 -4.293459e-03 -3.493395e-03 8.999076e-03 1.369329e-02 6.352204e-03 -8.007954e-03 1.146818e-02 
2.030030e+01 -8.687606e-03 4.195188e-03 1.932276e-02 -6.211111e-03 -5.423198e-03 6.947857e-03 1.158628e-02 4.321496e-03 -9.889191e-03 9.375636e-03 
2.036036e+01 -1.058964e-02 2.169012e-03 1.714378e-02 -8.129248e-03 -7.353346e-03 4.897474e-03 9.480807e-03 2.291480e-03 -1.177126e-02 7.284578e-03 
2.042042e+01 -1.248499e-02 1.507466e-04 1.497425e-02 -1.004061e-02 -9.276581e-03 2.855173e-03 7.384105e-03 2.694016e-04 -1.364691e-02 5.202240e-03 
2.048048e+01 -1.436646e-02 -1.852435e-03 1.282134e-02 -1.193801e-02 -1.118572e-02 8.281291e-04 5.303342e-03 -1.737564e-03 -1.550894e-02 3.135785e-03 
2.054054e+01 -1.622696e-02 -3.833454e-03 1.069210e-02 -1.381436e-02 -1.307367e-02 -1.176581e-03 3.245584e-03 -3.722337e-03 -1.735027e-02 1.092281e-03 
2.060060e+01 -1.805953e-02 -5.785354e-03 8.593476e-03 -1.566270e-02 -1.493346e-02 -3.152001e-03 1.217778e-03 -5.677963e-03 -1.916391e-02 -9.213238e-04 
2.066066e+01 -1.985734e-02 -7.701326e-03 6.532261e-03 -1.747619e-02 -1.675828e-02 -5.091321e-03 -7.732734e-04 -7.597630e-03 -2.094305e-02 -2.898230e-03 
2.072072e+01 -2.161375e-02 -9.574728e-03 4.515081e-03 -1.924819e-02 -1.854147e-02 -6.987902e-03 -2.720940e-03 -9.474697e-03 -2.268103e-02 -4.831808e-03 
2.078078e+01 -2.332228e-02 -1.139911e-02 2.548370e-03 -2.097224e-02 -2.027658e-02 -8.835295e-03 -4.618782e-03 -1.130272e-02 -2.437138e-02 -6.715616e-03 
2.084084e+01 -2.497670e-02 -1.316825e-02 6.383457e-04 -2.264209e-02 -2.195736e-02 -1.062727e-02 -6.460574e-03 -1.307545e-02 -2.600787e-02 -8.543433e-03 
2.090090e+01 -2.657100e-02 -1.487613e-02 -1.209007e-03 -2.425173e-02 -2.357780e-02 -1.235782e-02 -8.240328e-03 -1.478691e-02 -2.758447e-02 -1.030927e-02 
2.096096e+01 -2.809942e-02 -1.651702e-02 -2.987961e-03 -2.579542e-02 -2.513216e-02 -1.402122e-02 -9.952309e-03 -1.643134e-02 -2.909543e-02 -1.200739e-02 
2.102102e+01 -2.955648e-02 -1.808546e-02 -4.693063e-03 -2.726766e-02 -2.661495e-02 -1.561198e-02 -1.159106e-02 -1.800328e-02 -3.053526e-02 -1.363233e-02 
2.108108e+01 -3.093700e-02 -1.957626e-02 -6.319152e-03 -2.866328e-02 -2.802098e-02 -1.712495e-02 -1.315141e-02 -1.949755e-02 -3.189879e-02 -1.517894e-02 
2.114114e+01 -3.223610e-02 -2.098456e-02 -7.861379e-03 -2.997741e-02 -2.934539e-02 -1.855525e-02 -1.462851e-02 -2.090930e-02 -3.318113e-02 -1.664235e-02 
2.120120e+01 -3.344924e-02 -2.230583e-02 -9.315217e-03 -3.120548e-02 -3.058363e-02 -1.989835e-02 -1.601782e-02 -2.223397e-02 -3.437772e-02 -1.801804e-02 
2.126126e+01 -3.457220e-02 -2.353586e-02 -1.067648e-02 -3.234330e-02 -3.173149e-02 -2.115005e-02 -1.731516e-02 -2.346737e-02 -3.548436e-02 -1.930181e-02 
2.132132e+01 -3.560112e-02 -2.467081e-02 -1.194134e-02 -3.338699e-02 -3.278510e-02 -2.230649e-02 -1.851668e-02 -2.460565e-02 -3.649719e-02 -2.048982e-02 
2.138138e+01 -3.653251e-02 -2.570719e-02 -1.310632e-02 -3.433309e-02 -3.374099e-02 -2.336421e-02 -1.961892e-02 -2.564534e-02 -3.741270e-02 -2.157860e-02 
2.144144e+01 -3.736326e-02 -2.664190e-02 -1.416833e-02 -3.517845e-02 -3.459603e-02 -2.432009e-02 -2.061876e-02 -2.658331e-02 -3.822779e-02 -2.256506e-02 
2.150150e+01 -3.809063e-02 -2.747221e-02 -1.512466e-02 -3.592036e-02 -3.534749e-02 -2.517141e-02 -2.151350e-02 -2.741685e-02 -3.893970e-02 -2.344647e-02 
2.156156e+01 -3.871228e-02 -2.819580e-02 -1.597299e-02 -3.655646e-02 -3.599303e-02 -2.591584e-02 -2.230082e-02 -2.814363e-02 -3.954611e-02 -2.422052e-02 
2.162162e+01 -3.922627e-02 -2.881073e-02 -1.671140e-02 -3.708482e-02 -3.653071e-02 -2.655145e-02 -2.297878e-02 -2.876172e-02 -4.004505e-02 -2.488527e-02 
2.168168e+01 -3.963104e-02 -2.931546e-02 -1.733837e-02 -3.750389e-02 -3.695898e-02 -2.707669e-02 -2.354585e-02 -2.926957e-02 -4.043499e-02 -2.543919e-02 
2.174174e+01 -3.992547e-02 -2.970887e-02 -1.785279e-02 -3.781254e-02 -3.727671e-02 -2.749046e-02 -2.400093e-02 -2.966606e-02 -4.071478e-02 -2.588119e-02 
2.180180e+01 -4.010882e-02 -2.999023e-02 -1.825394e-02 -3.801003e-02 -3.748318e-02 -2.779202e-02 -2.434329e-02 -2.995047e-02 -4.088370e-02 -2.621052e-02 
2.186186e+01 -4.018077e-02 -3.015924e-02 -1.854152e-02 -3.809605e-02 -3.757805e-02 -2.798106e-02 -2.457263e-02 -3.012249e-02 -4.094141e-02 -2.642690e-02 
2.192192e+01 -4.014140e-02 -3.021598e-02 -1.871565e-02 -3.807066e-02 -3.756141e-02 -2.805768e-02 -2.468905e-02 -3.018220e-02 -4.088799e-02 -2.653042e-02 
2.198198e+01 -3.999120e-02 -3.016096e-02 -1.877681e-02 -3.793437e-02 -3.743375e-02 -2.802237e-02 -2.469305e-02 -3.013010e-02 -4.072393e-02 -2.652157e-02 
2.204204e+01 -3.973105e-02 -2.999505e-02 -1.872593e-02 -3.768804e-02 -3.719595e-02 -2.787602e-02 -2.458553e-02 -2.996709e-02 -4.045012e-02 -2.640127e-02 
2.210210e+01 -3.936223e-02 -2.971955e-02 -1.856430e-02 -3.733297e-02 -3.684929e-02 -2.761992e-02 -2.436778e-02 -2.969445e-02 -4.006781e-02 -2.617081e-02 
2.216216e+01 -3.888639e-02 -2.933614e-02 -1.829359e-02 -3.687081e-02 -3.639543e-02 -2.725575e-02 -2.404148e-02 -2.931385e-02 -3.957868e-02 -2.583185e-02 
2.222222e+01 -3.830559e-02 -2.884685e-02 -1.791588e-02 -3.630360e-02 -3.583642e-02 -2.678555e-02 -2.360869e-02 -2.882735e-02 -3.898476e-02 -2.538647e-02 
2.228228e+01 -3.762222e-02 -2.825411e-02 -1.743359e-02 -3.563376e-02 -3.517467e-02 -2.621174e-02 -2.307183e-02 -2.823735e-02 -3.828845e-02 -2.483708e-02 
2.234234e+01 -3.683906e-02 -2.756069e-02 -1.684951e-02 -3.486404e-02 -3.441294e-02 -2.553710e-02 -2.243368e-02 -2.754664e-02 -3.749253e-02 -2.418647e-02 
2.240240e+01 -3.595921e-02 -2.676972e-02 -1.616677e-02 -3.399756e-02 -3.355435e-02 -2.476474e-02 -2.169738e-02 -2.675833e-02 -3.660010e-02 -2.343776e-02 
2.246246e+01 -3.498613e-02 -2.588464e-02 -1.538884e-02 -3.303777e-02 -3.260234e-02 -2.389814e-02 -2.086638e-02 -2.587588e-02 -3.561461e-02 -2.259441e-02 
2.252252e+01 -3.392357e-02 -2.490923e-02 -1.451948e-02 -3.198843e-02 -3.156067e-02 -2.294104e-02 -1.994445e-02 -2.490305e-02 -3.453980e-02 -2.166020e-02 
2.258258e+01 -3.277559e-02 -2.384755e-02 -1.356280e-02 -3.085359e-02 -3.043341e-02 -2.189753e-02 -1.893568e-02 -2.384393e-02 -3.337975e-02 -2.063921e-02 
2.264264e+01 -3.154654e-02 -2.270397e-02 -1.252314e-02 -2.963761e-02 -2.922490e-02 -2.077196e-02 -1.784442e-02 -2.270286e-02 -3.213879e-02 -1.953580e-02 
2.270270e+01 -3.024104e-02 -2.148310e-02 -1.140516e-02 -2.834510e-02 -2.793977e-02 -1.956895e-02 -1.667531e-02 -2.148446e-02 -3.082155e-02 -1.835460e-02 
2.276276e+01 -2.886395e-02 -2.018983e-02 -1.021373e-02 -2.698093e-02 -2.658288e-02 -1.829339e-02 -1.543323e-02 -2.019363e-02 -2.943288e-02 -1.710049e-02 
2.282282e+01 -2.742038e-02 -1.882925e-02 -8.953969e-03 -2.555020e-02 -2.515934e-02 -1.695039e-02 -1.412329e-02 -1.883545e-02 -2.797789e-02 -1.577858e-02 
2.288288e+01 -2.591563e-02 -1.740669e-02 -7.631209e-03 -2.405823e-02 -2.367444e-02 -1.554525e-02 -1.275081e-02 -1.741526e-02 -2.646188e-02 -1.439421e-02 
2.294294e+01 -2.435520e-02 -1.592766e-02 -6.250967e-03 -2.251050e-02 -2.213370e-02 -1.408349e-02 -1.132132e-02 -1.593855e-02 -2.489034e-02 -1.295287e-02 
2.300300e+01 -2.274476e-02 -1.439783e-02 -4.818929e-03 -2.091268e-02 -2.054279e-02 -1.257078e-02 -9.840485e-03 -1.441100e-02 -2.326896e-02 -1.146026e-02 
2.306306e+01 -2.109014e-02 -1.282302e-02 -3.340931e-03 -1.927061e-02 -1.890752e-02 -1.101296e-02 -8.314145e-03 -1.283845e-02 -2.160353e-02 -9.922210e-03 
2.312312e+01 -1.939726e-02 -1.120920e-02 -1.822938e-03 -1.759021e-02 -1.723383e-02 -9.415972e-03 -6.748259e-03 -1.122684e-02 -1.990001e-02 -8.344674e-03 
2.318318e+01 -1.767219e-02 -9.562410e-03 -2.710152e-04 -1.587755e-02 -1.552779e-02 -7.785881e-03 -5.148889e-03 -9.582228e-03 -1.816445e-02 -6.733717e-03 
2.324324e+01 -1.592106e-02 -7.888800e-03 1.308688e-03 -1.413876e-02 -1.379552e-02 -6.128824e-03 -3.522180e-03 -7.910759e-03 -1.640296e-02 -5.095485e-03 
2.330330e+01 -1.415005e-02 -6.194565e-03 2.909964e-03 -1.238001e-02 -1.204322e-02 -4.451002e-03 -1.874336e-03 -6.218629e-03 -1.462175e-02 -3.436181e-03 
2.336336e+01 -1.236540e-02 -4.485940e-03 4.526566e-03 -1.060755e-02 -1.027711e-02 -2.758651e-03 -2.115981e-04 -4.512075e-03 -1.282704e-02 -1.762046e-03 
2.342342e+01 -1.057335e-02 -2.769176e-03 6.152237e-03 -8.827620e-03 -8.503445e-03 -1.058021e-03 1.459778e-03 -2.797347e-03 -1.102507e-02 -7.933712e-05 
2.348348e+01 -8.780123e-03 -1.050514e-03 7.780725e-03 -7.046447e-03 -6.728451e-03 6.446455e-04 3.133545e-03 -1.080685e-03 -9.222070e-03 1.605700e-03 
2.354354e+01 -6.991933e-03 6.638357e-04 9.405810e-03 -5.270238e-03 -4.958334e-03 2.343137e-03 4.803488e-03 6.316996e-04 -7.424244e-03 3.286850e-03 
2.360360e+01 -5.214927e-03 2.367716e-03 1.102133e-02 -3.505143e-03 -3.199248e-03 4.031295e-03 6.463443e-03 2.333648e-03 -5.637739e-03 4.957948e-03 
2.366366e+01 -3.455182e-03 4.055043e-03 1.262118e-02 -1.757240e-03 -1.457269e-03 5.703035e-03 8.107323e-03 4.019078e-03 -3.868632e-03 6.612908e-03 
2.372372e+01 -1.718677e-03 5.719830e-03 1.419938e-02 -3.250672e-05 2.616219e-04 7.352370e-03 9.729134e-03 5.682002e-03 -2.122899e-03 8.245735e-03 
2.378378e+01 -1.127486e-05 7.356208e-03 1.575004e-02 1.663192e-03 1.951560e-03 8.973429e-03 1.132300e-02 7.316549e-03 -4.064023e-04 9.850557e-03 
2.384384e+01 1.661299e-03 8.958444e-03 1.726743e-02 3.324131e-03 3.606820e-03 1.056048e-02 1.288319e-02 8.916988e-03 1.275134e-03 1.142163e-02 
2.390390e+01 3.293476e-03 1.052096e-02 1.874595e-02 4.944742e-03 5.221831e-03 1.210794e-02 1.440412e-02 1.047774e-02 2.916144e-03 1.295339e-02 
2.396396e+01 4.879864e-03 1.203837e-02 2.018021e-02 6.519633e-03 6.791201e-03 1.361042e-02 1.588038e-02 1.199341e-02 4.511237e-03 1.444041e-02 
2.402402e+01 6.415267e-03 1.350545e-02 2.156498e-02 8.043605e-03 8.309730e-03 1.506271e-02 1.730677e-02 1.345880e-02 6.055216e-03 1.587750e-02 
2.408408e+01 7.894698e-03 1.491723e-02 2.289528e-02 9.511674e-03 9.772434e-03 1.645982e-02 1.867828e-02 1.486890e-02 7.543099e-03 1.725966e-02 
2.414414e+01 9.313403e-03 1.626893e-02 2.416632e-02 1.091908e-02 1.117455e-02 1.779698e-02 1.999016e-02 1.621896e-02 8.970130e-03 1.858211e-02 
2.420420e+01 1.066687e-02 1.755603e-02 2.537358e-02 1.226132e-02 1.251158e-02 1.906968e-02 2.123788e-02 1.750446e-02 1.033180e-02 1.984034e-02 
2.426426e+01 1.195084e-02 1.877429e-02 2.651281e-02 1.353413e-02 1.377925e-02 2.027365e-02 2.241718e-02 1.872114e-02 1.162386e-02 2.103009e-02 
2.432432e+01 1.316135e-02 1.991971e-02 2.757999e-02 1.473354e-02 1.497359e-02 2.140491e-02 2.352406e-02 1.986502e-02 1.284232e-02 2.214735e-02 
2.438438e+01 1.429469e-02 2.098860e-02 2.857142e-02 1.585585e-02 1.609091e-02 2.245976e-02 2.455482e-02 2.093239e-02 1.398351e-02 2.318844e-02 
2.444444e+01 1.534747e-02 2.197755e-02 2.948370e-02 1.689767e-02 1.712781e-02 2.343479e-02 2.550606e-02 2.191985e-02 1.504402e-02 2.414993e-02 
2.450450e+01 1.631661e-02 2.288346e-02 3.031372e-02 1.785591e-02 1.808119e-02 2.432692e-02 2.637467e-02 2.282431e-02 1.602076e-02 2.502874e-02 
2.456456e+01 1.719932e-02 2.370357e-02 3.105870e-02 1.872779e-02 1.894830e-02 2.513335e-02 2.715787e-02 2.364298e-02 1.691097e-02 2.582208e-02 
2.462462e+01 1.799318e-02 2.443542e-02 3.171618e-02 1.951087e-02 1.972667e-02 2.585165e-02 2.785322e-02 2.437343e-02 1.771221e-02 2.652750e-02 
2.468468e+01 1.869606e-02 2.507689e-02 3.228403e-02 2.020305e-02 2.041420e-02 2.647969e-02 2.845858e-02 2.501352e-02 1.842235e-02 2.714287e-02 
2.474474e+01 1.930618e-02 2.562620e-02 3.276045e-02 2.080253e-02 2.100911e-02 2.701568e-02 2.897216e-02 2.556148e-02 1.903963e-02 2.766641e-02 
2.480480e+01 1.982212e-02 2.608190e-02 3.314402e-02 2.130789e-02 2.150997e-02 2.745819e-02 2.939253e-02 2.601587e-02 1.956262e-02 2.809666e-02 
2.486486e+01 2.024278e-02 2.644292e-02 3.343362e-02 2.171804e-02 2.191568e-02 2.780613e-02 2.971859e-02 2.637559e-02 1.999022e-02 2.843255e-02 
2.492492e+01 2.056743e-02 2.670849e-02 3.362849e-02 2.203224e-02 2.222550e-02 2.805873e-02 2.994958e-02 2.663990e-02 2.032170e-02 2.867330e-02 
2.498498e+01 2.079567e-02 2.687822e-02 3.372824e-02 2.225009e-02 2.243904e-02 2.821561e-02 3.008511e-02 2.680838e-02 2.055666e-02 2.881853e-02 
2.504505e+01 2.092745e-02 2.695206e-02 3.373280e-02 2.237154e-02 2.255625e-02 2.827672e-02 3.012510e-02 2.688101e-02 2.069507e-02 2.886816e-02 
2.510511e+01 2.096307e-02 2.693029e-02 3.364246e-02 2.239691e-02 2.257743e-02 2.824233e-02 3.006987e-02 2.685805e-02 2.073721e-02 2.882251e-02 
2.516517e+01 2.090318e-02 2.681357e-02 3.345785e-02 2.232681e-02 2.250321e-02 2.811309e-02 2.992002e-02 2.674016e-02 2.068373e-02 2.868218e-02 
2.522523e+01 2.074875e-02 2.660285e-02 3.317993e-02 2.216224e-02 2.233458e-02 2.788997e-02 2.967655e-02 2.652830e-02 2.053561e-02 2.844816e-02 
2.528529e+01 2.050109e-02 2.629944e-02 3.281000e-02 2.190451e-02 2.207285e-02 2.757428e-02 2.934073e-02 2.622378e-02 2.029417e-02 2.812174e-02 
2.534535e+01 2.016184e-02 2.590498e-02 3.234969e-02 2.155524e-02 2.171964e-02 2.716764e-02 2.891421e-02 2.582823e-02 1.996103e-02 2.770456e-02 
2.540541e+01 1.973296e-02 2.542141e-02 3.180093e-02 2.111640e-02 2.127692e-02 2.667200e-02 2.839893e-02 2.534359e-02 1.953816e-02 2.719855e-02 
2.546547e+01 1.921669e-02 2.485099e-02 3.116599e-02 2.059024e-02 2.074694e-02 2.608961e-02 2.779714e-02 2.477213e-02 1.902782e-02 2.660597e-02 
2.552553e+01 1.861562e-02 2.419628e-02 3.044740e-02 1.997933e-02 2.013227e-02 2.542304e-02 2.711139e-02 2.411640e-02 1.843257e-02 2.592937e-02 
2.558559e+01 1.793258e-02 2.346012e-02 2.964800e-02 1.928651e-02 1.943575e-02 2.467513e-02 2.634452e-02 2.337924e-02 1.775526e-02 2.517160e-02 
2.564565e+01 1.717070e-02 2.264563e-02 2.877092e-02 1.851492e-02 1.866050e-02 2.384899e-02 2.549965e-02 2.256377e-02 1.699902e-02 2.433577e-02 
2.570571e+01 1.633337e-02 2.175620e-02 2.781952e-02 1.766793e-02 1.780992e-02 2.294801e-02 2.458017e-02 2.167338e-02 1.616724e-02 2.342526e-02 
2.576577e+01 1.542422e-02 2.079545e-02 2.679743e-02 1.674919e-02 1.688764e-02 2.197583e-02 2.358969e-02 2.071170e-02 1.526355e-02 2.244369e-02 
2.582583e+01 1.444713e-02 1.976725e-02 2.570851e-02 1.576257e-02 1.589753e-02 2.093629e-02 2.253208e-02 1.968259e-02 1.429182e-02 2.139494e-02 
2.588589e+01 1.340620e-02 1.867569e-02 2.455685e-02 1.471215e-02 1.484369e-02 1.983350e-02 2.141143e-02 1.859015e-02 1.325617e-02 2.028309e-02 
2.594595e+01 1.230571e-02 1.752507e-02 2.334672e-02 1.360224e-02 1.373040e-02 1.867174e-02 2.023202e-02 1.743865e-02 1.216086e-02 1.911242e-02 
2.600601e+01 1.115014e-02 1.631985e-02 2.208261e-02 1.243731e-02 1.256214e-02 1.745549e-02 1.899832e-02 1.623259e-02 1.101040e-02 1.788741e-02 
2.606607e+01 9.944154e-03 1.506469e-02 2.076914e-02 1.122202e-02 1.134358e-02 1.618939e-02 1.771499e-02 1.497660e-02 9.809433e-03 1.661269e-02 
2.612613e+01 8.692548e-03 1.376438e-02 1.941111e-02 9.961169e-03 1.007950e-02 1.487825e-02 1.638680e-02 1.367548e-02 8.562762e-03 1.529307e-02 
2.618619e+01 7.400261e-03 1.242385e-02 1.801345e-02 8.659692e-03 8.774853e-03 1.352698e-02 1.501870e-02 1.233417e-02 7.275325e-03 1.393348e-02 
2.624625e+01 6.072343e-03 1.104816e-02 1.658119e-02 7.322642e-03 7.434680e-03 1.214065e-02 1.361573e-02 1.095771e-02 5.952175e-03 1.253896e-02 
2.630631e+01 4.713943e-03 9.642443e-03 1.511949e-02 5.955166e-03 6.064131e-03 1.072438e-02 1.218303e-02 9.551242e-03 4.598463e-03 1.111464e-02 
2.636637e+01 3.330286e-03 8.211922e-03 1.363354e-02 4.562490e-03 4.668431e-03 9.283411e-03 1.072580e-02 8.119992e-03 3.219414e-03 9.665756e-03 
2.642643e+01 1.926657e-03 6.761877e-03 1.212864e-02 3.149898e-03 3.252861e-03 7.823010e-03 9.249344e-03 6.669237e-03 1.820313e-03 8.197574e-03 
2.648649e+01 5.083757e-04 5.297626e-03 1.061007e-02 1.722710e-03 1.822744e-03 6.348497e-03 7.758959e-03 5.204295e-03 4.064831e-04 6.715409e-03 
2.654655e+01 -9.192148e-04 3.824505e-03 9.083191e-03 2.862679e-04 3.834193e-04 4.865207e-03 6.259983e-03 3.730501e-03 -1.016734e-03 5.224598e-03 
2.660661e+01 -2.350774e-03 2.347852e-03 7.553318e-03 -1.154087e-03 -1.059772e-03 3.378476e-03 4.757750e-03 2.253193e-03 -2.443995e-03 3.730474e-03 
2.666667e+01 -3.780979e-03 8.729842e-04 6.025767e-03 -2.593032e-03 -2.501509e-03 1.893623e-03 3.257575e-03 7.776885e-04 -3.869977e-03 2.238352e-03 
2.672673e+01 -5.204546e-03 -5.948182e-04 4.505814e-03 -4.025285e-03 -3.936508e-03 4.159263e-04 1.764735e-03 -6.907329e-04 -5.289395e-03 7.535100e-04 
2.678679e+01 -6.616249e-03 -2.050332e-03 2.998675e-03 -5.445619e-03 -5.359544e-03 -1.049392e-03 2.844505e-04 -2.146849e-03 -6.697021e-03 -7.188329e-04 
2.684685e+01 -8.010934e-03 -3.488411e-03 1.509493e-03 -6.848881e-03 -6.765464e-03 -2.497186e-03 -1.178135e-03 -3.585511e-03 -8.087703e-03 -2.173531e-03 
2.690691e+01 -9.383546e-03 -4.903999e-03 4.331650e-05 -8.230014e-03 -8.149212e-03 -3.922401e-03 -2.617969e-03 -5.001667e-03 -9.456381e-03 -3.605534e-03 
2.696697e+01 -1.072914e-02 -6.292155e-03 -1.394916e-03 -9.584072e-03 -9.505842e-03 -5.320096e-03 -4.030113e-03 -6.390373e-03 -1.079811e-02 -5.009900e-03 
2.702703e+01 -1.204288e-02 -7.648063e-03 -2.800396e-03 -1.090624e-02 -1.083054e-02 -6.685455e-03 -5.409753e-03 -7.746814e-03 -1.210806e-02 -6.381817e-03 
2.708709e+01 -1.332012e-02 -8.967052e-03 -4.168457e-03 -1.219183e-02 -1.211862e-02 -8.013809e-03 -6.752223e-03 -9.066320e-03 -1.338157e-02 -7.716617e-03 
2.714715e+01 -1.455632e-02 -1.024461e-02 -5.494594e-03 -1.343634e-02 -1.336558e-02 -9.300649e-03 -8.053014e-03 -1.034438e-02 -1.461411e-02 -9.009793e-03 
2.720721e+01 -1.574716e-02 -1.147641e-02 -6.774479e-03 -1.463543e-02 -1.456708e-02 -1.054164e-02 -9.307797e-03 -1.157667e-02 -1.580136e-02 -1.025701e-02 
2.726727e+01 -1.688848e-02 -1.265831e-02 -8.003973e-03 -1.578496e-02 -1.571897e-02 -1.173265e-02 -1.051243e-02 -1.275903e-02 -1.693916e-02 -1.145414e-02 
2.732733e+01 -1.797635e-02 -1.378635e-02 -9.179142e-03 -1.688098e-02 -1.681732e-02 -1.286972e-02 -1.166298e-02 -1.388753e-02 -1.802356e-02 -1.259723e-02 
2.738739e+01 -1.900703e-02 -1.485684e-02 -1.029627e-02 -1.791976e-02 -1.785839e-02 -1.394915e-02 -1.275572e-02 -1.495845e-02 -1.905085e-02 -1.368257e-02 
2.744745e+01 -1.997704e-02 -1.586626e-02 -1.135186e-02 -1.889781e-02 -1.883869e-02 -1.496743e-02 -1.378716e-02 -1.596830e-02 -2.001751e-02 -1.470666e-02 
2.750751e+01 -2.088310e-02 -1.681137e-02 -1.234268e-02 -1.981187e-02 -1.975496e-02 -1.592132e-02 -1.475406e-02 -1.691381e-02 -2.092031e-02 -1.566626e-02 
2.756757e+01 -2.172223e-02 -1.768916e-02 -1.326572e-02 -2.065894e-02 -2.060420e-02 -1.680781e-02 -1.565340e-02 -1.779200e-02 -2.175622e-02 -1.655836e-02 
2.762763e+01 -2.249166e-02 -1.849689e-02 -1.411824e-02 -2.143626e-02 -2.138367e-02 -1.762416e-02 -1.648247e-02 -1.860011e-02 -2.252250e-02 -1.738023e-02 
2.768769e+01 -2.318893e-02 -1.923210e-02 -1.489778e-02 -2.214137e-02 -2.209088e-02 -1.836790e-02 -1.723877e-02 -1.933568e-02 -2.321667e-02 -1.812939e-02 
2.774775e+01 -2.381184e-02 -1.989257e-02 -1.560214e-02 -2.277207e-02 -2.272364e-02 -1.903683e-02 -1.792012e-02 -1.999650e-02 -2.383654e-02 -1.880365e-02 
2.780781e+01 -2.435845e-02 -2.047640e-02 -1.622942e-02 -2.332642e-02 -2.328002e-02 -1.962904e-02 -1.852460e-02 -2.058066e-02 -2.438018e-02 -1.940108e-02 
2.786787e+01 -2.482714e-02 -2.098195e-02 -1.677797e-02 -2.380280e-02 -2.375839e-02 -2.014289e-02 -1.905059e-02 -2.108653e-02 -2.484595e-02 -1.992008e-02 
2.792793e+01 -2.521657e-02 -2.140788e-02 -1.724648e-02 -2.419987e-02 -2.415742e-02 -2.057705e-02 -1.949674e-02 -2.151277e-02 -2.523251e-02 -2.035929e-02 
2.798799e+01 -2.552568e-02 -2.175315e-02 -1.763389e-02 -2.451657e-02 -2.447605e-02 -2.093047e-02 -1.986202e-02 -2.185834e-02 -2.553881e-02 -2.071768e-02 
2.804805e+01 -2.575374e-02 -2.201702e-02 -1.793947e-02 -2.475216e-02 -2.471354e-02 -2.120241e-02 -2.014568e-02 -2.212249e-02 -2.576411e-02 -2.099449e-02 
2.810811e+01 -2.590027e-02 -2.219902e-02 -1.816277e-02 -2.490618e-02 -2.486942e-02 -2.139242e-02 -2.034726e-02 -2.230476e-02 -2.590794e-02 -2.118929e-02 
2.816817e+01 -2.596513e-02 -2.229901e-02 -1.830364e-02 -2.497848e-02 -2.494354e-02 -2.150033e-02 -2.046663e-02 -2.240500e-02 -2.597015e-02 -2.130191e-02 
2.822823e+01 -2.594844e-02 -2.231712e-02 -1.836222e-02 -2.496919e-02 -2.493605e-02 -2.152629e-02 -2.050391e-02 -2.242336e-02 -2.595087e-02 -2.133250e-02 
2.828829e+01 -2.585065e-02 -2.225380e-02 -1.833896e-02 -2.487875e-02 -2.484737e-02 -2.147075e-02 -2.045956e-02 -2.236026e-02 -2.585053e-02 -2.128150e-02 
2.834835e+01 -2.567248e-02 -2.210976e-02 -1.823457e-02 -2.470787e-02 -2.467822e-02 -2.133441e-02 -2.033429e-02 -2.221644e-02 -2.566986e-02 -2.114963e-02 
2.840841e+01 -2.541493e-02 -2.188602e-02 -1.805009e-02 -2.445757e-02 -2.442962e-02 -2.111831e-02 -2.012911e-02 -2.199291e-02 -2.540987e-02 -2.093791e-02 
2.846847e+01 -2.507929e-02 -2.158387e-02 -1.778679e-02 -2.412912e-02 -2.410284e-02 -2.082371e-02 -1.984533e-02 -2.169094e-02 -2.507183e-02 -2.064762e-02 
2.852853e+01 -2.466712e-02 -2.120487e-02 -1.744625e-02 -2.372410e-02 -2.369946e-02 -2.045220e-02 -1.948450e-02 -2.131212e-02 -2.465731e-02 -2.028034e-02 
2.858859e+01 -2.418025e-02 -2.075085e-02 -1.703031e-02 -2.324434e-02 -2.322131e-02 -2.000561e-02 -1.904847e-02 -2.085828e-02 -2.416814e-02 -1.983790e-02 
2.864865e+01 -2.362076e-02 -2.022391e-02 -1.654106e-02 -2.269191e-02 -2.267047e-02 -1.948602e-02 -1.853932e-02 -2.033149e-02 -2.360640e-02 -1.932239e-02 
2.870871e+01 -2.299101e-02 -1.962638e-02 -1.598084e-02 -2.206917e-02 -2.204927e-02 -1.889577e-02 -1.795940e-02 -1.973411e-02 -2.297444e-02 -1.873616e-02 
2.876877e+01 -2.229355e-02 -1.896085e-02 -1.535224e-02 -2.137868e-02 -2.136031e-02 -1.823745e-02 -1.731129e-02 -1.906871e-02 -2.227482e-02 -1.808178e-02 
2.882883e+01 -2.153121e-02 -1.823013e-02 -1.465808e-02 -2.062325e-02 -2.060637e-02 -1.751387e-02 -1.659780e-02 -1.833811e-02 -2.151036e-02 -1.736206e-02 
2.888889e+01 -2.070699e-02 -1.743723e-02 -1.390137e-02 -1.980591e-02 -1.979050e-02 -1.672805e-02 -1.582195e-02 -1.754532e-02 -2.068407e-02 -1.658004e-02 
2.894895e+01 -1.982414e-02 -1.658539e-02 -1.308536e-02 -1.892988e-02 -1.891591e-02 -1.588323e-02 -1.498699e-02 -1.669359e-02 -1.979919e-02 -1.573895e-02 
2.900901e+01 -1.888606e-02 -1.567805e-02 -1.221347e-02 -1.799858e-02 -1.798603e-02 -1.498282e-02 -1.409633e-02 -1.578633e-02 -1.885913e-02 -1.484221e-02 
2.906907e+01 -1.789637e-02 -1.471879e-02 -1.128932e-02 -1.701563e-02 -1.700446e-02 -1.403044e-02 -1.315359e-02 -1.482715e-02 -1.786749e-02 -1.389343e-02 
2.912913e+01 -1.685883e-02 -1.371138e-02 -1.031666e-02 -1.598477e-02 -1.597496e-02 -1.302985e-02 -1.216253e-02 -1.381982e-02 -1.682804e-02 -1.289637e-02 
2.918919e+01 -1.577734e-02 -1.265976e-02 -9.299435e-03 -1.490993e-02 -1.490146e-02 -1.198498e-02 -1.112707e-02 -1.276825e-02 -1.574470e-02 -1.185496e-02 
2.924925e+01 -1.465598e-02 -1.156796e-02 -8.241689e-03 -1.379516e-02 -1.378800e-02 -1.089986e-02 -1.005127e-02 -1.167650e-02 -1.462151e-02 -1.077326e-02 
2.930931e+01 -1.349889e-02 -1.044016e-02 -7.147602e-03 -1.264464e-02 -1.263875e-02 -9.778693e-03 -8.939304e-03 -1.054874e-02 -1.346265e-02 -9.655428e-03 
2.936937e+01 -1.231037e-02 -9.280654e-03 -6.021457e-03 -1.146263e-02 -1.145800e-02 -8.625742e-03 -7.795455e-03 -9.389261e-03 -1.227238e-02 -8.505760e-03 
2.942943e+01 -1.109477e-02 -8.093792e-03 -4.867624e-03 -1.025350e-02 -1.025010e-02 -7.445377e-03 -6.624088e-03 -8.202418e-03 -1.105508e-02 -7.328618e-03 
2.948949e+01 -9.856538e-03 -6.884017e-03 -3.690545e-03 -9.021682e-03 -9.019502e-03 -6.242038e-03 -5.429647e-03 -6.992654e-03 -9.815180e-03 -6.128444e-03 
2.954955e+01 -8.600156e-03 -5.655826e-03 -2.494718e-03 -7.771679e-03 -7.770686e-03 -5.020221e-03 -4.216625e-03 -5.764463e-03 -8.557169e-03 -4.909733e-03 
2.960961e+01 -7.330158e-03 -4.413750e-03 -1.284680e-03 -6.508018e-03 -6.508188e-03 -3.784459e-03 -2.989560e-03 -4.522379e-03 -7.285580e-03 -3.677021e-03 
2.966967e+01 -6.051099e-03 -3.162348e-03 -6.499127e-05 -5.235251e-03 -5.236562e-03 -2.539311e-03 -1.753010e-03 -3.270959e-03 -6.004966e-03 -2.434866e-03 
2.972973e+01 -4.767539e-03 -1.906182e-03 1.159782e-03 -3.957941e-03 -3.960369e-03 -1.289338e-03 -5.115379e-04 -2.014765e-03 -4.719886e-03 -1.187831e-03 
2.978979e+01 -3.484027e-03 -6.498033e-04 2.385085e-03 -2.680637e-03 -2.684159e-03 -3.909494e-05 7.303007e-04 -7.583514e-04 -3.434891e-03 5.952805e-05 
2.984985e+01 -2.205088e-03 6.022610e-04 3.606388e-03 -1.407862e-03 -1.412458e-03 1.206893e-03 1.967979e-03 4.937571e-04 -2.154501e-03 1.302685e-03 
2.990991e+01 -9.352009e-04 1.845528e-03 4.819204e-03 -1.440976e-04 -1.497449e-04 2.444141e-03 3.197011e-03 1.737077e-03 -8.831993e-04 2.537156e-03 
2.996997e+01 3.212107e-04 3.075573e-03 6.019106e-03 1.106233e-03 1.099556e-03 3.668226e-03 4.412972e-03 2.967183e-03 3.745942e-04 3.758514e-03 


==> Simulations/Plot_data/DAPI_string_small_n_V.txt <==
0.000000e+00 4.518746e-01 1.648384e+00 -2.028362e+00 -4.492568e-01 2.359932e-01 -8.351730e-01 -1.275955e+00 6.170351e-01 6.127015e-01 2.893812e-01 
6.006006e-02 5.105191e-01 1.374825e+00 -1.729587e+00 -4.910324e-01 1.356809e-01 -7.935774e-01 -1.138851e+00 5.099527e-01 5.885881e-01 3.058130e-01 
1.201201e-01 5.513150e-01 1.152051e+00 -1.481793e+00 -5.175626e-01 4.787516e-02 -7.547931e-01 -1.020971e+00 4.215611e-01 5.629494e-01 3.199892e-01 
1.801802e-01 5.780629e-01 9.705492e-01 -1.275615e+00 -5.325794e-01 -2.832491e-02 -7.188063e-01 -9.192407e-01 3.485970e-01 5.368029e-01 3.320031e-01 
2.402402e-01 5.938215e-01 8.225999e-01 -1.103462e+00 -5.389456e-01 -9.388959e-02 -6.854977e-01 -8.311141e-01 2.883861e-01 5.108775e-01 3.419822e-01 
3.003003e-01 6.010483e-01 7.019392e-01 -9.591760e-01 -5.388559e-01 -1.498079e-01 -6.546875e-01 -7.544749e-01 2.387360e-01 4.856863e-01 3.500807e-01 
3.603604e-01 6.017147e-01 6.034816e-01 -8.377587e-01 -5.339879e-01 -1.970495e-01 -6.261646e-01 -6.875597e-01 1.978458e-01 4.615780e-01 3.564672e-01 
4.204204e-01 5.973988e-01 5.230972e-01 -7.351447e-01 -5.256205e-01 -2.365404e-01 -5.997062e-01 -6.288944e-01 1.642344e-01 4.387766e-01 3.613147e-01 
4.804805e-01 5.893604e-01 4.574312e-01 -6.480242e-01 -5.147259e-01 -2.691479e-01 -5.750914e-01 -5.772438e-01 1.366812e-01 4.174129e-01 3.647946e-01 
5.405405e-01 5.786021e-01 4.037576e-01 -5.736989e-01 -5.020399e-01 -2.956731e-01 -5.521094e-01 -5.315701e-01 1.141786e-01 3.975483e-01 3.670723e-01 
6.006006e-01 5.659188e-01 3.598607e-01 -5.099656e-01 -4.881177e-01 -3.168470e-01 -5.305644e-01 -4.909994e-01 9.589347e-02 3.791937e-01 3.683036e-01 
6.606607e-01 5.519378e-01 3.239388e-01 -4.550229e-01 -4.733764e-01 -3.333315e-01 -5.102788e-01 -4.547944e-01 8.113542e-02 3.623237e-01 3.686333e-01 
7.207207e-01 5.371510e-01 2.945266e-01 -4.073954e-01 -4.581275e-01 -3.457218e-01 -4.910936e-01 -4.223316e-01 6.933133e-02 3.468877e-01 3.681939e-01 
7.807808e-01 5.219413e-01 2.704314e-01 -3.658728e-01 -4.426028e-01 -3.545494e-01 -4.728687e-01 -3.930832e-01 6.000432e-02 3.328181e-01 3.671054e-01 
8.408408e-01 5.066041e-01 2.506824e-01 -3.294610e-01 -4.269736e-01 -3.602877e-01 -4.554821e-01 -3.666015e-01 5.275676e-02 3.200366e-01 3.654754e-01 
9.009009e-01 4.913644e-01 2.344887e-01 -2.973418e-01 -4.113656e-01 -3.633562e-01 -4.388287e-01 -3.425068e-01 4.725627e-02 3.084589e-01 3.633991e-01 
9.609610e-01 4.763908e-01 2.212055e-01 -2.688407e-01 -3.958704e-01 -3.641257e-01 -4.228186e-01 -3.204762e-01 4.322426e-02 2.979981e-01 3.609603e-01 
1.021021e+00 4.618068e-01 2.103069e-01 -2.434010e-01 -3.805543e-01 -3.629234e-01 -4.073760e-01 -3.002355e-01 4.042663e-02 2.885672e-01 3.582320e-01 
1.081081e+00 4.476999e-01 2.013631e-01 -2.205621e-01 -3.654651e-01 -3.600372e-01 -3.924377e-01 -2.815514e-01 3.866602e-02 2.800808e-01 3.552768e-01 
1.141141e+00 4.341293e-01 1.940229e-01 -1.999429e-01 -3.506365e-01 -3.557202e-01 -3.779511e-01 -2.642258e-01 3.777551e-02 2.724563e-01 3.521486e-01 
1.201201e+00 4.211313e-01 1.879985e-01 -1.812268e-01 -3.360925e-01 -3.501949e-01 -3.638734e-01 -2.480900e-01 3.761343e-02 2.656150e-01 3.488923e-01 
1.261261e+00 4.087249e-01 1.830538e-01 -1.641512e-01 -3.218500e-01 -3.436565e-01 -3.501699e-01 -2.330010e-01 3.805910e-02 2.594817e-01 3.455456e-01 
1.321321e+00 3.969148e-01 1.789947e-01 -1.484974e-01 -3.079207e-01 -3.362764e-01 -3.368134e-01 -2.188375e-01 3.900927e-02 2.539862e-01 3.421393e-01 
1.381381e+00 3.856954e-01 1.756612e-01 -1.340835e-01 -2.943132e-01 -3.282050e-01 -3.237825e-01 -2.054966e-01 4.037524e-02 2.490621e-01 3.386980e-01 
1.441441e+00 3.750526e-01 1.729208e-01 -1.207577e-01 -2.810333e-01 -3.195741e-01 -3.110612e-01 -1.928913e-01 4.208048e-02 2.446477e-01 3.352410e-01 
1.501502e+00 3.649665e-01 1.706638e-01 -1.083932e-01 -2.680856e-01 -3.104998e-01 -2.986378e-01 -1.809482e-01 4.405862e-02 2.406854e-01 3.317830e-01 
1.561562e+00 3.554123e-01 1.687985e-01 -9.688439e-02 -2.554737e-01 -3.010838e-01 -2.865044e-01 -1.696056e-01 4.625185e-02 2.371216e-01 3.283342e-01 
1.621622e+00 3.463623e-01 1.672483e-01 -8.614278e-02 -2.432006e-01 -2.914156e-01 -2.746562e-01 -1.588118e-01 4.860955e-02 2.339067e-01 3.249015e-01 
1.681682e+00 3.377865e-01 1.659486e-01 -7.609448e-02 -2.312689e-01 -2.815741e-01 -2.630906e-01 -1.485232e-01 5.108720e-02 2.309947e-01 3.214888e-01 
1.741742e+00 3.296533e-01 1.648447e-01 -6.667768e-02 -2.196814e-01 -2.716285e-01 -2.518075e-01 -1.387040e-01 5.364543e-02 2.283427e-01 3.180969e-01 
1.801802e+00 3.219307e-01 1.638900e-01 -5.784065e-02 -2.084404e-01 -2.616399e-01 -2.408082e-01 -1.293243e-01 5.624930e-02 2.259114e-01 3.147249e-01 
1.861862e+00 3.145865e-01 1.630446e-01 -4.954013e-02 -1.975486e-01 -2.516622e-01 -2.300954e-01 -1.203594e-01 5.886765e-02 2.236642e-01 3.113696e-01 
1.921922e+00 3.075885e-01 1.622740e-01 -4.173992e-02 -1.870084e-01 -2.417428e-01 -2.196725e-01 -1.117892e-01 6.147259e-02 2.215673e-01 3.080266e-01 
1.981982e+00 3.009053e-01 1.615481e-01 -3.440971e-02 -1.768226e-01 -2.319237e-01 -2.095440e-01 -1.035973e-01 6.403908e-02 2.195895e-01 3.046900e-01 
2.042042e+00 2.945061e-01 1.608408e-01 -2.752413e-02 -1.669936e-01 -2.222417e-01 -1.997146e-01 -9.577041e-02 6.654458e-02 2.177021e-01 3.013530e-01 
2.102102e+00 2.883611e-01 1.601289e-01 -2.106190e-02 -1.575238e-01 -2.127294e-01 -1.901895e-01 -8.829797e-02 6.896876e-02 2.158783e-01 2.980082e-01 
2.162162e+00 2.824418e-01 1.593920e-01 -1.500517e-02 -1.484156e-01 -2.034155e-01 -1.809739e-01 -8.117149e-02 7.129326e-02 2.140937e-01 2.946476e-01 
2.222222e+00 2.767207e-01 1.586119e-01 -9.338899e-03 -1.396711e-01 -1.943250e-01 -1.720728e-01 -7.438432e-02 7.350151e-02 2.123258e-01 2.912627e-01 
2.282282e+00 2.711717e-01 1.577724e-01 -4.050362e-03 -1.312920e-01 -1.854801e-01 -1.634914e-01 -6.793118e-02 7.557855e-02 2.105539e-01 2.878452e-01 
2.342342e+00 2.657702e-01 1.568591e-01 8.712670e-04 -1.232801e-01 -1.768999e-01 -1.552344e-01 -6.180796e-02 7.751093e-02 2.087592e-01 2.843864e-01 
2.402402e+00 2.604928e-01 1.558590e-01 5.435285e-03 -1.156365e-01 -1.686011e-01 -1.473062e-01 -5.601138e-02 7.928659e-02 2.069242e-01 2.808781e-01 
2.462462e+00 2.553177e-01 1.547605e-01 9.649776e-03 -1.083621e-01 -1.605981e-01 -1.397106e-01 -5.053881e-02 8.089475e-02 2.050332e-01 2.773119e-01 
2.522523e+00 2.502244e-01 1.535534e-01 1.352187e-02 -1.014572e-01 -1.529032e-01 -1.324511e-01 -4.538803e-02 8.232587e-02 2.030722e-01 2.736801e-01 
2.582583e+00 2.451941e-01 1.522285e-01 1.705800e-02 -9.492181e-02 -1.455265e-01 -1.255306e-01 -4.055710e-02 8.357159e-02 2.010283e-01 2.699753e-01 
2.642643e+00 2.402090e-01 1.507779e-01 2.026404e-02 -8.875529e-02 -1.384767e-01 -1.189513e-01 -3.604419e-02 8.462466e-02 1.988901e-01 2.661905e-01 
2.702703e+00 2.352533e-01 1.491945e-01 2.314556e-02 -8.295652e-02 -1.317605e-01 -1.127147e-01 -3.184743e-02 8.547891e-02 1.966475e-01 2.623195e-01 
2.762763e+00 2.303121e-01 1.474724e-01 2.570789e-02 -7.752378e-02 -1.253831e-01 -1.068217e-01 -2.796484e-02 8.612921e-02 1.942918e-01 2.583564e-01 
2.822823e+00 2.253722e-01 1.456066e-01 2.795630e-02 -7.245477e-02 -1.193485e-01 -1.012726e-01 -2.439420e-02 8.657147e-02 1.918152e-01 2.542962e-01 
2.882883e+00 2.204216e-01 1.435931e-01 2.989609e-02 -6.774660e-02 -1.136590e-01 -9.606661e-02 -2.113299e-02 8.680256e-02 1.892116e-01 2.501346e-01 
2.942943e+00 2.154498e-01 1.414286e-01 3.153267e-02 -6.339571e-02 -1.083157e-01 -9.120255e-02 -1.817832e-02 8.682033e-02 1.864756e-01 2.458678e-01 
3.003003e+00 2.104476e-01 1.391110e-01 3.287166e-02 -5.939796e-02 -1.033187e-01 -8.667827e-02 -1.552685e-02 8.662356e-02 1.836031e-01 2.414932e-01 
3.063063e+00 2.054069e-01 1.366389e-01 3.391891e-02 -5.574851e-02 -9.866655e-02 -8.249094e-02 -1.317479e-02 8.621195e-02 1.805911e-01 2.370084e-01 
3.123123e+00 2.003211e-01 1.340118e-01 3.468063e-02 -5.244194e-02 -9.435707e-02 -7.863693e-02 -1.111783e-02 8.558609e-02 1.774376e-01 2.324123e-01 
3.183183e+00 1.951846e-01 1.312300e-01 3.516334e-02 -4.947213e-02 -9.038683e-02 -7.511186e-02 -9.351092e-03 8.474746e-02 1.741415e-01 2.277043e-01 
3.243243e+00 1.899931e-01 1.282947e-01 3.537399e-02 -4.683236e-02 -8.675147e-02 -7.191060e-02 -7.869171e-03 8.369838e-02 1.707030e-01 2.228846e-01 
3.303303e+00 1.847434e-01 1.252078e-01 3.531993e-02 -4.451526e-02 -8.344568e-02 -6.902730e-02 -6.666069e-03 8.244200e-02 1.671229e-01 2.179544e-01 
3.363363e+00 1.794335e-01 1.219722e-01 3.500893e-02 -4.251285e-02 -8.046325e-02 -6.645534e-02 -5.735212e-03 8.098225e-02 1.634031e-01 2.129154e-01 
3.423423e+00 1.740623e-01 1.185913e-01 3.444923e-02 -4.081655e-02 -7.779712e-02 -6.418743e-02 -5.069441e-03 7.932387e-02 1.595464e-01 2.077702e-01 
3.483483e+00 1.686299e-01 1.150694e-01 3.364952e-02 -3.941718e-02 -7.543945e-02 -6.221560e-02 -4.661019e-03 7.747232e-02 1.555562e-01 2.025221e-01 
3.543544e+00 1.631371e-01 1.114114e-01 3.261894e-02 -3.830499e-02 -7.338160e-02 -6.053120e-02 -4.501640e-03 7.543379e-02 1.514370e-01 1.971753e-01 
3.603604e+00 1.575861e-01 1.076231e-01 3.136708e-02 -3.746969e-02 -7.161424e-02 -5.912494e-02 -4.582439e-03 7.321515e-02 1.471938e-01 1.917345e-01 
3.663664e+00 1.519794e-01 1.037107e-01 2.990395e-02 -3.690047e-02 -7.012738e-02 -5.798697e-02 -4.894017e-03 7.082393e-02 1.428327e-01 1.862051e-01 
3.723724e+00 1.463209e-01 9.968123e-02 2.824003e-02 -3.658603e-02 -6.891037e-02 -5.710681e-02 -5.426454e-03 6.826827e-02 1.383600e-01 1.805933e-01 
3.783784e+00 1.406148e-01 9.554220e-02 2.638617e-02 -3.651458e-02 -6.795199e-02 -5.647348e-02 -6.169337e-03 6.555691e-02 1.337831e-01 1.749056e-01 
3.843844e+00 1.348665e-01 9.130171e-02 2.435362e-02 -3.667393e-02 -6.724051e-02 -5.607549e-02 -7.111791e-03 6.269912e-02 1.291098e-01 1.691495e-01 
3.903904e+00 1.290817e-01 8.696838e-02 2.215400e-02 -3.705146e-02 -6.676365e-02 -5.590087e-02 -8.242502e-03 5.970468e-02 1.243483e-01 1.633327e-01 
3.963964e+00 1.232671e-01 8.255133e-02 1.979924e-02 -3.763422e-02 -6.650874e-02 -5.593725e-02 -9.549757e-03 5.658385e-02 1.195076e-01 1.574637e-01 
4.024024e+00 1.174297e-01 7.806009e-02 1.730162e-02 -3.840889e-02 -6.646268e-02 -5.617185e-02 -1.102148e-02 5.334731e-02 1.145971e-01 1.515511e-01 
4.084084e+00 1.115771e-01 7.350462e-02 1.467365e-02 -3.936190e-02 -6.661201e-02 -5.659156e-02 -1.264525e-02 5.000613e-02 1.096266e-01 1.456042e-01 
4.144144e+00 1.057176e-01 6.889524e-02 1.192811e-02 -4.047940e-02 -6.694298e-02 -5.718296e-02 -1.440837e-02 4.657169e-02 1.046063e-01 1.396327e-01 
4.204204e+00 9.985966e-02 6.424258e-02 9.077979e-03 -4.174735e-02 -6.744157e-02 -5.793238e-02 -1.629788e-02 4.305572e-02 9.954658e-02 1.336464e-01 
4.264264e+00 9.401232e-02 5.955753e-02 6.136388e-03 -4.315151e-02 -6.809355e-02 -5.882592e-02 -1.830063e-02 3.947015e-02 9.445839e-02 1.276556e-01 
4.324324e+00 8.818487e-02 5.485123e-02 3.116613e-03 -4.467756e-02 -6.888452e-02 -5.984954e-02 -2.040328e-02 3.582716e-02 8.935273e-02 1.216709e-01 
4.384384e+00 8.238690e-02 5.013499e-02 3.201499e-05 -4.631107e-02 -6.979996e-02 -6.098905e-02 -2.259237e-02 3.213906e-02 8.424087e-02 1.157029e-01 
4.444444e+00 7.662821e-02 4.542026e-02 -3.103999e-03 -4.803756e-02 -7.082528e-02 -6.223020e-02 -2.485438e-02 2.841829e-02 7.913420e-02 1.097624e-01 
4.504505e+00 7.091880e-02 4.071858e-02 -6.278012e-03 -4.984256e-02 -7.194587e-02 -6.355871e-02 -2.717573e-02 2.467735e-02 7.404422e-02 1.038604e-01 
4.564565e+00 6.526880e-02 3.604154e-02 -9.476641e-03 -5.171166e-02 -7.314715e-02 -6.496030e-02 -2.954285e-02 2.092878e-02 6.898248e-02 9.800789e-02 
4.624625e+00 5.968837e-02 3.140072e-02 -1.268658e-02 -5.363053e-02 -7.441459e-02 -6.642077e-02 -3.194224e-02 1.718507e-02 6.396053e-02 9.221594e-02 
4.684685e+00 5.418775e-02 2.680765e-02 -1.589464e-02 -5.558497e-02 -7.573378e-02 -6.792601e-02 -3.436047e-02 1.345866e-02 5.898989e-02 8.649552e-02 
4.744745e+00 4.877711e-02 2.227378e-02 -1.908779e-02 -5.756095e-02 -7.709049e-02 -6.946207e-02 -3.678428e-02 9.761871e-03 5.408197e-02 8.085755e-02 
4.804805e+00 4.346656e-02 1.781042e-02 -2.225320e-02 -5.954467e-02 -7.847066e-02 -7.101519e-02 -3.920058e-02 6.106871e-03 4.924809e-02 7.531283e-02 
4.864865e+00 3.826611e-02 1.342869e-02 -2.537828e-02 -6.152258e-02 -7.986051e-02 -7.257185e-02 -4.159648e-02 2.505619e-03 4.449934e-02 6.987199e-02 
4.924925e+00 3.318556e-02 9.139514e-03 -2.845072e-02 -6.348143e-02 -8.124653e-02 -7.411880e-02 -4.395941e-02 -1.030165e-03 3.984662e-02 6.454544e-02 
4.984985e+00 2.823453e-02 4.953517e-03 -3.145852e-02 -6.540831e-02 -8.261554e-02 -7.564313e-02 -4.627705e-02 -4.489047e-03 3.530057e-02 5.934335e-02 
5.045045e+00 2.342236e-02 8.810418e-04 -3.439005e-02 -6.729068e-02 -8.395474e-02 -7.713227e-02 -4.853748e-02 -7.859918e-03 3.087152e-02 5.427560e-02 
5.105105e+00 1.875812e-02 -3.067917e-03 -3.723406e-02 -6.911641e-02 -8.525174e-02 -7.857407e-02 -5.072913e-02 -1.113203e-02 2.656945e-02 4.935173e-02 
5.165165e+00 1.425051e-02 -6.883747e-03 -3.997975e-02 -7.087384e-02 -8.649457e-02 -7.995678e-02 -5.284086e-02 -1.429504e-02 2.240397e-02 4.458090e-02 
5.225225e+00 9.907875e-03 -1.055725e-02 -4.261675e-02 -7.255176e-02 -8.767177e-02 -8.126915e-02 -5.486199e-02 -1.733904e-02 1.838427e-02 3.997190e-02 
5.285285e+00 5.738143e-03 -1.407968e-02 -4.513520e-02 -7.413949e-02 -8.877236e-02 -8.250042e-02 -5.678231e-02 -2.025458e-02 1.451908e-02 3.553303e-02 
5.345345e+00 1.748791e-03 -1.744277e-02 -4.752578e-02 -7.562690e-02 -8.978593e-02 -8.364036e-02 -5.859217e-02 -2.303273e-02 1.081667e-02 3.127217e-02 
5.405405e+00 -2.053178e-03 -2.063878e-02 -4.977969e-02 -7.700442e-02 -9.070263e-02 -8.467932e-02 -6.028242e-02 -2.566508e-02 7.284773e-03 2.719665e-02 
5.465465e+00 -5.661271e-03 -2.366047e-02 -5.188872e-02 -7.826307e-02 -9.151320e-02 -8.560821e-02 -6.184452e-02 -2.814376e-02 3.930601e-03 2.331330e-02 
5.525526e+00 -9.069532e-03 -2.650122e-02 -5.384526e-02 -7.939451e-02 -9.220901e-02 -8.641859e-02 -6.327053e-02 -3.046153e-02 7.607873e-04 1.962838e-02 
5.585586e+00 -1.227256e-02 -2.915497e-02 -5.564235e-02 -8.039103e-02 -9.278208e-02 -8.710262e-02 -6.455310e-02 -3.261171e-02 -2.218621e-03 1.614757e-02 
5.645646e+00 -1.526555e-02 -3.161626e-02 -5.727363e-02 -8.124559e-02 -9.322508e-02 -8.765314e-02 -6.568557e-02 -3.458826e-02 -5.002189e-03 1.287595e-02 
5.705706e+00 -1.804429e-02 -3.388028e-02 -5.873342e-02 -8.195183e-02 -9.353138e-02 -8.806366e-02 -6.666191e-02 -3.638580e-02 -7.585110e-03 9.817982e-03 
5.765766e+00 -2.060519e-02 -3.594286e-02 -6.001674e-02 -8.250406e-02 -9.369502e-02 -8.832839e-02 -6.747679e-02 -3.799961e-02 -9.963228e-03 6.977480e-03 
5.825826e+00 -2.294530e-02 -3.780049e-02 -6.111926e-02 -8.289734e-02 -9.371079e-02 -8.844221e-02 -6.812554e-02 -3.942562e-02 -1.213304e-02 4.357615e-03 
5.885886e+00 -2.506231e-02 -3.945033e-02 -6.203736e-02 -8.312741e-02 -9.357416e-02 -8.840075e-02 -6.860421e-02 -4.066046e-02 -1.409173e-02 1.960891e-03 
5.945946e+00 -2.695459e-02 -4.089021e-02 -6.276814e-02 -8.319075e-02 -9.328135e-02 -8.820034e-02 -6.890957e-02 -4.170148e-02 -1.583714e-02 -2.108593e-04 
6.006006e+00 -2.862115e-02 -4.211866e-02 -6.330941e-02 -8.308456e-02 -9.282929e-02 -8.783804e-02 -6.903909e-02 -4.254668e-02 -1.736781e-02 -2.156482e-03 
6.066066e+00 -3.006168e-02 -4.313488e-02 -6.365968e-02 -8.280679e-02 -9.221568e-02 -8.731165e-02 -6.899095e-02 -4.319481e-02 -1.868298e-02 -3.875505e-03 
6.126126e+00 -3.127655e-02 -4.393880e-02 -6.381818e-02 -8.235608e-02 -9.143893e-02 -8.661968e-02 -6.876407e-02 -4.364529e-02 -1.978256e-02 -5.368142e-03 
6.186186e+00 -3.226680e-02 -4.453099e-02 -6.378486e-02 -8.173185e-02 -9.049818e-02 -8.576139e-02 -6.835807e-02 -4.389826e-02 -2.066717e-02 -6.635287e-03 
6.246246e+00 -3.303412e-02 -4.491275e-02 -6.356036e-02 -8.093420e-02 -8.939330e-02 -8.473674e-02 -6.777329e-02 -4.395456e-02 -2.133811e-02 -7.678514e-03 
6.306306e+00 -3.358089e-02 -4.508601e-02 -6.314603e-02 -7.996396e-02 -8.812489e-02 -8.354642e-02 -6.701076e-02 -4.381570e-02 -2.179735e-02 -8.500068e-03 
6.366366e+00 -3.391013e-02 -4.505341e-02 -6.254392e-02 -7.882267e-02 -8.669425e-02 -8.219181e-02 -6.607221e-02 -4.348391e-02 -2.204754e-02 -9.102858e-03 
6.426426e+00 -3.402549e-02 -4.481823e-02 -6.175674e-02 -7.751256e-02 -8.510337e-02 -8.067499e-02 -6.496007e-02 -4.296204e-02 -2.209198e-02 -9.490445e-03 
6.486486e+00 -3.393128e-02 -4.438441e-02 -6.078787e-02 -7.603652e-02 -8.335494e-02 -7.899872e-02 -6.367741e-02 -4.225364e-02 -2.193462e-02 -9.667027e-03 
6.546547e+00 -3.363241e-02 -4.375649e-02 -5.964135e-02 -7.439813e-02 -8.145229e-02 -7.716642e-02 -6.222798e-02 -4.136287e-02 -2.158004e-02 -9.637427e-03 
6.606607e+00 -3.313438e-02 -4.293964e-02 -5.832181e-02 -7.260158e-02 -7.939941e-02 -7.518214e-02 -6.061613e-02 -4.029454e-02 -2.103344e-02 -9.407071e-03 
6.666667e+00 -3.244329e-02 -4.193962e-02 -5.683452e-02 -7.065170e-02 -7.720092e-02 -7.305058e-02 -5.884686e-02 -3.905402e-02 -2.030058e-02 -8.981968e-03 
6.726727e+00 -3.156576e-02 -4.076276e-02 -5.518533e-02 -6.855391e-02 -7.486203e-02 -7.077700e-02 -5.692572e-02 -3.764730e-02 -1.938782e-02 -8.368691e-03 
6.786787e+00 -3.050898e-02 -3.941591e-02 -5.338065e-02 -6.631421e-02 -7.238852e-02 -6.836726e-02 -5.485884e-02 -3.608089e-02 -1.830204e-02 -7.574349e-03 
6.846847e+00 -2.928061e-02 -3.790646e-02 -5.142739e-02 -6.393911e-02 -6.978674e-02 -6.582774e-02 -5.265290e-02 -3.436185e-02 -1.705066e-02 -6.606563e-03 
6.906907e+00 -2.788883e-02 -3.624228e-02 -4.933300e-02 -6.143568e-02 -6.706353e-02 -6.316537e-02 -5.031507e-02 -3.249771e-02 -1.564157e-02 -5.473436e-03 
6.966967e+00 -2.634223e-02 -3.443170e-02 -4.710540e-02 -5.881144e-02 -6.422625e-02 -6.038754e-02 -4.785301e-02 -3.049651e-02 -1.408312e-02 -4.183527e-03 
7.027027e+00 -2.464983e-02 -3.248348e-02 -4.475292e-02 -5.607437e-02 -6.128269e-02 -5.750209e-02 -4.527481e-02 -2.836669e-02 -1.238410e-02 -2.745816e-03 
7.087087e+00 -2.282106e-02 -3.040677e-02 -4.228434e-02 -5.323290e-02 -5.824107e-02 -5.451731e-02 -4.258900e-02 -2.611711e-02 -1.055369e-02 -1.169675e-03 
7.147147e+00 -2.086567e-02 -2.821109e-02 -3.970878e-02 -5.029579e-02 -5.511001e-02 -5.144184e-02 -3.980446e-02 -2.375700e-02 -8.601426e-03 5.351688e-04 
7.207207e+00 -1.879374e-02 -2.590627e-02 -3.703571e-02 -4.727219e-02 -5.189847e-02 -4.828470e-02 -3.693043e-02 -2.129591e-02 -6.537173e-03 2.358666e-03 
7.267267e+00 -1.661563e-02 -2.350245e-02 -3.427492e-02 -4.417154e-02 -4.861573e-02 -4.505522e-02 -3.397647e-02 -1.874372e-02 -4.371091e-03 4.290480e-03 
7.327327e+00 -1.434196e-02 -2.101001e-02 -3.143644e-02 -4.100358e-02 -4.527135e-02 -4.176298e-02 -3.095237e-02 -1.611053e-02 -2.113590e-03 6.320027e-03 
7.387387e+00 -1.198354e-02 -1.843955e-02 -2.853053e-02 -3.777825e-02 -4.187514e-02 -3.841783e-02 -2.786820e-02 -1.340670e-02 2.247006e-04 8.436511e-03 
7.447447e+00 -9.551364e-03 -1.580185e-02 -2.556766e-02 -3.450572e-02 -3.843709e-02 -3.502980e-02 -2.473419e-02 -1.064276e-02 2.632977e-03 1.062896e-02 
7.507508e+00 -7.056549e-03 -1.310783e-02 -2.255841e-02 -3.119629e-02 -3.496736e-02 -3.160910e-02 -2.156073e-02 -7.829377e-03 5.100294e-03 1.288627e-02 
7.567568e+00 -4.510310e-03 -1.036851e-02 -1.951352e-02 -2.786041e-02 -3.147625e-02 -2.816604e-02 -1.835835e-02 -4.977348e-03 7.615606e-03 1.519724e-02 
7.627628e+00 -1.923918e-03 -7.594966e-03 -1.644377e-02 -2.450859e-02 -2.797412e-02 -2.471102e-02 -1.513761e-02 -2.097523e-03 1.016781e-02 1.755062e-02 
7.687688e+00 6.913417e-04 -4.798301e-03 -1.335996e-02 -2.115138e-02 -2.447138e-02 -2.125449e-02 -1.190915e-02 7.992173e-04 1.274577e-02 1.993511e-02 
7.747748e+00 3.324207e-03 -1.989599e-03 -1.027292e-02 -1.779932e-02 -2.097845e-02 -1.780688e-02 -8.683580e-03 3.701999e-03 1.533838e-02 2.233948e-02 
7.807808e+00 5.963476e-03 8.201097e-04 -7.193397e-03 -1.446294e-02 -1.750570e-02 -1.437861e-02 -5.471484e-03 6.600001e-03 1.793458e-02 2.475252e-02 
7.867868e+00 8.598046e-03 3.619888e-03 -4.132076e-03 -1.115267e-02 -1.406345e-02 -1.098000e-02 -2.283355e-03 9.482486e-03 2.052341e-02 2.716312e-02 
7.927928e+00 1.121695e-02 6.398933e-03 -1.099508e-03 -7.878821e-03 -1.066188e-02 -7.621274e-03 8.704298e-04 1.233885e-02 2.309404e-02 2.956034e-02 
7.987988e+00 1.380940e-02 9.146608e-03 1.893914e-03 -4.651565e-03 -7.311035e-03 -4.312497e-03 3.979649e-03 1.515863e-02 2.563580e-02 3.193337e-02 
8.048048e+00 1.636481e-02 1.185248e-02 4.837996e-03 -1.480874e-03 -4.020770e-03 -1.063545e-03 7.034276e-03 1.793160e-02 2.813824e-02 3.427163e-02 
8.108108e+00 1.887285e-02 1.450637e-02 7.722774e-03 1.623506e-03 -8.007155e-04 2.115930e-03 1.002451e-02 2.064773e-02 3.059114e-02 3.656478e-02 
8.168168e+00 2.132345e-02 1.709834e-02 1.053856e-02 4.652088e-03 2.339757e-03 5.216535e-03 1.294082e-02 2.329728e-02 3.298456e-02 3.880276e-02 
8.228228e+00 2.370688e-02 1.961880e-02 1.327595e-02 7.595681e-03 5.391567e-03 8.229169e-03 1.577396e-02 2.587081e-02 3.530886e-02 4.097581e-02 
8.288288e+00 2.601372e-02 2.205848e-02 1.592589e-02 1.044542e-02 8.345959e-03 1.114506e-02 1.851502e-02 2.835922e-02 3.755475e-02 4.307454e-02 
8.348348e+00 2.823497e-02 2.440847e-02 1.847968e-02 1.319280e-02 1.119453e-02 1.395578e-02 2.115546e-02 3.075376e-02 3.971331e-02 4.508989e-02 
8.408408e+00 3.036198e-02 2.666028e-02 2.092902e-02 1.582971e-02 1.392926e-02 1.665330e-02 2.368712e-02 3.304609e-02 4.177600e-02 4.701325e-02 
8.468468e+00 3.238657e-02 2.880584e-02 2.326602e-02 1.834843e-02 1.654256e-02 1.923000e-02 2.610224e-02 3.522828e-02 4.373474e-02 4.883641e-02 
8.528529e+00 3.430100e-02 3.083752e-02 2.548325e-02 2.074171e-02 1.902724e-02 2.167869e-02 2.839353e-02 3.729285e-02 4.558187e-02 5.055162e-02 
8.588589e+00 3.609802e-02 3.274819e-02 2.757375e-02 2.300275e-02 2.137661e-02 2.399267e-02 3.055415e-02 3.923280e-02 4.731023e-02 5.215161e-02 
8.648649e+00 3.777086e-02 3.453119e-02 2.953103e-02 2.512524e-02 2.358446e-02 2.616568e-02 3.257777e-02 4.104162e-02 4.891314e-02 5.362961e-02 
8.708709e+00 3.931330e-02 3.618040e-02 3.134915e-02 2.710339e-02 2.564507e-02 2.819202e-02 3.445853e-02 4.271331e-02 5.038445e-02 5.497938e-02 
8.768769e+00 4.071964e-02 3.769023e-02 3.302266e-02 2.893191e-02 2.755325e-02 3.006648e-02 3.619115e-02 4.424241e-02 5.171856e-02 5.619522e-02 
8.828829e+00 4.198475e-02 3.905564e-02 3.454670e-02 3.060608e-02 2.930436e-02 3.178440e-02 3.777085e-02 4.562400e-02 5.291039e-02 5.727196e-02 
8.888889e+00 4.310406e-02 4.027217e-02 3.591695e-02 3.212174e-02 3.089432e-02 3.334167e-02 3.919344e-02 4.685373e-02 5.395545e-02 5.820504e-02 
8.948949e+00 4.407359e-02 4.133592e-02 3.712966e-02 3.347527e-02 3.231959e-02 3.473478e-02 4.045528e-02 4.792783e-02 5.484983e-02 5.899045e-02 
9.009009e+00 4.488994e-02 4.224359e-02 3.818169e-02 3.466366e-02 3.357724e-02 3.596075e-02 4.155333e-02 4.884311e-02 5.559021e-02 5.962478e-02 
9.069069e+00 4.555033e-02 4.299249e-02 3.907045e-02 3.568448e-02 3.466490e-02 3.701723e-02 4.248513e-02 4.959698e-02 5.617385e-02 6.010524e-02 
9.129129e+00 4.605257e-02 4.358050e-02 3.979400e-02 3.653589e-02 3.558083e-02 3.790244e-02 4.324881e-02 5.018743e-02 5.659864e-02 6.042961e-02 
9.189189e+00 4.639509e-02 4.400615e-02 4.035096e-02 3.721666e-02 3.632385e-02 3.861521e-02 4.384311e-02 5.061308e-02 5.686306e-02 6.059631e-02 
9.249249e+00 4.657691e-02 4.426853e-02 4.074057e-02 3.772615e-02 3.689339e-02 3.915495e-02 4.426737e-02 5.087314e-02 5.696620e-02 6.060435e-02 
9.309309e+00 4.659769e-02 4.436738e-02 4.096269e-02 3.806432e-02 3.728948e-02 3.952168e-02 4.452153e-02 5.096741e-02 5.690774e-02 6.045335e-02 
9.369369e+00 4.645766e-02 4.430301e-02 4.101775e-02 3.823173e-02 3.751275e-02 3.971602e-02 4.460612e-02 5.089633e-02 5.668801e-02 6.014356e-02 
9.429429e+00 4.615768e-02 4.407635e-02 4.090680e-02 3.822952e-02 3.756440e-02 3.973917e-02 4.452227e-02 5.066089e-02 5.630789e-02 5.967579e-02 
9.489489e+00 4.569919e-02 4.368890e-02 4.063145e-02 3.805943e-02 3.744623e-02 3.959292e-02 4.427168e-02 5.026271e-02 5.576887e-02 5.905148e-02 
9.549550e+00 4.508422e-02 4.314278e-02 4.019390e-02 3.772377e-02 3.716062e-02 3.927962e-02 4.385665e-02 4.970395e-02 5.507303e-02 5.827264e-02 
9.609610e+00 4.431536e-02 4.244063e-02 3.959694e-02 3.722542e-02 3.671047e-02 3.880220e-02 4.328002e-02 4.898735e-02 5.422301e-02 5.734183e-02 
9.669670e+00 4.339578e-02 4.158568e-02 3.884388e-02 3.656778e-02 3.609929e-02 3.816412e-02 4.254520e-02 4.811623e-02 5.322201e-02 5.626221e-02 
9.729730e+00 4.232916e-02 4.058169e-02 3.793859e-02 3.575483e-02 3.533108e-02 3.736940e-02 4.165613e-02 4.709442e-02 5.207377e-02 5.503745e-02 
9.789790e+00 4.111974e-02 3.943295e-02 3.688544e-02 3.479103e-02 3.441036e-02 3.642255e-02 4.061726e-02 4.592627e-02 5.078256e-02 5.367175e-02 
9.849850e+00 3.977225e-02 3.814425e-02 3.568933e-02 3.368137e-02 3.334217e-02 3.532860e-02 3.943355e-02 4.461666e-02 4.935314e-02 5.216985e-02 
9.909910e+00 3.829191e-02 3.672088e-02 3.435561e-02 3.243129e-02 3.213201e-02 3.409304e-02 3.811044e-02 4.317092e-02 4.779077e-02 5.053693e-02 
9.969970e+00 3.668441e-02 3.516855e-02 3.289013e-02 3.104671e-02 3.078584e-02 3.272182e-02 3.665382e-02 4.159486e-02 4.610117e-02 4.877866e-02 
1.003003e+01 3.495586e-02 3.349346e-02 3.129914e-02 2.953398e-02 2.931005e-02 3.122134e-02 3.507003e-02 3.989472e-02 4.429050e-02 4.690115e-02 
1.009009e+01 3.311281e-02 3.170220e-02 2.958931e-02 2.789985e-02 2.771145e-02 2.959838e-02 3.336579e-02 3.807716e-02 4.236533e-02 4.491092e-02 
1.015015e+01 3.116218e-02 2.980175e-02 2.776770e-02 2.615146e-02 2.599722e-02 2.786012e-02 3.154823e-02 3.614921e-02 4.033261e-02 4.281488e-02 
1.021021e+01 2.911127e-02 2.779943e-02 2.584174e-02 2.429629e-02 2.417488e-02 2.601410e-02 2.962483e-02 3.411827e-02 3.819967e-02 4.062029e-02 
1.027027e+01 2.696770e-02 2.570293e-02 2.381915e-02 2.234217e-02 2.225230e-02 2.406815e-02 2.760338e-02 3.199207e-02 3.597415e-02 3.833477e-02 
1.033033e+01 2.473938e-02 2.352020e-02 2.170800e-02 2.029720e-02 2.023764e-02 2.203044e-02 2.549199e-02 2.977862e-02 3.366401e-02 3.596622e-02 
1.039039e+01 2.243451e-02 2.125949e-02 1.951658e-02 1.816978e-02 1.813931e-02 1.990937e-02 2.329902e-02 2.748622e-02 3.127745e-02 3.352280e-02 
1.045045e+01 2.006154e-02 1.892928e-02 1.725344e-02 1.596850e-02 1.596596e-02 1.771359e-02 2.103307e-02 2.512340e-02 2.882295e-02 3.101295e-02 
1.051051e+01 1.762909e-02 1.653825e-02 1.492733e-02 1.370219e-02 1.372644e-02 1.545195e-02 1.870295e-02 2.269888e-02 2.630916e-02 2.844527e-02 
1.057057e+01 1.514598e-02 1.409526e-02 1.254718e-02 1.137983e-02 1.142979e-02 1.313347e-02 1.631761e-02 2.022158e-02 2.374493e-02 2.582858e-02 
1.063063e+01 1.262118e-02 1.160930e-02 1.012205e-02 9.010549e-03 9.085148e-03 1.076729e-02 1.388618e-02 1.770053e-02 2.113923e-02 2.317181e-02 
1.069069e+01 1.006374e-02 9.089480e-03 7.661092e-03 6.603564e-03 6.701781e-03 8.362678e-03 1.141786e-02 1.514488e-02 1.850114e-02 2.048400e-02 
1.075075e+01 7.482822e-03 6.544978e-03 5.173557e-03 4.168172e-03 4.289015e-03 5.928947e-03 8.921940e-03 1.256386e-02 1.583984e-02 1.777429e-02 
1.081081e+01 4.887592e-03 3.985011e-03 2.668717e-03 1.713706e-03 1.856215e-03 3.475460e-03 6.407736e-03 9.966729e-03 1.316452e-02 1.505184e-02 
1.087087e+01 2.287243e-03 1.418803e-03 1.558510e-04 -7.505006e-04 -5.872547e-04 1.011577e-03 3.884570e-03 7.362741e-03 1.048439e-02 1.232582e-02 
1.093093e+01 -3.090613e-04 -1.144449e-03 -2.355790e-03 -3.215144e-03 -3.032060e-03 -1.453371e-03 1.361735e-03 4.761136e-03 7.808619e-03 9.605364e-03 
1.099099e+01 -2.892218e-03 -3.695608e-03 -4.857017e-03 -5.670985e-03 -5.468932e-03 -3.910120e-03 -1.151542e-03 2.171085e-03 5.146335e-03 6.899572e-03 
1.105105e+01 -5.453215e-03 -6.225631e-03 -7.338735e-03 -8.108879e-03 -7.888697e-03 -6.349502e-03 -3.646126e-03 -3.983304e-04 2.506563e-03 4.217435e-03 
1.111111e+01 -7.983167e-03 -8.725600e-03 -9.791977e-03 -1.051981e-02 -1.028231e-02 -8.762477e-03 -6.113013e-03 -2.938159e-03 -1.017968e-04 1.567822e-03 
1.117117e+01 -1.047334e-02 -1.118675e-02 -1.220793e-02 -1.289492e-02 -1.264090e-02 -1.114017e-02 -8.543359e-03 -5.439607e-03 -2.669999e-03 -1.040552e-03 
1.123123e+01 -1.291519e-02 -1.360052e-02 -1.457798e-02 -1.522555e-02 -1.495576e-02 -1.347388e-02 -1.092851e-02 -7.894067e-03 -5.189485e-03 -3.599159e-03 
1.129129e+01 -1.530039e-02 -1.595853e-02 -1.689373e-02 -1.750325e-02 -1.721842e-02 -1.575516e-02 -1.326002e-02 -1.029315e-02 -7.651916e-03 -6.099687e-03 
1.135135e+01 -1.762085e-02 -1.825269e-02 -1.914700e-02 -1.971981e-02 -1.942067e-02 -1.797577e-02 -1.552972e-02 -1.262872e-02 -1.004920e-02 -8.534069e-03 
1.141141e+01 -1.986877e-02 -2.047516e-02 -2.132994e-02 -2.186733e-02 -2.155455e-02 -2.012779e-02 -1.772968e-02 -1.489291e-02 -1.237351e-02 -1.089451e-02 
1.147147e+01 -2.203664e-02 -2.261840e-02 -2.343496e-02 -2.393819e-02 -2.361244e-02 -2.220357e-02 -1.985230e-02 -1.707816e-02 -1.461732e-02 -1.317352e-02 
1.153153e+01 -2.411727e-02 -2.467520e-02 -2.545481e-02 -2.592509e-02 -2.558701e-02 -2.419580e-02 -2.189031e-02 -1.917723e-02 -1.677346e-02 -1.536393e-02 
1.159159e+01 -2.610382e-02 -2.663870e-02 -2.738260e-02 -2.782110e-02 -2.747131e-02 -2.609754e-02 -2.383678e-02 -2.118323e-02 -1.883506e-02 -1.745892e-02 
1.165165e+01 -2.798984e-02 -2.850241e-02 -2.921179e-02 -2.961966e-02 -2.925877e-02 -2.790220e-02 -2.568515e-02 -2.308966e-02 -2.079567e-02 -1.945204e-02 
1.171171e+01 -2.976925e-02 -3.026025e-02 -3.093627e-02 -3.131460e-02 -3.094318e-02 -2.960361e-02 -2.742926e-02 -2.489040e-02 -2.264919e-02 -2.133724e-02 
1.177177e+01 -3.143640e-02 -3.190654e-02 -3.255031e-02 -3.290019e-02 -3.251880e-02 -3.119599e-02 -2.906339e-02 -2.657975e-02 -2.438998e-02 -2.310888e-02 
1.183183e+01 -3.298606e-02 -3.343602e-02 -3.404864e-02 -3.437109e-02 -3.398027e-02 -3.267402e-02 -3.058223e-02 -2.815244e-02 -2.601279e-02 -2.476175e-02 
1.189189e+01 -3.441347e-02 -3.484391e-02 -3.542643e-02 -3.572246e-02 -3.532273e-02 -3.403282e-02 -3.198091e-02 -2.960365e-02 -2.751285e-02 -2.629109e-02 
1.195195e+01 -3.571429e-02 -3.612586e-02 -3.667930e-02 -3.694989e-02 -3.654175e-02 -3.526798e-02 -3.325505e-02 -3.092903e-02 -2.888584e-02 -2.769260e-02 
1.201201e+01 -3.688470e-02 -3.727802e-02 -3.780338e-02 -3.804945e-02 -3.763340e-02 -3.637555e-02 -3.440075e-02 -3.212469e-02 -3.012790e-02 -2.896245e-02 
1.207207e+01 -3.792134e-02 -3.829702e-02 -3.879525e-02 -3.901773e-02 -3.859423e-02 -3.735210e-02 -3.541456e-02 -3.318726e-02 -3.123569e-02 -3.009731e-02 
1.213213e+01 -3.882135e-02 -3.917998e-02 -3.965201e-02 -3.985178e-02 -3.942128e-02 -3.819468e-02 -3.629357e-02 -3.411383e-02 -3.220633e-02 -3.109433e-02 
1.219219e+01 -3.958239e-02 -3.992454e-02 -4.037127e-02 -4.054918e-02 -4.011212e-02 -3.890085e-02 -3.703536e-02 -3.490202e-02 -3.303748e-02 -3.195118e-02 
1.225225e+01 -4.020260e-02 -4.052882e-02 -4.095113e-02 -4.110801e-02 -4.066482e-02 -3.946867e-02 -3.763802e-02 -3.554995e-02 -3.372729e-02 -3.266603e-02 
1.231231e+01 -4.068066e-02 -4.099148e-02 -4.139021e-02 -4.152687e-02 -4.107795e-02 -3.989674e-02 -3.810016e-02 -3.605625e-02 -3.427441e-02 -3.323755e-02 
1.237237e+01 -4.101575e-02 -4.131169e-02 -4.168767e-02 -4.180487e-02 -4.135061e-02 -4.018415e-02 -3.842089e-02 -3.642008e-02 -3.467803e-02 -3.366496e-02 
1.243243e+01 -4.120757e-02 -4.148913e-02 -4.184314e-02 -4.194165e-02 -4.148243e-02 -4.033053e-02 -3.859986e-02 -3.664110e-02 -3.493785e-02 -3.394795e-02 
1.249249e+01 -4.125632e-02 -4.152399e-02 -4.185682e-02 -4.193735e-02 -4.147354e-02 -4.033601e-02 -3.863721e-02 -3.671950e-02 -3.505407e-02 -3.408675e-02 
1.255255e+01 -4.116273e-02 -4.141698e-02 -4.172937e-02 -4.179263e-02 -4.132457e-02 -4.020124e-02 -3.853363e-02 -3.665596e-02 -3.502741e-02 -3.408210e-02 
1.261261e+01 -4.092802e-02 -4.116931e-02 -4.146198e-02 -4.150865e-02 -4.103669e-02 -3.992737e-02 -3.829026e-02 -3.645169e-02 -3.485910e-02 -3.393523e-02 
1.267267e+01 -4.055391e-02 -4.078268e-02 -4.105633e-02 -4.108708e-02 -4.061154e-02 -3.951606e-02 -3.790879e-02 -3.610837e-02 -3.455084e-02 -3.364788e-02 
1.273273e+01 -4.004261e-02 -4.025930e-02 -4.051460e-02 -4.053007e-02 -4.005126e-02 -3.896944e-02 -3.739137e-02 -3.562819e-02 -3.410484e-02 -3.322226e-02 
1.279279e+01 -3.939680e-02 -3.960181e-02 -3.983944e-02 -3.984023e-02 -3.935847e-02 -3.829013e-02 -3.674064e-02 -3.501380e-02 -3.352380e-02 -3.266107e-02 
1.285285e+01 -3.861963e-02 -3.881338e-02 -3.903396e-02 -3.902068e-02 -3.853624e-02 -3.748123e-02 -3.595969e-02 -3.426834e-02 -3.281084e-02 -3.196748e-02 
1.291291e+01 -3.771470e-02 -3.789757e-02 -3.810172e-02 -3.807494e-02 -3.758812e-02 -3.654626e-02 -3.505208e-02 -3.339537e-02 -3.196958e-02 -3.114509e-02 
1.297297e+01 -3.668603e-02 -3.685841e-02 -3.704673e-02 -3.700702e-02 -3.651808e-02 -3.548920e-02 -3.402180e-02 -3.239891e-02 -3.100405e-02 -3.019795e-02 
1.303303e+01 -3.553809e-02 -3.570033e-02 -3.587340e-02 -3.582130e-02 -3.533050e-02 -3.431445e-02 -3.287325e-02 -3.128338e-02 -2.991868e-02 -2.913053e-02 
1.309309e+01 -3.427572e-02 -3.442819e-02 -3.458657e-02 -3.452260e-02 -3.403019e-02 -3.302679e-02 -3.161125e-02 -3.005363e-02 -2.871835e-02 -2.794768e-02 
1.315315e+01 -3.290415e-02 -3.304719e-02 -3.319143e-02 -3.311609e-02 -3.262232e-02 -3.163142e-02 -3.024099e-02 -2.871485e-02 -2.740827e-02 -2.665465e-02 
1.321321e+01 -3.142898e-02 -3.156292e-02 -3.169353e-02 -3.160733e-02 -3.111241e-02 -3.013386e-02 -2.876802e-02 -2.727262e-02 -2.599403e-02 -2.525704e-02 
1.327327e+01 -2.985612e-02 -2.998129e-02 -3.009879e-02 -3.000219e-02 -2.950636e-02 -2.853999e-02 -2.719821e-02 -2.573284e-02 -2.448156e-02 -2.376078e-02 
1.333333e+01 -2.819181e-02 -2.830852e-02 -2.841340e-02 -2.830686e-02 -2.781033e-02 -2.685600e-02 -2.553779e-02 -2.410174e-02 -2.287711e-02 -2.217213e-02 
1.339339e+01 -2.644258e-02 -2.655114e-02 -2.664388e-02 -2.652785e-02 -2.603082e-02 -2.508837e-02 -2.379323e-02 -2.238582e-02 -2.118719e-02 -2.049763e-02 
1.345345e+01 -2.461523e-02 -2.471593e-02 -2.479699e-02 -2.467189e-02 -2.417456e-02 -2.324385e-02 -2.197130e-02 -2.059187e-02 -1.941860e-02 -1.874408e-02 
1.351351e+01 -2.271679e-02 -2.280991e-02 -2.287974e-02 -2.274598e-02 -2.224855e-02 -2.132942e-02 -2.007900e-02 -1.872689e-02 -1.757837e-02 -1.691851e-02 
1.357357e+01 -2.075449e-02 -2.084031e-02 -2.089934e-02 -2.075733e-02 -2.025997e-02 -1.935228e-02 -1.812353e-02 -1.679812e-02 -1.567375e-02 -1.502819e-02 
1.363363e+01 -1.873576e-02 -1.881455e-02 -1.886320e-02 -1.871333e-02 -1.821621e-02 -1.731982e-02 -1.611230e-02 -1.481297e-02 -1.371216e-02 -1.308055e-02 
1.369369e+01 -1.666818e-02 -1.674020e-02 -1.677889e-02 -1.662152e-02 -1.612481e-02 -1.523958e-02 -1.405285e-02 -1.277899e-02 -1.170119e-02 -1.108318e-02 
1.375375e+01 -1.455947e-02 -1.462497e-02 -1.465407e-02 -1.448958e-02 -1.399344e-02 -1.311923e-02 -1.195286e-02 -1.070390e-02 -9.648547e-03 -9.043810e-03 
1.381381e+01 -1.241744e-02 -1.247666e-02 -1.249656e-02 -1.232528e-02 -1.182987e-02 -1.096654e-02 -9.820120e-03 -8.595491e-03 -7.562045e-03 -6.970254e-03 
1.387387e+01 -1.024997e-02 -1.030314e-02 -1.031421e-02 -1.013649e-02 -9.641950e-03 -8.789360e-03 -7.662487e-03 -6.461630e-03 -5.449569e-03 -4.870408e-03 
1.393393e+01 -8.064973e-03 -8.112329e-03 -8.114931e-03 -7.931092e-03 -7.437562e-03 -6.595581e-03 -5.487858e-03 -4.310232e-03 -3.319047e-03 -2.752207e-03 
1.399399e+01 -5.870403e-03 -5.912163e-03 -5.906636e-03 -5.716995e-03 -5.224611e-03 -4.393107e-03 -3.304147e-03 -2.149226e-03 -1.178418e-03 -6.236013e-04 
1.405405e+01 -3.674181e-03 -3.710558e-03 -3.697236e-03 -3.502097e-03 -3.010988e-03 -2.189828e-03 -1.119256e-03 1.347425e-05 9.643885e-04 1.507475e-03 
1.411411e+01 -1.484188e-03 -1.515389e-03 -1.494595e-03 -1.294251e-03 -8.045395e-04 6.405089e-06 1.058958e-03 2.169998e-03 3.101490e-03 3.633130e-03 
1.417417e+01 6.917652e-04 6.655392e-04 6.934944e-04 8.987587e-04 1.386955e-03 2.187812e-03 3.222705e-03 4.312542e-03 5.225071e-03 5.745542e-03 
1.423423e+01 2.845965e-03 2.824521e-03 2.859335e-03 3.069246e-03 3.555816e-03 4.346711e-03 5.364295e-03 6.433406e-03 7.327419e-03 7.836990e-03 
1.429429e+01 4.970826e-03 4.953976e-03 4.995356e-03 5.209650e-03 5.694486e-03 6.475544e-03 7.476162e-03 8.525009e-03 9.400942e-03 9.899875e-03 
1.435435e+01 7.058912e-03 7.046475e-03 7.094137e-03 7.312559e-03 7.795560e-03 8.566903e-03 9.550890e-03 1.057993e-02 1.143820e-02 1.192675e-02 
1.441441e+01 9.102965e-03 9.094766e-03 9.148438e-03 9.370742e-03 9.851809e-03 1.061356e-02 1.158124e-02 1.259091e-02 1.343194e-02 1.391036e-02 
1.447447e+01 1.109593e-02 1.109180e-02 1.115122e-02 1.137717e-02 1.185621e-02 1.260849e-02 1.356019e-02 1.455091e-02 1.537510e-02 1.584363e-02 
1.453453e+01 1.303098e-02 1.303076e-02 1.309566e-02 1.332503e-02 1.380195e-02 1.454488e-02 1.548091e-02 1.645311e-02 1.726086e-02 1.771973e-02 
1.459459e+01 1.490154e-02 1.490506e-02 1.497521e-02 1.520777e-02 1.568250e-02 1.641618e-02 1.733685e-02 1.829093e-02 1.908262e-02 1.953206e-02 
1.465465e+01 1.670131e-02 1.670841e-02 1.678357e-02 1.701910e-02 1.749156e-02 1.821612e-02 1.912172e-02 2.005809e-02 2.083408e-02 2.127432e-02 
1.471471e+01 1.842426e-02 1.843480e-02 1.851473e-02 1.875305e-02 1.922315e-02 1.993870e-02 2.082952e-02 2.174856e-02 2.250922e-02 2.294048e-02 
1.477477e+01 2.006470e-02 2.007854e-02 2.016302e-02 2.040391e-02 2.087159e-02 2.157825e-02 2.245458e-02 2.335667e-02 2.410235e-02 2.452484e-02 
1.483483e+01 2.161727e-02 2.163427e-02 2.172308e-02 2.196636e-02 2.243154e-02 2.312941e-02 2.399153e-02 2.487704e-02 2.560809e-02 2.602201e-02 
1.489489e+01 2.307693e-02 2.309696e-02 2.318989e-02 2.343537e-02 2.389801e-02 2.458720e-02 2.543537e-02 2.630467e-02 2.702142e-02 2.742698e-02 
1.495495e+01 2.443905e-02 2.446196e-02 2.455883e-02 2.480633e-02 2.526635e-02 2.594697e-02 2.678147e-02 2.763489e-02 2.833768e-02 2.873507e-02 
1.501502e+01 2.569934e-02 2.572502e-02 2.582561e-02 2.607497e-02 2.653231e-02 2.720448e-02 2.802556e-02 2.886346e-02 2.955259e-02 2.994200e-02 
1.507508e+01 2.685391e-02 2.688223e-02 2.698637e-02 2.723742e-02 2.769204e-02 2.835584e-02 2.916377e-02 2.998647e-02 3.066226e-02 3.104389e-02 
1.513514e+01 2.789930e-02 2.793015e-02 2.803764e-02 2.829022e-02 2.874206e-02 2.939762e-02 3.019263e-02 3.100047e-02 3.166322e-02 3.203724e-02 
1.519520e+01 2.883243e-02 2.886569e-02 2.897637e-02 2.923033e-02 2.967934e-02 3.032675e-02 3.110909e-02 3.190238e-02 3.255239e-02 3.291898e-02 
1.525526e+01 2.965066e-02 2.968622e-02 2.979991e-02 3.005511e-02 3.050125e-02 3.114061e-02 3.191052e-02 3.268957e-02 3.332713e-02 3.368645e-02 
1.531532e+01 3.035178e-02 3.038953e-02 3.050608e-02 3.076236e-02 3.120559e-02 3.183701e-02 3.259471e-02 3.335983e-02 3.398521e-02 3.433745e-02 
1.537538e+01 3.093400e-02 3.097385e-02 3.109309e-02 3.135033e-02 3.179061e-02 3.241417e-02 3.315991e-02 3.391138e-02 3.452486e-02 3.487017e-02 
1.543544e+01 3.139599e-02 3.143783e-02 3.155961e-02 3.181768e-02 3.225497e-02 3.287078e-02 3.360477e-02 3.434289e-02 3.494474e-02 3.528327e-02 
1.549550e+01 3.173685e-02 3.178058e-02 3.190476e-02 3.216352e-02 3.259779e-02 3.320595e-02 3.392841e-02 3.465346e-02 3.524393e-02 3.557585e-02 
1.555556e+01 3.195611e-02 3.200165e-02 3.212808e-02 3.238742e-02 3.281864e-02 3.341924e-02 3.413037e-02 3.484263e-02 3.542198e-02 3.574743e-02 
1.561562e+01 3.205377e-02 3.210102e-02 3.222957e-02 3.248937e-02 3.291750e-02 3.351064e-02 3.421066e-02 3.491039e-02 3.547886e-02 3.579800e-02 
1.567568e+01 3.203023e-02 3.207911e-02 3.220964e-02 3.246979e-02 3.289482e-02 3.348058e-02 3.416969e-02 3.485715e-02 3.541499e-02 3.572796e-02 
1.573574e+01 3.188635e-02 3.193677e-02 3.206916e-02 3.232956e-02 3.275145e-02 3.332993e-02 3.400834e-02 3.468378e-02 3.523121e-02 3.553815e-02 
1.579580e+01 3.162341e-02 3.167530e-02 3.180942e-02 3.206996e-02 3.248869e-02 3.305999e-02 3.372787e-02 3.439155e-02 3.492882e-02 3.522985e-02 
1.585586e+01 3.124312e-02 3.129638e-02 3.143212e-02 3.169270e-02 3.210825e-02 3.267245e-02 3.333002e-02 3.398217e-02 3.450949e-02 3.480476e-02 
1.591592e+01 3.074757e-02 3.080215e-02 3.093938e-02 3.119991e-02 3.161227e-02 3.216946e-02 3.281688e-02 3.345776e-02 3.397534e-02 3.426498e-02 
1.597598e+01 3.013929e-02 3.019510e-02 3.033373e-02 3.059412e-02 3.100326e-02 3.155353e-02 3.219100e-02 3.282082e-02 3.332888e-02 3.361301e-02 
1.603604e+01 2.942119e-02 2.947816e-02 2.961807e-02 2.987823e-02 3.028415e-02 3.082758e-02 3.145527e-02 3.207426e-02 3.257301e-02 3.285176e-02 
1.609610e+01 2.859654e-02 2.865461e-02 2.879570e-02 2.905555e-02 2.945823e-02 2.999490e-02 3.061299e-02 3.122138e-02 3.171101e-02 3.198450e-02 
1.615616e+01 2.766898e-02 2.772809e-02 2.787027e-02 2.812972e-02 2.852914e-02 2.905915e-02 2.966781e-02 3.026581e-02 3.074653e-02 3.101487e-02 
1.621622e+01 2.664253e-02 2.670260e-02 2.684577e-02 2.710475e-02 2.750091e-02 2.802433e-02 2.862373e-02 2.921154e-02 2.968354e-02 2.994685e-02 
1.627628e+01 2.552149e-02 2.558247e-02 2.572653e-02 2.598497e-02 2.637787e-02 2.689478e-02 2.748508e-02 2.806292e-02 2.852638e-02 2.878477e-02 
1.633634e+01 2.431051e-02 2.437234e-02 2.451721e-02 2.477504e-02 2.516466e-02 2.567515e-02 2.625650e-02 2.682457e-02 2.727968e-02 2.753326e-02 
1.639640e+01 2.301452e-02 2.307715e-02 2.322274e-02 2.347989e-02 2.386623e-02 2.437037e-02 2.494295e-02 2.550144e-02 2.594838e-02 2.619724e-02 
1.645646e+01 2.163874e-02 2.170211e-02 2.184835e-02 2.210475e-02 2.248780e-02 2.298568e-02 2.354963e-02 2.409873e-02 2.453767e-02 2.478193e-02 
1.651652e+01 2.018864e-02 2.025268e-02 2.039949e-02 2.065509e-02 2.103485e-02 2.152654e-02 2.208202e-02 2.262192e-02 2.305302e-02 2.329278e-02 
1.657658e+01 1.866990e-02 1.873458e-02 1.888188e-02 1.913661e-02 1.951309e-02 1.999867e-02 2.054581e-02 2.107670e-02 2.150014e-02 2.173549e-02 
1.663664e+01 1.708846e-02 1.715372e-02 1.730144e-02 1.755525e-02 1.792844e-02 1.840799e-02 1.894695e-02 1.946899e-02 1.988492e-02 2.011596e-02 
1.669670e+01 1.545040e-02 1.551621e-02 1.566427e-02 1.591711e-02 1.628701e-02 1.676060e-02 1.729152e-02 1.780489e-02 1.821348e-02 1.844031e-02 
1.675676e+01 1.376201e-02 1.382831e-02 1.397665e-02 1.422848e-02 1.459508e-02 1.506279e-02 1.558580e-02 1.609068e-02 1.649208e-02 1.671478e-02 
1.681682e+01 1.202970e-02 1.209645e-02 1.224500e-02 1.249576e-02 1.285908e-02 1.332098e-02 1.383622e-02 1.433277e-02 1.472713e-02 1.494579e-02 
1.687688e+01 1.026000e-02 1.032715e-02 1.047586e-02 1.072550e-02 1.108555e-02 1.154171e-02 1.204931e-02 1.253769e-02 1.292515e-02 1.313986e-02 
1.693694e+01 8.459535e-03 8.527056e-03 8.675861e-03 8.924339e-03 9.281113e-03 9.731605e-03 1.023170e-02 1.071208e-02 1.109278e-02 1.130363e-02 
1.699700e+01 6.635011e-03 6.702860e-03 6.851703e-03 7.098980e-03 7.452487e-03 7.897382e-03 8.390099e-03 8.862624e-03 9.236715e-03 9.443775e-03 
1.705706e+01 4.793172e-03 4.861310e-03 5.010137e-03 5.256175e-03 5.606421e-03 6.045789e-03 6.531253e-03 6.996077e-03 7.363690e-03 7.567046e-03 
1.711712e+01 2.940785e-03 3.009177e-03 3.157935e-03 3.402696e-03 3.749690e-03 4.183599e-03 4.661932e-03 5.119204e-03 5.480472e-03 5.680204e-03 
1.717718e+01 1.084615e-03 1.153226e-03 1.301865e-03 1.545314e-03 1.889065e-03 2.317583e-03 2.788906e-03 3.238769e-03 3.593823e-03 3.790006e-03 
1.723724e+01 -7.686002e-04 -6.998030e-04 -5.513317e-04 -3.092286e-04 3.128978e-05 4.544835e-04 9.189140e-04 1.361511e-03 1.710476e-03 1.903185e-03 
1.729730e+01 -2.612174e-03 -2.543223e-03 -2.394965e-03 -2.154239e-03 -1.816944e-03 -1.399008e-03 -9.413544e-04 -5.058855e-04 -1.628847e-04 2.642373e-05 
1.735736e+01 -4.439495e-03 -4.370421e-03 -4.222421e-03 -3.983101e-03 -3.649017e-03 -3.236274e-03 -2.785285e-03 -2.356809e-03 -2.019652e-03 -1.833673e-03 
1.741742e+01 -6.244049e-03 -6.174883e-03 -6.027182e-03 -5.789297e-03 -5.458413e-03 -5.050797e-03 -4.606362e-03 -4.184746e-03 -3.853314e-03 -3.670596e-03 
1.747748e+01 -8.019445e-03 -7.950214e-03 -7.802853e-03 -7.566429e-03 -7.238732e-03 -6.836181e-03 -6.398190e-03 -5.983305e-03 -5.657484e-03 -5.477958e-03 
1.753754e+01 -9.759433e-03 -9.690164e-03 -9.543183e-03 -9.308244e-03 -8.983722e-03 -8.586171e-03 -8.154518e-03 -7.746238e-03 -7.425915e-03 -7.249516e-03 
1.759760e+01 -1.145793e-02 -1.138865e-02 -1.124208e-02 -1.100865e-02 -1.068729e-02 -1.029468e-02 -9.869260e-03 -9.467462e-03 -9.152527e-03 -8.979189e-03 
1.765766e+01 -1.310903e-02 -1.303977e-02 -1.289365e-02 -1.266175e-02 -1.234354e-02 -1.195580e-02 -1.153652e-02 -1.114108e-02 -1.083142e-02 -1.066108e-02 
1.771772e+01 -1.470706e-02 -1.463783e-02 -1.449220e-02 -1.426185e-02 -1.394677e-02 -1.356385e-02 -1.315059e-02 -1.276139e-02 -1.245692e-02 -1.228952e-02 
1.777778e+01 -1.624653e-02 -1.617736e-02 -1.603225e-02 -1.580347e-02 -1.549150e-02 -1.511334e-02 -1.470602e-02 -1.432295e-02 -1.402354e-02 -1.385902e-02 
1.783784e+01 -1.772223e-02 -1.765315e-02 -1.750858e-02 -1.728139e-02 -1.697252e-02 -1.659906e-02 -1.619757e-02 -1.582051e-02 -1.552608e-02 -1.536437e-02 
1.789790e+01 -1.912919e-02 -1.906021e-02 -1.891622e-02 -1.869064e-02 -1.838485e-02 -1.801603e-02 -1.762028e-02 -1.724912e-02 -1.695957e-02 -1.680063e-02 
1.795796e+01 -2.046273e-02 -2.039388e-02 -2.025049e-02 -2.002652e-02 -1.972381e-02 -1.935957e-02 -1.896946e-02 -1.860410e-02 -1.831933e-02 -1.816309e-02 
1.801802e+01 -2.171845e-02 -2.164975e-02 -2.150699e-02 -2.128465e-02 -2.098499e-02 -2.062527e-02 -2.024073e-02 -1.988105e-02 -1.960097e-02 -1.944738e-02 
1.807808e+01 -2.289227e-02 -2.282373e-02 -2.268163e-02 -2.246094e-02 -2.216430e-02 -2.180906e-02 -2.142998e-02 -2.107589e-02 -2.080040e-02 -2.064941e-02 
1.813814e+01 -2.398042e-02 -2.391206e-02 -2.377064e-02 -2.355160e-02 -2.325799e-02 -2.290715e-02 -2.253345e-02 -2.218485e-02 -2.191386e-02 -2.176542e-02 
1.819820e+01 -2.497946e-02 -2.491129e-02 -2.477058e-02 -2.455321e-02 -2.426259e-02 -2.391611e-02 -2.354771e-02 -2.320449e-02 -2.293792e-02 -2.279197e-02 
1.825826e+01 -2.588630e-02 -2.581834e-02 -2.567835e-02 -2.546266e-02 -2.517502e-02 -2.483285e-02 -2.446965e-02 -2.413172e-02 -2.386948e-02 -2.372598e-02 
1.831832e+01 -2.669818e-02 -2.663046e-02 -2.649121e-02 -2.627721e-02 -2.599252e-02 -2.565460e-02 -2.529653e-02 -2.496379e-02 -2.470581e-02 -2.456470e-02 
1.837838e+01 -2.741273e-02 -2.734525e-02 -2.720677e-02 -2.699445e-02 -2.671271e-02 -2.637899e-02 -2.602596e-02 -2.569832e-02 -2.544450e-02 -2.530575e-02 
1.843844e+01 -2.802791e-02 -2.796069e-02 -2.782299e-02 -2.761238e-02 -2.733355e-02 -2.700398e-02 -2.665592e-02 -2.633328e-02 -2.608356e-02 -2.594710e-02 
1.849850e+01 -2.854208e-02 -2.847513e-02 -2.833823e-02 -2.812932e-02 -2.785340e-02 -2.752792e-02 -2.718474e-02 -2.686703e-02 -2.662132e-02 -2.648712e-02 
1.855856e+01 -2.895396e-02 -2.888729e-02 -2.875121e-02 -2.854401e-02 -2.827096e-02 -2.794953e-02 -2.761116e-02 -2.729828e-02 -2.705651e-02 -2.692452e-02 
1.861862e+01 -2.926263e-02 -2.919626e-02 -2.906101e-02 -2.885553e-02 -2.858534e-02 -2.826790e-02 -2.793427e-02 -2.762613e-02 -2.738822e-02 -2.725841e-02 
1.867868e+01 -2.946758e-02 -2.940152e-02 -2.926711e-02 -2.906335e-02 -2.879600e-02 -2.848250e-02 -2.815353e-02 -2.785006e-02 -2.761594e-02 -2.748825e-02 
1.873874e+01 -2.956865e-02 -2.950291e-02 -2.936936e-02 -2.916731e-02 -2.890279e-02 -2.859318e-02 -2.826880e-02 -2.796991e-02 -2.773951e-02 -2.761391e-02 
1.879880e+01 -2.956606e-02 -2.950065e-02 -2.936798e-02 -2.916765e-02 -2.890593e-02 -2.860017e-02 -2.828030e-02 -2.798591e-02 -2.775916e-02 -2.763561e-02 
1.885886e+01 -2.946042e-02 -2.939535e-02 -2.926355e-02 -2.906495e-02 -2.880601e-02 -2.850405e-02 -2.818863e-02 -2.789865e-02 -2.767548e-02 -2.755394e-02 
1.891892e+01 -2.925267e-02 -2.918795e-02 -2.905705e-02 -2.886018e-02 -2.860399e-02 -2.830578e-02 -2.799474e-02 -2.770911e-02 -2.748945e-02 -2.736988e-02 
1.897898e+01 -2.894416e-02 -2.887979e-02 -2.874980e-02 -2.855464e-02 -2.830119e-02 -2.800669e-02 -2.769996e-02 -2.741860e-02 -2.720239e-02 -2.708475e-02 
1.903904e+01 -2.853654e-02 -2.847255e-02 -2.834346e-02 -2.815003e-02 -2.789930e-02 -2.760845e-02 -2.730596e-02 -2.702880e-02 -2.681598e-02 -2.670023e-02 
1.909910e+01 -2.803186e-02 -2.796824e-02 -2.784008e-02 -2.764837e-02 -2.740033e-02 -2.711309e-02 -2.681478e-02 -2.654174e-02 -2.633225e-02 -2.621836e-02 
1.915916e+01 -2.743247e-02 -2.736922e-02 -2.724199e-02 -2.705201e-02 -2.680664e-02 -2.652297e-02 -2.622878e-02 -2.595979e-02 -2.575356e-02 -2.564150e-02 
1.921922e+01 -2.674105e-02 -2.667820e-02 -2.655191e-02 -2.636364e-02 -2.612092e-02 -2.584078e-02 -2.555064e-02 -2.528563e-02 -2.508261e-02 -2.497233e-02 
1.927928e+01 -2.596062e-02 -2.589817e-02 -2.577282e-02 -2.558626e-02 -2.534618e-02 -2.506951e-02 -2.478336e-02 -2.452227e-02 -2.432239e-02 -2.421387e-02 
1.933934e+01 -2.509449e-02 -2.503243e-02 -2.490803e-02 -2.472319e-02 -2.448571e-02 -2.421248e-02 -2.393026e-02 -2.367302e-02 -2.347623e-02 -2.336943e-02 
1.939940e+01 -2.414623e-02 -2.408458e-02 -2.396114e-02 -2.377801e-02 -2.354311e-02 -2.327328e-02 -2.299493e-02 -2.274147e-02 -2.254772e-02 -2.244261e-02 
1.945946e+01 -2.311973e-02 -2.305849e-02 -2.293602e-02 -2.275458e-02 -2.252225e-02 -2.225577e-02 -2.198123e-02 -2.173150e-02 -2.154072e-02 -2.143727e-02 
1.951952e+01 -2.201911e-02 -2.195829e-02 -2.183678e-02 -2.165704e-02 -2.142726e-02 -2.116409e-02 -2.089330e-02 -2.064722e-02 -2.045937e-02 -2.035755e-02 
1.957958e+01 -2.084874e-02 -2.078834e-02 -2.066780e-02 -2.048976e-02 -2.026249e-02 -2.000259e-02 -1.973550e-02 -1.949302e-02 -1.930804e-02 -1.920782e-02 
1.963964e+01 -1.961322e-02 -1.955324e-02 -1.943367e-02 -1.925732e-02 -1.903255e-02 -1.877588e-02 -1.851243e-02 -1.827349e-02 -1.809133e-02 -1.799268e-02 
1.969970e+01 -1.831734e-02 -1.825779e-02 -1.813920e-02 -1.796453e-02 -1.774224e-02 -1.748876e-02 -1.722890e-02 -1.699343e-02 -1.681404e-02 -1.671693e-02 
1.975976e+01 -1.696609e-02 -1.690698e-02 -1.678937e-02 -1.661637e-02 -1.639654e-02 -1.614621e-02 -1.588988e-02 -1.565783e-02 -1.548116e-02 -1.538556e-02 
1.981982e+01 -1.556464e-02 -1.550597e-02 -1.538934e-02 -1.521801e-02 -1.500061e-02 -1.475339e-02 -1.450054e-02 -1.427185e-02 -1.409786e-02 -1.400374e-02 
1.987988e+01 -1.411829e-02 -1.406006e-02 -1.394441e-02 -1.377474e-02 -1.355976e-02 -1.331561e-02 -1.306619e-02 -1.284081e-02 -1.266945e-02 -1.257679e-02 
1.993994e+01 -1.263249e-02 -1.257470e-02 -1.246003e-02 -1.229202e-02 -1.207942e-02 -1.183831e-02 -1.159227e-02 -1.137014e-02 -1.120136e-02 -1.111013e-02 
2.000000e+01 -1.111277e-02 -1.105543e-02 -1.094175e-02 -1.077538e-02 -1.056516e-02 -1.032703e-02 -1.008432e-02 -9.865394e-03 -9.699150e-03 -9.609324e-03 
2.006006e+01 -9.564784e-03 -9.507891e-03 -9.395193e-03 -9.230468e-03 -9.022589e-03 -8.787422e-03 -8.547990e-03 -8.332211e-03 -8.168459e-03 -8.080014e-03 
2.012012e+01 -7.994231e-03 -7.937789e-03 -7.826075e-03 -7.662981e-03 -7.457428e-03 -7.225183e-03 -6.988981e-03 -6.776298e-03 -6.614995e-03 -6.527905e-03 
2.018018e+01 -6.406865e-03 -6.350875e-03 -6.240146e-03 -6.078674e-03 -5.875425e-03 -5.646065e-03 -5.413047e-03 -5.203409e-03 -5.044513e-03 -4.958754e-03 
2.024024e+01 -4.808465e-03 -4.752928e-03 -4.643183e-03 -4.483326e-03 -4.282359e-03 -4.055848e-03 -3.825967e-03 -3.619324e-03 -3.462794e-03 -3.378342e-03 
2.030030e+01 -3.204816e-03 -3.149733e-03 -3.040971e-03 -2.882719e-03 -2.684014e-03 -2.460317e-03 -2.233526e-03 -2.029831e-03 -1.875626e-03 -1.792458e-03 
2.036036e+01 -1.601686e-03 -1.547059e-03 -1.439278e-03 -1.282623e-03 -1.086158e-03 -8.652395e-04 -6.414944e-04 -4.406993e-04 -2.887787e-04 -2.068725e-04 
2.042042e+01 -4.808442e-06 4.936122e-05 1.561623e-04 3.112307e-04 5.054773e-04 7.236510e-04 9.443949e-04 1.142337e-03 1.292011e-03 1.372678e-03 
2.048048e+01 1.580140e-03 1.633852e-03 1.739675e-03 1.893166e-03 2.085215e-03 2.300679e-03 2.518465e-03 2.713599e-03 2.861066e-03 2.940515e-03 
2.054054e+01 3.147560e-03 3.200814e-03 3.305661e-03 3.457584e-03 3.647457e-03 3.860244e-03 4.075115e-03 4.267487e-03 4.412783e-03 4.491037e-03 
2.060060e+01 4.691948e-03 4.744744e-03 4.848617e-03 4.998982e-03 5.186699e-03 5.396843e-03 5.608842e-03 5.798495e-03 5.941658e-03 6.018736e-03 
2.066066e+01 6.207915e-03 6.260253e-03 6.363156e-03 6.511972e-03 6.697555e-03 6.905088e-03 7.114256e-03 7.301234e-03 7.442299e-03 7.518222e-03 
2.072072e+01 7.690209e-03 7.742089e-03 7.844023e-03 7.991301e-03 8.174770e-03 8.379726e-03 8.586104e-03 8.770449e-03 8.909451e-03 8.984239e-03 
2.078078e+01 9.133728e-03 9.185149e-03 9.286119e-03 9.431869e-03 9.613245e-03 9.815654e-03 1.001928e-02 1.020104e-02 1.033801e-02 1.041168e-02 
2.084084e+01 1.053354e-02 1.058450e-02 1.068451e-02 1.082874e-02 1.100805e-02 1.120794e-02 1.140886e-02 1.158806e-02 1.172304e-02 1.179562e-02 
2.090090e+01 1.188490e-02 1.193540e-02 1.203445e-02 1.217718e-02 1.235443e-02 1.255184e-02 1.275009e-02 1.292678e-02 1.305980e-02 1.313130e-02 
2.096096e+01 1.318326e-02 1.323331e-02 1.333141e-02 1.347263e-02 1.364786e-02 1.384281e-02 1.403843e-02 1.421265e-02 1.434374e-02 1.441418e-02 
2.102102e+01 1.442430e-02 1.447389e-02 1.457104e-02 1.471078e-02 1.488399e-02 1.507653e-02 1.526955e-02 1.544134e-02 1.557053e-02 1.563993e-02 
2.108108e+01 1.560393e-02 1.565307e-02 1.574927e-02 1.588753e-02 1.605875e-02 1.624890e-02 1.643936e-02 1.660875e-02 1.673608e-02 1.680446e-02 
2.114114e+01 1.671829e-02 1.676697e-02 1.686223e-02 1.699903e-02 1.716828e-02 1.735607e-02 1.754400e-02 1.771104e-02 1.783653e-02 1.790390e-02 
2.120120e+01 1.776380e-02 1.781203e-02 1.790635e-02 1.804170e-02 1.820900e-02 1.839445e-02 1.857990e-02 1.874461e-02 1.886830e-02 1.893468e-02 
2.126126e+01 1.873713e-02 1.878491e-02 1.887829e-02 1.901220e-02 1.917757e-02 1.936072e-02 1.954371e-02 1.970614e-02 1.982806e-02 1.989347e-02 
2.132132e+01 1.963523e-02 1.968256e-02 1.977502e-02 1.990750e-02 2.007095e-02 2.025183e-02 2.043241e-02 2.059259e-02 2.071276e-02 2.077721e-02 
2.138138e+01 2.045536e-02 2.050225e-02 2.059378e-02 2.072484e-02 2.088640e-02 2.106503e-02 2.124323e-02 2.140119e-02 2.151964e-02 2.158316e-02 
2.144144e+01 2.119506e-02 2.124150e-02 2.133211e-02 2.146176e-02 2.162145e-02 2.179786e-02 2.197371e-02 2.212949e-02 2.224625e-02 2.230884e-02 
2.150150e+01 2.185217e-02 2.189816e-02 2.198786e-02 2.211611e-02 2.227395e-02 2.244817e-02 2.262170e-02 2.277534e-02 2.289043e-02 2.295211e-02 
2.156156e+01 2.242484e-02 2.247039e-02 2.255918e-02 2.268604e-02 2.284205e-02 2.301410e-02 2.318535e-02 2.333688e-02 2.345034e-02 2.351112e-02 
2.162162e+01 2.291155e-02 2.295665e-02 2.304455e-02 2.317003e-02 2.332423e-02 2.349414e-02 2.366314e-02 2.381258e-02 2.392443e-02 2.398434e-02 
2.168168e+01 2.331108e-02 2.335574e-02 2.344274e-02 2.356686e-02 2.371926e-02 2.388706e-02 2.405384e-02 2.420123e-02 2.431150e-02 2.437054e-02 
2.174174e+01 2.362254e-02 2.366676e-02 2.375287e-02 2.387564e-02 2.402626e-02 2.419198e-02 2.435657e-02 2.450194e-02 2.461065e-02 2.466884e-02 
2.180180e+01 2.384536e-02 2.388915e-02 2.397437e-02 2.409579e-02 2.424466e-02 2.440832e-02 2.457075e-02 2.471413e-02 2.482130e-02 2.487866e-02 
2.186186e+01 2.397928e-02 2.402264e-02 2.410698e-02 2.422708e-02 2.437421e-02 2.453583e-02 2.469614e-02 2.483756e-02 2.494322e-02 2.499975e-02 
2.192192e+01 2.402440e-02 2.406732e-02 2.415079e-02 2.426957e-02 2.441497e-02 2.457459e-02 2.473280e-02 2.487229e-02 2.497646e-02 2.503219e-02 
2.198198e+01 2.398108e-02 2.402358e-02 2.410617e-02 2.422365e-02 2.436735e-02 2.452499e-02 2.468112e-02 2.481871e-02 2.492143e-02 2.497635e-02 
2.204204e+01 2.385005e-02 2.389212e-02 2.397385e-02 2.409003e-02 2.423205e-02 2.438772e-02 2.454182e-02 2.467754e-02 2.477881e-02 2.483296e-02 
2.210210e+01 2.363231e-02 2.367395e-02 2.375483e-02 2.386972e-02 2.401008e-02 2.416382e-02 2.431591e-02 2.444978e-02 2.454963e-02 2.460301e-02 
2.216216e+01 2.332919e-02 2.337041e-02 2.345044e-02 2.356406e-02 2.370277e-02 2.385460e-02 2.400470e-02 2.413675e-02 2.423522e-02 2.428783e-02 
2.222222e+01 2.294231e-02 2.298311e-02 2.306230e-02 2.317466e-02 2.331173e-02 2.346168e-02 2.360982e-02 2.374009e-02 2.383717e-02 2.388904e-02 
2.228228e+01 2.247359e-02 2.251397e-02 2.259232e-02 2.270343e-02 2.283889e-02 2.298697e-02 2.313319e-02 2.326169e-02 2.335742e-02 2.340856e-02 
2.234234e+01 2.192521e-02 2.196518e-02 2.204270e-02 2.215256e-02 2.228643e-02 2.243268e-02 2.257699e-02 2.270375e-02 2.279816e-02 2.284857e-02 
2.240240e+01 2.129965e-02 2.133921e-02 2.141590e-02 2.152454e-02 2.165683e-02 2.180126e-02 2.194369e-02 2.206874e-02 2.216184e-02 2.221154e-02 
2.246246e+01 2.059964e-02 2.063879e-02 2.071466e-02 2.082208e-02 2.095281e-02 2.109545e-02 2.123603e-02 2.135939e-02 2.145120e-02 2.150020e-02 
2.252252e+01 1.982815e-02 1.986690e-02 1.994196e-02 2.004818e-02 2.017736e-02 2.031822e-02 2.045698e-02 2.057868e-02 2.066921e-02 2.071753e-02 
2.258258e+01 1.898842e-02 1.902676e-02 1.910101e-02 1.920604e-02 1.933370e-02 1.947281e-02 1.960976e-02 1.972982e-02 1.981911e-02 1.986675e-02 
2.264264e+01 1.808388e-02 1.812182e-02 1.819527e-02 1.829912e-02 1.842527e-02 1.856265e-02 1.869782e-02 1.881627e-02 1.890433e-02 1.895130e-02 
2.270270e+01 1.711820e-02 1.715574e-02 1.722840e-02 1.733107e-02 1.745573e-02 1.759140e-02 1.772483e-02 1.784169e-02 1.792853e-02 1.797484e-02 
2.276276e+01 1.609523e-02 1.613238e-02 1.620425e-02 1.630576e-02 1.642894e-02 1.656293e-02 1.669462e-02 1.680991e-02 1.689556e-02 1.694123e-02 
2.282282e+01 1.501901e-02 1.505576e-02 1.512685e-02 1.522722e-02 1.534893e-02 1.548126e-02 1.561125e-02 1.572500e-02 1.580947e-02 1.585450e-02 
2.288288e+01 1.389374e-02 1.393011e-02 1.400043e-02 1.409965e-02 1.421992e-02 1.435061e-02 1.447891e-02 1.459114e-02 1.467445e-02 1.471886e-02 
2.294294e+01 1.272379e-02 1.275977e-02 1.282932e-02 1.292742e-02 1.304626e-02 1.317532e-02 1.330197e-02 1.341270e-02 1.349487e-02 1.353866e-02 
2.300300e+01 1.151365e-02 1.154925e-02 1.161803e-02 1.171502e-02 1.183245e-02 1.195990e-02 1.208491e-02 1.219416e-02 1.227521e-02 1.231839e-02 
2.306306e+01 1.026792e-02 1.030314e-02 1.037117e-02 1.046704e-02 1.058308e-02 1.070895e-02 1.083235e-02 1.094014e-02 1.102008e-02 1.106266e-02 
2.312312e+01 8.991313e-03 9.026152e-03 9.093434e-03 9.188218e-03 9.302869e-03 9.427181e-03 9.548983e-03 9.655339e-03 9.734193e-03 9.776183e-03 
2.318318e+01 7.688621e-03 7.723085e-03 7.789626e-03 7.883326e-03 7.996611e-03 8.119379e-03 8.239610e-03 8.344551e-03 8.422331e-03 8.463741e-03 
2.324324e+01 6.364701e-03 6.398793e-03 6.464598e-03 6.557226e-03 6.669161e-03 6.790403e-03 6.909084e-03 7.012630e-03 7.089353e-03 7.130192e-03 
2.330330e+01 5.024455e-03 5.058179e-03 5.123255e-03 5.214822e-03 5.325421e-03 5.445156e-03 5.562309e-03 5.664479e-03 5.740160e-03 5.780438e-03 
2.336336e+01 3.672818e-03 3.706175e-03 3.770530e-03 3.861045e-03 3.970323e-03 4.088572e-03 4.204216e-03 4.305031e-03 4.379686e-03 4.419409e-03 
2.342342e+01 2.314732e-03 2.347727e-03 2.411366e-03 2.500841e-03 2.608813e-03 2.725593e-03 2.839748e-03 2.939227e-03 3.012871e-03 3.052049e-03 
2.348348e+01 9.551355e-04 9.877712e-04 1.050701e-03 1.139145e-03 1.245827e-03 1.361156e-03 1.473843e-03 1.572005e-03 1.644652e-03 1.683294e-03 
2.354354e+01 -4.010586e-04 -3.687795e-04 -3.065523e-04 -2.191277e-04 -1.137226e-04 1.737914e-07 1.114124e-04 2.082758e-04 2.799418e-04 3.180543e-04 
2.360360e+01 -1.748979e-03 -1.717053e-03 -1.655523e-03 -1.569107e-03 -1.464964e-03 -1.352482e-03 -1.242673e-03 -1.147090e-03 -1.076391e-03 -1.038799e-03 
2.366366e+01 -3.083814e-03 -3.052239e-03 -2.991398e-03 -2.905981e-03 -2.803086e-03 -2.692001e-03 -2.583602e-03 -2.489281e-03 -2.419534e-03 -2.382456e-03 
2.372372e+01 -4.400827e-03 -4.369599e-03 -4.309441e-03 -4.225014e-03 -4.123351e-03 -4.013647e-03 -3.906639e-03 -3.813562e-03 -3.744754e-03 -3.708181e-03 
2.378378e+01 -5.695374e-03 -5.664491e-03 -5.605010e-03 -5.521561e-03 -5.421118e-03 -5.312777e-03 -5.207142e-03 -5.115291e-03 -5.047408e-03 -5.011333e-03 
2.384384e+01 -6.962922e-03 -6.932380e-03 -6.873570e-03 -6.791089e-03 -6.691851e-03 -6.584856e-03 -6.480575e-03 -6.389933e-03 -6.322963e-03 -6.287378e-03 
2.390390e+01 -8.199059e-03 -8.168855e-03 -8.110709e-03 -8.029187e-03 -7.931141e-03 -7.825474e-03 -7.722530e-03 -7.633081e-03 -7.567008e-03 -7.531906e-03 
2.396396e+01 -9.399515e-03 -9.369647e-03 -9.312158e-03 -9.231584e-03 -9.134716e-03 -9.030362e-03 -8.928737e-03 -8.840463e-03 -8.775276e-03 -8.740650e-03 
2.402402e+01 -1.056017e-02 -1.053064e-02 -1.047380e-02 -1.039416e-02 -1.029846e-02 -1.019540e-02 -1.009508e-02 -1.000796e-02 -9.943649e-03 -9.909492e-03 
2.408408e+01 -1.167708e-02 -1.164788e-02 -1.159169e-02 -1.151298e-02 -1.141843e-02 -1.131665e-02 -1.121761e-02 -1.113164e-02 -1.106818e-02 -1.103449e-02 
2.414414e+01 -1.274648e-02 -1.271760e-02 -1.266205e-02 -1.258426e-02 -1.249084e-02 -1.239033e-02 -1.229256e-02 -1.220771e-02 -1.214510e-02 -1.211186e-02 
2.420420e+01 -1.376479e-02 -1.373623e-02 -1.368131e-02 -1.360443e-02 -1.351214e-02 -1.341288e-02 -1.331635e-02 -1.323262e-02 -1.317085e-02 -1.313805e-02 
2.426426e+01 -1.472863e-02 -1.470040e-02 -1.464610e-02 -1.457012e-02 -1.447895e-02 -1.438092e-02 -1.428563e-02 -1.420299e-02 -1.414204e-02 -1.410969e-02 
2.432432e+01 -1.563487e-02 -1.560695e-02 -1.555328e-02 -1.547819e-02 -1.538811e-02 -1.529130e-02 -1.519722e-02 -1.511567e-02 -1.505553e-02 -1.502361e-02 
2.438438e+01 -1.648057e-02 -1.645297e-02 -1.639991e-02 -1.632570e-02 -1.623671e-02 -1.614110e-02 -1.604822e-02 -1.596773e-02 -1.590839e-02 -1.587691e-02 
2.444444e+01 -1.726304e-02 -1.723575e-02 -1.718330e-02 -1.710996e-02 -1.702204e-02 -1.692762e-02 -1.683593e-02 -1.675649e-02 -1.669794e-02 -1.666688e-02 
2.450450e+01 -1.797984e-02 -1.795285e-02 -1.790100e-02 -1.782853e-02 -1.774167e-02 -1.764842e-02 -1.755790e-02 -1.747950e-02 -1.742172e-02 -1.739108e-02 
2.456456e+01 -1.862876e-02 -1.860208e-02 -1.855083e-02 -1.847920e-02 -1.839339e-02 -1.830130e-02 -1.821194e-02 -1.813456e-02 -1.807755e-02 -1.804731e-02 
2.462462e+01 -1.920787e-02 -1.918149e-02 -1.913083e-02 -1.906004e-02 -1.897527e-02 -1.888432e-02 -1.879610e-02 -1.871973e-02 -1.866347e-02 -1.863364e-02 
2.468468e+01 -1.971548e-02 -1.968941e-02 -1.963933e-02 -1.956938e-02 -1.948563e-02 -1.939581e-02 -1.930871e-02 -1.923334e-02 -1.917783e-02 -1.914839e-02 
2.474474e+01 -2.015020e-02 -2.012442e-02 -2.007492e-02 -2.000579e-02 -1.992306e-02 -1.983436e-02 -1.974837e-02 -1.967397e-02 -1.961920e-02 -1.959016e-02 
2.480480e+01 -2.051088e-02 -2.048539e-02 -2.043647e-02 -2.036816e-02 -2.028643e-02 -2.019883e-02 -2.011393e-02 -2.004050e-02 -1.998645e-02 -1.995779e-02 
2.486486e+01 -2.079666e-02 -2.077146e-02 -2.072310e-02 -2.065560e-02 -2.057486e-02 -2.048834e-02 -2.040453e-02 -2.033205e-02 -2.027871e-02 -2.025044e-02 
2.492492e+01 -2.100694e-02 -2.098203e-02 -2.093423e-02 -2.086752e-02 -2.078776e-02 -2.070232e-02 -2.061957e-02 -2.054804e-02 -2.049540e-02 -2.046751e-02 
2.498498e+01 -2.114141e-02 -2.111679e-02 -2.106954e-02 -2.100362e-02 -2.092483e-02 -2.084045e-02 -2.075875e-02 -2.068814e-02 -2.063620e-02 -2.060868e-02 
2.504505e+01 -2.120003e-02 -2.117569e-02 -2.112899e-02 -2.106385e-02 -2.098601e-02 -2.090268e-02 -2.082202e-02 -2.075233e-02 -2.070107e-02 -2.067391e-02 
2.510511e+01 -2.118302e-02 -2.115896e-02 -2.111281e-02 -2.104844e-02 -2.097155e-02 -2.088925e-02 -2.080962e-02 -2.074083e-02 -2.069024e-02 -2.066344e-02 
2.516517e+01 -2.109090e-02 -2.106712e-02 -2.102150e-02 -2.095790e-02 -2.088194e-02 -2.080067e-02 -2.072204e-02 -2.065414e-02 -2.060422e-02 -2.057778e-02 
2.522523e+01 -2.092443e-02 -2.090092e-02 -2.085584e-02 -2.079299e-02 -2.071795e-02 -2.063769e-02 -2.056006e-02 -2.049304e-02 -2.044378e-02 -2.041768e-02 
2.528529e+01 -2.068465e-02 -2.066141e-02 -2.061685e-02 -2.055475e-02 -2.048062e-02 -2.040135e-02 -2.032472e-02 -2.025856e-02 -2.020994e-02 -2.018419e-02 
2.534535e+01 -2.037284e-02 -2.034986e-02 -2.030582e-02 -2.024447e-02 -2.017123e-02 -2.009296e-02 -2.001729e-02 -1.995199e-02 -1.990401e-02 -1.987860e-02 
2.540541e+01 -1.999054e-02 -1.996783e-02 -1.992431e-02 -1.986368e-02 -1.979134e-02 -1.971403e-02 -1.963932e-02 -1.957487e-02 -1.952751e-02 -1.950244e-02 
2.546547e+01 -1.953954e-02 -1.951710e-02 -1.947408e-02 -1.941418e-02 -1.934272e-02 -1.926637e-02 -1.919261e-02 -1.912898e-02 -1.908225e-02 -1.905751e-02 
2.552553e+01 -1.902187e-02 -1.899969e-02 -1.895718e-02 -1.889798e-02 -1.882739e-02 -1.875199e-02 -1.867917e-02 -1.861636e-02 -1.857024e-02 -1.854582e-02 
2.558559e+01 -1.843977e-02 -1.841784e-02 -1.837583e-02 -1.831734e-02 -1.824761e-02 -1.817315e-02 -1.810125e-02 -1.803925e-02 -1.799373e-02 -1.796964e-02 
2.564565e+01 -1.779571e-02 -1.777404e-02 -1.773252e-02 -1.767473e-02 -1.760585e-02 -1.753231e-02 -1.746132e-02 -1.740012e-02 -1.735519e-02 -1.733142e-02 
2.570571e+01 -1.709237e-02 -1.707095e-02 -1.702992e-02 -1.697282e-02 -1.690477e-02 -1.683215e-02 -1.676206e-02 -1.670165e-02 -1.665731e-02 -1.663384e-02 
2.576577e+01 -1.633262e-02 -1.631145e-02 -1.627090e-02 -1.621448e-02 -1.614726e-02 -1.607554e-02 -1.600634e-02 -1.594671e-02 -1.590294e-02 -1.587979e-02 
2.582583e+01 -1.551951e-02 -1.549859e-02 -1.545852e-02 -1.540278e-02 -1.533638e-02 -1.526555e-02 -1.519722e-02 -1.513836e-02 -1.509516e-02 -1.507231e-02 
2.588589e+01 -1.465629e-02 -1.463562e-02 -1.459602e-02 -1.454094e-02 -1.447535e-02 -1.440540e-02 -1.433794e-02 -1.427983e-02 -1.423720e-02 -1.421464e-02 
2.594595e+01 -1.374635e-02 -1.372591e-02 -1.368678e-02 -1.363237e-02 -1.356758e-02 -1.349850e-02 -1.343188e-02 -1.337452e-02 -1.333244e-02 -1.331019e-02 
2.600601e+01 -1.279323e-02 -1.277303e-02 -1.273436e-02 -1.268060e-02 -1.261660e-02 -1.254837e-02 -1.248260e-02 -1.242598e-02 -1.238445e-02 -1.236248e-02 
2.606607e+01 -1.180059e-02 -1.178063e-02 -1.174242e-02 -1.168930e-02 -1.162608e-02 -1.155871e-02 -1.149377e-02 -1.143787e-02 -1.139688e-02 -1.137520e-02 
2.612613e+01 -1.077225e-02 -1.075252e-02 -1.071476e-02 -1.066228e-02 -1.059983e-02 -1.053329e-02 -1.046918e-02 -1.041400e-02 -1.037354e-02 -1.035214e-02 
2.618619e+01 -9.712099e-03 -9.692603e-03 -9.655289e-03 -9.603438e-03 -9.541752e-03 -9.476040e-03 -9.412733e-03 -9.358259e-03 -9.318323e-03 -9.297206e-03 
2.624625e+01 -8.624130e-03 -8.604864e-03 -8.567992e-03 -8.516764e-03 -8.455831e-03 -8.390935e-03 -8.328428e-03 -8.274652e-03 -8.235233e-03 -8.214392e-03 
2.630631e+01 -7.512415e-03 -7.493374e-03 -7.456941e-03 -7.406328e-03 -7.346139e-03 -7.282049e-03 -7.220331e-03 -7.167244e-03 -7.128335e-03 -7.107766e-03 
2.636637e+01 -6.381082e-03 -6.362266e-03 -6.326264e-03 -6.276260e-03 -6.216807e-03 -6.153513e-03 -6.092574e-03 -6.040166e-03 -6.001761e-03 -5.981460e-03 
2.642643e+01 -5.234308e-03 -5.215713e-03 -5.180139e-03 -5.130737e-03 -5.072010e-03 -5.009502e-03 -4.949332e-03 -4.897595e-03 -4.859687e-03 -4.839650e-03 
2.648649e+01 -4.076299e-03 -4.057923e-03 -4.022772e-03 -3.973965e-03 -3.915955e-03 -3.854224e-03 -3.794814e-03 -3.743738e-03 -3.706320e-03 -3.686543e-03 
2.654655e+01 -2.911277e-03 -2.893118e-03 -2.858386e-03 -2.810166e-03 -2.752866e-03 -2.691901e-03 -2.633240e-03 -2.582818e-03 -2.545882e-03 -2.526363e-03 
2.660661e+01 -1.743464e-03 -1.725520e-03 -1.691201e-03 -1.643562e-03 -1.586963e-03 -1.526756e-03 -1.468834e-03 -1.419056e-03 -1.382598e-03 -1.363332e-03 
2.666667e+01 -5.770671e-04 -5.593354e-04 -5.254252e-04 -4.783607e-04 -4.224538e-04 -3.629946e-04 -3.058035e-04 -2.566610e-04 -2.206728e-04 -2.016568e-04 
2.672673e+01 5.837372e-04 6.012591e-04 6.347650e-04 6.812617e-04 7.364845e-04 7.952051e-04 8.516754e-04 9.001905e-04 9.357148e-04 9.544841e-04 
2.678679e+01 1.734817e-03 1.752132e-03 1.785238e-03 1.831173e-03 1.885720e-03 1.943711e-03 1.999470e-03 2.047366e-03 2.082433e-03 2.100959e-03 
2.684685e+01 2.872101e-03 2.889211e-03 2.921921e-03 2.967302e-03 3.021181e-03 3.078452e-03 3.133508e-03 3.180793e-03 3.215408e-03 3.233695e-03 
2.690691e+01 3.991591e-03 4.008497e-03 4.040817e-03 4.085650e-03 4.138869e-03 4.195429e-03 4.249791e-03 4.296474e-03 4.330643e-03 4.348693e-03 
2.696697e+01 5.089376e-03 5.106082e-03 5.138015e-03 5.182306e-03 5.234874e-03 5.290730e-03 5.344408e-03 5.390496e-03 5.424226e-03 5.442042e-03 
2.702703e+01 6.161648e-03 6.178155e-03 6.209706e-03 6.253461e-03 6.305385e-03 6.360548e-03 6.413550e-03 6.459051e-03 6.492347e-03 6.509932e-03 
2.708709e+01 7.204712e-03 7.221022e-03 7.252196e-03 7.295422e-03 7.346709e-03 7.401187e-03 7.453522e-03 7.498443e-03 7.531311e-03 7.548670e-03 
2.714715e+01 8.215000e-03 8.231116e-03 8.261916e-03 8.304619e-03 8.355278e-03 8.409079e-03 8.460755e-03 8.505104e-03 8.537551e-03 8.554685e-03 
2.720721e+01 9.189084e-03 9.205009e-03 9.235440e-03 9.277625e-03 9.327663e-03 9.380796e-03 9.431822e-03 9.475607e-03 9.507637e-03 9.524550e-03 
2.726727e+01 1.012369e-02 1.013942e-02 1.016949e-02 1.021116e-02 1.026059e-02 1.031306e-02 1.036344e-02 1.040667e-02 1.043829e-02 1.045499e-02 
2.732733e+01 1.101569e-02 1.103124e-02 1.106094e-02 1.110211e-02 1.115093e-02 1.120275e-02 1.125250e-02 1.129518e-02 1.132639e-02 1.134287e-02 
2.738739e+01 1.186215e-02 1.187752e-02 1.190686e-02 1.194753e-02 1.199575e-02 1.204693e-02 1.209606e-02 1.213819e-02 1.216901e-02 1.218527e-02 
2.744745e+01 1.266031e-02 1.267549e-02 1.270448e-02 1.274466e-02 1.279229e-02 1.284283e-02 1.289134e-02 1.293294e-02 1.296336e-02 1.297942e-02 
2.750751e+01 1.340759e-02 1.342258e-02 1.345123e-02 1.349092e-02 1.353796e-02 1.358788e-02 1.363578e-02 1.367685e-02 1.370688e-02 1.372273e-02 
2.756757e+01 1.410161e-02 1.411643e-02 1.414473e-02 1.418394e-02 1.423041e-02 1.427970e-02 1.432699e-02 1.436755e-02 1.439719e-02 1.441284e-02 
2.762763e+01 1.474021e-02 1.475485e-02 1.478281e-02 1.482155e-02 1.486744e-02 1.491612e-02 1.496282e-02 1.500286e-02 1.503213e-02 1.504757e-02 
2.768769e+01 1.532143e-02 1.533590e-02 1.536352e-02 1.540178e-02 1.544712e-02 1.549519e-02 1.554131e-02 1.558084e-02 1.560973e-02 1.562498e-02 
2.774775e+01 1.584353e-02 1.585783e-02 1.588512e-02 1.592291e-02 1.596769e-02 1.601517e-02 1.606070e-02 1.609973e-02 1.612825e-02 1.614331e-02 
2.780781e+01 1.630500e-02 1.631912e-02 1.634608e-02 1.638342e-02 1.642765e-02 1.647453e-02 1.651950e-02 1.655803e-02 1.658619e-02 1.660105e-02 
2.786787e+01 1.670454e-02 1.671849e-02 1.674513e-02 1.678201e-02 1.682569e-02 1.687200e-02 1.691640e-02 1.695444e-02 1.698224e-02 1.699691e-02 
2.792793e+01 1.704110e-02 1.705488e-02 1.708120e-02 1.711763e-02 1.716078e-02 1.720651e-02 1.725035e-02 1.728791e-02 1.731536e-02 1.732984e-02 
2.798799e+01 1.731384e-02 1.732746e-02 1.735346e-02 1.738945e-02 1.743207e-02 1.747723e-02 1.752052e-02 1.755761e-02 1.758470e-02 1.759900e-02 
2.804805e+01 1.752219e-02 1.753564e-02 1.756133e-02 1.759688e-02 1.763897e-02 1.768357e-02 1.772632e-02 1.776294e-02 1.778969e-02 1.780380e-02 
2.810811e+01 1.766577e-02 1.767907e-02 1.770444e-02 1.773956e-02 1.778113e-02 1.782518e-02 1.786739e-02 1.790355e-02 1.792995e-02 1.794388e-02 
2.816817e+01 1.774448e-02 1.775761e-02 1.778268e-02 1.781737e-02 1.785843e-02 1.790193e-02 1.794361e-02 1.797931e-02 1.800538e-02 1.801913e-02 
2.822823e+01 1.775841e-02 1.777138e-02 1.779615e-02 1.783042e-02 1.787097e-02 1.791393e-02 1.795509e-02 1.799034e-02 1.801608e-02 1.802965e-02 
2.828829e+01 1.770792e-02 1.772073e-02 1.774520e-02 1.777905e-02 1.781911e-02 1.786154e-02 1.790218e-02 1.793698e-02 1.796239e-02 1.797579e-02 
2.834835e+01 1.759357e-02 1.760624e-02 1.763040e-02 1.766384e-02 1.770341e-02 1.774531e-02 1.778544e-02 1.781980e-02 1.784489e-02 1.785812e-02 
2.840841e+01 1.741617e-02 1.742869e-02 1.745256e-02 1.748559e-02 1.752467e-02 1.756605e-02 1.760568e-02 1.763960e-02 1.766437e-02 1.767744e-02 
2.846847e+01 1.717675e-02 1.718911e-02 1.721269e-02 1.724532e-02 1.728392e-02 1.732478e-02 1.736392e-02 1.739741e-02 1.742186e-02 1.743476e-02 
2.852853e+01 1.687652e-02 1.688873e-02 1.691203e-02 1.694426e-02 1.698238e-02 1.702274e-02 1.706139e-02 1.709446e-02 1.711860e-02 1.713133e-02 
2.858859e+01 1.651696e-02 1.652902e-02 1.655204e-02 1.658387e-02 1.662152e-02 1.666138e-02 1.669954e-02 1.673219e-02 1.675603e-02 1.676860e-02 
2.864865e+01 1.609970e-02 1.611162e-02 1.613435e-02 1.616580e-02 1.620299e-02 1.624235e-02 1.628003e-02 1.631227e-02 1.633581e-02 1.634822e-02 
2.870871e+01 1.562660e-02 1.563838e-02 1.566084e-02 1.569190e-02 1.572863e-02 1.576750e-02 1.580471e-02 1.583655e-02 1.585978e-02 1.587203e-02 
2.876877e+01 1.509971e-02 1.511134e-02 1.513353e-02 1.516421e-02 1.520049e-02 1.523888e-02 1.527562e-02 1.530706e-02 1.533000e-02 1.534209e-02 
2.882883e+01 1.452124e-02 1.453273e-02 1.455465e-02 1.458495e-02 1.462079e-02 1.465870e-02 1.469498e-02 1.472602e-02 1.474867e-02 1.476061e-02 
2.888889e+01 1.389358e-02 1.390493e-02 1.392659e-02 1.395653e-02 1.399192e-02 1.402936e-02 1.406519e-02 1.409583e-02 1.411819e-02 1.412998e-02 
2.894895e+01 1.321931e-02 1.323052e-02 1.325191e-02 1.328148e-02 1.331644e-02 1.335341e-02 1.338879e-02 1.341905e-02 1.344113e-02 1.345277e-02 
2.900901e+01 1.250111e-02 1.251219e-02 1.253332e-02 1.256253e-02 1.259705e-02 1.263357e-02 1.266851e-02 1.269838e-02 1.272018e-02 1.273167e-02 
2.906907e+01 1.174185e-02 1.175279e-02 1.177367e-02 1.180252e-02 1.183662e-02 1.187268e-02 1.190718e-02 1.193668e-02 1.195820e-02 1.196955e-02 
2.912913e+01 1.094450e-02 1.095531e-02 1.097593e-02 1.100443e-02 1.103811e-02 1.107372e-02 1.110779e-02 1.113692e-02 1.115817e-02 1.116937e-02 
2.918919e+01 1.011217e-02 1.012285e-02 1.014322e-02 1.017137e-02 1.020463e-02 1.023980e-02 1.027344e-02 1.030221e-02 1.032319e-02 1.033424e-02 
2.924925e+01 9.248057e-03 9.258608e-03 9.278728e-03 9.306533e-03 9.339386e-03 9.374122e-03 9.407342e-03 9.435742e-03 9.456457e-03 9.467375e-03 
2.930931e+01 8.355469e-03 8.365892e-03 8.385767e-03 8.413232e-03 8.445679e-03 8.479984e-03 8.512789e-03 8.540831e-03 8.561283e-03 8.572062e-03 
2.936937e+01 7.437790e-03 7.448085e-03 7.467719e-03 7.494847e-03 7.526894e-03 7.560773e-03 7.593167e-03 7.620856e-03 7.641050e-03 7.651692e-03 
2.942943e+01 6.498473e-03 6.508643e-03 6.528037e-03 6.554833e-03 6.586485e-03 6.619943e-03 6.651932e-03 6.679272e-03 6.699211e-03 6.709718e-03 
2.948949e+01 5.541030e-03 5.551077e-03 5.570234e-03 5.596701e-03 5.627963e-03 5.661005e-03 5.692594e-03 5.719590e-03 5.739277e-03 5.749651e-03 
2.954955e+01 4.569016e-03 4.578941e-03 4.597865e-03 4.624008e-03 4.654884e-03 4.687516e-03 4.718709e-03 4.745366e-03 4.764804e-03 4.775046e-03 
2.960961e+01 3.586020e-03 3.595824e-03 3.614517e-03 3.640339e-03 3.670834e-03 3.703060e-03 3.733864e-03 3.760185e-03 3.779377e-03 3.789490e-03 
2.966967e+01 2.595644e-03 2.605329e-03 2.623793e-03 2.649299e-03 2.679418e-03 2.711244e-03 2.741662e-03 2.767653e-03 2.786602e-03 2.796587e-03 
2.972973e+01 1.601499e-03 1.611066e-03 1.629305e-03 1.654498e-03 1.684245e-03 1.715675e-03 1.745714e-03 1.771377e-03 1.790087e-03 1.799945e-03 
2.978979e+01 6.071854e-04 6.166360e-04 6.346524e-04 6.595359e-04 6.889158e-04 7.199562e-04 7.496188e-04 7.749598e-04 7.934336e-04 8.031670e-04 
2.984985e+01 -3.837157e-04 -3.743801e-04 -3.565838e-04 -3.320057e-04 -3.029885e-04 -2.723336e-04 -2.430418e-04 -2.180194e-04 -1.997787e-04 -1.901685e-04 
2.990991e+01 -1.367658e-03 -1.358436e-03 -1.340857e-03 -1.316581e-03 -1.287922e-03 -1.257648e-03 -1.228722e-03 -1.204014e-03 -1.186004e-03 -1.176515e-03 
2.996997e+01 -2.341141e-03 -2.332031e-03 -2.314667e-03 -2.290689e-03 -2.262384e-03 -2.232486e-03 -2.203922e-03 -2.179524e-03 -2.161741e-03 -2.152372e-03 


==> Simulations/Plot_data/DAPI_string_very_large_n_V.txt <==
0.000000e+00 3.622267e-02 -7.902585e-01 6.611249e-01 -6.327067e-01 -1.092245e+00 1.203252e+00 -9.212075e-02 -1.526115e-01 -1.713595e+00 3.024074e-01 
6.006006e-02 1.579407e-02 -6.390800e-01 6.701890e-01 -4.663860e-01 -9.509118e-01 1.119068e+00 -7.370462e-02 -1.434911e-01 -1.656018e+00 4.001089e-01 
1.201201e-01 1.491538e-03 -5.146448e-01 6.733138e-01 -3.347282e-01 -8.348385e-01 1.045364e+00 -6.294866e-02 -1.328575e-01 -1.604986e+00 4.744327e-01 
1.801802e-01 -8.449068e-03 -4.124646e-01 6.713121e-01 -2.308003e-01 -7.396077e-01 9.802878e-01 -5.784778e-02 -1.212175e-01 -1.559305e+00 5.304892e-01 
2.402402e-01 -1.542344e-02 -3.288496e-01 6.649045e-01 -1.491032e-01 -6.615707e-01 9.222930e-01 -5.687502e-02 -1.089787e-01 -1.517924e+00 5.722352e-01 
3.003003e-01 -2.050524e-02 -2.607786e-01 6.547242e-01 -8.525466e-02 -5.977582e-01 8.701340e-01 -5.887443e-02 -9.645551e-02 -1.480005e+00 6.027717e-01 
3.603604e-01 -2.451009e-02 -2.057689e-01 6.413251e-01 -3.576215e-02 -5.457484e-01 8.228090e-01 -6.297211e-02 -8.389561e-02 -1.444892e+00 6.245305e-01 
4.204204e-01 -2.804952e-02 -1.617727e-01 6.251896e-01 2.158533e-03 -5.035609e-01 7.795125e-01 -6.851187e-02 -7.149591e-02 -1.412077e+00 6.394178e-01 
4.804805e-01 -3.157462e-02 -1.270934e-01 6.067381e-01 3.072911e-02 -4.695702e-01 7.395951e-01 -7.500573e-02 -5.941268e-02 -1.381166e+00 6.489270e-01 
5.405405e-01 -3.541075e-02 -1.003194e-01 5.863370e-01 5.172486e-02 -4.424384e-01 7.025321e-01 -8.209527e-02 -4.776896e-02 -1.351862e+00 6.542268e-01 
6.006006e-01 -3.978503e-02 -8.027058e-02 5.643063e-01 6.656687e-02 -4.210596e-01 6.678977e-01 -8.952125e-02 -3.666025e-02 -1.323935e+00 6.562311e-01 
6.606607e-01 -4.484801e-02 -6.595525e-02 5.409261e-01 7.639528e-02 -4.045170e-01 6.353450e-01 -9.709983e-02 -2.615912e-02 -1.297214e+00 6.556530e-01 
7.207207e-01 -5.069069e-02 -5.653576e-02 5.164426e-01 8.212738e-02 -3.920471e-01 6.045908e-01 -1.047039e-01 -1.631890e-02 -1.271566e+00 6.530488e-01 
7.807808e-01 -5.735802e-02 -5.130057e-02 4.910726e-01 8.450371e-02 -3.830118e-01 5.754027e-01 -1.122488e-01 -7.176754e-03 -1.246896e+00 6.488516e-01 
8.408408e-01 -6.485940e-02 -4.964182e-02 4.650079e-01 8.412460e-02 -3.768750e-01 5.475899e-01 -1.196806e-01 1.243690e-03 -1.223128e+00 6.433982e-01 
9.009009e-01 -7.317710e-02 -5.103719e-02 4.384190e-01 8.147913e-02 -3.731845e-01 5.209949e-01 -1.269677e-01 8.930230e-03 -1.200208e+00 6.369504e-01 
9.609610e-01 -8.227277e-02 -5.503521e-02 4.114579e-01 7.696811e-02 -3.715570e-01 4.954881e-01 -1.340944e-01 1.588025e-02 -1.178091e+00 6.297117e-01 
1.021021e+00 -9.209270e-02 -6.124338e-02 3.842611e-01 7.092223e-02 -3.716654e-01 4.709627e-01 -1.410553e-01 2.209920e-02 -1.156746e+00 6.218402e-01 
1.081081e+00 -1.025719e-01 -6.931848e-02 3.569511e-01 6.361647e-02 -3.732299e-01 4.473305e-01 -1.478516e-01 2.759929e-02 -1.136145e+00 6.134590e-01 
1.141141e+00 -1.136374e-01 -7.895873e-02 3.296390e-01 5.528144e-02 -3.760090e-01 4.245194e-01 -1.544884e-01 3.239844e-02 -1.116264e+00 6.046645e-01 
1.201201e+00 -1.252108e-01 -8.989738e-02 3.024253e-01 4.611242e-02 -3.797935e-01 4.024705e-01 -1.609726e-01 3.651929e-02 -1.097083e+00 5.955326e-01 
1.261261e+00 -1.372102e-01 -1.018975e-01 2.754020e-01 3.627640e-02 -3.844011e-01 3.811358e-01 -1.673109e-01 3.998849e-02 -1.078582e+00 5.861237e-01 
1.321321e+00 -1.495521e-01 -1.147476e-01 2.486528e-01 2.591770e-02 -3.896719e-01 3.604773e-01 -1.735095e-01 4.283593e-02 -1.060742e+00 5.764866e-01 
1.381381e+00 -1.621524e-01 -1.282582e-01 2.222547e-01 1.516236e-02 -3.954648e-01 3.404645e-01 -1.795725e-01 4.509425e-02 -1.043543e+00 5.666616e-01 
1.441441e+00 -1.749278e-01 -1.422589e-01 1.962786e-01 4.121566e-03 -4.016549e-01 3.210744e-01 -1.855023e-01 4.679832e-02 -1.026964e+00 5.566827e-01 
1.501502e+00 -1.877960e-01 -1.565960e-01 1.707894e-01 -7.105595e-03 -4.081306e-01 3.022894e-01 -1.912987e-01 4.798475e-02 -1.010983e+00 5.465792e-01 
1.561562e+00 -2.006771e-01 -1.711305e-01 1.458473e-01 -1.843007e-02 -4.147922e-01 2.840973e-01 -1.969591e-01 4.869158e-02 -9.955767e-01 5.363778e-01 
1.621622e+00 -2.134934e-01 -1.857363e-01 1.215075e-01 -2.977115e-02 -4.215499e-01 2.664899e-01 -2.024787e-01 4.895791e-02 -9.807200e-01 5.261027e-01 
1.681682e+00 -2.261704e-01 -2.002992e-01 9.782118e-02 -4.105524e-02 -4.283224e-01 2.494628e-01 -2.078500e-01 4.882361e-02 -9.663867e-01 5.157771e-01 
1.741742e+00 -2.386367e-01 -2.147152e-01 7.483523e-02 -5.221482e-02 -4.350363e-01 2.330146e-01 -2.130636e-01 4.832906e-02 -9.525492e-01 5.054233e-01 
1.801802e+00 -2.508245e-01 -2.288901e-01 5.259279e-02 -6.318771e-02 -4.416246e-01 2.171466e-01 -2.181082e-01 4.751489e-02 -9.391786e-01 4.950634e-01 
1.861862e+00 -2.626695e-01 -2.427384e-01 3.113337e-02 -7.391649e-02 -4.480265e-01 2.018620e-01 -2.229706e-01 4.642176e-02 -9.262449e-01 4.847192e-01 
1.921922e+00 -2.741115e-01 -2.561822e-01 1.049294e-02 -8.434801e-02 -4.541864e-01 1.871657e-01 -2.276363e-01 4.509018e-02 -9.137171e-01 4.744129e-01 
1.981982e+00 -2.850940e-01 -2.691516e-01 -9.295845e-03 -9.443312e-02 -4.600537e-01 1.730641e-01 -2.320895e-01 4.356030e-02 -9.015635e-01 4.641667e-01 
2.042042e+00 -2.955645e-01 -2.815831e-01 -2.820364e-02 -1.041263e-01 -4.655821e-01 1.595644e-01 -2.363133e-01 4.187175e-02 -8.897520e-01 4.540028e-01 
2.102102e+00 -3.054747e-01 -2.934199e-01 -4.620424e-02 -1.133858e-01 -4.707296e-01 1.466745e-01 -2.402906e-01 4.006346e-02 -8.782498e-01 4.439439e-01 
2.162162e+00 -3.147802e-01 -3.046112e-01 -6.327460e-02 -1.221728e-01 -4.754578e-01 1.344028e-01 -2.440032e-01 3.817352e-02 -8.670241e-01 4.340126e-01 
2.222222e+00 -3.234408e-01 -3.151117e-01 -7.939468e-02 -1.304521e-01 -4.797323e-01 1.227576e-01 -2.474333e-01 3.623904e-02 -8.560422e-01 4.242316e-01 
2.282282e+00 -3.314202e-01 -3.248819e-01 -9.454745e-02 -1.381915e-01 -4.835216e-01 1.117474e-01 -2.505627e-01 3.429600e-02 -8.452715e-01 4.146233e-01 
2.342342e+00 -3.386863e-01 -3.338870e-01 -1.087188e-01 -1.453621e-01 -4.867980e-01 1.013802e-01 -2.533736e-01 3.237913e-02 -8.346796e-01 4.052102e-01 
2.402402e+00 -3.452106e-01 -3.420974e-01 -1.218976e-01 -1.519378e-01 -4.895365e-01 9.166344e-02 -2.558487e-01 3.052180e-02 -8.242350e-01 3.960142e-01 
2.462462e+00 -3.509690e-01 -3.494880e-01 -1.340755e-01 -1.578958e-01 -4.917156e-01 8.260399e-02 -2.579712e-01 2.875591e-02 -8.139069e-01 3.870569e-01 
2.522523e+00 -3.559409e-01 -3.560380e-01 -1.452470e-01 -1.632161e-01 -4.933162e-01 7.420785e-02 -2.597252e-01 2.711177e-02 -8.036651e-01 3.783591e-01 
2.582583e+00 -3.601095e-01 -3.617313e-01 -1.554093e-01 -1.678818e-01 -4.943225e-01 6.647999e-02 -2.610958e-01 2.561801e-02 -7.934807e-01 3.699410e-01 
2.642643e+00 -3.634620e-01 -3.665554e-01 -1.645623e-01 -1.718787e-01 -4.947212e-01 5.942428e-02 -2.620691e-01 2.430152e-02 -7.833260e-01 3.618219e-01 
2.702703e+00 -3.659887e-01 -3.705019e-01 -1.727088e-01 -1.751957e-01 -4.945020e-01 5.304336e-02 -2.626326e-01 2.318734e-02 -7.731745e-01 3.540199e-01 
2.762763e+00 -3.676840e-01 -3.735662e-01 -1.798538e-01 -1.778243e-01 -4.936569e-01 4.733853e-02 -2.627749e-01 2.229861e-02 -7.630013e-01 3.465523e-01 
2.822823e+00 -3.685452e-01 -3.757472e-01 -1.860053e-01 -1.797592e-01 -4.921808e-01 4.230966e-02 -2.624864e-01 2.165649e-02 -7.527829e-01 3.394350e-01 
2.882883e+00 -3.685733e-01 -3.770472e-01 -1.911735e-01 -1.809975e-01 -4.900710e-01 3.795515e-02 -2.617588e-01 2.128011e-02 -7.424976e-01 3.326825e-01 
2.942943e+00 -3.677723e-01 -3.774718e-01 -1.953711e-01 -1.815390e-01 -4.873273e-01 3.427182e-02 -2.605855e-01 2.118655e-02 -7.321253e-01 3.263079e-01 
3.003003e+00 -3.661493e-01 -3.770297e-01 -1.986132e-01 -1.813864e-01 -4.839520e-01 3.125491e-02 -2.589618e-01 2.139077e-02 -7.216479e-01 3.203229e-01 
3.063063e+00 -3.637145e-01 -3.757327e-01 -2.009172e-01 -1.805447e-01 -4.799496e-01 2.889799e-02 -2.568845e-01 2.190561e-02 -7.110490e-01 3.147374e-01 
3.123123e+00 -3.604809e-01 -3.735953e-01 -2.023027e-01 -1.790217e-01 -4.753271e-01 2.719300e-02 -2.543524e-01 2.274174e-02 -7.003142e-01 3.095598e-01 
3.183183e+00 -3.564640e-01 -3.706349e-01 -2.027914e-01 -1.768273e-01 -4.700936e-01 2.613018e-02 -2.513659e-01 2.390770e-02 -6.894313e-01 3.047968e-01 
3.243243e+00 -3.516823e-01 -3.668712e-01 -2.024070e-01 -1.739739e-01 -4.642605e-01 2.569810e-02 -2.479273e-01 2.540983e-02 -6.783898e-01 3.004531e-01 
3.303303e+00 -3.461566e-01 -3.623265e-01 -2.011752e-01 -1.704764e-01 -4.578412e-01 2.588364e-02 -2.440410e-01 2.725235e-02 -6.671814e-01 2.965320e-01 
3.363363e+00 -3.399099e-01 -3.570254e-01 -1.991238e-01 -1.663515e-01 -4.508511e-01 2.667204e-02 -2.397130e-01 2.943731e-02 -6.557998e-01 2.930345e-01 
3.423423e+00 -3.329676e-01 -3.509946e-01 -1.962819e-01 -1.616182e-01 -4.433077e-01 2.804688e-02 -2.349511e-01 3.196467e-02 -6.442408e-01 2.899602e-01 
3.483483e+00 -3.253571e-01 -3.442627e-01 -1.926806e-01 -1.562976e-01 -4.352303e-01 2.999016e-02 -2.297651e-01 3.483228e-02 -6.325021e-01 2.873067e-01 
3.543544e+00 -3.171077e-01 -3.368603e-01 -1.883525e-01 -1.504123e-01 -4.266398e-01 3.248232e-02 -2.241663e-01 3.803599e-02 -6.205838e-01 2.850695e-01 
3.603604e+00 -3.082505e-01 -3.288197e-01 -1.833317e-01 -1.439871e-01 -4.175590e-01 3.550228e-02 -2.181681e-01 4.156961e-02 -6.084874e-01 2.832429e-01 
3.663664e+00 -2.988184e-01 -3.201748e-01 -1.776534e-01 -1.370482e-01 -4.080124e-01 3.902751e-02 -2.117851e-01 4.542505e-02 -5.962169e-01 2.818187e-01 
3.723724e+00 -2.888454e-01 -3.109608e-01 -1.713543e-01 -1.296236e-01 -3.980256e-01 4.303412e-02 -2.050340e-01 4.959232e-02 -5.837778e-01 2.807876e-01 
3.783784e+00 -2.783674e-01 -3.012143e-01 -1.644721e-01 -1.217424e-01 -3.876259e-01 4.749689e-02 -1.979327e-01 5.405964e-02 -5.711777e-01 2.801381e-01 
3.843844e+00 -2.674212e-01 -2.909732e-01 -1.570455e-01 -1.134354e-01 -3.768418e-01 5.238935e-02 -1.905008e-01 5.881350e-02 -5.584259e-01 2.798574e-01 
3.903904e+00 -2.560446e-01 -2.802762e-01 -1.491141e-01 -1.047342e-01 -3.657030e-01 5.768391e-02 -1.827592e-01 6.383874e-02 -5.455334e-01 2.799308e-01 
3.963964e+00 -2.442766e-01 -2.691630e-01 -1.407183e-01 -9.567183e-02 -3.542402e-01 6.335189e-02 -1.747300e-01 6.911866e-02 -5.325128e-01 2.803424e-01 
4.024024e+00 -2.321568e-01 -2.576739e-01 -1.318990e-01 -8.628210e-02 -3.424851e-01 6.936366e-02 -1.664367e-01 7.463507e-02 -5.193783e-01 2.810746e-01 
4.084084e+00 -2.197256e-01 -2.458500e-01 -1.226977e-01 -7.659963e-02 -3.304704e-01 7.568871e-02 -1.579039e-01 8.036845e-02 -5.061456e-01 2.821085e-01 
4.144144e+00 -2.070236e-01 -2.337327e-01 -1.131563e-01 -6.665979e-02 -3.182292e-01 8.229576e-02 -1.491572e-01 8.629800e-02 -4.928316e-01 2.834240e-01 
4.204204e+00 -1.940922e-01 -2.213638e-01 -1.033169e-01 -5.649847e-02 -3.057954e-01 8.915287e-02 -1.402230e-01 9.240178e-02 -4.794546e-01 2.849998e-01 
4.264264e+00 -1.809726e-01 -2.087853e-01 -9.322188e-02 -4.615204e-02 -2.932033e-01 9.622754e-02 -1.311287e-01 9.865680e-02 -4.660341e-01 2.868134e-01 
4.324324e+00 -1.677065e-01 -1.960392e-01 -8.291349e-02 -3.565714e-02 -2.804877e-01 1.034868e-01 -1.219022e-01 1.050392e-01 -4.525904e-01 2.888415e-01 
4.384384e+00 -1.543351e-01 -1.831675e-01 -7.243395e-02 -2.505060e-02 -2.676836e-01 1.108974e-01 -1.125722e-01 1.115241e-01 -4.391449e-01 2.910598e-01 
4.444444e+00 -1.408999e-01 -1.702119e-01 -6.182523e-02 -1.436932e-02 -2.548259e-01 1.184259e-01 -1.031678e-01 1.180863e-01 -4.257198e-01 2.934433e-01 
4.504505e+00 -1.274418e-01 -1.572138e-01 -5.112897e-02 -3.650103e-03 -2.419499e-01 1.260385e-01 -9.371827e-02 1.246997e-01 -4.123381e-01 2.959663e-01 
4.564565e+00 -1.140013e-01 -1.442143e-01 -4.038635e-02 7.070428e-03 -2.290903e-01 1.337017e-01 -8.425336e-02 1.313379e-01 -3.990231e-01 2.986027e-01 
4.624625e+00 -1.006184e-01 -1.312536e-01 -2.963796e-02 1.775598e-02 -2.162820e-01 1.413821e-01 -7.480281e-02 1.379742e-01 -3.857987e-01 3.013258e-01 
4.684685e+00 -8.733234e-02 -1.183715e-01 -1.892373e-02 2.837070e-02 -2.035594e-01 1.490463e-01 -6.539639e-02 1.445816e-01 -3.726892e-01 3.041087e-01 
4.744745e+00 -7.418168e-02 -1.056068e-01 -8.282768e-03 3.887928e-02 -1.909562e-01 1.566615e-01 -5.606373e-02 1.511331e-01 -3.597191e-01 3.069243e-01 
4.804805e+00 -6.120398e-02 -9.299751e-02 2.246730e-03 4.924710e-02 -1.785060e-01 1.641951e-01 -4.683426e-02 1.576018e-01 -3.469127e-01 3.097456e-01 
4.864865e+00 -4.843583e-02 -8.058057e-02 1.262756e-02 5.944031e-02 -1.662411e-01 1.716154e-01 -3.773701e-02 1.639606e-01 -3.342946e-01 3.125455e-01 
4.924925e+00 -3.591267e-02 -6.839175e-02 2.282365e-02 6.942596e-02 -1.541936e-01 1.788911e-01 -2.880059e-02 1.701833e-01 -3.218891e-01 3.152970e-01 
4.984985e+00 -2.366875e-02 -5.646564e-02 3.280010e-02 7.917210e-02 -1.423944e-01 1.859918e-01 -2.005302e-02 1.762435e-01 -3.097203e-01 3.179736e-01 
5.045045e+00 -1.173696e-02 -4.483547e-02 4.252334e-02 8.864785e-02 -1.308733e-01 1.928878e-01 -1.152163e-02 1.821156e-01 -2.978117e-01 3.205491e-01 
5.105105e+00 -1.488404e-04 -3.353308e-02 5.196118e-02 9.782354e-02 -1.196592e-01 1.995508e-01 -3.232971e-03 1.877747e-01 -2.861866e-01 3.229979e-01 
5.165165e+00 1.106561e-02 -2.258881e-02 6.108287e-02 1.066708e-01 -1.087798e-01 2.059530e-01 4.787291e-03 1.931965e-01 -2.748675e-01 3.252949e-01 
5.225225e+00 2.187792e-02 -1.203143e-02 6.985925e-02 1.151625e-01 -9.826138e-02 2.120683e-01 1.251448e-02 1.983574e-01 -2.638760e-01 3.274160e-01 
5.285285e+00 3.226130e-02 -1.888065e-03 7.826274e-02 1.232732e-01 -8.812904e-02 2.178715e-01 1.992498e-02 2.032349e-01 -2.532334e-01 3.293375e-01 
5.345345e+00 4.219064e-02 7.815874e-03 8.626745e-02 1.309786e-01 -7.840633e-02 2.233388e-01 2.699637e-02 2.078076e-01 -2.429595e-01 3.310371e-01 
5.405405e+00 5.164260e-02 1.705674e-02 9.384926e-02 1.382565e-01 -6.911534e-02 2.284479e-01 3.370744e-02 2.120550e-01 -2.330735e-01 3.324932e-01 
5.465465e+00 6.059569e-02 2.581273e-02 1.009858e-01 1.450859e-01 -6.027658e-02 2.331779e-01 4.003834e-02 2.159579e-01 -2.235932e-01 3.336856e-01 
5.525526e+00 6.903028e-02 3.406390e-02 1.076567e-01 1.514477e-01 -5.190893e-02 2.375093e-01 4.597057e-02 2.194983e-01 -2.145356e-01 3.345949e-01 
5.585586e+00 7.692866e-02 4.179223e-02 1.138432e-01 1.573245e-01 -4.402958e-02 2.414246e-01 5.148714e-02 2.226598e-01 -2.059159e-01 3.352034e-01 
5.645646e+00 8.427508e-02 4.898166e-02 1.195288e-01 1.627007e-01 -3.665400e-02 2.449075e-01 5.657256e-02 2.254270e-01 -1.977486e-01 3.354945e-01 
5.705706e+00 9.105577e-02 5.561811e-02 1.246986e-01 1.675627e-01 -2.979587e-02 2.479437e-01 6.121291e-02 2.277863e-01 -1.900462e-01 3.354531e-01 
5.765766e+00 9.725897e-02 6.168951e-02 1.293401e-01 1.718986e-01 -2.346709e-02 2.505204e-01 6.539590e-02 2.297254e-01 -1.828202e-01 3.350655e-01 
5.825826e+00 1.028749e-01 6.718582e-02 1.334426e-01 1.756985e-01 -1.767767e-02 2.526267e-01 6.911091e-02 2.312339e-01 -1.760804e-01 3.343195e-01 
5.885886e+00 1.078960e-01 7.209903e-02 1.369973e-01 1.789542e-01 -1.243581e-02 2.542536e-01 7.234902e-02 2.323026e-01 -1.698351e-01 3.332047e-01 
5.945946e+00 1.123165e-01 7.642317e-02 1.399975e-01 1.816598e-01 -7.747803e-03 2.553938e-01 7.510302e-02 2.329242e-01 -1.640909e-01 3.317120e-01 
6.006006e+00 1.161327e-01 8.015431e-02 1.424387e-01 1.838109e-01 -3.618058e-03 2.560418e-01 7.736747e-02 2.330931e-01 -1.588529e-01 3.298341e-01 
6.066066e+00 1.193432e-01 8.329055e-02 1.443183e-01 1.854055e-01 -4.909959e-05 2.561939e-01 7.913868e-02 2.328051e-01 -1.541246e-01 3.275654e-01 
6.126126e+00 1.219484e-01 8.583201e-02 1.456356e-01 1.864431e-01 2.958437e-03 2.558485e-01 8.041474e-02 2.320582e-01 -1.499078e-01 3.249018e-01 
6.186186e+00 1.239506e-01 8.778079e-02 1.463920e-01 1.869254e-01 5.405791e-03 2.550056e-01 8.119550e-02 2.308516e-01 -1.462025e-01 3.218410e-01 
6.246246e+00 1.253542e-01 8.914097e-02 1.465908e-01 1.868558e-01 7.296064e-03 2.536670e-01 8.148259e-02 2.291866e-01 -1.430072e-01 3.183825e-01 
6.306306e+00 1.261655e-01 8.991855e-02 1.462373e-01 1.862398e-01 8.634194e-03 2.518365e-01 8.127937e-02 2.270660e-01 -1.403187e-01 3.145274e-01 
6.366366e+00 1.263928e-01 9.012142e-02 1.453386e-01 1.850845e-01 9.426924e-03 2.495196e-01 8.059097e-02 2.244943e-01 -1.381321e-01 3.102784e-01 
6.426426e+00 1.260461e-01 8.975933e-02 1.439037e-01 1.833989e-01 9.682774e-03 2.467235e-01 7.942420e-02 2.214777e-01 -1.364409e-01 3.056399e-01 
6.486486e+00 1.251372e-01 8.884382e-02 1.419434e-01 1.811938e-01 9.411992e-03 2.434571e-01 7.778754e-02 2.180241e-01 -1.352368e-01 3.006181e-01 
6.546547e+00 1.236798e-01 8.738816e-02 1.394702e-01 1.784815e-01 8.626512e-03 2.397311e-01 7.569115e-02 2.141430e-01 -1.345103e-01 2.952207e-01 
6.606607e+00 1.216889e-01 8.540732e-02 1.364984e-01 1.752762e-01 7.339900e-03 2.355577e-01 7.314674e-02 2.098453e-01 -1.342500e-01 2.894569e-01 
6.666667e+00 1.191816e-01 8.291784e-02 1.330437e-01 1.715935e-01 5.567295e-03 2.309507e-01 7.016760e-02 2.051438e-01 -1.344431e-01 2.833375e-01 
6.726727e+00 1.161762e-01 7.993786e-02 1.291234e-01 1.674506e-01 3.325348e-03 2.259255e-01 6.676848e-02 2.000523e-01 -1.350754e-01 2.768749e-01 
6.786787e+00 1.126925e-01 7.648693e-02 1.247565e-01 1.628661e-01 6.321537e-04 2.204988e-01 6.296559e-02 1.945863e-01 -1.361313e-01 2.700828e-01 
6.846847e+00 1.087519e-01 7.258603e-02 1.199632e-01 1.578599e-01 -2.492823e-03 2.146888e-01 5.877648e-02 1.887627e-01 -1.375938e-01 2.629762e-01 
6.906907e+00 1.043767e-01 6.825739e-02 1.147649e-01 1.524535e-01 -6.028821e-03 2.085150e-01 5.422002e-02 1.825995e-01 -1.394446e-01 2.555717e-01 
6.966967e+00 9.959089e-02 6.352451e-02 1.091845e-01 1.466692e-01 -9.953870e-03 2.019979e-01 4.931627e-02 1.761161e-01 -1.416642e-01 2.478868e-01 
7.027027e+00 9.441917e-02 5.841197e-02 1.032458e-01 1.405308e-01 -1.424487e-02 1.951595e-01 4.408646e-02 1.693329e-01 -1.442321e-01 2.399405e-01 
7.087087e+00 8.888746e-02 5.294540e-02 9.697374e-02 1.340627e-01 -1.887767e-02 1.880225e-01 3.855286e-02 1.622714e-01 -1.471265e-01 2.317526e-01 
7.147147e+00 8.302259e-02 4.715136e-02 9.039426e-02 1.272907e-01 -2.382719e-02 1.806109e-01 3.273872e-02 1.549542e-01 -1.503248e-01 2.233440e-01 
7.207207e+00 7.685218e-02 4.105723e-02 8.353406e-02 1.202412e-01 -2.906747e-02 1.729493e-01 2.666818e-02 1.474045e-01 -1.538034e-01 2.147368e-01 
7.267267e+00 7.040461e-02 3.469116e-02 7.642060e-02 1.129412e-01 -3.457182e-02 1.650633e-01 2.036616e-02 1.396465e-01 -1.575381e-01 2.059534e-01 
7.327327e+00 6.370888e-02 2.808189e-02 6.908201e-02 1.054187e-01 -4.031285e-02 1.569791e-01 1.385828e-02 1.317053e-01 -1.615038e-01 1.970175e-01 
7.387387e+00 5.679449e-02 2.125870e-02 6.154695e-02 9.770203e-02 -4.626265e-02 1.487233e-01 7.170766e-03 1.236062e-01 -1.656748e-01 1.879530e-01 
7.447447e+00 4.969137e-02 1.425131e-02 5.384451e-02 8.981993e-02 -5.239282e-02 1.403234e-01 3.303385e-04 1.153752e-01 -1.700249e-01 1.787847e-01 
7.507508e+00 4.242977e-02 7.089730e-03 4.600412e-02 8.180159e-02 -5.867462e-02 1.318069e-01 -6.635872e-03 1.070389e-01 -1.745274e-01 1.695377e-01 
7.567568e+00 3.504013e-02 -1.957975e-04 3.805545e-02 7.367636e-02 -6.507905e-02 1.232017e-01 -1.370043e-02 9.862395e-02 -1.791555e-01 1.602374e-01 
7.627628e+00 2.755300e-02 -7.574936e-03 3.002828e-02 6.547375e-02 -7.157695e-02 1.145360e-01 -2.083572e-02 9.015735e-02 -1.838819e-01 1.509096e-01 
7.687688e+00 1.999890e-02 -1.501734e-02 2.195240e-02 5.722331e-02 -7.813912e-02 1.058380e-01 -2.801399e-02 8.166620e-02 -1.886794e-01 1.415801e-01 
7.747748e+00 1.240828e-02 -2.249279e-02 1.385754e-02 4.895447e-02 -8.473642e-02 9.713578e-02 -3.520753e-02 7.317760e-02 -1.935206e-01 1.322750e-01 
7.807808e+00 4.811340e-03 -2.997124e-02 5.773209e-03 4.069653e-02 -9.133986e-02 8.845745e-02 -4.238870e-02 6.471858e-02 -1.983783e-01 1.230202e-01 
7.867868e+00 -2.762016e-03 -3.742297e-02 -2.271358e-03 3.247847e-02 -9.792071e-02 7.983080e-02 -4.953007e-02 5.631601e-02 -2.032253e-01 1.138415e-01 
7.927928e+00 -1.028231e-02 -4.481867e-02 -1.024732e-02 2.432890e-02 -1.044506e-01 7.128334e-02 -5.660452e-02 4.799646e-02 -2.080348e-01 1.047644e-01 
7.987988e+00 -1.772056e-02 -5.212955e-02 -1.812632e-02 1.627598e-02 -1.109016e-01 6.284215e-02 -6.358531e-02 3.978612e-02 -2.127804e-01 9.581408e-02 
8.048048e+00 -2.504842e-02 -5.932739e-02 -2.588060e-02 8.347259e-03 -1.172463e-01 5.453377e-02 -7.044621e-02 3.171072e-02 -2.174361e-01 8.701547e-02 
8.108108e+00 -3.223822e-02 -6.638468e-02 -3.348307e-02 5.696495e-04 -1.234580e-01 4.638416e-02 -7.716157e-02 2.379544e-02 -2.219763e-01 7.839279e-02 
8.168168e+00 -3.926309e-02 -7.327471e-02 -4.090741e-02 -7.030700e-03 -1.295108e-01 3.841857e-02 -8.370640e-02 1.606479e-02 -2.263763e-01 6.996973e-02 
8.228228e+00 -4.609705e-02 -7.997162e-02 -4.812814e-02 -1.442848e-02 -1.353793e-01 3.066147e-02 -9.005647e-02 8.542554e-03 -2.306120e-01 6.176926e-02 
8.288288e+00 -5.271504e-02 -8.645051e-02 -5.512074e-02 -2.159930e-02 -1.410394e-01 2.313646e-02 -9.618842e-02 1.251687e-03 -2.346600e-01 5.381357e-02 
8.348348e+00 -5.909309e-02 -9.268751e-02 -6.186168e-02 -2.851979e-02 -1.464677e-01 1.586619e-02 -1.020798e-01 -5.785756e-03 -2.384981e-01 4.612401e-02 
8.408408e+00 -6.520830e-02 -9.865985e-02 -6.832855e-02 -3.516762e-02 -1.516420e-01 8.872276e-03 -1.077091e-01 -1.254870e-02 -2.421047e-01 3.872097e-02 
8.468468e+00 -7.103898e-02 -1.043460e-01 -7.450007e-02 -4.152163e-02 -1.565412e-01 2.175260e-03 -1.130561e-01 -1.901712e-02 -2.454595e-01 3.162383e-02 
8.528529e+00 -7.656466e-02 -1.097255e-01 -8.035621e-02 -4.756189e-02 -1.611453e-01 -4.205496e-03 -1.181014e-01 -2.517210e-02 -2.485432e-01 2.485090e-02 
8.588589e+00 -8.176621e-02 -1.147794e-01 -8.587822e-02 -5.326971e-02 -1.654356e-01 -1.025185e-02 -1.228270e-01 -3.099594e-02 -2.513378e-01 1.841932e-02 
8.648649e+00 -8.662583e-02 -1.194900e-01 -9.104868e-02 -5.862776e-02 -1.693948e-01 -1.594695e-02 -1.272161e-01 -3.647214e-02 -2.538262e-01 1.234505e-02 
8.708709e+00 -9.112718e-02 -1.238410e-01 -9.585159e-02 -6.362007e-02 -1.730069e-01 -2.127528e-02 -1.312534e-01 -4.158554e-02 -2.559931e-01 6.642774e-03 
8.768769e+00 -9.525533e-02 -1.278176e-01 -1.002724e-01 -6.823213e-02 -1.762574e-01 -2.622271e-02 -1.349247e-01 -4.632230e-02 -2.578240e-01 1.325854e-03 
8.828829e+00 -9.899689e-02 -1.314065e-01 -1.042980e-01 -7.245086e-02 -1.791330e-01 -3.077653e-02 -1.382173e-01 -5.066996e-02 -2.593062e-01 -3.593694e-03 
8.888889e+00 -1.023400e-01 -1.345959e-01 -1.079168e-01 -7.626472e-02 -1.816221e-01 -3.492550e-02 -1.411200e-01 -5.461753e-02 -2.604282e-01 -8.105256e-03 
8.948949e+00 -1.052743e-01 -1.373756e-01 -1.111188e-01 -7.966370e-02 -1.837146e-01 -3.865989e-02 -1.436230e-01 -5.815544e-02 -2.611801e-01 -1.219965e-02 
9.009009e+00 -1.077912e-01 -1.397369e-01 -1.138956e-01 -8.263935e-02 -1.854020e-01 -4.197148e-02 -1.457182e-01 -6.127564e-02 -2.615532e-01 -1.586916e-02 
9.069069e+00 -1.098834e-01 -1.416728e-01 -1.162403e-01 -8.518478e-02 -1.866772e-01 -4.485359e-02 -1.473987e-01 -6.397158e-02 -2.615407e-01 -1.910755e-02 
9.129129e+00 -1.115455e-01 -1.431778e-01 -1.181476e-01 -8.729473e-02 -1.875349e-01 -4.730111e-02 -1.486595e-01 -6.623823e-02 -2.611371e-01 -2.191009e-02 
9.189189e+00 -1.127737e-01 -1.442481e-01 -1.196139e-01 -8.896551e-02 -1.879711e-01 -4.931051e-02 -1.494968e-01 -6.807213e-02 -2.603384e-01 -2.427356e-02 
9.249249e+00 -1.135657e-01 -1.448815e-01 -1.206371e-01 -9.019504e-02 -1.879836e-01 -5.087980e-02 -1.499087e-01 -6.947133e-02 -2.591423e-01 -2.619628e-02 
9.309309e+00 -1.139208e-01 -1.450776e-01 -1.212169e-01 -9.098284e-02 -1.875717e-01 -5.200858e-02 -1.498946e-01 -7.043545e-02 -2.575478e-01 -2.767806e-02 
9.369369e+00 -1.138400e-01 -1.448372e-01 -1.213543e-01 -9.133004e-02 -1.867364e-01 -5.269802e-02 -1.494556e-01 -7.096563e-02 -2.555557e-01 -2.872027e-02 
9.429429e+00 -1.133260e-01 -1.441630e-01 -1.210522e-01 -9.123930e-02 -1.854802e-01 -5.295083e-02 -1.485942e-01 -7.106455e-02 -2.531681e-01 -2.932574e-02 
9.489489e+00 -1.123828e-01 -1.430591e-01 -1.203149e-01 -9.071487e-02 -1.838071e-01 -5.277123e-02 -1.473146e-01 -7.073640e-02 -2.503888e-01 -2.949883e-02 
9.549550e+00 -1.110161e-01 -1.415314e-01 -1.191480e-01 -8.976250e-02 -1.817226e-01 -5.216498e-02 -1.456223e-01 -6.998685e-02 -2.472230e-01 -2.924534e-02 
9.609610e+00 -1.092332e-01 -1.395871e-01 -1.175591e-01 -8.838947e-02 -1.792338e-01 -5.113930e-02 -1.435245e-01 -6.882303e-02 -2.436774e-01 -2.857253e-02 
9.669670e+00 -1.070426e-01 -1.372347e-01 -1.155569e-01 -8.660449e-02 -1.763491e-01 -4.970285e-02 -1.410296e-01 -6.725349e-02 -2.397599e-01 -2.748908e-02 
9.729730e+00 -1.044545e-01 -1.344846e-01 -1.131517e-01 -8.441770e-02 -1.730785e-01 -4.786569e-02 -1.381475e-01 -6.528817e-02 -2.354801e-01 -2.600501e-02 
9.789790e+00 -1.014804e-01 -1.313481e-01 -1.103550e-01 -8.184061e-02 -1.694333e-01 -4.563924e-02 -1.348895e-01 -6.293838e-02 -2.308488e-01 -2.413170e-02 
9.849850e+00 -9.813314e-02 -1.278381e-01 -1.071797e-01 -7.888605e-02 -1.654259e-01 -4.303624e-02 -1.312681e-01 -6.021669e-02 -2.258781e-01 -2.188181e-02 
9.909910e+00 -9.442672e-02 -1.239688e-01 -1.036401e-01 -7.556813e-02 -1.610704e-01 -4.007067e-02 -1.272972e-01 -5.713693e-02 -2.205813e-01 -1.926923e-02 
9.969970e+00 -9.037648e-02 -1.197555e-01 -9.975153e-02 -7.190215e-02 -1.563817e-01 -3.675772e-02 -1.229916e-01 -5.371412e-02 -2.149731e-01 -1.630902e-02 
1.003003e+01 -8.599889e-02 -1.152147e-01 -9.553059e-02 -6.790456e-02 -1.513760e-01 -3.311370e-02 -1.183677e-01 -4.996441e-02 -2.090690e-01 -1.301738e-02 
1.009009e+01 -8.131150e-02 -1.103638e-01 -9.099489e-02 -6.359291e-02 -1.460707e-01 -2.915601e-02 -1.134424e-01 -4.590502e-02 -2.028859e-01 -9.411537e-03 
1.015015e+01 -7.633286e-02 -1.052216e-01 -8.616308e-02 -5.898572e-02 -1.404840e-01 -2.490303e-02 -1.082341e-01 -4.155414e-02 -1.964414e-01 -5.509738e-03 
1.021021e+01 -7.108247e-02 -9.980755e-02 -8.105473e-02 -5.410248e-02 -1.346351e-01 -2.037408e-02 -1.027618e-01 -3.693091e-02 -1.897542e-01 -1.331132e-03 
1.027027e+01 -6.558071e-02 -9.414198e-02 -7.569028e-02 -4.896352e-02 -1.285442e-01 -1.558936e-02 -9.704558e-02 -3.205532e-02 -1.828440e-01 3.104283e-03 
1.033033e+01 -5.984871e-02 -8.824609e-02 -7.009094e-02 -4.358996e-02 -1.222320e-01 -1.056980e-02 -9.110613e-02 -2.694813e-02 -1.757309e-01 7.775740e-03 
1.039039e+01 -5.390832e-02 -8.214175e-02 -6.427864e-02 -3.800361e-02 -1.157202e-01 -5.337056e-03 -8.496493e-02 -2.163080e-02 -1.684359e-01 1.266178e-02 
1.045045e+01 -4.778202e-02 -7.585143e-02 -5.827590e-02 -3.222691e-02 -1.090309e-01 8.659749e-05 -7.864403e-02 -1.612539e-02 -1.609808e-01 1.774032e-02 
1.051051e+01 -4.149282e-02 -6.939816e-02 -5.210580e-02 -2.628282e-02 -1.021870e-01 5.678364e-03 -7.216603e-02 -1.045451e-02 -1.533877e-01 2.298877e-02 
1.057057e+01 -3.506415e-02 -6.280540e-02 -4.579183e-02 -2.019476e-02 -9.521139e-02 1.141500e-02 -6.555399e-02 -4.641224e-03 -1.456791e-01 2.838408e-02 
1.063063e+01 -2.851983e-02 -5.609698e-02 -3.935786e-02 -1.398650e-02 -8.812780e-02 1.727288e-02 -5.883132e-02 1.291061e-03 -1.378782e-01 3.390284e-02 
1.069069e+01 -2.188394e-02 -4.929699e-02 -3.282805e-02 -7.682088e-03 -8.095998e-02 2.322815e-02 -5.202171e-02 7.318648e-03 -1.300080e-01 3.952136e-02 
1.075075e+01 -1.518076e-02 -4.242971e-02 -2.622669e-02 -1.305748e-03 -7.373192e-02 2.925672e-02 -4.514903e-02 1.341765e-02 -1.220922e-01 4.521577e-02 
1.081081e+01 -8.434633e-03 -3.551952e-02 -1.957822e-02 5.118190e-03 -6.646773e-02 3.533443e-02 -3.823727e-02 1.956409e-02 -1.141544e-01 5.096210e-02 
1.087087e+01 -1.669938e-03 -2.859079e-02 -1.290704e-02 1.156539e-02 -5.919151e-02 4.143709e-02 -3.131042e-02 2.573396e-02 -1.062180e-01 5.673635e-02 
1.093093e+01 5.089041e-03 -2.166783e-02 -6.237507e-03 1.801161e-02 -5.192729e-02 4.754061e-02 -2.439239e-02 3.190332e-02 -9.830658e-02 6.251459e-02 
1.099099e+01 1.181818e-02 -1.477476e-02 4.062231e-04 2.443274e-02 -4.469895e-02 5.362103e-02 -1.750697e-02 3.804840e-02 -9.044362e-02 6.827306e-02 
1.105105e+01 1.849363e-02 -7.935467e-03 7.000230e-03 3.080495e-02 -3.753010e-02 5.965466e-02 -1.067766e-02 4.414566e-02 -8.265222e-02 7.398823e-02 
1.111111e+01 2.509184e-02 -1.173482e-03 1.352094e-02 3.710475e-02 -3.044404e-02 6.561813e-02 -3.927678e-03 5.017188e-02 -7.495523e-02 7.963690e-02 
1.117117e+01 3.158972e-02 5.488074e-03 1.994518e-02 4.330903e-02 -2.346366e-02 7.148848e-02 2.720199e-03 5.610426e-02 -6.737506e-02 8.519625e-02 
1.123123e+01 3.796466e-02 1.202658e-02 2.625031e-02 4.939522e-02 -1.661134e-02 7.724323e-02 9.243664e-03 6.192048e-02 -5.993369e-02 9.064398e-02 
1.129129e+01 4.419463e-02 1.842000e-02 3.241425e-02 5.534130e-02 -9.908899e-03 8.286051e-02 1.562098e-02 6.759877e-02 -5.265250e-02 9.595833e-02 
1.135135e+01 5.025825e-02 2.464695e-02 3.841556e-02 6.112590e-02 -3.377512e-03 8.831905e-02 2.183105e-02 7.311801e-02 -4.555228e-02 1.011182e-01 
1.141141e+01 5.613489e-02 3.068677e-02 4.423356e-02 6.672839e-02 2.962365e-03 9.359831e-02 2.785348e-02 7.845779e-02 -3.865308e-02 1.061031e-01 
1.147147e+01 6.180468e-02 3.651959e-02 4.984833e-02 7.212891e-02 9.091068e-03 9.867854e-02 3.366867e-02 8.359846e-02 -3.197421e-02 1.108934e-01 
1.153153e+01 6.724864e-02 4.212642e-02 5.524084e-02 7.730849e-02 1.498978e-02 1.035409e-01 3.925787e-02 8.852125e-02 -2.553412e-02 1.154704e-01 
1.159159e+01 7.244870e-02 4.748918e-02 6.039297e-02 8.224904e-02 2.064061e-02 1.081673e-01 4.460323e-02 9.320826e-02 -1.935036e-02 1.198161e-01 
1.165165e+01 7.738780e-02 5.259079e-02 6.528760e-02 8.693350e-02 2.602663e-02 1.125407e-01 4.968788e-02 9.764259e-02 -1.343953e-02 1.239136e-01 
1.171171e+01 8.204989e-02 5.741519e-02 6.990862e-02 9.134579e-02 3.113196e-02 1.166453e-01 5.449595e-02 1.018083e-01 -7.817209e-03 1.277471e-01 
1.177177e+01 8.642003e-02 6.194742e-02 7.424104e-02 9.547098e-02 3.594178e-02 1.204661e-01 5.901268e-02 1.056907e-01 -2.497908e-03 1.313016e-01 
1.183183e+01 9.048439e-02 6.617366e-02 7.827100e-02 9.929521e-02 4.044242e-02 1.239893e-01 6.322441e-02 1.092759e-01 2.504976e-03 1.345635e-01 
1.189189e+01 9.423037e-02 7.008128e-02 8.198580e-02 1.028058e-01 4.462138e-02 1.272023e-01 6.711865e-02 1.125515e-01 7.179202e-03 1.375202e-01 
1.195195e+01 9.764653e-02 7.365884e-02 8.537397e-02 1.059914e-01 4.846734e-02 1.300938e-01 7.068413e-02 1.155062e-01 1.151372e-02 1.401603e-01 
1.201201e+01 1.007227e-01 7.689617e-02 8.842531e-02 1.088418e-01 5.197027e-02 1.326535e-01 7.391079e-02 1.181298e-01 1.549872e-02 1.424737e-01 
1.207207e+01 1.034501e-01 7.978439e-02 9.113087e-02 1.113480e-01 5.512137e-02 1.348726e-01 7.678986e-02 1.204134e-01 1.912564e-02 1.444516e-01 
1.213213e+01 1.058210e-01 8.231589e-02 9.348301e-02 1.135025e-01 5.791317e-02 1.367435e-01 7.931385e-02 1.223496e-01 2.238721e-02 1.460863e-01 
1.219219e+01 1.078293e-01 8.448443e-02 9.547544e-02 1.152989e-01 6.033949e-02 1.382600e-01 8.147657e-02 1.239322e-01 2.527744e-02 1.473716e-01 
1.225225e+01 1.094700e-01 8.628507e-02 9.710317e-02 1.167323e-01 6.239549e-02 1.394170e-01 8.327318e-02 1.251561e-01 2.779169e-02 1.483026e-01 
1.231231e+01 1.107395e-01 8.771422e-02 9.836257e-02 1.177991e-01 6.407768e-02 1.402110e-01 8.470016e-02 1.260178e-01 2.992663e-02 1.488756e-01 
1.237237e+01 1.116356e-01 8.876966e-02 9.925137e-02 1.184970e-01 6.538389e-02 1.406397e-01 8.575532e-02 1.265151e-01 3.168027e-02 1.490883e-01 
1.243243e+01 1.121575e-01 8.945052e-02 9.976864e-02 1.188251e-01 6.631332e-02 1.407022e-01 8.643784e-02 1.266470e-01 3.305193e-02 1.489398e-01 
1.249249e+01 1.123056e-01 8.975725e-02 9.991480e-02 1.187838e-01 6.686650e-02 1.403989e-01 8.674820e-02 1.264141e-01 3.404228e-02 1.484305e-01 
1.255255e+01 1.120818e-01 8.969165e-02 9.969161e-02 1.183749e-01 6.704527e-02 1.397315e-01 8.668823e-02 1.258179e-01 3.465331e-02 1.475620e-01 
1.261261e+01 1.114892e-01 8.925686e-02 9.910213e-02 1.176015e-01 6.685283e-02 1.387032e-01 8.626105e-02 1.248617e-01 3.488831e-02 1.463375e-01 
1.267267e+01 1.105322e-01 8.845729e-02 9.815074e-02 1.164678e-01 6.629363e-02 1.373182e-01 8.547110e-02 1.235497e-01 3.475185e-02 1.447611e-01 
1.273273e+01 1.092166e-01 8.729865e-02 9.684311e-02 1.149797e-01 6.537342e-02 1.355822e-01 8.432407e-02 1.218876e-01 3.424978e-02 1.428384e-01 
1.279279e+01 1.075492e-01 8.578789e-02 9.518612e-02 1.131439e-01 6.409917e-02 1.335021e-01 8.282690e-02 1.198821e-01 3.338916e-02 1.405763e-01 
1.285285e+01 1.055384e-01 8.393317e-02 9.318789e-02 1.109686e-01 6.247910e-02 1.310859e-01 8.098772e-02 1.175415e-01 3.217828e-02 1.379828e-01 
1.291291e+01 1.031933e-01 8.174383e-02 9.085774e-02 1.084631e-01 6.052257e-02 1.283429e-01 7.881586e-02 1.148749e-01 3.062658e-02 1.350671e-01 
1.297297e+01 1.005247e-01 7.923038e-02 8.820608e-02 1.056378e-01 5.824010e-02 1.252835e-01 7.632177e-02 1.118927e-01 2.874464e-02 1.318394e-01 
1.303303e+01 9.754393e-02 7.640438e-02 8.524446e-02 1.025043e-01 5.564327e-02 1.219192e-01 7.351698e-02 1.086064e-01 2.654411e-02 1.283112e-01 
1.309309e+01 9.426375e-02 7.327845e-02 8.198545e-02 9.907499e-02 5.274472e-02 1.182625e-01 7.041407e-02 1.050284e-01 2.403769e-02 1.244949e-01 
1.315315e+01 9.069778e-02 6.986623e-02 7.844262e-02 9.536358e-02 4.955810e-02 1.143269e-01 6.702661e-02 1.011723e-01 2.123905e-02 1.204039e-01 
1.321321e+01 8.686059e-02 6.618227e-02 7.463048e-02 9.138453e-02 4.609797e-02 1.101269e-01 6.336910e-02 9.705245e-02 1.816281e-02 1.160527e-01 
1.327327e+01 8.276761e-02 6.224199e-02 7.056442e-02 8.715322e-02 4.237977e-02 1.056777e-01 5.945692e-02 9.268414e-02 1.482445e-02 1.114564e-01 
1.333333e+01 7.843513e-02 5.806168e-02 6.626067e-02 8.268583e-02 3.841977e-02 1.009956e-01 5.530626e-02 8.808352e-02 1.124026e-02 1.066311e-01 
1.339339e+01 7.388017e-02 5.365833e-02 6.173617e-02 7.799934e-02 3.423498e-02 9.609750e-02 5.093408e-02 8.326744e-02 7.427292e-03 1.015937e-01 
1.345345e+01 6.912045e-02 4.904966e-02 5.700860e-02 7.311137e-02 2.984311e-02 9.100090e-02 4.635801e-02 7.825347e-02 3.403274e-03 9.636152e-02 
1.351351e+01 6.417431e-02 4.425400e-02 5.209625e-02 6.804020e-02 2.526249e-02 8.572405e-02 4.159631e-02 7.305977e-02 -8.134427e-04 9.095281e-02 
1.357357e+01 5.906065e-02 3.929023e-02 4.701794e-02 6.280465e-02 2.051200e-02 8.028572e-02 3.666779e-02 6.770508e-02 -5.203960e-03 8.538620e-02 
1.363363e+01 5.379883e-02 3.417771e-02 4.179299e-02 5.742403e-02 1.561100e-02 7.470516e-02 3.159174e-02 6.220862e-02 -9.748900e-03 7.968085e-02 
1.369369e+01 4.840865e-02 2.893622e-02 3.644115e-02 5.191804e-02 1.057926e-02 6.900204e-02 2.638786e-02 5.658999e-02 -1.442848e-02 7.385632e-02 
1.375375e+01 4.291023e-02 2.358588e-02 3.098247e-02 4.630673e-02 5.436883e-03 6.319633e-02 2.107618e-02 5.086915e-02 -1.922258e-02 6.793250e-02 
1.381381e+01 3.732395e-02 1.814705e-02 2.543730e-02 4.061042e-02 2.042411e-04 5.730831e-02 1.567701e-02 4.506633e-02 -2.411083e-02 6.192957e-02 
1.387387e+01 3.167039e-02 1.264030e-02 1.982614e-02 3.484961e-02 -5.098116e-03 5.135842e-02 1.021082e-02 3.920193e-02 -2.907267e-02 5.586787e-02 
1.393393e+01 2.597021e-02 7.086291e-03 1.416962e-02 2.904492e-02 -1.044952e-02 4.536721e-02 4.698214e-03 3.329646e-02 -3.408741e-02 4.976786e-02 
1.399399e+01 2.024416e-02 1.505747e-03 8.488429e-03 2.321698e-02 -1.582928e-02 3.935528e-02 -8.401751e-04 2.737049e-02 -3.913436e-02 4.365004e-02 
1.405405e+01 1.451289e-02 -4.080664e-03 2.803185e-03 1.738642e-02 -2.121671e-02 3.334319e-02 -6.383750e-03 2.144454e-02 -4.419284e-02 3.753489e-02 
1.411411e+01 8.796998e-03 -9.652380e-03 -2.865587e-03 1.157374e-02 -2.659128e-02 2.735140e-02 -1.191202e-02 1.553901e-02 -4.924229e-02 3.144276e-02 
1.417417e+01 3.116855e-03 -1.518902e-02 -8.497547e-03 5.799253e-03 -3.193261e-02 2.140016e-02 -1.740469e-02 9.674140e-03 -5.426234e-02 2.539383e-02 
1.423423e+01 -2.507405e-03 -2.067047e-02 -1.407261e-02 8.303523e-05 -3.722058e-02 1.550950e-02 -2.284170e-02 3.869904e-03 -5.923287e-02 1.940803e-02 
1.429429e+01 -8.055981e-03 -2.607693e-02 -1.957103e-02 -5.555180e-03 -4.243541e-02 9.699094e-03 -2.820333e-02 -1.854048e-03 -6.413408e-02 1.350495e-02 
1.435435e+01 -1.350947e-02 -3.138900e-02 -2.497343e-02 -1.109605e-02 -4.755771e-02 3.988239e-03 -3.347026e-02 -7.478459e-03 -6.894658e-02 7.703802e-03 
1.441441e+01 -1.884892e-02 -3.658775e-02 -3.026092e-02 -1.652069e-02 -5.256855e-02 -1.604232e-03 -3.862361e-02 -1.298453e-02 -7.365144e-02 2.023336e-03 
1.447447e+01 -2.405593e-02 -4.165478e-02 -3.541512e-02 -2.181076e-02 -5.744954e-02 -7.060016e-03 -4.364504e-02 -1.835399e-02 -7.823024e-02 -3.518224e-03 
1.453453e+01 -2.911268e-02 -4.657226e-02 -4.041827e-02 -2.694848e-02 -6.218285e-02 -1.236140e-02 -4.851680e-02 -2.356916e-02 -8.266517e-02 -8.903242e-03 
1.459459e+01 -3.400199e-02 -5.132303e-02 -4.525322e-02 -3.191674e-02 -6.675134e-02 -1.749131e-02 -5.322179e-02 -2.861300e-02 -8.693906e-02 -1.411473e-02 
1.465465e+01 -3.870741e-02 -5.589065e-02 -4.990356e-02 -3.669915e-02 -7.113855e-02 -2.243339e-02 -5.774362e-02 -3.346919e-02 -9.103546e-02 -1.913640e-02 
1.471471e+01 -4.321323e-02 -6.025942e-02 -5.435363e-02 -4.128006e-02 -7.532881e-02 -2.717205e-02 -6.206664e-02 -3.812215e-02 -9.493866e-02 -2.395273e-02 
1.477477e+01 -4.750459e-02 -6.441446e-02 -5.858859e-02 -4.564464e-02 -7.930722e-02 -3.169251e-02 -6.617604e-02 -4.255713e-02 -9.863378e-02 -2.854901e-02 
1.483483e+01 -5.156747e-02 -6.834178e-02 -6.259445e-02 -4.977893e-02 -8.305980e-02 -3.598083e-02 -7.005787e-02 -4.676023e-02 -1.021068e-01 -3.291137e-02 
1.489489e+01 -5.538876e-02 -7.202826e-02 -6.635816e-02 -5.366988e-02 -8.657343e-02 -4.002401e-02 -7.369906e-02 -5.071848e-02 -1.053446e-01 -3.702688e-02 
1.495495e+01 -5.895630e-02 -7.546176e-02 -6.986758e-02 -5.730538e-02 -8.983598e-02 -4.380997e-02 -7.708752e-02 -5.441981e-02 -1.083350e-01 -4.088353e-02 
1.501502e+01 -6.225895e-02 -7.863111e-02 -7.311160e-02 -6.067432e-02 -9.283627e-02 -4.732765e-02 -8.021213e-02 -5.785318e-02 -1.110669e-01 -4.447030e-02 
1.507508e+01 -6.528654e-02 -8.152619e-02 -7.608008e-02 -6.376659e-02 -9.556417e-02 -5.056697e-02 -8.306279e-02 -6.100855e-02 -1.135300e-01 -4.777719e-02 
1.513514e+01 -6.803000e-02 -8.413790e-02 -7.876399e-02 -6.657316e-02 -9.801059e-02 -5.351894e-02 -8.563046e-02 -6.387693e-02 -1.157154e-01 -5.079524e-02 
1.519520e+01 -7.048131e-02 -8.645823e-02 -8.115533e-02 -6.908605e-02 -1.001675e-01 -5.617561e-02 -8.790716e-02 -6.645041e-02 -1.176148e-01 -5.351657e-02 
1.525526e+01 -7.263356e-02 -8.848029e-02 -8.324723e-02 -7.129840e-02 -1.020280e-01 -5.853015e-02 -8.988602e-02 -6.872216e-02 -1.192215e-01 -5.593440e-02 
1.531532e+01 -7.448097e-02 -9.019829e-02 -8.503393e-02 -7.320446e-02 -1.035864e-01 -6.057684e-02 -9.156129e-02 -7.068650e-02 -1.205295e-01 -5.804307e-02 
1.537538e+01 -7.601888e-02 -9.160756e-02 -8.651079e-02 -7.479962e-02 -1.048378e-01 -6.231111e-02 -9.292834e-02 -7.233884e-02 -1.215343e-01 -5.983803e-02 
1.543544e+01 -7.724379e-02 -9.270461e-02 -8.767434e-02 -7.608040e-02 -1.057789e-01 -6.372950e-02 -9.398369e-02 -7.367575e-02 -1.222322e-01 -6.131588e-02 
1.549550e+01 -7.815331e-02 -9.348708e-02 -8.852223e-02 -7.704447e-02 -1.064073e-01 -6.482971e-02 -9.472500e-02 -7.469496e-02 -1.226209e-01 -6.247437e-02 
1.555556e+01 -7.874625e-02 -9.395374e-02 -8.905327e-02 -7.769065e-02 -1.067217e-01 -6.561059e-02 -9.515108e-02 -7.539532e-02 -1.226991e-01 -6.331238e-02 
1.561562e+01 -7.902254e-02 -9.410454e-02 -8.926742e-02 -7.801892e-02 -1.067220e-01 -6.607213e-02 -9.526189e-02 -7.577683e-02 -1.224667e-01 -6.382995e-02 
1.567568e+01 -7.898325e-02 -9.394055e-02 -8.916579e-02 -7.803038e-02 -1.064094e-01 -6.621547e-02 -9.505851e-02 -7.584064e-02 -1.219248e-01 -6.402824e-02 
1.573574e+01 -7.863058e-02 -9.346397e-02 -8.875059e-02 -7.772727e-02 -1.057860e-01 -6.604287e-02 -9.454317e-02 -7.558902e-02 -1.210754e-01 -6.390955e-02 
1.579580e+01 -7.796787e-02 -9.267814e-02 -8.802517e-02 -7.711294e-02 -1.048552e-01 -6.555770e-02 -9.371921e-02 -7.502534e-02 -1.199219e-01 -6.347728e-02 
1.585586e+01 -7.699952e-02 -9.158747e-02 -8.699396e-02 -7.619183e-02 -1.036212e-01 -6.476442e-02 -9.259105e-02 -7.415409e-02 -1.184687e-01 -6.273593e-02 
1.591592e+01 -7.573102e-02 -9.019744e-02 -8.566247e-02 -7.496947e-02 -1.020897e-01 -6.366857e-02 -9.116419e-02 -7.298080e-02 -1.167212e-01 -6.169107e-02 
1.597598e+01 -7.416892e-02 -8.851460e-02 -8.403727e-02 -7.345241e-02 -1.002671e-01 -6.227674e-02 -8.944517e-02 -7.151206e-02 -1.146858e-01 -6.034931e-02 
1.603604e+01 -7.232076e-02 -8.654650e-02 -8.212591e-02 -7.164824e-02 -9.816099e-02 -6.059653e-02 -8.744156e-02 -6.975548e-02 -1.123702e-01 -5.871828e-02 
1.609610e+01 -7.019510e-02 -8.430167e-02 -7.993697e-02 -6.956553e-02 -9.577987e-02 -5.863652e-02 -8.516190e-02 -6.771965e-02 -1.097826e-01 -5.680657e-02 
1.615616e+01 -6.780140e-02 -8.178962e-02 -7.747994e-02 -6.721379e-02 -9.313321e-02 -5.640624e-02 -8.261568e-02 -6.541409e-02 -1.069327e-01 -5.462375e-02 
1.621622e+01 -6.515008e-02 -7.902073e-02 -7.476523e-02 -6.460343e-02 -9.023140e-02 -5.391611e-02 -7.981329e-02 -6.284924e-02 -1.038307e-01 -5.218027e-02 
1.627628e+01 -6.225239e-02 -7.600625e-02 -7.180411e-02 -6.174573e-02 -8.708567e-02 -5.117744e-02 -7.676600e-02 -6.003639e-02 -1.004879e-01 -4.948744e-02 
1.633634e+01 -5.912040e-02 -7.275827e-02 -6.860869e-02 -5.865280e-02 -8.370808e-02 -4.820234e-02 -7.348587e-02 -5.698767e-02 -9.691620e-02 -4.655739e-02 
1.639640e+01 -5.576697e-02 -6.928964e-02 -6.519182e-02 -5.533751e-02 -8.011147e-02 -4.500370e-02 -6.998575e-02 -5.371596e-02 -9.312845e-02 -4.340304e-02 
1.645646e+01 -5.220566e-02 -6.561391e-02 -6.156708e-02 -5.181344e-02 -7.630938e-02 -4.159511e-02 -6.627920e-02 -5.023485e-02 -8.913815e-02 -4.003798e-02 
1.651652e+01 -4.845071e-02 -6.174533e-02 -5.774872e-02 -4.809484e-02 -7.231602e-02 -3.799084e-02 -6.238045e-02 -4.655861e-02 -8.495947e-02 -3.647651e-02 
1.657658e+01 -4.451696e-02 -5.769874e-02 -5.375160e-02 -4.419659e-02 -6.814622e-02 -3.420576e-02 -5.830434e-02 -4.270212e-02 -8.060720e-02 -3.273352e-02 
1.663664e+01 -4.041982e-02 -5.348953e-02 -4.959113e-02 -4.013409e-02 -6.381536e-02 -3.025531e-02 -5.406626e-02 -3.868079e-02 -7.609667e-02 -2.882444e-02 
1.669670e+01 -3.617517e-02 -4.913360e-02 -4.528322e-02 -3.592327e-02 -5.933931e-02 -2.615541e-02 -4.968210e-02 -3.451056e-02 -7.144371e-02 -2.476521e-02 
1.675676e+01 -3.179935e-02 -4.464727e-02 -4.084420e-02 -3.158046e-02 -5.473438e-02 -2.192241e-02 -4.516817e-02 -3.020778e-02 -6.666460e-02 -2.057221e-02 
1.681682e+01 -2.730907e-02 -4.004725e-02 -3.629079e-02 -2.712239e-02 -5.001725e-02 -1.757304e-02 -4.054116e-02 -2.578917e-02 -6.177596e-02 -1.626216e-02 
1.687688e+01 -2.272132e-02 -3.535056e-02 -3.164001e-02 -2.256609e-02 -4.520492e-02 -1.312434e-02 -3.581808e-02 -2.127176e-02 -5.679475e-02 -1.185213e-02 
1.693694e+01 -1.805339e-02 -3.057444e-02 -2.690915e-02 -1.792883e-02 -4.031462e-02 -8.593605e-03 -3.101617e-02 -1.667285e-02 -5.173817e-02 -7.359400e-03 
1.699700e+01 -1.332271e-02 -2.573635e-02 -2.211564e-02 -1.322808e-02 -3.536377e-02 -3.998298e-03 -2.615288e-02 -1.200990e-02 -4.662361e-02 -2.801460e-03 
1.705706e+01 -8.546856e-03 -2.085385e-02 -1.727708e-02 -8.481414e-03 -3.036994e-02 6.439873e-04 -2.124575e-02 -7.300488e-03 -4.146856e-02 1.804093e-03 
1.711712e+01 -3.743450e-03 -1.594456e-02 -1.241108e-02 -3.706480e-03 -2.535071e-02 5.315606e-03 -1.631240e-02 -2.562266e-03 -3.629058e-02 6.439606e-03 
1.717718e+01 1.069889e-03 -1.102610e-02 -7.535292e-03 1.079094e-03 -2.032368e-02 9.998917e-03 -1.137042e-02 2.187135e-03 -3.110724e-02 1.108743e-02 
1.723724e+01 5.875614e-03 -6.116018e-03 -2.667254e-03 5.857748e-03 -1.530638e-02 1.467635e-02 -6.437359e-03 6.930151e-03 -2.593601e-02 1.573000e-02 
1.729730e+01 1.065631e-02 -1.231720e-03 2.175606e-03 1.061205e-02 -1.031620e-02 1.933048e-02 -1.530608e-03 1.164935e-02 -2.079425e-02 2.034985e-02 
1.735736e+01 1.539476e-02 3.609576e-03 6.976064e-03 1.532478e-02 -5.370335e-03 2.394406e-02 3.332629e-03 1.632751e-02 -1.569912e-02 2.492977e-02 
1.741742e+01 2.007399e-02 8.390908e-03 1.171715e-02 1.997895e-02 -4.857292e-04 2.850011e-02 8.135402e-03 2.094763e-02 -1.066750e-02 2.945274e-02 
1.747748e+01 2.467737e-02 1.309563e-02 1.638220e-02 2.455791e-02 4.320992e-03 3.298196e-02 1.286108e-02 2.549307e-02 -5.716007e-03 3.390210e-02 
1.753754e+01 2.918860e-02 1.770747e-02 2.095494e-02 2.904537e-02 9.033575e-03 3.737331e-02 1.749340e-02 2.994753e-02 -8.608364e-04 3.826155e-02 
1.759760e+01 3.359186e-02 2.221059e-02 2.541952e-02 3.342546e-02 1.363620e-02 4.165831e-02 2.201653e-02 3.429515e-02 3.882221e-03 4.251521e-02 
1.765766e+01 3.787177e-02 2.658962e-02 2.976057e-02 3.768282e-02 1.811352e-02 4.582158e-02 2.641513e-02 3.852056e-02 8.497862e-03 4.664772e-02 
1.771772e+01 4.201350e-02 3.082974e-02 3.396325e-02 4.180261e-02 2.245073e-02 4.984826e-02 3.067439e-02 4.260892e-02 1.297132e-02 5.064420e-02 
1.777778e+01 4.600283e-02 3.491672e-02 3.801332e-02 4.577058e-02 2.663361e-02 5.372410e-02 3.478008e-02 4.654598e-02 1.728842e-02 5.449042e-02 
1.783784e+01 4.982614e-02 3.883696e-02 4.189718e-02 4.957312e-02 3.064859e-02 5.743549e-02 3.871861e-02 5.031812e-02 2.143560e-02 5.817272e-02 
1.789790e+01 5.347051e-02 4.257752e-02 4.560188e-02 5.319728e-02 3.448275e-02 6.096947e-02 4.247708e-02 5.391240e-02 2.540000e-02 6.167818e-02 
1.795796e+01 5.692373e-02 4.612622e-02 4.911522e-02 5.663086e-02 3.812392e-02 6.431383e-02 4.604328e-02 5.731662e-02 2.916946e-02 6.499456e-02 
1.801802e+01 6.017436e-02 4.947160e-02 5.242576e-02 5.986240e-02 4.156066e-02 6.745711e-02 4.940580e-02 6.051930e-02 3.273261e-02 6.811040e-02 
1.807808e+01 6.321175e-02 5.260303e-02 5.552283e-02 6.288124e-02 4.478236e-02 7.038864e-02 5.255400e-02 6.350980e-02 3.607885e-02 7.101503e-02 
1.813814e+01 6.602609e-02 5.551070e-02 5.839663e-02 6.567756e-02 4.777921e-02 7.309860e-02 5.547808e-02 6.627828e-02 3.919841e-02 7.369861e-02 
1.819820e+01 6.860843e-02 5.818565e-02 6.103819e-02 6.824240e-02 5.054229e-02 7.557801e-02 5.816910e-02 6.881580e-02 4.208240e-02 7.615217e-02 
1.825826e+01 7.095070e-02 6.061983e-02 6.343945e-02 7.056769e-02 5.306355e-02 7.781879e-02 6.061902e-02 7.111426e-02 4.472280e-02 7.836763e-02 
1.831832e+01 7.304574e-02 6.280609e-02 6.559325e-02 7.264626e-02 5.533585e-02 7.981378e-02 6.282069e-02 7.316650e-02 4.711251e-02 8.033782e-02 
1.837838e+01 7.488735e-02 6.473820e-02 6.749337e-02 7.447189e-02 5.735300e-02 8.155674e-02 6.476791e-02 7.496630e-02 4.924537e-02 8.205649e-02 
1.843844e+01 7.647025e-02 6.641091e-02 6.913454e-02 7.603929e-02 5.910975e-02 8.304239e-02 6.645541e-02 7.650838e-02 5.111614e-02 8.351835e-02 
1.849850e+01 7.779013e-02 6.781992e-02 7.051243e-02 7.734415e-02 6.060181e-02 8.426640e-02 6.787892e-02 7.778840e-02 5.272057e-02 8.471907e-02 
1.855856e+01 7.884365e-02 6.896188e-02 7.162373e-02 7.838313e-02 6.182585e-02 8.522543e-02 6.903509e-02 7.880304e-02 5.405538e-02 8.565530e-02 
1.861862e+01 7.962847e-02 6.983444e-02 7.246605e-02 7.915386e-02 6.277954e-02 8.591709e-02 6.992159e-02 7.954991e-02 5.511824e-02 8.632466e-02 
1.867868e+01 8.014320e-02 7.043624e-02 7.303803e-02 7.965496e-02 6.346153e-02 8.634000e-02 7.053706e-02 8.002763e-02 5.590783e-02 8.672576e-02 
1.873874e+01 8.038746e-02 7.076689e-02 7.333928e-02 7.988602e-02 6.387143e-02 8.649375e-02 7.088111e-02 8.023580e-02 5.642380e-02 8.685817e-02 
1.879880e+01 8.036181e-02 7.082696e-02 7.337035e-02 7.984762e-02 6.400984e-02 8.637890e-02 7.095432e-02 8.017497e-02 5.666677e-02 8.672246e-02 
1.885886e+01 8.006781e-02 7.061801e-02 7.313281e-02 7.954130e-02 6.387832e-02 8.599698e-02 7.075827e-02 7.984670e-02 5.663833e-02 8.632015e-02 
1.891892e+01 7.950796e-02 7.014254e-02 7.262915e-02 7.896954e-02 6.347941e-02 8.535049e-02 7.029546e-02 7.925346e-02 5.634103e-02 8.565373e-02 
1.897898e+01 7.868572e-02 6.940401e-02 7.186281e-02 7.813580e-02 6.281655e-02 8.444286e-02 6.956936e-02 7.839870e-02 5.577834e-02 8.472661e-02 
1.903904e+01 7.760544e-02 6.840679e-02 7.083817e-02 7.704443e-02 6.189413e-02 8.327843e-02 6.858433e-02 7.728677e-02 5.495469e-02 8.354316e-02 
1.909910e+01 7.627240e-02 6.715615e-02 6.956050e-02 7.570070e-02 6.071745e-02 8.186247e-02 6.734566e-02 7.592293e-02 5.387539e-02 8.210862e-02 
1.915916e+01 7.469276e-02 6.565826e-02 6.803593e-02 7.411075e-02 5.929266e-02 8.020111e-02 6.585952e-02 7.431332e-02 5.254661e-02 8.042912e-02 
1.921922e+01 7.287351e-02 6.392011e-02 6.627148e-02 7.228157e-02 5.762679e-02 7.830133e-02 6.413291e-02 7.246492e-02 5.097540e-02 7.851164e-02 
1.927928e+01 7.082247e-02 6.194953e-02 6.427496e-02 7.022098e-02 5.572766e-02 7.617095e-02 6.217366e-02 7.038555e-02 4.916961e-02 7.636397e-02 
1.933934e+01 6.854826e-02 5.975513e-02 6.205497e-02 6.793757e-02 5.360391e-02 7.381856e-02 5.999039e-02 6.808380e-02 4.713790e-02 7.399472e-02 
1.939940e+01 6.606023e-02 5.734628e-02 5.962088e-02 6.544071e-02 5.126491e-02 7.125349e-02 5.759246e-02 6.556902e-02 4.488965e-02 7.141320e-02 
1.945946e+01 6.336846e-02 5.473305e-02 5.698276e-02 6.274045e-02 4.872074e-02 6.848582e-02 5.498996e-02 6.285126e-02 4.243498e-02 6.862949e-02 
1.951952e+01 6.048370e-02 5.192620e-02 5.415135e-02 5.984755e-02 4.598217e-02 6.552627e-02 5.219365e-02 5.994127e-02 3.978465e-02 6.565429e-02 
1.957958e+01 5.741732e-02 4.893711e-02 5.113803e-02 5.677336e-02 4.306058e-02 6.238620e-02 4.921490e-02 5.685041e-02 3.695009e-02 6.249898e-02 
1.963964e+01 5.418128e-02 4.577773e-02 4.795476e-02 5.352984e-02 3.996796e-02 5.907757e-02 4.606570e-02 5.359063e-02 3.394329e-02 5.917548e-02 
1.969970e+01 5.078810e-02 4.246059e-02 4.461404e-02 5.012950e-02 3.671681e-02 5.561286e-02 4.275853e-02 5.017441e-02 3.077677e-02 5.569629e-02 
1.975976e+01 4.725075e-02 3.899867e-02 4.112886e-02 4.658530e-02 3.332015e-02 5.200504e-02 3.930642e-02 4.661474e-02 2.746357e-02 5.207437e-02 
1.981982e+01 4.358268e-02 3.540542e-02 3.751266e-02 4.291070e-02 2.979142e-02 4.826755e-02 3.572279e-02 4.292504e-02 2.401715e-02 4.832313e-02 
1.987988e+01 3.979772e-02 3.169466e-02 3.377926e-02 3.911949e-02 2.614446e-02 4.441418e-02 3.202148e-02 3.911911e-02 2.045137e-02 4.445638e-02 
1.993994e+01 3.591002e-02 2.788056e-02 2.994282e-02 3.522584e-02 2.239345e-02 4.045909e-02 2.821666e-02 3.521112e-02 1.678041e-02 4.048827e-02 
2.000000e+01 3.193403e-02 2.397758e-02 2.601779e-02 3.124419e-02 1.855284e-02 3.641670e-02 2.432278e-02 3.121549e-02 1.301874e-02 3.643321e-02 
2.006006e+01 2.788443e-02 2.000039e-02 2.201885e-02 2.718921e-02 1.463733e-02 3.230170e-02 2.035454e-02 2.714690e-02 9.181093e-03 3.230587e-02 
2.012012e+01 2.377609e-02 1.596386e-02 1.796086e-02 2.307576e-02 1.066178e-02 2.812892e-02 1.632678e-02 2.302019e-02 5.282337e-03 2.812108e-02 
2.018018e+01 1.962398e-02 1.188297e-02 1.385879e-02 1.891881e-02 6.641198e-03 2.391332e-02 1.225450e-02 1.885032e-02 1.337482e-03 2.389381e-02 
2.024024e+01 1.544316e-02 7.772783e-03 9.727693e-03 1.473340e-02 2.590634e-03 1.966995e-02 8.152754e-03 1.465233e-02 -2.638395e-03 1.963909e-02 
2.030030e+01 1.124868e-02 3.648356e-03 5.582637e-03 1.053459e-02 -1.474835e-03 1.541385e-02 4.036611e-03 1.044128e-02 -6.630205e-03 1.537195e-02 
2.036036e+01 7.055571e-03 -4.752805e-04 1.438639e-03 6.337403e-03 -5.540175e-03 1.116003e-02 -7.890211e-05 6.232177e-03 -1.062290e-02 1.110740e-02 
2.042042e+01 2.878760e-03 -4.583194e-03 -2.689370e-03 2.156751e-03 -9.590445e-03 6.923413e-03 -4.178851e-03 2.039932e-03 -1.460153e-02 6.860348e-03 
2.048048e+01 -1.266970e-03 -8.660598e-03 -6.786611e-03 -1.992584e-03 -1.361085e-02 2.718756e-03 -8.248449e-03 -2.120683e-03 -1.855128e-02 2.645558e-03 
2.054054e+01 -5.367038e-03 -1.269291e-02 -1.083850e-02 -6.096027e-03 -1.758681e-02 -1.439366e-03 -1.227311e-02 -6.235097e-03 -2.245755e-02 -1.522410e-03 
2.060060e+01 -9.407111e-03 -1.666579e-02 -1.483071e-02 -1.013925e-02 -2.150396e-02 -5.536636e-03 -1.623849e-02 -1.028899e-02 -2.630598e-02 -5.629242e-03 
2.066066e+01 -1.337316e-02 -2.056520e-02 -1.874920e-02 -1.410823e-02 -2.534828e-02 -9.559035e-03 -2.013057e-02 -1.426835e-02 -3.008252e-02 -9.660927e-03 
2.072072e+01 -1.725150e-02 -2.437746e-02 -2.258030e-02 -1.798929e-02 -2.910606e-02 -1.349290e-02 -2.393565e-02 -1.815949e-02 -3.377347e-02 -1.360380e-02 
2.078078e+01 -2.102884e-02 -2.808929e-02 -2.631072e-02 -2.176916e-02 -3.276402e-02 -1.732494e-02 -2.764044e-02 -2.194915e-02 -3.736551e-02 -1.744460e-02 
2.084084e+01 -2.469235e-02 -3.168783e-02 -2.992762e-02 -2.543498e-02 -3.630930e-02 -2.104235e-02 -3.123210e-02 -2.562450e-02 -4.084579e-02 -2.117050e-02 
2.090090e+01 -2.822967e-02 -3.516072e-02 -3.341864e-02 -2.897441e-02 -3.972953e-02 -2.463277e-02 -3.469826e-02 -2.917319e-02 -4.420191e-02 -2.476916e-02 
2.096096e+01 -3.162896e-02 -3.849613e-02 -3.677195e-02 -3.237563e-02 -4.301287e-02 -2.808439e-02 -3.802709e-02 -3.258339e-02 -4.742203e-02 -2.822877e-02 
2.102102e+01 -3.487896e-02 -4.168278e-02 -3.997628e-02 -3.562738e-02 -4.614805e-02 -3.138594e-02 -4.120732e-02 -3.584386e-02 -5.049487e-02 -3.153808e-02 
2.108108e+01 -3.796901e-02 -4.471002e-02 -4.302098e-02 -3.871899e-02 -4.912439e-02 -3.452679e-02 -4.422828e-02 -3.894395e-02 -5.340973e-02 -3.468644e-02 
2.114114e+01 -4.088909e-02 -4.756782e-02 -4.589601e-02 -4.164045e-02 -5.193187e-02 -3.749692e-02 -4.707994e-02 -4.187364e-02 -5.615658e-02 -3.766386e-02 
2.120120e+01 -4.362984e-02 -5.024682e-02 -4.859203e-02 -4.438241e-02 -5.456111e-02 -4.028698e-02 -4.975295e-02 -4.462358e-02 -5.872604e-02 -4.046099e-02 
2.126126e+01 -4.618260e-02 -5.273837e-02 -5.110039e-02 -4.693622e-02 -5.700347e-02 -4.288835e-02 -5.223866e-02 -4.718515e-02 -6.110944e-02 -4.306920e-02 
2.132132e+01 -4.853946e-02 -5.503452e-02 -5.341315e-02 -4.929397e-02 -5.925099e-02 -4.529310e-02 -5.452912e-02 -4.955041e-02 -6.329883e-02 -4.548058e-02 
2.138138e+01 -5.069324e-02 -5.712812e-02 -5.552315e-02 -5.144848e-02 -6.129650e-02 -4.749406e-02 -5.661716e-02 -5.171221e-02 -6.528702e-02 -4.768797e-02 
2.144144e+01 -5.263753e-02 -5.901274e-02 -5.742397e-02 -5.339334e-02 -6.313358e-02 -4.948486e-02 -5.849637e-02 -5.366415e-02 -6.706758e-02 -4.968498e-02 
2.150150e+01 -5.436673e-02 -6.068277e-02 -5.911001e-02 -5.512297e-02 -6.475662e-02 -5.125988e-02 -6.016114e-02 -5.540063e-02 -6.863488e-02 -5.146602e-02 
2.156156e+01 -5.587602e-02 -6.213341e-02 -6.057646e-02 -5.663255e-02 -6.616080e-02 -5.281433e-02 -6.160666e-02 -5.691685e-02 -6.998410e-02 -5.302630e-02 
2.162162e+01 -5.716142e-02 -6.336066e-02 -6.181932e-02 -5.791809e-02 -6.734212e-02 -5.414423e-02 -6.282893e-02 -5.820884e-02 -7.111123e-02 -5.436184e-02 
2.168168e+01 -5.821977e-02 -6.436137e-02 -6.283546e-02 -5.897646e-02 -6.829741e-02 -5.524644e-02 -6.382479e-02 -5.927345e-02 -7.201309e-02 -5.546950e-02 
2.174174e+01 -5.904875e-02 -6.513319e-02 -6.362252e-02 -5.980531e-02 -6.902434e-02 -5.611864e-02 -6.459191e-02 -6.010835e-02 -7.268734e-02 -5.634697e-02 
2.180180e+01 -5.964687e-02 -6.567465e-02 -6.417904e-02 -6.040318e-02 -6.952141e-02 -5.675935e-02 -6.512880e-02 -6.071207e-02 -7.313247e-02 -5.699278e-02 
2.186186e+01 -6.001347e-02 -6.598508e-02 -6.450436e-02 -6.076941e-02 -6.978797e-02 -5.716794e-02 -6.543480e-02 -6.108396e-02 -7.334782e-02 -5.740629e-02 
2.192192e+01 -6.014875e-02 -6.606467e-02 -6.459865e-02 -6.090419e-02 -6.982419e-02 -5.734459e-02 -6.551010e-02 -6.122423e-02 -7.333355e-02 -5.758770e-02 
2.198198e+01 -6.005372e-02 -6.591444e-02 -6.446295e-02 -6.080855e-02 -6.963108e-02 -5.729034e-02 -6.535571e-02 -6.113390e-02 -7.309065e-02 -5.753804e-02 
2.204204e+01 -5.973022e-02 -6.553622e-02 -6.409909e-02 -6.048433e-02 -6.921047e-02 -5.700703e-02 -6.497345e-02 -6.081481e-02 -7.262096e-02 -5.725917e-02 
2.210210e+01 -5.918090e-02 -6.493264e-02 -6.350971e-02 -5.993417e-02 -6.856499e-02 -5.649732e-02 -6.436599e-02 -6.026962e-02 -7.192710e-02 -5.675374e-02 
2.216216e+01 -5.840919e-02 -6.410716e-02 -6.269825e-02 -5.916153e-02 -6.769808e-02 -5.576465e-02 -6.353674e-02 -5.950177e-02 -7.101248e-02 -5.602521e-02 
2.222222e+01 -5.741932e-02 -6.306398e-02 -6.166893e-02 -5.817061e-02 -6.661396e-02 -5.481327e-02 -6.248993e-02 -5.851550e-02 -6.988133e-02 -5.507781e-02 
2.228228e+01 -5.621627e-02 -6.180809e-02 -6.042674e-02 -5.696642e-02 -6.531759e-02 -5.364815e-02 -6.123053e-02 -5.731578e-02 -6.853858e-02 -5.391652e-02 
2.234234e+01 -5.480575e-02 -6.034519e-02 -5.897738e-02 -5.555466e-02 -6.381467e-02 -5.227501e-02 -5.976424e-02 -5.590835e-02 -6.698996e-02 -5.254709e-02 
2.240240e+01 -5.319419e-02 -5.868170e-02 -5.732728e-02 -5.394176e-02 -6.211163e-02 -5.070030e-02 -5.809750e-02 -5.429963e-02 -6.524185e-02 -5.097594e-02 
2.246246e+01 -5.138869e-02 -5.682473e-02 -5.548354e-02 -5.213484e-02 -6.021557e-02 -4.893112e-02 -5.623741e-02 -5.249673e-02 -6.330136e-02 -4.921020e-02 
2.252252e+01 -4.939702e-02 -5.478204e-02 -5.345393e-02 -5.014166e-02 -5.813423e-02 -4.697526e-02 -5.419171e-02 -5.050743e-02 -6.117622e-02 -4.725763e-02 
2.258258e+01 -4.722756e-02 -5.256202e-02 -5.124684e-02 -4.797060e-02 -5.587600e-02 -4.484110e-02 -5.196880e-02 -4.834012e-02 -5.887481e-02 -4.512664e-02 
2.264264e+01 -4.488928e-02 -5.017362e-02 -4.887122e-02 -4.563065e-02 -5.344984e-02 -4.253761e-02 -4.957764e-02 -4.600378e-02 -5.640609e-02 -4.282620e-02 
2.270270e+01 -4.239172e-02 -4.762638e-02 -4.633662e-02 -4.313133e-02 -5.086527e-02 -4.007435e-02 -4.702775e-02 -4.350793e-02 -5.377956e-02 -4.036586e-02 
2.276276e+01 -3.974491e-02 -4.493032e-02 -4.365306e-02 -4.048268e-02 -4.813231e-02 -3.746134e-02 -4.432916e-02 -4.086263e-02 -5.100524e-02 -3.775567e-02 
2.282282e+01 -3.695937e-02 -4.209597e-02 -4.083106e-02 -3.769522e-02 -4.526149e-02 -3.470912e-02 -4.149239e-02 -3.807839e-02 -4.809364e-02 -3.500615e-02 
2.288288e+01 -3.404604e-02 -3.913426e-02 -3.788157e-02 -3.477992e-02 -4.226373e-02 -3.182865e-02 -3.852839e-02 -3.516617e-02 -4.505569e-02 -3.212825e-02 
2.294294e+01 -3.101628e-02 -3.605655e-02 -3.481594e-02 -3.174810e-02 -3.915038e-02 -2.883127e-02 -3.544849e-02 -3.213732e-02 -4.190272e-02 -2.913335e-02 
2.300300e+01 -2.788177e-02 -3.287452e-02 -3.164585e-02 -2.861147e-02 -3.593312e-02 -2.572869e-02 -3.226438e-02 -2.900355e-02 -3.864640e-02 -2.603313e-02 
2.306306e+01 -2.465452e-02 -2.960016e-02 -2.838330e-02 -2.538203e-02 -3.262395e-02 -2.253291e-02 -2.898805e-02 -2.577684e-02 -3.529872e-02 -2.283961e-02 
2.312312e+01 -2.134679e-02 -2.624574e-02 -2.504056e-02 -2.207205e-02 -2.923511e-02 -1.925619e-02 -2.563177e-02 -2.246948e-02 -3.187193e-02 -1.956505e-02 
2.318318e+01 -1.797105e-02 -2.282373e-02 -2.163010e-02 -1.869400e-02 -2.577908e-02 -1.591103e-02 -2.220800e-02 -1.909393e-02 -2.837848e-02 -1.622195e-02 
2.324324e+01 -1.453994e-02 -1.934677e-02 -1.816456e-02 -1.526052e-02 -2.226848e-02 -1.251008e-02 -1.872938e-02 -1.566285e-02 -2.483101e-02 -1.282295e-02 
2.330330e+01 -1.106623e-02 -1.582761e-02 -1.465670e-02 -1.178439e-02 -1.871609e-02 -9.066093e-03 -1.520868e-02 -1.218901e-02 -2.124226e-02 -9.380837e-03 
2.336336e+01 -7.562777e-03 -1.227911e-02 -1.111937e-02 -8.278455e-03 -1.513473e-02 -5.591935e-03 -1.165873e-02 -8.685262e-03 -1.762507e-02 -5.908453e-03 
2.342342e+01 -4.042439e-03 -8.714131e-03 -7.565446e-03 -4.755584e-03 -1.153728e-02 -2.100482e-03 -8.092400e-03 -5.164475e-03 -1.399229e-02 -2.418681e-03 
2.348348e+01 -5.180757e-04 -5.145524e-03 -4.007771e-03 -1.228637e-03 -7.936568e-03 1.395407e-03 -4.522541e-03 -1.639511e-03 -1.035677e-02 1.075614e-03 
2.354354e+01 2.997522e-03 -1.586080e-03 -4.591387e-04 2.289594e-03 -4.345392e-03 4.882934e-03 -9.619399e-04 1.876834e-03 -6.731267e-03 4.561634e-03 
2.360360e+01 6.491670e-03 1.951523e-03 3.067768e-03 5.786423e-03 -7.764254e-04 8.349409e-03 2.576725e-03 5.371872e-03 -3.128467e-03 8.026687e-03 
2.366366e+01 9.951840e-03 5.454757e-03 6.560423e-03 9.249319e-03 2.757811e-03 1.178230e-02 6.080929e-03 8.833072e-03 4.391193e-04 1.145824e-02 
2.372372e+01 1.336570e-02 8.911295e-03 1.000649e-02 1.266595e-02 6.244994e-03 1.516926e-02 9.538347e-03 1.224810e-02 3.959176e-03 1.484394e-02 
2.378378e+01 1.672116e-02 1.230905e-02 1.339390e-02 1.602422e-02 9.673039e-03 1.849821e-02 1.293689e-02 1.560486e-02 7.419626e-03 1.817171e-02 
2.384384e+01 2.000641e-02 1.563622e-02 1.671082e-02 1.931233e-02 1.303015e-02 2.175733e-02 1.626476e-02 1.889154e-02 1.080868e-02 2.142973e-02 
2.390390e+01 2.320998e-02 1.888132e-02 1.994579e-02 2.251878e-02 1.630484e-02 2.493513e-02 1.951048e-02 2.209665e-02 1.411486e-02 2.460650e-02 
2.396396e+01 2.632073e-02 2.203323e-02 2.308768e-02 2.563247e-02 1.948601e-02 2.802048e-02 2.266293e-02 2.520908e-02 1.732707e-02 2.769090e-02 
2.402402e+01 2.932796e-02 2.508124e-02 2.612577e-02 2.864266e-02 2.256295e-02 3.100266e-02 2.571139e-02 2.821810e-02 2.043459e-02 3.067220e-02 
2.408408e+01 3.222137e-02 2.801508e-02 2.904980e-02 3.153907e-02 2.552537e-02 3.387139e-02 2.864560e-02 3.111342e-02 2.342717e-02 3.354012e-02 
2.414414e+01 3.499116e-02 3.082493e-02 3.184994e-02 3.431190e-02 2.836347e-02 3.661685e-02 3.145574e-02 3.388523e-02 2.629500e-02 3.628483e-02 
2.420420e+01 3.762803e-02 3.350149e-02 3.451689e-02 3.695183e-02 3.106796e-02 3.922972e-02 3.413251e-02 3.652423e-02 2.902880e-02 3.889703e-02 
2.426426e+01 4.012319e-02 3.603599e-02 3.704188e-02 3.945009e-02 3.363007e-02 4.170124e-02 3.666715e-02 3.902163e-02 3.161979e-02 4.136794e-02 
2.432432e+01 4.246845e-02 3.842022e-02 3.941671e-02 4.179847e-02 3.604159e-02 4.402318e-02 3.905145e-02 4.136923e-02 3.405979e-02 4.368934e-02 
2.438438e+01 4.465618e-02 4.064658e-02 4.163376e-02 4.398935e-02 3.829492e-02 4.618793e-02 4.127779e-02 4.355941e-02 3.634119e-02 4.585361e-02 
2.444444e+01 4.667937e-02 4.270804e-02 4.368601e-02 4.601572e-02 4.038305e-02 4.818847e-02 4.333917e-02 4.558514e-02 3.845699e-02 4.785373e-02 
2.450450e+01 4.853165e-02 4.459825e-02 4.556711e-02 4.787121e-02 4.229961e-02 5.001841e-02 4.522923e-02 4.744006e-02 4.040083e-02 4.968332e-02 
2.456456e+01 5.020730e-02 4.631148e-02 4.727132e-02 4.955009e-02 4.403890e-02 5.167205e-02 4.694224e-02 4.911844e-02 4.216701e-02 5.133665e-02 
2.462462e+01 5.170127e-02 4.784269e-02 4.879360e-02 5.104731e-02 4.559586e-02 5.314432e-02 4.847317e-02 5.061523e-02 4.375048e-02 5.280868e-02 
2.468468e+01 5.300919e-02 4.918751e-02 5.012959e-02 5.235851e-02 4.696615e-02 5.443085e-02 4.981764e-02 5.192606e-02 4.514689e-02 5.409502e-02 
2.474474e+01 5.412740e-02 5.034228e-02 5.127562e-02 5.348001e-02 4.814608e-02 5.552797e-02 5.097199e-02 5.304727e-02 4.635258e-02 5.519201e-02 
2.480480e+01 5.505293e-02 5.130403e-02 5.222872e-02 5.440886e-02 4.913272e-02 5.643271e-02 5.193327e-02 5.397587e-02 4.736461e-02 5.609667e-02 
2.486486e+01 5.578352e-02 5.207052e-02 5.298665e-02 5.514278e-02 4.992380e-02 5.714281e-02 5.269922e-02 5.470962e-02 4.818072e-02 5.680675e-02 
2.492492e+01 5.631763e-02 5.264020e-02 5.354785e-02 5.568025e-02 5.051779e-02 5.765672e-02 5.326831e-02 5.524697e-02 4.879938e-02 5.732069e-02 
2.498498e+01 5.665444e-02 5.301226e-02 5.391153e-02 5.602043e-02 5.091388e-02 5.797363e-02 5.363971e-02 5.558710e-02 4.921980e-02 5.763767e-02 
2.504505e+01 5.679385e-02 5.318659e-02 5.407755e-02 5.616323e-02 5.111197e-02 5.809341e-02 5.381333e-02 5.572989e-02 4.944187e-02 5.775758e-02 
2.510511e+01 5.673646e-02 5.316380e-02 5.404654e-02 5.610923e-02 5.111266e-02 5.801668e-02 5.378977e-02 5.567596e-02 4.946620e-02 5.768101e-02 
2.516517e+01 5.648357e-02 5.294520e-02 5.381980e-02 5.585976e-02 5.091727e-02 5.774472e-02 5.357034e-02 5.542660e-02 4.929411e-02 5.740928e-02 
2.522523e+01 5.603719e-02 5.253278e-02 5.339934e-02 5.541680e-02 5.052780e-02 5.727954e-02 5.315706e-02 5.498382e-02 4.892762e-02 5.694436e-02 
2.528529e+01 5.540000e-02 5.192925e-02 5.278784e-02 5.478306e-02 4.994696e-02 5.662383e-02 5.255260e-02 5.435029e-02 4.836943e-02 5.628896e-02 
2.534535e+01 5.457537e-02 5.113797e-02 5.198867e-02 5.396188e-02 4.917810e-02 5.578094e-02 5.176034e-02 5.352939e-02 4.762290e-02 5.544642e-02 
2.540541e+01 5.356731e-02 5.016294e-02 5.100583e-02 5.295727e-02 4.822525e-02 5.475487e-02 5.078429e-02 5.252511e-02 4.669206e-02 5.442076e-02 
2.546547e+01 5.238046e-02 4.900883e-02 4.984399e-02 5.177390e-02 4.709305e-02 5.355029e-02 4.962911e-02 5.134211e-02 4.558156e-02 5.321660e-02 
2.552553e+01 5.102009e-02 4.768090e-02 4.850840e-02 5.041701e-02 4.578679e-02 5.217243e-02 4.830005e-02 4.998565e-02 4.429669e-02 5.183923e-02 
2.558559e+01 4.949206e-02 4.618500e-02 4.700493e-02 4.889247e-02 4.431231e-02 5.062717e-02 4.680299e-02 4.846158e-02 4.284330e-02 5.029448e-02 
2.564565e+01 4.780279e-02 4.452757e-02 4.534000e-02 4.720670e-02 4.267606e-02 4.892091e-02 4.514435e-02 4.677633e-02 4.122784e-02 4.858878e-02 
2.570571e+01 4.595925e-02 4.271558e-02 4.352058e-02 4.536666e-02 4.088500e-02 4.706063e-02 4.333111e-02 4.493686e-02 3.945728e-02 4.672909e-02 
2.576577e+01 4.396893e-02 4.075651e-02 4.155416e-02 4.337985e-02 3.894662e-02 4.505381e-02 4.137074e-02 4.295066e-02 3.753911e-02 4.472289e-02 
2.582583e+01 4.183978e-02 3.865833e-02 3.944870e-02 4.125421e-02 3.686890e-02 4.290840e-02 3.927123e-02 4.082568e-02 3.548131e-02 4.257815e-02 
2.588589e+01 3.958023e-02 3.642946e-02 3.721262e-02 3.899818e-02 3.466025e-02 4.063281e-02 3.704098e-02 3.857034e-02 3.329231e-02 4.030326e-02 
2.594595e+01 3.719911e-02 3.407873e-02 3.485476e-02 3.662058e-02 3.232951e-02 3.823589e-02 3.468883e-02 3.619348e-02 3.098094e-02 3.790707e-02 
2.600601e+01 3.470564e-02 3.161537e-02 3.238433e-02 3.413064e-02 2.988592e-02 3.572685e-02 3.222402e-02 3.370431e-02 2.855643e-02 3.539879e-02 
2.606607e+01 3.210938e-02 2.904895e-02 2.981092e-02 3.153791e-02 2.733904e-02 3.311525e-02 2.965611e-02 3.111241e-02 2.602838e-02 3.278799e-02 
2.612613e+01 2.942024e-02 2.638936e-02 2.714440e-02 2.885230e-02 2.469876e-02 3.041098e-02 2.699499e-02 2.842764e-02 2.340666e-02 3.008455e-02 
2.618619e+01 2.664835e-02 2.364675e-02 2.439494e-02 2.608394e-02 2.197526e-02 2.762419e-02 2.425083e-02 2.566018e-02 2.070145e-02 2.729861e-02 
2.624625e+01 2.380412e-02 2.083153e-02 2.157293e-02 2.324324e-02 1.917892e-02 2.476527e-02 2.143401e-02 2.282042e-02 1.792315e-02 2.444058e-02 
2.630631e+01 2.089815e-02 1.795430e-02 1.868897e-02 2.034080e-02 1.632035e-02 2.184481e-02 1.855514e-02 1.991894e-02 1.508236e-02 2.152104e-02 
2.636637e+01 1.794117e-02 1.502579e-02 1.575381e-02 1.738736e-02 1.341030e-02 1.887357e-02 1.562498e-02 1.696650e-02 1.218985e-02 1.855074e-02 
2.642643e+01 1.494408e-02 1.205690e-02 1.277833e-02 1.439379e-02 1.045965e-02 1.586241e-02 1.265440e-02 1.397397e-02 9.256486e-03 1.554055e-02 
2.648649e+01 1.191781e-02 9.058579e-03 9.773472e-03 1.137105e-02 7.479360e-03 1.282228e-02 9.654347e-03 1.095230e-02 6.293240e-03 1.250142e-02 
2.654655e+01 8.873360e-03 6.041815e-03 6.750243e-03 8.330132e-03 4.480426e-03 9.764170e-03 6.635829e-03 7.912478e-03 3.311110e-03 9.444332e-03 
2.660661e+01 5.821726e-03 3.017606e-03 3.719631e-03 5.282022e-03 1.473844e-03 6.699074e-03 3.609836e-03 4.865500e-03 3.210943e-04 6.380283e-03 
2.666667e+01 2.773857e-03 -3.093103e-06 6.925914e-04 2.237676e-03 -1.529429e-03 3.637939e-03 5.873255e-04 1.822315e-03 -2.665845e-03 3.320218e-03 
2.672673e+01 -2.593706e-04 -3.009406e-03 -2.320001e-03 -7.920348e-04 -4.518513e-03 5.916370e-04 -2.420826e-03 -1.206204e-03 -5.638825e-03 2.750086e-04 
2.678679e+01 -3.267201e-03 -5.990573e-03 -5.307386e-03 -3.796352e-03 -7.482647e-03 -2.429079e-03 -5.403860e-03 -4.209301e-03 -8.587083e-03 -2.744592e-03 
2.684685e+01 -6.239033e-03 -8.935991e-03 -8.258963e-03 -6.764675e-03 -1.041123e-02 -5.413609e-03 -8.351169e-03 -7.176376e-03 -1.150001e-02 -5.727985e-03 
2.690691e+01 -9.164456e-03 -1.183525e-02 -1.116432e-02 -9.686594e-03 -1.329383e-02 -8.351546e-03 -1.125234e-02 -1.009702e-02 -1.436718e-02 -8.664764e-03 
2.696697e+01 -1.203329e-02 -1.467816e-02 -1.401327e-02 -1.255193e-02 -1.612029e-02 -1.123271e-02 -1.409720e-02 -1.296105e-02 -1.717842e-02 -1.154475e-02 
2.702703e+01 -1.483562e-02 -1.745481e-02 -1.679590e-02 -1.535077e-02 -1.888067e-02 -1.404719e-02 -1.687581e-02 -1.575856e-02 -1.992380e-02 -1.435804e-02 
2.708709e+01 -1.756182e-02 -2.015557e-02 -1.950259e-02 -1.807348e-02 -2.156534e-02 -1.678537e-02 -1.957856e-02 -1.847993e-02 -2.259368e-02 -1.709500e-02 
2.714715e+01 -2.020261e-02 -2.277116e-02 -2.212405e-02 -2.071079e-02 -2.416503e-02 -1.943796e-02 -2.219616e-02 -2.111586e-02 -2.517879e-02 -1.974636e-02 
2.720721e+01 -2.274906e-02 -2.529265e-02 -2.465135e-02 -2.325377e-02 -2.667079e-02 -2.199604e-02 -2.471968e-02 -2.365744e-02 -2.767017e-02 -2.230318e-02 
2.726727e+01 -2.519264e-02 -2.771150e-02 -2.707596e-02 -2.569388e-02 -2.907410e-02 -2.445108e-02 -2.714059e-02 -2.609613e-02 -3.005930e-02 -2.475695e-02 
2.732733e+01 -2.752523e-02 -3.001959e-02 -2.938976e-02 -2.802301e-02 -3.136682e-02 -2.679497e-02 -2.945076e-02 -2.842382e-02 -3.233805e-02 -2.709955e-02 
2.738739e+01 -2.973916e-02 -3.220927e-02 -3.158508e-02 -3.023350e-02 -3.354130e-02 -2.902004e-02 -3.164252e-02 -3.063284e-02 -3.449875e-02 -2.932332e-02 
2.744745e+01 -3.182725e-02 -3.427332e-02 -3.365472e-02 -3.231815e-02 -3.559033e-02 -3.111910e-02 -3.370869e-02 -3.271601e-02 -3.653419e-02 -3.142106e-02 
2.750751e+01 -3.378280e-02 -3.620505e-02 -3.559200e-02 -3.427027e-02 -3.750721e-02 -3.308545e-02 -3.564255e-02 -3.466662e-02 -3.843768e-02 -3.338609e-02 
2.756757e+01 -3.559961e-02 -3.799828e-02 -3.739071e-02 -3.608366e-02 -3.928576e-02 -3.491291e-02 -3.743793e-02 -3.647848e-02 -4.020302e-02 -3.521221e-02 
2.762763e+01 -3.727205e-02 -3.964735e-02 -3.904523e-02 -3.775268e-02 -4.092031e-02 -3.659585e-02 -3.908917e-02 -3.814597e-02 -4.182455e-02 -3.689378e-02 
2.768769e+01 -3.879501e-02 -4.114717e-02 -4.055043e-02 -3.927224e-02 -4.240578e-02 -3.812916e-02 -4.059117e-02 -3.966397e-02 -4.329719e-02 -3.842572e-02 
2.774775e+01 -4.016397e-02 -4.249321e-02 -4.190181e-02 -4.063781e-02 -4.373763e-02 -3.950831e-02 -4.193941e-02 -4.102796e-02 -4.461638e-02 -3.980349e-02 
2.780781e+01 -4.137499e-02 -4.368151e-02 -4.309540e-02 -4.184545e-02 -4.491191e-02 -4.072937e-02 -4.312994e-02 -4.223400e-02 -4.577818e-02 -4.102316e-02 
2.786787e+01 -4.242470e-02 -4.470873e-02 -4.412785e-02 -4.289179e-02 -4.592526e-02 -4.178898e-02 -4.415938e-02 -4.327873e-02 -4.677923e-02 -4.208136e-02 
2.792793e+01 -4.331034e-02 -4.557209e-02 -4.499640e-02 -4.377407e-02 -4.677491e-02 -4.268438e-02 -4.502500e-02 -4.415940e-02 -4.761675e-02 -4.297534e-02 
2.798799e+01 -4.402978e-02 -4.626946e-02 -4.569890e-02 -4.449016e-02 -4.745872e-02 -4.341343e-02 -4.572462e-02 -4.487385e-02 -4.828860e-02 -4.370296e-02 
2.804805e+01 -4.458146e-02 -4.679928e-02 -4.623381e-02 -4.503851e-02 -4.797514e-02 -4.397458e-02 -4.625671e-02 -4.542054e-02 -4.879323e-02 -4.426268e-02 
2.810811e+01 -4.496446e-02 -4.716062e-02 -4.660020e-02 -4.541818e-02 -4.832323e-02 -4.436691e-02 -4.662034e-02 -4.579854e-02 -4.912970e-02 -4.465356e-02 
2.816817e+01 -4.517845e-02 -4.735317e-02 -4.679774e-02 -4.562886e-02 -4.850268e-02 -4.459010e-02 -4.681519e-02 -4.600755e-02 -4.929768e-02 -4.487530e-02 
2.822823e+01 -4.522374e-02 -4.737721e-02 -4.682673e-02 -4.567085e-02 -4.851377e-02 -4.464445e-02 -4.684154e-02 -4.604785e-02 -4.929748e-02 -4.492819e-02 
2.828829e+01 -4.510121e-02 -4.723363e-02 -4.668806e-02 -4.554504e-02 -4.835740e-02 -4.453086e-02 -4.670030e-02 -4.592033e-02 -4.912996e-02 -4.481312e-02 
2.834835e+01 -4.481236e-02 -4.692394e-02 -4.638323e-02 -4.525291e-02 -4.803505e-02 -4.425081e-02 -4.639294e-02 -4.562649e-02 -4.879663e-02 -4.453160e-02 
2.840841e+01 -4.435928e-02 -4.645021e-02 -4.591431e-02 -4.479657e-02 -4.754880e-02 -4.380640e-02 -4.592155e-02 -4.516842e-02 -4.829955e-02 -4.408570e-02 
2.846847e+01 -4.374461e-02 -4.581509e-02 -4.528396e-02 -4.417865e-02 -4.690131e-02 -4.320028e-02 -4.528879e-02 -4.454877e-02 -4.764139e-02 -4.347809e-02 
2.852853e+01 -4.297159e-02 -4.502182e-02 -4.449541e-02 -4.340240e-02 -4.609580e-02 -4.243568e-02 -4.449788e-02 -4.377078e-02 -4.682535e-02 -4.271199e-02 
2.858859e+01 -4.204399e-02 -4.407415e-02 -4.355243e-02 -4.247158e-02 -4.513604e-02 -4.151637e-02 -4.355259e-02 -4.283820e-02 -4.585522e-02 -4.179118e-02 
2.864865e+01 -4.096612e-02 -4.297640e-02 -4.245932e-02 -4.139050e-02 -4.402634e-02 -4.044667e-02 -4.245723e-02 -4.175535e-02 -4.473528e-02 -4.071997e-02 
2.870871e+01 -3.974279e-02 -4.173339e-02 -4.122090e-02 -4.016398e-02 -4.277151e-02 -3.923140e-02 -4.121661e-02 -4.052706e-02 -4.347036e-02 -3.950319e-02 
2.876877e+01 -3.837932e-02 -4.035042e-02 -3.984249e-02 -3.879733e-02 -4.137685e-02 -3.787587e-02 -3.983605e-02 -3.915863e-02 -4.206577e-02 -3.814614e-02 
2.882883e+01 -3.688150e-02 -3.883329e-02 -3.832987e-02 -3.729634e-02 -3.984817e-02 -3.638587e-02 -3.832132e-02 -3.765586e-02 -4.052728e-02 -3.665462e-02 
2.888889e+01 -3.525555e-02 -3.718822e-02 -3.668927e-02 -3.566725e-02 -3.819167e-02 -3.476763e-02 -3.667867e-02 -3.602497e-02 -3.886112e-02 -3.503485e-02 
2.894895e+01 -3.350815e-02 -3.542187e-02 -3.492734e-02 -3.391670e-02 -3.641403e-02 -3.302782e-02 -3.491474e-02 -3.427263e-02 -3.707394e-02 -3.329351e-02 
2.900901e+01 -3.164633e-02 -3.354128e-02 -3.305115e-02 -3.205177e-02 -3.452228e-02 -3.117349e-02 -3.303659e-02 -3.240589e-02 -3.517280e-02 -3.143764e-02 
2.906907e+01 -2.967752e-02 -3.155389e-02 -3.106811e-02 -3.007985e-02 -3.252385e-02 -2.921205e-02 -3.105164e-02 -3.043216e-02 -3.316511e-02 -2.947468e-02 
2.912913e+01 -2.760949e-02 -2.946745e-02 -2.898598e-02 -2.800873e-02 -3.042650e-02 -2.715129e-02 -2.896764e-02 -2.835922e-02 -3.105863e-02 -2.741237e-02 
2.918919e+01 -2.545030e-02 -2.729003e-02 -2.681283e-02 -2.584646e-02 -2.823829e-02 -2.499926e-02 -2.679266e-02 -2.619514e-02 -2.886141e-02 -2.525880e-02 
2.924925e+01 -2.320831e-02 -2.502998e-02 -2.455701e-02 -2.360141e-02 -2.596757e-02 -2.276432e-02 -2.453507e-02 -2.394826e-02 -2.658182e-02 -2.302232e-02 
2.930931e+01 -2.089211e-02 -2.269589e-02 -2.222712e-02 -2.128216e-02 -2.362294e-02 -2.045507e-02 -2.220344e-02 -2.162718e-02 -2.422844e-02 -2.071152e-02 
2.936937e+01 -1.851051e-02 -2.029659e-02 -1.983196e-02 -1.889754e-02 -2.121321e-02 -1.808032e-02 -1.980659e-02 -1.924072e-02 -2.181008e-02 -1.833523e-02 
2.942943e+01 -1.607252e-02 -1.784105e-02 -1.738054e-02 -1.645653e-02 -1.874736e-02 -1.564907e-02 -1.735352e-02 -1.679787e-02 -1.933573e-02 -1.590244e-02 
2.948949e+01 -1.358727e-02 -1.533842e-02 -1.488199e-02 -1.396828e-02 -1.623454e-02 -1.317047e-02 -1.485336e-02 -1.430778e-02 -1.681453e-02 -1.342229e-02 
2.954955e+01 -1.106402e-02 -1.279796e-02 -1.234558e-02 -1.144205e-02 -1.368401e-02 -1.065378e-02 -1.231538e-02 -1.177971e-02 -1.425572e-02 -1.090404e-02 
2.960961e+01 -8.512110e-03 -1.022901e-02 -9.780629e-03 -8.887175e-03 -1.110509e-02 -8.108322e-03 -9.748899e-03 -9.222985e-03 -1.166866e-02 -8.357042e-03 
2.966967e+01 -5.940928e-03 -7.640942e-03 -7.196535e-03 -6.313042e-03 -8.507180e-03 -5.543500e-03 -7.163314e-03 -6.647003e-03 -9.062715e-03 -5.790672e-03 
2.972973e+01 -3.359870e-03 -5.043165e-03 -4.602692e-03 -3.729049e-03 -5.899666e-03 -2.968709e-03 -4.568018e-03 -4.061160e-03 -6.447281e-03 -3.214333e-03 
2.978979e+01 -7.783148e-04 -2.445050e-03 -2.008476e-03 -1.144574e-03 -3.291925e-03 -3.933272e-04 -1.972386e-03 -1.474833e-03 -3.831731e-03 -6.374042e-04 
2.984985e+01 1.794417e-03 1.440822e-04 5.767924e-04 1.431061e-03 -6.932761e-04 2.173321e-03 6.142612e-04 1.102655e-03 -1.225384e-03 1.930790e-03 
2.990991e+01 4.349089e-03 2.714998e-03 3.143879e-03 3.988620e-03 1.887048e-03 4.722000e-03 3.182690e-03 3.662069e-03 1.362530e-03 4.481015e-03 
2.996997e+01 6.876589e-03 5.258585e-03 5.683671e-03 6.518990e-03 4.439937e-03 7.243594e-03 5.723790e-03 6.194294e-03 3.922901e-03 7.004153e-03 


==> Simulations/Plot_data/droop_string_large_n_V.txt <==
0.000000e+00 3.953161e-01 1.339555e+00 2.683026e+00 -2.275102e+00 -4.218468e-01 1.602273e-01 1.667277e-01 -3.882370e-02 1.194824e+00 8.751356e-01 
6.006006e-02 3.223267e-01 1.080148e+00 2.310268e+00 -2.020257e+00 -4.682204e-01 2.154272e-01 1.583695e-01 -3.574350e-02 1.076417e+00 8.201675e-01 
1.201201e-01 2.590993e-01 8.722031e-01 2.002814e+00 -1.805067e+00 -4.994657e-01 2.609464e-01 1.578324e-01 -3.303287e-02 9.770478e-01 7.764832e-01 
1.801802e-01 2.042215e-01 7.052445e-01 1.748658e+00 -1.622744e+00 -5.193240e-01 2.979946e-01 1.629367e-01 -3.035933e-02 8.928225e-01 7.419112e-01 
2.402402e-01 1.564962e-01 5.709817e-01 1.538067e+00 -1.467716e+00 -5.306649e-01 3.276673e-01 1.719878e-01 -2.751896e-02 8.206905e-01 7.146759e-01 
3.003003e-01 1.149086e-01 4.628451e-01 1.363144e+00 -1.335404e+00 -5.356849e-01 3.509479e-01 1.836752e-01 -2.439854e-02 7.582620e-01 6.933272e-01 
3.603604e-01 7.859758e-02 3.756236e-01 1.217471e+00 -1.222041e+00 -5.360614e-01 3.687125e-01 1.969936e-01 -2.094768e-02 7.036636e-01 6.766819e-01 
4.204204e-01 4.683187e-02 3.051776e-01 1.095824e+00 -1.124520e+00 -5.330720e-01 3.817374e-01 2.111781e-01 -1.715831e-02 6.554257e-01 6.637762e-01 
4.804805e-01 1.898989e-02 2.482146e-01 9.939497e-01 -1.040280e+00 -5.276866e-01 3.907069e-01 2.256540e-01 -1.304987e-02 6.123942e-01 6.538262e-01 
5.405405e-01 -5.457185e-03 2.021117e-01 9.083745e-01 -9.672008e-01 -5.206387e-01 3.962216e-01 2.399953e-01 -8.658644e-03 5.736612e-01 6.461952e-01 
6.006006e-01 -2.695983e-02 1.647757e-01 8.362614e-01 -9.035270e-01 -5.124805e-01 3.988066e-01 2.538933e-01 -4.030133e-03 5.385112e-01 6.403674e-01 
6.606607e-01 -4.590223e-02 1.345334e-01 7.752883e-01 -8.478023e-01 -5.036252e-01 3.989197e-01 2.671300e-01 7.861549e-04 5.063789e-01 6.359258e-01 
7.207207e-01 -6.261248e-02 1.100445e-01 7.235520e-01 -7.988159e-01 -4.943798e-01 3.969589e-01 2.795581e-01 5.740304e-03 4.768158e-01 6.325343e-01 
7.807808e-01 -7.737120e-02 9.023325e-02 6.794897e-01 -7.555590e-01 -4.849703e-01 3.932693e-01 2.910846e-01 1.078433e-02 4.494646e-01 6.299227e-01 
8.408408e-01 -9.041885e-02 7.423423e-02 6.418164e-01 -7.171897e-01 -4.755614e-01 3.881492e-01 3.016579e-01 1.587365e-02 4.240394e-01 6.278749e-01 
9.009009e-01 -1.019618e-01 6.134960e-02 6.094737e-01 -6.830033e-01 -4.662707e-01 3.818563e-01 3.112579e-01 2.096789e-02 4.003096e-01 6.262185e-01 
9.609610e-01 -1.121775e-01 5.101526e-02 5.815879e-01 -6.524090e-01 -4.571806e-01 3.746121e-01 3.198877e-01 2.603126e-02 3.780882e-01 6.248173e-01 
1.021021e+00 -1.212191e-01 4.277397e-02 5.574370e-01 -6.249101e-01 -4.483473e-01 3.666074e-01 3.275676e-01 3.103267e-02 3.572217e-01 6.235638e-01 
1.081081e+00 -1.292186e-01 3.625413e-02 5.364229e-01 -6.000880e-01 -4.398067e-01 3.580054e-01 3.343299e-01 3.594555e-02 3.375835e-01 6.223743e-01 
1.141141e+00 -1.362906e-01 3.115287e-02 5.180494e-01 -5.775891e-01 -4.315801e-01 3.489458e-01 3.402155e-01 4.074763e-02 3.190674e-01 6.211843e-01 
1.201201e+00 -1.425345e-01 2.722261e-02 5.019041e-01 -5.571136e-01 -4.236782e-01 3.395480e-01 3.452706e-01 4.542063e-02 3.015839e-01 6.199446e-01 
1.261261e+00 -1.480369e-01 2.426037e-02 4.876432e-01 -5.384070e-01 -4.161034e-01 3.299133e-01 3.495445e-01 4.994983e-02 2.850561e-01 6.186185e-01 
1.321321e+00 -1.528735e-01 2.209925e-02 4.749801e-01 -5.212525e-01 -4.088525e-01 3.201277e-01 3.530882e-01 5.432375e-02 2.694175e-01 6.171793e-01 
1.381381e+00 -1.571105e-01 2.060159e-02 4.636749e-01 -5.054647e-01 -4.019186e-01 3.102642e-01 3.559527e-01 5.853375e-02 2.546098e-01 6.156084e-01 
1.441441e+00 -1.608064e-01 1.965348e-02 4.535265e-01 -4.908847e-01 -3.952916e-01 3.003838e-01 3.581884e-01 6.257367e-02 2.405811e-01 6.138933e-01 
1.501502e+00 -1.640125e-01 1.916043e-02 4.443663e-01 -4.773761e-01 -3.889600e-01 2.905381e-01 3.598442e-01 6.643953e-02 2.272850e-01 6.120269e-01 
1.561562e+00 -1.667743e-01 1.904381e-02 4.360523e-01 -4.648212e-01 -3.829109e-01 2.807699e-01 3.609670e-01 7.012916e-02 2.146794e-01 6.100057e-01 
1.621622e+00 -1.691322e-01 1.923801e-02 4.284646e-01 -4.531180e-01 -3.771309e-01 2.711146e-01 3.616018e-01 7.364200e-02 2.027258e-01 6.078295e-01 
1.681682e+00 -1.711224e-01 1.968812e-02 4.215021e-01 -4.421783e-01 -3.716067e-01 2.616015e-01 3.617908e-01 7.697878e-02 1.913887e-01 6.055005e-01 
1.741742e+00 -1.727770e-01 2.034811e-02 4.150791e-01 -4.319251e-01 -3.663245e-01 2.522543e-01 3.615739e-01 8.014135e-02 1.806355e-01 6.030224e-01 
1.801802e+00 -1.741249e-01 2.117927e-02 4.091228e-01 -4.222913e-01 -3.612713e-01 2.430920e-01 3.609885e-01 8.313246e-02 1.704354e-01 6.004007e-01 
1.861862e+00 -1.751923e-01 2.214899e-02 4.035715e-01 -4.132180e-01 -3.564340e-01 2.341298e-01 3.600694e-01 8.595557e-02 1.607598e-01 5.976415e-01 
1.921922e+00 -1.760026e-01 2.322977e-02 3.983724e-01 -4.046536e-01 -3.518005e-01 2.253794e-01 3.588489e-01 8.861478e-02 1.515818e-01 5.947516e-01 
1.981982e+00 -1.765772e-01 2.439835e-02 3.934806e-01 -3.965524e-01 -3.473587e-01 2.168496e-01 3.573570e-01 9.111459e-02 1.428762e-01 5.917386e-01 
2.042042e+00 -1.769354e-01 2.563505e-02 3.888574e-01 -3.888741e-01 -3.430974e-01 2.085466e-01 3.556214e-01 9.345988e-02 1.346189e-01 5.886098e-01 
2.102102e+00 -1.770950e-01 2.692319e-02 3.844700e-01 -3.815831e-01 -3.390059e-01 2.004747e-01 3.536677e-01 9.565579e-02 1.267872e-01 5.853731e-01 
2.162162e+00 -1.770721e-01 2.824864e-02 3.802898e-01 -3.746474e-01 -3.350740e-01 1.926362e-01 3.515193e-01 9.770761e-02 1.193599e-01 5.820361e-01 
2.222222e+00 -1.768815e-01 2.959945e-02 3.762926e-01 -3.680386e-01 -3.312922e-01 1.850321e-01 3.491979e-01 9.962074e-02 1.123165e-01 5.786064e-01 
2.282282e+00 -1.765368e-01 3.096544e-02 3.724572e-01 -3.617315e-01 -3.276513e-01 1.776619e-01 3.467233e-01 1.014006e-01 1.056377e-01 5.750914e-01 
2.342342e+00 -1.760505e-01 3.233804e-02 3.687654e-01 -3.557031e-01 -3.241428e-01 1.705243e-01 3.441137e-01 1.030528e-01 9.930534e-02 5.714984e-01 
2.402402e+00 -1.754342e-01 3.370998e-02 3.652014e-01 -3.499330e-01 -3.207588e-01 1.636168e-01 3.413856e-01 1.045826e-01 9.330190e-02 5.678343e-01 
2.462462e+00 -1.746985e-01 3.507513e-02 3.617515e-01 -3.444027e-01 -3.174917e-01 1.569365e-01 3.385542e-01 1.059953e-01 8.761092e-02 5.641057e-01 
2.522523e+00 -1.738533e-01 3.642833e-02 3.584039e-01 -3.390953e-01 -3.143344e-01 1.504797e-01 3.356335e-01 1.072964e-01 8.221670e-02 5.603192e-01 
2.582583e+00 -1.729077e-01 3.776525e-02 3.551483e-01 -3.339956e-01 -3.112802e-01 1.442422e-01 3.326360e-01 1.084908e-01 7.710436e-02 5.564807e-01 
2.642643e+00 -1.718703e-01 3.908228e-02 3.519755e-01 -3.290899e-01 -3.083231e-01 1.382195e-01 3.295733e-01 1.095836e-01 7.225972e-02 5.525961e-01 
2.702703e+00 -1.707488e-01 4.037644e-02 3.488777e-01 -3.243656e-01 -3.054570e-01 1.324067e-01 3.264558e-01 1.105797e-01 6.766935e-02 5.486709e-01 
2.762763e+00 -1.695508e-01 4.164524e-02 3.458479e-01 -3.198111e-01 -3.026766e-01 1.267988e-01 3.232930e-01 1.114838e-01 6.332048e-02 5.447103e-01 
2.822823e+00 -1.682829e-01 4.288670e-02 3.428802e-01 -3.154160e-01 -2.999767e-01 1.213906e-01 3.200937e-01 1.123004e-01 5.920097e-02 5.407191e-01 
2.882883e+00 -1.669516e-01 4.409919e-02 3.399692e-01 -3.111705e-01 -2.973526e-01 1.161765e-01 3.168656e-01 1.130339e-01 5.529930e-02 5.367020e-01 
2.942943e+00 -1.655627e-01 4.528143e-02 3.371103e-01 -3.070657e-01 -2.947996e-01 1.111512e-01 3.136158e-01 1.136886e-01 5.160454e-02 5.326634e-01 
3.003003e+00 -1.641218e-01 4.643245e-02 3.342993e-01 -3.030936e-01 -2.923137e-01 1.063093e-01 3.103509e-01 1.142685e-01 4.810629e-02 5.286073e-01 
3.063063e+00 -1.626340e-01 4.755152e-02 3.315326e-01 -2.992464e-01 -2.898908e-01 1.016451e-01 3.070765e-01 1.147775e-01 4.479469e-02 5.245375e-01 
3.123123e+00 -1.611042e-01 4.863812e-02 3.288070e-01 -2.955174e-01 -2.875272e-01 9.715327e-02 3.037981e-01 1.152194e-01 4.166037e-02 5.204577e-01 
3.183183e+00 -1.595368e-01 4.969192e-02 3.261197e-01 -2.918999e-01 -2.852196e-01 9.282831e-02 3.005202e-01 1.155976e-01 3.869444e-02 5.163710e-01 
3.243243e+00 -1.579360e-01 5.071276e-02 3.234681e-01 -2.883880e-01 -2.829647e-01 8.866488e-02 2.972473e-01 1.159157e-01 3.588847e-02 5.122808e-01 
3.303303e+00 -1.563057e-01 5.170061e-02 3.208501e-01 -2.849761e-01 -2.807594e-01 8.465767e-02 2.939830e-01 1.161769e-01 3.323442e-02 5.081898e-01 
3.363363e+00 -1.546496e-01 5.265556e-02 3.182636e-01 -2.816591e-01 -2.786010e-01 8.080148e-02 2.907309e-01 1.163842e-01 3.072471e-02 5.041008e-01 
3.423423e+00 -1.529710e-01 5.357780e-02 3.157070e-01 -2.784321e-01 -2.764867e-01 7.709120e-02 2.874940e-01 1.165407e-01 2.835210e-02 5.000164e-01 
3.483483e+00 -1.512731e-01 5.446759e-02 3.131786e-01 -2.752906e-01 -2.744142e-01 7.352184e-02 2.842751e-01 1.166492e-01 2.610974e-02 4.959388e-01 
3.543544e+00 -1.495590e-01 5.532530e-02 3.106770e-01 -2.722305e-01 -2.723811e-01 7.008852e-02 2.810766e-01 1.167124e-01 2.399113e-02 4.918702e-01 
3.603604e+00 -1.478312e-01 5.615132e-02 3.082011e-01 -2.692477e-01 -2.703852e-01 6.678647e-02 2.779008e-01 1.167328e-01 2.199008e-02 4.878127e-01 
3.663664e+00 -1.460924e-01 5.694611e-02 3.057496e-01 -2.663387e-01 -2.684245e-01 6.361107e-02 2.747494e-01 1.167130e-01 2.010073e-02 4.837682e-01 
3.723724e+00 -1.443451e-01 5.771016e-02 3.033217e-01 -2.634999e-01 -2.664972e-01 6.055780e-02 2.716243e-01 1.166551e-01 1.831750e-02 4.797383e-01 
3.783784e+00 -1.425913e-01 5.844403e-02 3.009163e-01 -2.607281e-01 -2.646014e-01 5.762227e-02 2.685270e-01 1.165614e-01 1.663513e-02 4.757246e-01 
3.843844e+00 -1.408333e-01 5.914825e-02 2.985328e-01 -2.580204e-01 -2.627356e-01 5.480023e-02 2.654586e-01 1.164341e-01 1.504858e-02 4.717286e-01 
3.903904e+00 -1.390728e-01 5.982343e-02 2.961703e-01 -2.553737e-01 -2.608981e-01 5.208756e-02 2.624204e-01 1.162750e-01 1.355308e-02 4.677517e-01 
3.963964e+00 -1.373118e-01 6.047015e-02 2.938283e-01 -2.527856e-01 -2.590875e-01 4.948026e-02 2.594133e-01 1.160862e-01 1.214413e-02 4.637951e-01 
4.024024e+00 -1.355518e-01 6.108903e-02 2.915061e-01 -2.502533e-01 -2.573026e-01 4.697445e-02 2.564382e-01 1.158693e-01 1.081740e-02 4.598600e-01 
4.084084e+00 -1.337944e-01 6.168069e-02 2.892033e-01 -2.477745e-01 -2.555419e-01 4.456639e-02 2.534958e-01 1.156261e-01 9.568836e-03 4.559473e-01 
4.144144e+00 -1.320410e-01 6.224576e-02 2.869193e-01 -2.453471e-01 -2.538045e-01 4.225245e-02 2.505866e-01 1.153582e-01 8.394545e-03 4.520581e-01 
4.204204e+00 -1.302930e-01 6.278487e-02 2.846537e-01 -2.429687e-01 -2.520890e-01 4.002913e-02 2.477111e-01 1.150672e-01 7.290849e-03 4.481931e-01 
4.264264e+00 -1.285515e-01 6.329864e-02 2.824061e-01 -2.406376e-01 -2.503946e-01 3.789305e-02 2.448697e-01 1.147544e-01 6.254249e-03 4.443533e-01 
4.324324e+00 -1.268178e-01 6.378771e-02 2.801762e-01 -2.383516e-01 -2.487203e-01 3.584094e-02 2.420627e-01 1.144213e-01 5.281422e-03 4.405392e-01 
4.384384e+00 -1.250927e-01 6.425270e-02 2.779637e-01 -2.361091e-01 -2.470652e-01 3.386964e-02 2.392903e-01 1.140692e-01 4.369210e-03 4.367515e-01 
4.444444e+00 -1.233774e-01 6.469422e-02 2.757682e-01 -2.339084e-01 -2.454284e-01 3.197612e-02 2.365527e-01 1.136993e-01 3.514612e-03 4.329908e-01 
4.504505e+00 -1.216725e-01 6.511290e-02 2.735894e-01 -2.317477e-01 -2.438092e-01 3.015744e-02 2.338498e-01 1.133128e-01 2.714776e-03 4.292576e-01 
4.564565e+00 -1.199791e-01 6.550933e-02 2.714272e-01 -2.296257e-01 -2.422068e-01 2.841076e-02 2.311818e-01 1.129108e-01 1.966991e-03 4.255524e-01 
4.624625e+00 -1.182977e-01 6.588411e-02 2.692812e-01 -2.275409e-01 -2.406206e-01 2.673335e-02 2.285486e-01 1.124944e-01 1.268680e-03 4.218756e-01 
4.684685e+00 -1.166291e-01 6.623784e-02 2.671513e-01 -2.254918e-01 -2.390498e-01 2.512260e-02 2.259501e-01 1.120645e-01 6.173946e-04 4.182274e-01 
4.744745e+00 -1.149739e-01 6.657108e-02 2.650373e-01 -2.234772e-01 -2.374941e-01 2.357596e-02 2.233861e-01 1.116221e-01 1.080505e-05 4.146083e-01 
4.804805e+00 -1.133327e-01 6.688440e-02 2.629390e-01 -2.214959e-01 -2.359527e-01 2.209099e-02 2.208566e-01 1.111681e-01 -5.533032e-04 4.110184e-01 
4.864865e+00 -1.117058e-01 6.717836e-02 2.608562e-01 -2.195466e-01 -2.344251e-01 2.066535e-02 2.183612e-01 1.107034e-01 -1.077036e-03 4.074580e-01 
4.924925e+00 -1.100939e-01 6.745351e-02 2.587888e-01 -2.176282e-01 -2.329109e-01 1.929676e-02 2.158998e-01 1.102287e-01 -1.562397e-03 4.039273e-01 
4.984985e+00 -1.084972e-01 6.771037e-02 2.567366e-01 -2.157398e-01 -2.314097e-01 1.798305e-02 2.134722e-01 1.097448e-01 -2.011292e-03 4.004264e-01 
5.045045e+00 -1.069162e-01 6.794948e-02 2.546995e-01 -2.138801e-01 -2.299209e-01 1.672212e-02 2.110779e-01 1.092525e-01 -2.425532e-03 3.969554e-01 
5.105105e+00 -1.053512e-01 6.817133e-02 2.526773e-01 -2.120484e-01 -2.284443e-01 1.551195e-02 2.087168e-01 1.087523e-01 -2.806843e-03 3.935144e-01 
5.165165e+00 -1.038025e-01 6.837643e-02 2.506700e-01 -2.102437e-01 -2.269794e-01 1.435060e-02 2.063885e-01 1.082450e-01 -3.156867e-03 3.901035e-01 
5.225225e+00 -1.022702e-01 6.856527e-02 2.486773e-01 -2.084651e-01 -2.255258e-01 1.323619e-02 2.040926e-01 1.077311e-01 -3.477164e-03 3.867226e-01 
5.285285e+00 -1.007547e-01 6.873831e-02 2.466993e-01 -2.067117e-01 -2.240834e-01 1.216693e-02 2.018288e-01 1.072113e-01 -3.769222e-03 3.833719e-01 
5.345345e+00 -9.925613e-02 6.889603e-02 2.447358e-01 -2.049828e-01 -2.226517e-01 1.114108e-02 1.995968e-01 1.066861e-01 -4.034456e-03 3.800512e-01 
5.405405e+00 -9.777461e-02 6.903888e-02 2.427866e-01 -2.032776e-01 -2.212306e-01 1.015699e-02 1.973961e-01 1.061559e-01 -4.274212e-03 3.767606e-01 
5.465465e+00 -9.631030e-02 6.916730e-02 2.408518e-01 -2.015954e-01 -2.198196e-01 9.213033e-03 1.952263e-01 1.056213e-01 -4.489774e-03 3.734999e-01 
5.525526e+00 -9.486328e-02 6.928171e-02 2.389311e-01 -1.999355e-01 -2.184187e-01 8.307684e-03 1.930872e-01 1.050827e-01 -4.682363e-03 3.702690e-01 
5.585586e+00 -9.343364e-02 6.938253e-02 2.370246e-01 -1.982973e-01 -2.170275e-01 7.439456e-03 1.909782e-01 1.045406e-01 -4.853141e-03 3.670680e-01 
5.645646e+00 -9.202145e-02 6.947018e-02 2.351321e-01 -1.966800e-01 -2.156459e-01 6.606924e-03 1.888989e-01 1.039954e-01 -5.003218e-03 3.638967e-01 
5.705706e+00 -9.062673e-02 6.954505e-02 2.332535e-01 -1.950831e-01 -2.142736e-01 5.808714e-03 1.868490e-01 1.034474e-01 -5.133648e-03 3.607549e-01 
5.765766e+00 -8.924951e-02 6.960753e-02 2.313887e-01 -1.935061e-01 -2.129104e-01 5.043508e-03 1.848281e-01 1.028970e-01 -5.245437e-03 3.576425e-01 
5.825826e+00 -8.788978e-02 6.965799e-02 2.295378e-01 -1.919483e-01 -2.115563e-01 4.310036e-03 1.828357e-01 1.023446e-01 -5.339542e-03 3.545594e-01 
5.885886e+00 -8.654754e-02 6.969680e-02 2.277005e-01 -1.904092e-01 -2.102109e-01 3.607080e-03 1.808714e-01 1.017905e-01 -5.416877e-03 3.515054e-01 
5.945946e+00 -8.522274e-02 6.972431e-02 2.258768e-01 -1.888884e-01 -2.088742e-01 2.933465e-03 1.789347e-01 1.012350e-01 -5.478311e-03 3.484803e-01 
6.006006e+00 -8.391535e-02 6.974088e-02 2.240667e-01 -1.873854e-01 -2.075461e-01 2.288062e-03 1.770254e-01 1.006783e-01 -5.524673e-03 3.454840e-01 
6.066066e+00 -8.262531e-02 6.974683e-02 2.222700e-01 -1.858996e-01 -2.062263e-01 1.669788e-03 1.751429e-01 1.001208e-01 -5.556753e-03 3.425163e-01 
6.126126e+00 -8.135255e-02 6.974251e-02 2.204867e-01 -1.844307e-01 -2.049148e-01 1.077598e-03 1.732869e-01 9.956268e-02 -5.575304e-03 3.395769e-01 
6.186186e+00 -8.009698e-02 6.972822e-02 2.187167e-01 -1.829782e-01 -2.036114e-01 5.104890e-04 1.714569e-01 9.900420e-02 -5.581045e-03 3.366657e-01 
6.246246e+00 -7.885852e-02 6.970427e-02 2.169600e-01 -1.815417e-01 -2.023161e-01 -3.250367e-05 1.696525e-01 9.844558e-02 -5.574661e-03 3.337825e-01 
6.306306e+00 -7.763707e-02 6.967098e-02 2.152164e-01 -1.801209e-01 -2.010287e-01 -5.523080e-04 1.678734e-01 9.788704e-02 -5.556803e-03 3.309270e-01 
6.366366e+00 -7.643251e-02 6.962863e-02 2.134859e-01 -1.787153e-01 -1.997491e-01 -1.049816e-03 1.661191e-01 9.732876e-02 -5.528094e-03 3.280990e-01 
6.426426e+00 -7.524473e-02 6.957750e-02 2.117685e-01 -1.773246e-01 -1.984772e-01 -1.525886e-03 1.643892e-01 9.677095e-02 -5.489129e-03 3.252983e-01 
6.486486e+00 -7.407361e-02 6.951788e-02 2.100639e-01 -1.759484e-01 -1.972130e-01 -1.981343e-03 1.626834e-01 9.621376e-02 -5.440472e-03 3.225247e-01 
6.546547e+00 -7.291901e-02 6.945004e-02 2.083723e-01 -1.745865e-01 -1.959563e-01 -2.416979e-03 1.610012e-01 9.565738e-02 -5.382665e-03 3.197780e-01 
6.606607e+00 -7.178080e-02 6.937424e-02 2.066935e-01 -1.732385e-01 -1.947072e-01 -2.833559e-03 1.593422e-01 9.510194e-02 -5.316223e-03 3.170579e-01 
6.666667e+00 -7.065883e-02 6.929073e-02 2.050274e-01 -1.719040e-01 -1.934654e-01 -3.231815e-03 1.577061e-01 9.454760e-02 -5.241636e-03 3.143641e-01 
6.726727e+00 -6.955296e-02 6.919976e-02 2.033739e-01 -1.705829e-01 -1.922310e-01 -3.612453e-03 1.560926e-01 9.399449e-02 -5.159373e-03 3.116965e-01 
6.786787e+00 -6.846304e-02 6.910158e-02 2.017331e-01 -1.692748e-01 -1.910038e-01 -3.976152e-03 1.545011e-01 9.344274e-02 -5.069883e-03 3.090548e-01 
6.846847e+00 -6.738890e-02 6.899641e-02 2.001048e-01 -1.679795e-01 -1.897839e-01 -4.323563e-03 1.529314e-01 9.289245e-02 -4.973591e-03 3.064388e-01 
6.906907e+00 -6.633040e-02 6.888449e-02 1.984889e-01 -1.666966e-01 -1.885711e-01 -4.655315e-03 1.513831e-01 9.234375e-02 -4.870904e-03 3.038482e-01 
6.966967e+00 -6.528737e-02 6.876604e-02 1.968854e-01 -1.654260e-01 -1.873655e-01 -4.972011e-03 1.498559e-01 9.179674e-02 -4.762212e-03 3.012827e-01 
7.027027e+00 -6.425964e-02 6.864127e-02 1.952943e-01 -1.641674e-01 -1.861668e-01 -5.274231e-03 1.483493e-01 9.125150e-02 -4.647885e-03 2.987422e-01 
7.087087e+00 -6.324704e-02 6.851040e-02 1.937153e-01 -1.629206e-01 -1.849752e-01 -5.562533e-03 1.468631e-01 9.070813e-02 -4.528277e-03 2.962264e-01 
7.147147e+00 -6.224941e-02 6.837362e-02 1.921486e-01 -1.616853e-01 -1.837905e-01 -5.837454e-03 1.453969e-01 9.016672e-02 -4.403725e-03 2.937350e-01 
7.207207e+00 -6.126658e-02 6.823114e-02 1.905939e-01 -1.604614e-01 -1.826127e-01 -6.099510e-03 1.439503e-01 8.962733e-02 -4.274552e-03 2.912679e-01 
7.267267e+00 -6.029837e-02 6.808315e-02 1.890513e-01 -1.592486e-01 -1.814418e-01 -6.349199e-03 1.425231e-01 8.909004e-02 -4.141064e-03 2.888246e-01 
7.327327e+00 -5.934460e-02 6.792984e-02 1.875207e-01 -1.580467e-01 -1.802777e-01 -6.586997e-03 1.411149e-01 8.855491e-02 -4.003557e-03 2.864051e-01 
7.387387e+00 -5.840511e-02 6.777139e-02 1.860019e-01 -1.568556e-01 -1.791204e-01 -6.813364e-03 1.397254e-01 8.802201e-02 -3.862308e-03 2.840091e-01 
7.447447e+00 -5.747971e-02 6.760797e-02 1.844949e-01 -1.556750e-01 -1.779697e-01 -7.028742e-03 1.383543e-01 8.749139e-02 -3.717586e-03 2.816363e-01 
7.507508e+00 -5.656824e-02 6.743977e-02 1.829997e-01 -1.545048e-01 -1.768258e-01 -7.233556e-03 1.370012e-01 8.696309e-02 -3.569646e-03 2.792865e-01 
7.567568e+00 -5.567051e-02 6.726694e-02 1.815162e-01 -1.533448e-01 -1.756886e-01 -7.428214e-03 1.356659e-01 8.643718e-02 -3.418731e-03 2.769595e-01 
7.627628e+00 -5.478634e-02 6.708965e-02 1.800443e-01 -1.521949e-01 -1.745579e-01 -7.613111e-03 1.343481e-01 8.591369e-02 -3.265074e-03 2.746550e-01 
7.687688e+00 -5.391556e-02 6.690806e-02 1.785839e-01 -1.510548e-01 -1.734339e-01 -7.788624e-03 1.330474e-01 8.539266e-02 -3.108895e-03 2.723727e-01 
7.747748e+00 -5.305800e-02 6.672233e-02 1.771350e-01 -1.499245e-01 -1.723164e-01 -7.955118e-03 1.317636e-01 8.487412e-02 -2.950407e-03 2.701125e-01 
7.807808e+00 -5.221347e-02 6.653260e-02 1.756974e-01 -1.488037e-01 -1.712054e-01 -8.112942e-03 1.304965e-01 8.435811e-02 -2.789811e-03 2.678741e-01 
7.867868e+00 -5.138180e-02 6.633902e-02 1.742712e-01 -1.476924e-01 -1.701009e-01 -8.262434e-03 1.292456e-01 8.384467e-02 -2.627299e-03 2.656573e-01 
7.927928e+00 -5.056282e-02 6.614173e-02 1.728562e-01 -1.465904e-01 -1.690029e-01 -8.403918e-03 1.280108e-01 8.333380e-02 -2.463056e-03 2.634618e-01 
7.987988e+00 -4.975635e-02 6.594087e-02 1.714524e-01 -1.454975e-01 -1.679113e-01 -8.537705e-03 1.267918e-01 8.282554e-02 -2.297257e-03 2.612875e-01 
8.048048e+00 -4.896222e-02 6.573658e-02 1.700597e-01 -1.444136e-01 -1.668261e-01 -8.664096e-03 1.255883e-01 8.231992e-02 -2.130068e-03 2.591340e-01 
8.108108e+00 -4.818026e-02 6.552899e-02 1.686781e-01 -1.433387e-01 -1.657473e-01 -8.783378e-03 1.244001e-01 8.181694e-02 -1.961649e-03 2.570012e-01 
8.168168e+00 -4.741028e-02 6.531821e-02 1.673074e-01 -1.422725e-01 -1.646748e-01 -8.895831e-03 1.232269e-01 8.131662e-02 -1.792152e-03 2.548889e-01 
8.228228e+00 -4.665213e-02 6.510439e-02 1.659476e-01 -1.412150e-01 -1.636087e-01 -9.001721e-03 1.220684e-01 8.081898e-02 -1.621722e-03 2.527968e-01 
8.288288e+00 -4.590564e-02 6.488763e-02 1.645986e-01 -1.401660e-01 -1.625488e-01 -9.101304e-03 1.209245e-01 8.032402e-02 -1.450497e-03 2.507246e-01 
8.348348e+00 -4.517063e-02 6.466805e-02 1.632604e-01 -1.391254e-01 -1.614952e-01 -9.194830e-03 1.197948e-01 7.983177e-02 -1.278609e-03 2.486723e-01 
8.408408e+00 -4.444694e-02 6.444578e-02 1.619328e-01 -1.380932e-01 -1.604478e-01 -9.282535e-03 1.186791e-01 7.934222e-02 -1.106184e-03 2.466395e-01 
8.468468e+00 -4.373441e-02 6.422091e-02 1.606159e-01 -1.370692e-01 -1.594066e-01 -9.364649e-03 1.175773e-01 7.885539e-02 -9.333403e-04 2.446261e-01 
8.528529e+00 -4.303286e-02 6.399356e-02 1.593094e-01 -1.360533e-01 -1.583716e-01 -9.441393e-03 1.164891e-01 7.837127e-02 -7.601926e-04 2.426318e-01 
8.588589e+00 -4.234215e-02 6.376384e-02 1.580135e-01 -1.350454e-01 -1.573427e-01 -9.512977e-03 1.154142e-01 7.788988e-02 -5.868495e-04 2.406565e-01 
8.648649e+00 -4.166211e-02 6.353183e-02 1.567279e-01 -1.340455e-01 -1.563200e-01 -9.579608e-03 1.143524e-01 7.741120e-02 -4.134143e-04 2.386999e-01 
8.708709e+00 -4.099257e-02 6.329765e-02 1.554526e-01 -1.330534e-01 -1.553034e-01 -9.641480e-03 1.133036e-01 7.693526e-02 -2.399854e-04 2.367619e-01 
8.768769e+00 -4.033339e-02 6.306139e-02 1.541876e-01 -1.320690e-01 -1.542928e-01 -9.698784e-03 1.122675e-01 7.646203e-02 -6.665648e-05 2.348421e-01 
8.828829e+00 -3.968440e-02 6.282315e-02 1.529328e-01 -1.310922e-01 -1.532883e-01 -9.751701e-03 1.112439e-01 7.599153e-02 1.064832e-04 2.329405e-01 
8.888889e+00 -3.904546e-02 6.258301e-02 1.516881e-01 -1.301230e-01 -1.522898e-01 -9.800406e-03 1.102327e-01 7.552374e-02 2.793490e-04 2.310568e-01 
8.948949e+00 -3.841641e-02 6.234106e-02 1.504534e-01 -1.291613e-01 -1.512973e-01 -9.845067e-03 1.092335e-01 7.505867e-02 4.518602e-04 2.291908e-01 
9.009009e+00 -3.779710e-02 6.209739e-02 1.492287e-01 -1.282070e-01 -1.503108e-01 -9.885848e-03 1.082463e-01 7.459631e-02 6.239401e-04 2.273424e-01 
9.069069e+00 -3.718738e-02 6.185209e-02 1.480138e-01 -1.272600e-01 -1.493302e-01 -9.922904e-03 1.072707e-01 7.413665e-02 7.955159e-04 2.255113e-01 
9.129129e+00 -3.658710e-02 6.160524e-02 1.468088e-01 -1.263202e-01 -1.483555e-01 -9.956385e-03 1.063068e-01 7.367969e-02 9.665185e-04 2.236974e-01 
9.189189e+00 -3.599613e-02 6.135691e-02 1.456136e-01 -1.253877e-01 -1.473868e-01 -9.986437e-03 1.053541e-01 7.322542e-02 1.136882e-03 2.219005e-01 
9.249249e+00 -3.541431e-02 6.110718e-02 1.444280e-01 -1.244621e-01 -1.464239e-01 -1.001320e-02 1.044127e-01 7.277384e-02 1.306544e-03 2.201203e-01 
9.309309e+00 -3.484150e-02 6.085613e-02 1.432520e-01 -1.235437e-01 -1.454668e-01 -1.003680e-02 1.034823e-01 7.232493e-02 1.475446e-03 2.183567e-01 
9.369369e+00 -3.427758e-02 6.060384e-02 1.420856e-01 -1.226321e-01 -1.445156e-01 -1.005738e-02 1.025626e-01 7.187868e-02 1.643532e-03 2.166096e-01 
9.429429e+00 -3.372239e-02 6.035037e-02 1.409287e-01 -1.217275e-01 -1.435701e-01 -1.007505e-02 1.016537e-01 7.143509e-02 1.810747e-03 2.148786e-01 
9.489489e+00 -3.317580e-02 6.009579e-02 1.397811e-01 -1.208296e-01 -1.426304e-01 -1.008994e-02 1.007552e-01 7.099414e-02 1.977043e-03 2.131638e-01 
9.549550e+00 -3.263768e-02 5.984017e-02 1.386429e-01 -1.199385e-01 -1.416965e-01 -1.010215e-02 9.986706e-02 7.055583e-02 2.142372e-03 2.114648e-01 
9.609610e+00 -3.210789e-02 5.958357e-02 1.375140e-01 -1.190541e-01 -1.407683e-01 -1.011181e-02 9.898909e-02 7.012015e-02 2.306688e-03 2.097816e-01 
9.669670e+00 -3.158631e-02 5.932607e-02 1.363942e-01 -1.181763e-01 -1.398457e-01 -1.011902e-02 9.812112e-02 6.968708e-02 2.469949e-03 2.081139e-01 
9.729730e+00 -3.107281e-02 5.906771e-02 1.352836e-01 -1.173050e-01 -1.389289e-01 -1.012388e-02 9.726302e-02 6.925660e-02 2.632115e-03 2.064615e-01 
9.789790e+00 -3.056725e-02 5.880857e-02 1.341821e-01 -1.164403e-01 -1.380176e-01 -1.012649e-02 9.641461e-02 6.882872e-02 2.793148e-03 2.048244e-01 
9.849850e+00 -3.006952e-02 5.854870e-02 1.330895e-01 -1.155820e-01 -1.371120e-01 -1.012694e-02 9.557576e-02 6.840342e-02 2.953013e-03 2.032024e-01 
9.909910e+00 -2.957949e-02 5.828815e-02 1.320059e-01 -1.147300e-01 -1.362120e-01 -1.012532e-02 9.474632e-02 6.798067e-02 3.111676e-03 2.015952e-01 
9.969970e+00 -2.909704e-02 5.802699e-02 1.309311e-01 -1.138844e-01 -1.353175e-01 -1.012173e-02 9.392615e-02 6.756048e-02 3.269104e-03 2.000027e-01 
1.003003e+01 -2.862204e-02 5.776526e-02 1.298651e-01 -1.130451e-01 -1.344285e-01 -1.011625e-02 9.311511e-02 6.714283e-02 3.425270e-03 1.984248e-01 
1.009009e+01 -2.815439e-02 5.750303e-02 1.288078e-01 -1.122119e-01 -1.335451e-01 -1.010896e-02 9.231305e-02 6.672770e-02 3.580144e-03 1.968613e-01 
1.015015e+01 -2.769396e-02 5.724033e-02 1.277592e-01 -1.113850e-01 -1.326671e-01 -1.009993e-02 9.151985e-02 6.631509e-02 3.733702e-03 1.953121e-01 
1.021021e+01 -2.724065e-02 5.697722e-02 1.267192e-01 -1.105641e-01 -1.317947e-01 -1.008925e-02 9.073538e-02 6.590497e-02 3.885918e-03 1.937769e-01 
1.027027e+01 -2.679432e-02 5.671374e-02 1.256877e-01 -1.097493e-01 -1.309276e-01 -1.007699e-02 8.995949e-02 6.549733e-02 4.036769e-03 1.922557e-01 
1.033033e+01 -2.635489e-02 5.644996e-02 1.246647e-01 -1.089405e-01 -1.300659e-01 -1.006321e-02 8.919207e-02 6.509217e-02 4.186236e-03 1.907483e-01 
1.039039e+01 -2.592223e-02 5.618589e-02 1.236500e-01 -1.081377e-01 -1.292096e-01 -1.004798e-02 8.843299e-02 6.468946e-02 4.334298e-03 1.892546e-01 
1.045045e+01 -2.549624e-02 5.592161e-02 1.226437e-01 -1.073407e-01 -1.283587e-01 -1.003137e-02 8.768212e-02 6.428920e-02 4.480936e-03 1.877743e-01 
1.051051e+01 -2.507681e-02 5.565714e-02 1.216457e-01 -1.065496e-01 -1.275131e-01 -1.001345e-02 8.693936e-02 6.389137e-02 4.626134e-03 1.863074e-01 
1.057057e+01 -2.466384e-02 5.539252e-02 1.206558e-01 -1.057644e-01 -1.266728e-01 -9.994261e-03 8.620457e-02 6.349595e-02 4.769877e-03 1.848538e-01 
1.063063e+01 -2.425723e-02 5.512781e-02 1.196741e-01 -1.049848e-01 -1.258378e-01 -9.973873e-03 8.547764e-02 6.310293e-02 4.912150e-03 1.834132e-01 
1.069069e+01 -2.385686e-02 5.486303e-02 1.187005e-01 -1.042110e-01 -1.250080e-01 -9.952339e-03 8.475846e-02 6.271229e-02 5.052940e-03 1.819855e-01 
1.075075e+01 -2.346265e-02 5.459822e-02 1.177348e-01 -1.034429e-01 -1.241834e-01 -9.929712e-03 8.404692e-02 6.232403e-02 5.192236e-03 1.805707e-01 
1.081081e+01 -2.307450e-02 5.433343e-02 1.167771e-01 -1.026804e-01 -1.233640e-01 -9.906043e-03 8.334291e-02 6.193813e-02 5.330025e-03 1.791685e-01 
1.087087e+01 -2.269230e-02 5.406869e-02 1.158273e-01 -1.019235e-01 -1.225498e-01 -9.881383e-03 8.264631e-02 6.155457e-02 5.466300e-03 1.777789e-01 
1.093093e+01 -2.231597e-02 5.380403e-02 1.148853e-01 -1.011721e-01 -1.217408e-01 -9.855779e-03 8.195703e-02 6.117335e-02 5.601050e-03 1.764016e-01 
1.099099e+01 -2.194541e-02 5.353949e-02 1.139511e-01 -1.004263e-01 -1.209368e-01 -9.829276e-03 8.127495e-02 6.079443e-02 5.734268e-03 1.750367e-01 
1.105105e+01 -2.158052e-02 5.327510e-02 1.130246e-01 -9.968582e-02 -1.201380e-01 -9.801919e-03 8.059999e-02 6.041782e-02 5.865948e-03 1.736839e-01 
1.111111e+01 -2.122123e-02 5.301089e-02 1.121057e-01 -9.895081e-02 -1.193442e-01 -9.773750e-03 7.993203e-02 6.004350e-02 5.996083e-03 1.723430e-01 
1.117117e+01 -2.086742e-02 5.274689e-02 1.111943e-01 -9.822117e-02 -1.185554e-01 -9.744810e-03 7.927098e-02 5.967145e-02 6.124668e-03 1.710141e-01 
1.123123e+01 -2.051903e-02 5.248314e-02 1.102905e-01 -9.749685e-02 -1.177717e-01 -9.715138e-03 7.861675e-02 5.930166e-02 6.251699e-03 1.696970e-01 
1.129129e+01 -2.017597e-02 5.221966e-02 1.093942e-01 -9.677783e-02 -1.169929e-01 -9.684771e-03 7.796923e-02 5.893412e-02 6.377173e-03 1.683914e-01 
1.135135e+01 -1.983814e-02 5.195648e-02 1.085052e-01 -9.606405e-02 -1.162191e-01 -9.653747e-03 7.732834e-02 5.856881e-02 6.501087e-03 1.670975e-01 
1.141141e+01 -1.950546e-02 5.169362e-02 1.076236e-01 -9.535549e-02 -1.154502e-01 -9.622100e-03 7.669398e-02 5.820572e-02 6.623438e-03 1.658149e-01 
1.147147e+01 -1.917786e-02 5.143112e-02 1.067492e-01 -9.465210e-02 -1.146862e-01 -9.589863e-03 7.606607e-02 5.784483e-02 6.744226e-03 1.645436e-01 
1.153153e+01 -1.885525e-02 5.116900e-02 1.058821e-01 -9.395384e-02 -1.139271e-01 -9.557069e-03 7.544451e-02 5.748613e-02 6.863449e-03 1.632834e-01 
1.159159e+01 -1.853755e-02 5.090729e-02 1.050221e-01 -9.326067e-02 -1.131729e-01 -9.523749e-03 7.482922e-02 5.712962e-02 6.981109e-03 1.620343e-01 
1.165165e+01 -1.822468e-02 5.064601e-02 1.041692e-01 -9.257257e-02 -1.124234e-01 -9.489933e-03 7.422012e-02 5.677526e-02 7.097205e-03 1.607962e-01 
1.171171e+01 -1.791657e-02 5.038517e-02 1.033234e-01 -9.188949e-02 -1.116788e-01 -9.455649e-03 7.361712e-02 5.642306e-02 7.211738e-03 1.595688e-01 
1.177177e+01 -1.761314e-02 5.012482e-02 1.024845e-01 -9.121139e-02 -1.109389e-01 -9.420925e-03 7.302013e-02 5.607299e-02 7.324711e-03 1.583522e-01 
1.183183e+01 -1.731432e-02 4.986496e-02 1.016526e-01 -9.053823e-02 -1.102038e-01 -9.385787e-03 7.242909e-02 5.572505e-02 7.436124e-03 1.571462e-01 
1.189189e+01 -1.702003e-02 4.960562e-02 1.008275e-01 -8.986999e-02 -1.094734e-01 -9.350262e-03 7.184390e-02 5.537921e-02 7.545982e-03 1.559507e-01 
1.195195e+01 -1.673020e-02 4.934682e-02 1.000093e-01 -8.920663e-02 -1.087477e-01 -9.314373e-03 7.126450e-02 5.503548e-02 7.654288e-03 1.547655e-01 
1.201201e+01 -1.644475e-02 4.908858e-02 9.919783e-02 -8.854811e-02 -1.080267e-01 -9.278143e-03 7.069080e-02 5.469383e-02 7.761044e-03 1.535907e-01 
1.207207e+01 -1.616363e-02 4.883091e-02 9.839305e-02 -8.789439e-02 -1.073103e-01 -9.241597e-03 7.012273e-02 5.435425e-02 7.866255e-03 1.524260e-01 
1.213213e+01 -1.588676e-02 4.857385e-02 9.759492e-02 -8.724544e-02 -1.065985e-01 -9.204755e-03 6.956022e-02 5.401674e-02 7.969926e-03 1.512714e-01 
1.219219e+01 -1.561408e-02 4.831740e-02 9.680339e-02 -8.660124e-02 -1.058913e-01 -9.167637e-03 6.900319e-02 5.368126e-02 8.072062e-03 1.501268e-01 
1.225225e+01 -1.534551e-02 4.806158e-02 9.601840e-02 -8.596173e-02 -1.051886e-01 -9.130265e-03 6.845157e-02 5.334783e-02 8.172667e-03 1.489920e-01 
1.231231e+01 -1.508099e-02 4.780641e-02 9.523990e-02 -8.532689e-02 -1.044905e-01 -9.092658e-03 6.790529e-02 5.301641e-02 8.271747e-03 1.478670e-01 
1.237237e+01 -1.482046e-02 4.755191e-02 9.446783e-02 -8.469670e-02 -1.037969e-01 -9.054833e-03 6.736429e-02 5.268700e-02 8.369309e-03 1.467517e-01 
1.243243e+01 -1.456386e-02 4.729809e-02 9.370214e-02 -8.407110e-02 -1.031078e-01 -9.016809e-03 6.682850e-02 5.235959e-02 8.465359e-03 1.456459e-01 
1.249249e+01 -1.431111e-02 4.704497e-02 9.294278e-02 -8.345007e-02 -1.024232e-01 -8.978603e-03 6.629784e-02 5.203416e-02 8.559903e-03 1.445497e-01 
1.255255e+01 -1.406217e-02 4.679255e-02 9.218969e-02 -8.283358e-02 -1.017430e-01 -8.940231e-03 6.577226e-02 5.171071e-02 8.652948e-03 1.434628e-01 
1.261261e+01 -1.381698e-02 4.654087e-02 9.144283e-02 -8.222160e-02 -1.010672e-01 -8.901708e-03 6.525168e-02 5.138922e-02 8.744502e-03 1.423852e-01 
1.267267e+01 -1.357546e-02 4.628992e-02 9.070214e-02 -8.161409e-02 -1.003957e-01 -8.863050e-03 6.473606e-02 5.106967e-02 8.834572e-03 1.413168e-01 
1.273273e+01 -1.333757e-02 4.603973e-02 8.996757e-02 -8.101102e-02 -9.972864e-02 -8.824272e-03 6.422531e-02 5.075206e-02 8.923165e-03 1.402575e-01 
1.279279e+01 -1.310325e-02 4.579029e-02 8.923908e-02 -8.041237e-02 -9.906589e-02 -8.785387e-03 6.371939e-02 5.043638e-02 9.010290e-03 1.392072e-01 
1.285285e+01 -1.287243e-02 4.554164e-02 8.851660e-02 -7.981809e-02 -9.840744e-02 -8.746408e-03 6.321824e-02 5.012260e-02 9.095955e-03 1.381658e-01 
1.291291e+01 -1.264508e-02 4.529378e-02 8.780009e-02 -7.922816e-02 -9.775328e-02 -8.707348e-03 6.272178e-02 4.981073e-02 9.180168e-03 1.371332e-01 
1.297297e+01 -1.242112e-02 4.504671e-02 8.708950e-02 -7.864255e-02 -9.710336e-02 -8.668219e-03 6.222997e-02 4.950075e-02 9.262937e-03 1.361095e-01 
1.303303e+01 -1.220052e-02 4.480046e-02 8.638479e-02 -7.806122e-02 -9.645768e-02 -8.629034e-03 6.174275e-02 4.919265e-02 9.344273e-03 1.350943e-01 
1.309309e+01 -1.198321e-02 4.455503e-02 8.568590e-02 -7.748416e-02 -9.581619e-02 -8.589802e-03 6.126006e-02 4.888641e-02 9.424183e-03 1.340878e-01 
1.315315e+01 -1.176914e-02 4.431043e-02 8.499278e-02 -7.691131e-02 -9.517889e-02 -8.550536e-03 6.078185e-02 4.858203e-02 9.502677e-03 1.330897e-01 
1.321321e+01 -1.155827e-02 4.406667e-02 8.430538e-02 -7.634267e-02 -9.454574e-02 -8.511245e-03 6.030806e-02 4.827950e-02 9.579764e-03 1.321000e-01 
1.327327e+01 -1.135055e-02 4.382377e-02 8.362367e-02 -7.577819e-02 -9.391671e-02 -8.471939e-03 5.983864e-02 4.797880e-02 9.655453e-03 1.311187e-01 
1.333333e+01 -1.114592e-02 4.358172e-02 8.294758e-02 -7.521786e-02 -9.329179e-02 -8.432628e-03 5.937353e-02 4.767992e-02 9.729755e-03 1.301456e-01 
1.339339e+01 -1.094433e-02 4.334054e-02 8.227708e-02 -7.466163e-02 -9.267095e-02 -8.393320e-03 5.891269e-02 4.738285e-02 9.802678e-03 1.291807e-01 
1.345345e+01 -1.074575e-02 4.310024e-02 8.161212e-02 -7.410948e-02 -9.205416e-02 -8.354025e-03 5.845606e-02 4.708758e-02 9.874233e-03 1.282238e-01 
1.351351e+01 -1.055011e-02 4.286082e-02 8.095265e-02 -7.356138e-02 -9.144140e-02 -8.314750e-03 5.800360e-02 4.679411e-02 9.944430e-03 1.272749e-01 
1.357357e+01 -1.035739e-02 4.262229e-02 8.029862e-02 -7.301730e-02 -9.083264e-02 -8.275504e-03 5.755525e-02 4.650241e-02 1.001328e-02 1.263340e-01 
1.363363e+01 -1.016752e-02 4.238466e-02 7.964999e-02 -7.247722e-02 -9.022786e-02 -8.236293e-03 5.711096e-02 4.621248e-02 1.008079e-02 1.254009e-01 
1.369369e+01 -9.980478e-03 4.214793e-02 7.900671e-02 -7.194111e-02 -8.962705e-02 -8.197126e-03 5.667069e-02 4.592431e-02 1.014697e-02 1.244756e-01 
1.375375e+01 -9.796206e-03 4.191212e-02 7.836875e-02 -7.140893e-02 -8.903016e-02 -8.158009e-03 5.623439e-02 4.563789e-02 1.021184e-02 1.235580e-01 
1.381381e+01 -9.614665e-03 4.167723e-02 7.773605e-02 -7.088067e-02 -8.843718e-02 -8.118948e-03 5.580201e-02 4.535321e-02 1.027540e-02 1.226480e-01 
1.387387e+01 -9.435812e-03 4.144326e-02 7.710857e-02 -7.035629e-02 -8.784808e-02 -8.079951e-03 5.537351e-02 4.507025e-02 1.033766e-02 1.217456e-01 
1.393393e+01 -9.259607e-03 4.121022e-02 7.648627e-02 -6.983576e-02 -8.726285e-02 -8.041022e-03 5.494884e-02 4.478902e-02 1.039864e-02 1.208506e-01 
1.399399e+01 -9.086009e-03 4.097811e-02 7.586910e-02 -6.931907e-02 -8.668145e-02 -8.002168e-03 5.452796e-02 4.450948e-02 1.045834e-02 1.199630e-01 
1.405405e+01 -8.914978e-03 4.074694e-02 7.525702e-02 -6.880617e-02 -8.610386e-02 -7.963394e-03 5.411083e-02 4.423165e-02 1.051678e-02 1.190828e-01 
1.411411e+01 -8.746474e-03 4.051672e-02 7.464999e-02 -6.829705e-02 -8.553006e-02 -7.924706e-03 5.369740e-02 4.395550e-02 1.057396e-02 1.182098e-01 
1.417417e+01 -8.580458e-03 4.028745e-02 7.404797e-02 -6.779168e-02 -8.496003e-02 -7.886107e-03 5.328762e-02 4.368103e-02 1.062990e-02 1.173440e-01 
1.423423e+01 -8.416893e-03 4.005913e-02 7.345090e-02 -6.729003e-02 -8.439374e-02 -7.847604e-03 5.288147e-02 4.340823e-02 1.068461e-02 1.164853e-01 
1.429429e+01 -8.255741e-03 3.983176e-02 7.285877e-02 -6.679207e-02 -8.383117e-02 -7.809200e-03 5.247889e-02 4.313709e-02 1.073810e-02 1.156337e-01 
1.435435e+01 -8.096965e-03 3.960536e-02 7.227151e-02 -6.629779e-02 -8.327229e-02 -7.770899e-03 5.207985e-02 4.286759e-02 1.079038e-02 1.147891e-01 
1.441441e+01 -7.940529e-03 3.937992e-02 7.168909e-02 -6.580715e-02 -8.271708e-02 -7.732706e-03 5.168431e-02 4.259974e-02 1.084146e-02 1.139514e-01 
1.447447e+01 -7.786397e-03 3.915545e-02 7.111147e-02 -6.532012e-02 -8.216553e-02 -7.694625e-03 5.129223e-02 4.233351e-02 1.089135e-02 1.131206e-01 
1.453453e+01 -7.634534e-03 3.893196e-02 7.053860e-02 -6.483669e-02 -8.161760e-02 -7.656659e-03 5.090356e-02 4.206890e-02 1.094006e-02 1.122965e-01 
1.459459e+01 -7.484906e-03 3.870943e-02 6.997046e-02 -6.435683e-02 -8.107328e-02 -7.618812e-03 5.051828e-02 4.180590e-02 1.098761e-02 1.114792e-01 
1.465465e+01 -7.337479e-03 3.848788e-02 6.940699e-02 -6.388050e-02 -8.053254e-02 -7.581086e-03 5.013634e-02 4.154450e-02 1.103400e-02 1.106685e-01 
1.471471e+01 -7.192219e-03 3.826731e-02 6.884817e-02 -6.340770e-02 -7.999536e-02 -7.543485e-03 4.975770e-02 4.128470e-02 1.107924e-02 1.098644e-01 
1.477477e+01 -7.049094e-03 3.804772e-02 6.829394e-02 -6.293838e-02 -7.946171e-02 -7.506013e-03 4.938234e-02 4.102648e-02 1.112336e-02 1.090669e-01 
1.483483e+01 -6.908072e-03 3.782911e-02 6.774428e-02 -6.247253e-02 -7.893158e-02 -7.468670e-03 4.901021e-02 4.076983e-02 1.116635e-02 1.082758e-01 
1.489489e+01 -6.769120e-03 3.761149e-02 6.719914e-02 -6.201012e-02 -7.840494e-02 -7.431461e-03 4.864129e-02 4.051474e-02 1.120823e-02 1.074912e-01 
1.495495e+01 -6.632208e-03 3.739486e-02 6.665848e-02 -6.155114e-02 -7.788177e-02 -7.394388e-03 4.827553e-02 4.026121e-02 1.124900e-02 1.067129e-01 
1.501502e+01 -6.497305e-03 3.717921e-02 6.612228e-02 -6.109554e-02 -7.736205e-02 -7.357453e-03 4.791289e-02 4.000922e-02 1.128869e-02 1.059409e-01 
1.507508e+01 -6.364381e-03 3.696455e-02 6.559048e-02 -6.064331e-02 -7.684575e-02 -7.320658e-03 4.755336e-02 3.975878e-02 1.132730e-02 1.051752e-01 
1.513514e+01 -6.233405e-03 3.675088e-02 6.506306e-02 -6.019443e-02 -7.633286e-02 -7.284005e-03 4.719689e-02 3.950986e-02 1.136485e-02 1.044156e-01 
1.519520e+01 -6.104350e-03 3.653821e-02 6.453997e-02 -5.974887e-02 -7.582335e-02 -7.247496e-03 4.684345e-02 3.926246e-02 1.140133e-02 1.036622e-01 
1.525526e+01 -5.977186e-03 3.632652e-02 6.402118e-02 -5.930661e-02 -7.531720e-02 -7.211133e-03 4.649301e-02 3.901657e-02 1.143677e-02 1.029148e-01 
1.531532e+01 -5.851885e-03 3.611583e-02 6.350666e-02 -5.886762e-02 -7.481440e-02 -7.174918e-03 4.614554e-02 3.877218e-02 1.147117e-02 1.021734e-01 
1.537538e+01 -5.728419e-03 3.590613e-02 6.299636e-02 -5.843189e-02 -7.431491e-02 -7.138852e-03 4.580100e-02 3.852929e-02 1.150455e-02 1.014380e-01 
1.543544e+01 -5.606761e-03 3.569742e-02 6.249025e-02 -5.799938e-02 -7.381872e-02 -7.102936e-03 4.545936e-02 3.828788e-02 1.153692e-02 1.007084e-01 
1.549550e+01 -5.486884e-03 3.548971e-02 6.198831e-02 -5.757008e-02 -7.332580e-02 -7.067172e-03 4.512060e-02 3.804795e-02 1.156828e-02 9.998473e-02 
1.555556e+01 -5.368762e-03 3.528299e-02 6.149048e-02 -5.714395e-02 -7.283614e-02 -7.031562e-03 4.478468e-02 3.780949e-02 1.159866e-02 9.926683e-02 
1.561562e+01 -5.252368e-03 3.507727e-02 6.099674e-02 -5.672099e-02 -7.234972e-02 -6.996105e-03 4.445158e-02 3.757248e-02 1.162804e-02 9.855466e-02 
1.567568e+01 -5.137677e-03 3.487254e-02 6.050706e-02 -5.630116e-02 -7.186651e-02 -6.960804e-03 4.412126e-02 3.733693e-02 1.165646e-02 9.784818e-02 
1.573574e+01 -5.024664e-03 3.466880e-02 6.002139e-02 -5.588445e-02 -7.138649e-02 -6.925660e-03 4.379370e-02 3.710282e-02 1.168392e-02 9.714733e-02 
1.579580e+01 -4.913305e-03 3.446605e-02 5.953971e-02 -5.547083e-02 -7.090965e-02 -6.890672e-03 4.346887e-02 3.687015e-02 1.171043e-02 9.645205e-02 
1.585586e+01 -4.803573e-03 3.426430e-02 5.906198e-02 -5.506028e-02 -7.043596e-02 -6.855842e-03 4.314673e-02 3.663890e-02 1.173600e-02 9.576230e-02 
1.591592e+01 -4.695447e-03 3.406354e-02 5.858816e-02 -5.465277e-02 -6.996540e-02 -6.821171e-03 4.282726e-02 3.640906e-02 1.176064e-02 9.507804e-02 
1.597598e+01 -4.588902e-03 3.386377e-02 5.811824e-02 -5.424829e-02 -6.949795e-02 -6.786660e-03 4.251044e-02 3.618064e-02 1.178436e-02 9.439919e-02 
1.603604e+01 -4.483915e-03 3.366498e-02 5.765216e-02 -5.384682e-02 -6.903360e-02 -6.752308e-03 4.219624e-02 3.595362e-02 1.180718e-02 9.372573e-02 
1.609610e+01 -4.380463e-03 3.346719e-02 5.718991e-02 -5.344832e-02 -6.857231e-02 -6.718117e-03 4.188463e-02 3.572800e-02 1.182910e-02 9.305759e-02 
1.615616e+01 -4.278523e-03 3.327039e-02 5.673144e-02 -5.305279e-02 -6.811408e-02 -6.684086e-03 4.157558e-02 3.550376e-02 1.185013e-02 9.239474e-02 
1.621622e+01 -4.178075e-03 3.307457e-02 5.627673e-02 -5.266019e-02 -6.765888e-02 -6.650217e-03 4.126907e-02 3.528090e-02 1.187028e-02 9.173711e-02 
1.627628e+01 -4.079095e-03 3.287973e-02 5.582574e-02 -5.227052e-02 -6.720670e-02 -6.616509e-03 4.096507e-02 3.505941e-02 1.188956e-02 9.108468e-02 
1.633634e+01 -3.981563e-03 3.268588e-02 5.537845e-02 -5.188374e-02 -6.675751e-02 -6.582962e-03 4.066357e-02 3.483928e-02 1.190799e-02 9.043738e-02 
1.639640e+01 -3.885457e-03 3.249301e-02 5.493482e-02 -5.149984e-02 -6.631129e-02 -6.549578e-03 4.036452e-02 3.462050e-02 1.192557e-02 8.979517e-02 
1.645646e+01 -3.790757e-03 3.230112e-02 5.449482e-02 -5.111879e-02 -6.586803e-02 -6.516356e-03 4.006791e-02 3.440308e-02 1.194232e-02 8.915801e-02 
1.651652e+01 -3.697443e-03 3.211021e-02 5.405842e-02 -5.074057e-02 -6.542770e-02 -6.483296e-03 3.977372e-02 3.418699e-02 1.195823e-02 8.852585e-02 
1.657658e+01 -3.605494e-03 3.192028e-02 5.362560e-02 -5.036518e-02 -6.499029e-02 -6.450398e-03 3.948191e-02 3.397223e-02 1.197334e-02 8.789864e-02 
1.663664e+01 -3.514890e-03 3.173132e-02 5.319631e-02 -4.999257e-02 -6.455578e-02 -6.417662e-03 3.919248e-02 3.375880e-02 1.198763e-02 8.727635e-02 
1.669670e+01 -3.425613e-03 3.154334e-02 5.277053e-02 -4.962274e-02 -6.412415e-02 -6.385089e-03 3.890538e-02 3.354668e-02 1.200112e-02 8.665892e-02 
1.675676e+01 -3.337643e-03 3.135633e-02 5.234824e-02 -4.925566e-02 -6.369538e-02 -6.352677e-03 3.862061e-02 3.333587e-02 1.201383e-02 8.604632e-02 
1.681682e+01 -3.250961e-03 3.117028e-02 5.192940e-02 -4.889131e-02 -6.326945e-02 -6.320428e-03 3.833813e-02 3.312636e-02 1.202576e-02 8.543850e-02 
1.687688e+01 -3.165549e-03 3.098520e-02 5.151398e-02 -4.852968e-02 -6.284634e-02 -6.288340e-03 3.805793e-02 3.291814e-02 1.203692e-02 8.483542e-02 
1.693694e+01 -3.081388e-03 3.080109e-02 5.110195e-02 -4.817074e-02 -6.242604e-02 -6.256414e-03 3.777999e-02 3.271121e-02 1.204732e-02 8.423703e-02 
1.699700e+01 -2.998461e-03 3.061794e-02 5.069330e-02 -4.781448e-02 -6.200852e-02 -6.224649e-03 3.750427e-02 3.250556e-02 1.205697e-02 8.364329e-02 
1.705706e+01 -2.916750e-03 3.043575e-02 5.028798e-02 -4.746087e-02 -6.159377e-02 -6.193045e-03 3.723076e-02 3.230118e-02 1.206588e-02 8.305417e-02 
1.711712e+01 -2.836238e-03 3.025452e-02 4.988597e-02 -4.710989e-02 -6.118178e-02 -6.161602e-03 3.695945e-02 3.209807e-02 1.207406e-02 8.246962e-02 
1.717718e+01 -2.756907e-03 3.007424e-02 4.948724e-02 -4.676153e-02 -6.077251e-02 -6.130319e-03 3.669030e-02 3.189621e-02 1.208152e-02 8.188960e-02 
1.723724e+01 -2.678741e-03 2.989491e-02 4.909176e-02 -4.641577e-02 -6.036597e-02 -6.099196e-03 3.642329e-02 3.169560e-02 1.208826e-02 8.131408e-02 
1.729730e+01 -2.601723e-03 2.971654e-02 4.869952e-02 -4.607259e-02 -5.996212e-02 -6.068233e-03 3.615841e-02 3.149623e-02 1.209430e-02 8.074300e-02 
1.735736e+01 -2.525837e-03 2.953911e-02 4.831047e-02 -4.573196e-02 -5.956094e-02 -6.037429e-03 3.589564e-02 3.129810e-02 1.209965e-02 8.017634e-02 
1.741742e+01 -2.451066e-03 2.936263e-02 4.792460e-02 -4.539388e-02 -5.916243e-02 -6.006783e-03 3.563496e-02 3.110120e-02 1.210431e-02 7.961405e-02 
1.747748e+01 -2.377396e-03 2.918709e-02 4.754187e-02 -4.505831e-02 -5.876657e-02 -5.976296e-03 3.537634e-02 3.090551e-02 1.210829e-02 7.905610e-02 
1.753754e+01 -2.304810e-03 2.901249e-02 4.716227e-02 -4.472525e-02 -5.837333e-02 -5.945967e-03 3.511976e-02 3.071104e-02 1.211161e-02 7.850244e-02 
1.759760e+01 -2.233293e-03 2.883882e-02 4.678576e-02 -4.439468e-02 -5.798270e-02 -5.915795e-03 3.486522e-02 3.051778e-02 1.211426e-02 7.795304e-02 
1.765766e+01 -2.162830e-03 2.866609e-02 4.641232e-02 -4.406657e-02 -5.759467e-02 -5.885779e-03 3.461268e-02 3.032572e-02 1.211627e-02 7.740787e-02 
1.771772e+01 -2.093407e-03 2.849429e-02 4.604192e-02 -4.374091e-02 -5.720921e-02 -5.855920e-03 3.436213e-02 3.013485e-02 1.211763e-02 7.686687e-02 
1.777778e+01 -2.025008e-03 2.832341e-02 4.567453e-02 -4.341769e-02 -5.682631e-02 -5.826217e-03 3.411356e-02 2.994516e-02 1.211836e-02 7.633003e-02 
1.783784e+01 -1.957619e-03 2.815346e-02 4.531014e-02 -4.309687e-02 -5.644596e-02 -5.796668e-03 3.386693e-02 2.975666e-02 1.211847e-02 7.579730e-02 
1.789790e+01 -1.891226e-03 2.798443e-02 4.494872e-02 -4.277845e-02 -5.606813e-02 -5.767274e-03 3.362225e-02 2.956932e-02 1.211796e-02 7.526865e-02 
1.795796e+01 -1.825815e-03 2.781632e-02 4.459024e-02 -4.246241e-02 -5.569281e-02 -5.738034e-03 3.337947e-02 2.938316e-02 1.211684e-02 7.474404e-02 
1.801802e+01 -1.761373e-03 2.764913e-02 4.423468e-02 -4.214873e-02 -5.531998e-02 -5.708947e-03 3.313860e-02 2.919815e-02 1.211512e-02 7.422343e-02 
1.807808e+01 -1.697885e-03 2.748285e-02 4.388201e-02 -4.183739e-02 -5.494963e-02 -5.680012e-03 3.289961e-02 2.901429e-02 1.211281e-02 7.370680e-02 
1.813814e+01 -1.635339e-03 2.731747e-02 4.353221e-02 -4.152837e-02 -5.458174e-02 -5.651229e-03 3.266248e-02 2.883158e-02 1.210992e-02 7.319410e-02 
1.819820e+01 -1.573722e-03 2.715301e-02 4.318525e-02 -4.122167e-02 -5.421629e-02 -5.622597e-03 3.242720e-02 2.865000e-02 1.210645e-02 7.268531e-02 
1.825826e+01 -1.513020e-03 2.698944e-02 4.284112e-02 -4.091726e-02 -5.385327e-02 -5.594116e-03 3.219375e-02 2.846956e-02 1.210241e-02 7.218039e-02 
1.831832e+01 -1.453220e-03 2.682678e-02 4.249978e-02 -4.061512e-02 -5.349267e-02 -5.565785e-03 3.196211e-02 2.829024e-02 1.209782e-02 7.167930e-02 
1.837838e+01 -1.394311e-03 2.666501e-02 4.216122e-02 -4.031523e-02 -5.313446e-02 -5.537603e-03 3.173227e-02 2.811204e-02 1.209267e-02 7.118202e-02 
1.843844e+01 -1.336280e-03 2.650413e-02 4.182541e-02 -4.001759e-02 -5.277863e-02 -5.509569e-03 3.150421e-02 2.793496e-02 1.208698e-02 7.068850e-02 
1.849850e+01 -1.279114e-03 2.634414e-02 4.149232e-02 -3.972218e-02 -5.242517e-02 -5.481683e-03 3.127792e-02 2.775898e-02 1.208075e-02 7.019873e-02 
1.855856e+01 -1.222803e-03 2.618504e-02 4.116195e-02 -3.942897e-02 -5.207405e-02 -5.453944e-03 3.105338e-02 2.758409e-02 1.207399e-02 6.971265e-02 
1.861862e+01 -1.167333e-03 2.602682e-02 4.083425e-02 -3.913795e-02 -5.172527e-02 -5.426351e-03 3.083056e-02 2.741030e-02 1.206672e-02 6.923026e-02 
1.867868e+01 -1.112694e-03 2.586948e-02 4.050922e-02 -3.884911e-02 -5.137881e-02 -5.398903e-03 3.060947e-02 2.723760e-02 1.205893e-02 6.875151e-02 
1.873874e+01 -1.058873e-03 2.571301e-02 4.018683e-02 -3.856243e-02 -5.103466e-02 -5.371601e-03 3.039008e-02 2.706598e-02 1.205063e-02 6.827636e-02 
1.879880e+01 -1.005861e-03 2.555742e-02 3.986705e-02 -3.827789e-02 -5.069279e-02 -5.344442e-03 3.017237e-02 2.689543e-02 1.204184e-02 6.780480e-02 
1.885886e+01 -9.536447e-04 2.540269e-02 3.954987e-02 -3.799548e-02 -5.035319e-02 -5.317427e-03 2.995634e-02 2.672595e-02 1.203255e-02 6.733679e-02 
1.891892e+01 -9.022144e-04 2.524883e-02 3.923526e-02 -3.771518e-02 -5.001585e-02 -5.290554e-03 2.974196e-02 2.655752e-02 1.202278e-02 6.687230e-02 
1.897898e+01 -8.515590e-04 2.509583e-02 3.892320e-02 -3.743697e-02 -4.968076e-02 -5.263822e-03 2.952923e-02 2.639016e-02 1.201254e-02 6.641131e-02 
1.903904e+01 -8.016679e-04 2.494369e-02 3.861367e-02 -3.716085e-02 -4.934790e-02 -5.237232e-03 2.931812e-02 2.622384e-02 1.200182e-02 6.595377e-02 
1.909910e+01 -7.525307e-04 2.479241e-02 3.830665e-02 -3.688679e-02 -4.901725e-02 -5.210782e-03 2.910863e-02 2.605856e-02 1.199065e-02 6.549966e-02 
1.915916e+01 -7.041371e-04 2.464197e-02 3.800212e-02 -3.661478e-02 -4.868880e-02 -5.184471e-03 2.890074e-02 2.589432e-02 1.197901e-02 6.504896e-02 
1.921922e+01 -6.564769e-04 2.449238e-02 3.770006e-02 -3.634481e-02 -4.836253e-02 -5.158299e-03 2.869443e-02 2.573111e-02 1.196693e-02 6.460162e-02 
1.927928e+01 -6.095402e-04 2.434364e-02 3.740045e-02 -3.607685e-02 -4.803843e-02 -5.132265e-03 2.848969e-02 2.556892e-02 1.195441e-02 6.415764e-02 
1.933934e+01 -5.633171e-04 2.419574e-02 3.710326e-02 -3.581090e-02 -4.771650e-02 -5.106368e-03 2.828651e-02 2.540776e-02 1.194145e-02 6.371697e-02 
1.939940e+01 -5.177979e-04 2.404867e-02 3.680848e-02 -3.554694e-02 -4.739670e-02 -5.080608e-03 2.808488e-02 2.524760e-02 1.192806e-02 6.327959e-02 
1.945946e+01 -4.729731e-04 2.390243e-02 3.651608e-02 -3.528495e-02 -4.707903e-02 -5.054983e-03 2.788477e-02 2.508845e-02 1.191426e-02 6.284547e-02 
1.951952e+01 -4.288332e-04 2.375703e-02 3.622606e-02 -3.502492e-02 -4.676348e-02 -5.029492e-03 2.768619e-02 2.493030e-02 1.190003e-02 6.241459e-02 
1.957958e+01 -3.853690e-04 2.361245e-02 3.593838e-02 -3.476684e-02 -4.645002e-02 -5.004136e-03 2.748911e-02 2.477314e-02 1.188540e-02 6.198691e-02 
1.963964e+01 -3.425713e-04 2.346869e-02 3.565303e-02 -3.451069e-02 -4.613865e-02 -4.978913e-03 2.729351e-02 2.461697e-02 1.187037e-02 6.156242e-02 
1.969970e+01 -3.004312e-04 2.332575e-02 3.536999e-02 -3.425645e-02 -4.582936e-02 -4.953822e-03 2.709940e-02 2.446178e-02 1.185494e-02 6.114108e-02 
1.975976e+01 -2.589397e-04 2.318363e-02 3.508923e-02 -3.400412e-02 -4.552212e-02 -4.928863e-03 2.690676e-02 2.430757e-02 1.183912e-02 6.072286e-02 
1.981982e+01 -2.180880e-04 2.304232e-02 3.481075e-02 -3.375368e-02 -4.521693e-02 -4.904035e-03 2.671556e-02 2.415433e-02 1.182292e-02 6.030775e-02 
1.987988e+01 -1.778677e-04 2.290181e-02 3.453452e-02 -3.350510e-02 -4.491377e-02 -4.879337e-03 2.652581e-02 2.400205e-02 1.180635e-02 5.989571e-02 
1.993994e+01 -1.382701e-04 2.276211e-02 3.426052e-02 -3.325839e-02 -4.461263e-02 -4.854768e-03 2.633748e-02 2.385073e-02 1.178940e-02 5.948672e-02 
2.000000e+01 -9.928690e-05 2.262320e-02 3.398874e-02 -3.301353e-02 -4.431350e-02 -4.830328e-03 2.615057e-02 2.370036e-02 1.177209e-02 5.908076e-02 
2.006006e+01 -6.090986e-05 2.248510e-02 3.371915e-02 -3.277049e-02 -4.401635e-02 -4.806016e-03 2.596507e-02 2.355095e-02 1.175442e-02 5.867779e-02 
2.012012e+01 -2.313084e-05 2.234779e-02 3.345174e-02 -3.252928e-02 -4.372119e-02 -4.781831e-03 2.578096e-02 2.340247e-02 1.173640e-02 5.827780e-02 
2.018018e+01 1.405819e-05 2.221126e-02 3.318649e-02 -3.228986e-02 -4.342799e-02 -4.757772e-03 2.559822e-02 2.325493e-02 1.171803e-02 5.788076e-02 
2.024024e+01 5.066513e-05 2.207552e-02 3.292338e-02 -3.205224e-02 -4.313674e-02 -4.733839e-03 2.541686e-02 2.310832e-02 1.169932e-02 5.748665e-02 
2.030030e+01 8.669777e-05 2.194056e-02 3.266240e-02 -3.181640e-02 -4.284743e-02 -4.710030e-03 2.523685e-02 2.296263e-02 1.168027e-02 5.709543e-02 
2.036036e+01 1.221638e-04 2.180638e-02 3.240352e-02 -3.158233e-02 -4.256005e-02 -4.686345e-03 2.505819e-02 2.281787e-02 1.166090e-02 5.670710e-02 
2.042042e+01 1.570707e-04 2.167298e-02 3.214673e-02 -3.135000e-02 -4.227459e-02 -4.662784e-03 2.488087e-02 2.267401e-02 1.164120e-02 5.632162e-02 
2.048048e+01 1.914261e-04 2.154034e-02 3.189202e-02 -3.111941e-02 -4.199102e-02 -4.639345e-03 2.470486e-02 2.253107e-02 1.162119e-02 5.593897e-02 
2.054054e+01 2.252372e-04 2.140848e-02 3.163936e-02 -3.089055e-02 -4.170935e-02 -4.616028e-03 2.453017e-02 2.238903e-02 1.160086e-02 5.555912e-02 
2.060060e+01 2.585114e-04 2.127737e-02 3.138874e-02 -3.066340e-02 -4.142955e-02 -4.592832e-03 2.435678e-02 2.224788e-02 1.158022e-02 5.518206e-02 
2.066066e+01 2.912557e-04 2.114703e-02 3.114013e-02 -3.043795e-02 -4.115161e-02 -4.569756e-03 2.418468e-02 2.210763e-02 1.155929e-02 5.480776e-02 
2.072072e+01 3.234772e-04 2.101744e-02 3.089354e-02 -3.021418e-02 -4.087553e-02 -4.546800e-03 2.401386e-02 2.196826e-02 1.153806e-02 5.443620e-02 
2.078078e+01 3.551829e-04 2.088860e-02 3.064893e-02 -2.999209e-02 -4.060129e-02 -4.523963e-03 2.384431e-02 2.182977e-02 1.151653e-02 5.406736e-02 
2.084084e+01 3.863796e-04 2.076051e-02 3.040629e-02 -2.977166e-02 -4.032887e-02 -4.501243e-03 2.367601e-02 2.169216e-02 1.149473e-02 5.370121e-02 
2.090090e+01 4.170741e-04 2.063317e-02 3.016561e-02 -2.955288e-02 -4.005827e-02 -4.478641e-03 2.350897e-02 2.155542e-02 1.147264e-02 5.333774e-02 
2.096096e+01 4.472729e-04 2.050656e-02 2.992687e-02 -2.933574e-02 -3.978948e-02 -4.456156e-03 2.334316e-02 2.141955e-02 1.145027e-02 5.297691e-02 
2.102102e+01 4.769828e-04 2.038070e-02 2.969004e-02 -2.912022e-02 -3.952247e-02 -4.433786e-03 2.317858e-02 2.128453e-02 1.142764e-02 5.261871e-02 
2.108108e+01 5.062102e-04 2.025557e-02 2.945513e-02 -2.890631e-02 -3.925725e-02 -4.411532e-03 2.301521e-02 2.115037e-02 1.140474e-02 5.226312e-02 
2.114114e+01 5.349614e-04 2.013116e-02 2.922211e-02 -2.869400e-02 -3.899379e-02 -4.389392e-03 2.285306e-02 2.101706e-02 1.138158e-02 5.191012e-02 
2.120120e+01 5.632428e-04 2.000749e-02 2.899096e-02 -2.848328e-02 -3.873209e-02 -4.367366e-03 2.269210e-02 2.088459e-02 1.135817e-02 5.155968e-02 
2.126126e+01 5.910605e-04 1.988454e-02 2.876168e-02 -2.827414e-02 -3.847213e-02 -4.345453e-03 2.253233e-02 2.075296e-02 1.133451e-02 5.121178e-02 
2.132132e+01 6.184207e-04 1.976230e-02 2.853424e-02 -2.806656e-02 -3.821391e-02 -4.323653e-03 2.237373e-02 2.062217e-02 1.131060e-02 5.086641e-02 
2.138138e+01 6.453294e-04 1.964079e-02 2.830863e-02 -2.786053e-02 -3.795741e-02 -4.301964e-03 2.221631e-02 2.049220e-02 1.128645e-02 5.052355e-02 
2.144144e+01 6.717927e-04 1.951998e-02 2.808483e-02 -2.765605e-02 -3.770262e-02 -4.280386e-03 2.206004e-02 2.036306e-02 1.126206e-02 5.018317e-02 
2.150150e+01 6.978162e-04 1.939988e-02 2.786284e-02 -2.745309e-02 -3.744952e-02 -4.258918e-03 2.190492e-02 2.023473e-02 1.123744e-02 4.984525e-02 
2.156156e+01 7.234059e-04 1.928049e-02 2.764263e-02 -2.725165e-02 -3.719812e-02 -4.237560e-03 2.175094e-02 2.010722e-02 1.121260e-02 4.950977e-02 
2.162162e+01 7.485675e-04 1.916180e-02 2.742419e-02 -2.705172e-02 -3.694839e-02 -4.216311e-03 2.159810e-02 1.998052e-02 1.118753e-02 4.917672e-02 
2.168168e+01 7.733066e-04 1.904381e-02 2.720750e-02 -2.685328e-02 -3.670033e-02 -4.195171e-03 2.144637e-02 1.985462e-02 1.116225e-02 4.884607e-02 
2.174174e+01 7.976287e-04 1.892651e-02 2.699256e-02 -2.665632e-02 -3.645392e-02 -4.174138e-03 2.129576e-02 1.972952e-02 1.113675e-02 4.851781e-02 
2.180180e+01 8.215393e-04 1.880990e-02 2.677935e-02 -2.646084e-02 -3.620915e-02 -4.153211e-03 2.114625e-02 1.960521e-02 1.111105e-02 4.819192e-02 
2.186186e+01 8.450439e-04 1.869397e-02 2.656784e-02 -2.626682e-02 -3.596602e-02 -4.132392e-03 2.099783e-02 1.948170e-02 1.108513e-02 4.786837e-02 
2.192192e+01 8.681478e-04 1.857873e-02 2.635804e-02 -2.607425e-02 -3.572451e-02 -4.111678e-03 2.085050e-02 1.935896e-02 1.105902e-02 4.754715e-02 
2.198198e+01 8.908562e-04 1.846417e-02 2.614992e-02 -2.588312e-02 -3.548461e-02 -4.091068e-03 2.070425e-02 1.923701e-02 1.103272e-02 4.722824e-02 
2.204204e+01 9.131743e-04 1.835029e-02 2.594347e-02 -2.569341e-02 -3.524631e-02 -4.070564e-03 2.055906e-02 1.911583e-02 1.100622e-02 4.691162e-02 
2.210210e+01 9.351073e-04 1.823708e-02 2.573868e-02 -2.550513e-02 -3.500960e-02 -4.050163e-03 2.041494e-02 1.899542e-02 1.097953e-02 4.659728e-02 
2.216216e+01 9.566601e-04 1.812454e-02 2.553554e-02 -2.531825e-02 -3.477448e-02 -4.029865e-03 2.027186e-02 1.887578e-02 1.095266e-02 4.628519e-02 
2.222222e+01 9.778379e-04 1.801266e-02 2.533402e-02 -2.513277e-02 -3.454091e-02 -4.009669e-03 2.012983e-02 1.875689e-02 1.092562e-02 4.597533e-02 
2.228228e+01 9.986454e-04 1.790145e-02 2.513412e-02 -2.494867e-02 -3.430891e-02 -3.989576e-03 1.998884e-02 1.863876e-02 1.089839e-02 4.566770e-02 
2.234234e+01 1.019088e-03 1.779090e-02 2.493583e-02 -2.476595e-02 -3.407846e-02 -3.969583e-03 1.984887e-02 1.852138e-02 1.087100e-02 4.536227e-02 
2.240240e+01 1.039169e-03 1.768100e-02 2.473912e-02 -2.458459e-02 -3.384954e-02 -3.949692e-03 1.970992e-02 1.840475e-02 1.084343e-02 4.505902e-02 
2.246246e+01 1.058895e-03 1.757175e-02 2.454399e-02 -2.440459e-02 -3.362215e-02 -3.929900e-03 1.957198e-02 1.828886e-02 1.081571e-02 4.475794e-02 
2.252252e+01 1.078269e-03 1.746315e-02 2.435043e-02 -2.422594e-02 -3.339628e-02 -3.910207e-03 1.943504e-02 1.817371e-02 1.078782e-02 4.445901e-02 
2.258258e+01 1.097297e-03 1.735519e-02 2.415842e-02 -2.404861e-02 -3.317192e-02 -3.890614e-03 1.929909e-02 1.805928e-02 1.075978e-02 4.416222e-02 
2.264264e+01 1.115983e-03 1.724788e-02 2.396795e-02 -2.387262e-02 -3.294905e-02 -3.871118e-03 1.916414e-02 1.794559e-02 1.073158e-02 4.386754e-02 
2.270270e+01 1.134332e-03 1.714120e-02 2.377900e-02 -2.369793e-02 -3.272768e-02 -3.851721e-03 1.903016e-02 1.783262e-02 1.070324e-02 4.357496e-02 
2.276276e+01 1.152347e-03 1.703516e-02 2.359157e-02 -2.352455e-02 -3.250778e-02 -3.832420e-03 1.889715e-02 1.772037e-02 1.067475e-02 4.328446e-02 
2.282282e+01 1.170033e-03 1.692975e-02 2.340564e-02 -2.335247e-02 -3.228934e-02 -3.813216e-03 1.876510e-02 1.760883e-02 1.064612e-02 4.299603e-02 
2.288288e+01 1.187395e-03 1.682497e-02 2.322120e-02 -2.318167e-02 -3.207237e-02 -3.794107e-03 1.863401e-02 1.749800e-02 1.061735e-02 4.270965e-02 
2.294294e+01 1.204436e-03 1.672081e-02 2.303823e-02 -2.301214e-02 -3.185684e-02 -3.775094e-03 1.850387e-02 1.738788e-02 1.058845e-02 4.242530e-02 
2.300300e+01 1.221162e-03 1.661727e-02 2.285674e-02 -2.284388e-02 -3.164276e-02 -3.756176e-03 1.837467e-02 1.727845e-02 1.055941e-02 4.214298e-02 
2.306306e+01 1.237575e-03 1.651435e-02 2.267669e-02 -2.267688e-02 -3.143010e-02 -3.737351e-03 1.824640e-02 1.716973e-02 1.053025e-02 4.186265e-02 
2.312312e+01 1.253681e-03 1.641205e-02 2.249808e-02 -2.251112e-02 -3.121887e-02 -3.718621e-03 1.811906e-02 1.706170e-02 1.050097e-02 4.158431e-02 
2.318318e+01 1.269483e-03 1.631035e-02 2.232091e-02 -2.234660e-02 -3.100904e-02 -3.699983e-03 1.799264e-02 1.695435e-02 1.047156e-02 4.130795e-02 
2.324324e+01 1.284985e-03 1.620927e-02 2.214515e-02 -2.218331e-02 -3.080062e-02 -3.681438e-03 1.786713e-02 1.684769e-02 1.044204e-02 4.103354e-02 
2.330330e+01 1.300190e-03 1.610878e-02 2.197080e-02 -2.202124e-02 -3.059358e-02 -3.662985e-03 1.774252e-02 1.674171e-02 1.041240e-02 4.076107e-02 
2.336336e+01 1.315104e-03 1.600890e-02 2.179784e-02 -2.186037e-02 -3.038794e-02 -3.644623e-03 1.761881e-02 1.663640e-02 1.038266e-02 4.049052e-02 
2.342342e+01 1.329730e-03 1.590962e-02 2.162627e-02 -2.170070e-02 -3.018366e-02 -3.626352e-03 1.749600e-02 1.653176e-02 1.035280e-02 4.022189e-02 
2.348348e+01 1.344071e-03 1.581093e-02 2.145607e-02 -2.154223e-02 -2.998075e-02 -3.608172e-03 1.737406e-02 1.642779e-02 1.032284e-02 3.995516e-02 
2.354354e+01 1.358131e-03 1.571283e-02 2.128723e-02 -2.138494e-02 -2.977919e-02 -3.590081e-03 1.725300e-02 1.632448e-02 1.029278e-02 3.969030e-02 
2.360360e+01 1.371914e-03 1.561532e-02 2.111973e-02 -2.122882e-02 -2.957898e-02 -3.572079e-03 1.713282e-02 1.622183e-02 1.026262e-02 3.942731e-02 
2.366366e+01 1.385424e-03 1.551839e-02 2.095358e-02 -2.107386e-02 -2.938011e-02 -3.554167e-03 1.701349e-02 1.611984e-02 1.023236e-02 3.916618e-02 
2.372372e+01 1.398663e-03 1.542205e-02 2.078876e-02 -2.092006e-02 -2.918257e-02 -3.536342e-03 1.689503e-02 1.601849e-02 1.020201e-02 3.890688e-02 
2.378378e+01 1.411636e-03 1.532628e-02 2.062525e-02 -2.076741e-02 -2.898635e-02 -3.518606e-03 1.677741e-02 1.591779e-02 1.017157e-02 3.864940e-02 
2.384384e+01 1.424347e-03 1.523109e-02 2.046305e-02 -2.061589e-02 -2.879144e-02 -3.500956e-03 1.666064e-02 1.581774e-02 1.014105e-02 3.839374e-02 
2.390390e+01 1.436798e-03 1.513647e-02 2.030214e-02 -2.046550e-02 -2.859783e-02 -3.483393e-03 1.654470e-02 1.571832e-02 1.011044e-02 3.813987e-02 
2.396396e+01 1.448992e-03 1.504242e-02 2.014252e-02 -2.031624e-02 -2.840551e-02 -3.465917e-03 1.642959e-02 1.561953e-02 1.007975e-02 3.788778e-02 
2.402402e+01 1.460935e-03 1.494894e-02 1.998417e-02 -2.016808e-02 -2.821448e-02 -3.448526e-03 1.631531e-02 1.552137e-02 1.004899e-02 3.763746e-02 
2.408408e+01 1.472627e-03 1.485601e-02 1.982709e-02 -2.002103e-02 -2.802473e-02 -3.431221e-03 1.620185e-02 1.542384e-02 1.001814e-02 3.738890e-02 
2.414414e+01 1.484074e-03 1.476365e-02 1.967126e-02 -1.987508e-02 -2.783624e-02 -3.414000e-03 1.608920e-02 1.532694e-02 9.987228e-03 3.714207e-02 
2.420420e+01 1.495277e-03 1.467184e-02 1.951668e-02 -1.973021e-02 -2.764902e-02 -3.396864e-03 1.597735e-02 1.523064e-02 9.956243e-03 3.689698e-02 
2.426426e+01 1.506241e-03 1.458059e-02 1.936332e-02 -1.958642e-02 -2.746305e-02 -3.379811e-03 1.586631e-02 1.513497e-02 9.925191e-03 3.665360e-02 
2.432432e+01 1.516969e-03 1.448988e-02 1.921120e-02 -1.944371e-02 -2.727832e-02 -3.362842e-03 1.575605e-02 1.503990e-02 9.894074e-03 3.641192e-02 
2.438438e+01 1.527462e-03 1.439973e-02 1.906028e-02 -1.930205e-02 -2.709482e-02 -3.345955e-03 1.564659e-02 1.494544e-02 9.862895e-03 3.617193e-02 
2.444444e+01 1.537726e-03 1.431011e-02 1.891057e-02 -1.916145e-02 -2.691255e-02 -3.329151e-03 1.553790e-02 1.485158e-02 9.831657e-03 3.593361e-02 
2.450450e+01 1.547762e-03 1.422104e-02 1.876205e-02 -1.902190e-02 -2.673151e-02 -3.312429e-03 1.542999e-02 1.475832e-02 9.800361e-03 3.569696e-02 
2.456456e+01 1.557573e-03 1.413251e-02 1.861472e-02 -1.888338e-02 -2.655167e-02 -3.295788e-03 1.532285e-02 1.466566e-02 9.769011e-03 3.546195e-02 
2.462462e+01 1.567163e-03 1.404451e-02 1.846856e-02 -1.874590e-02 -2.637303e-02 -3.279229e-03 1.521647e-02 1.457359e-02 9.737609e-03 3.522859e-02 
2.468468e+01 1.576535e-03 1.395704e-02 1.832357e-02 -1.860944e-02 -2.619559e-02 -3.262750e-03 1.511086e-02 1.448210e-02 9.706158e-03 3.499685e-02 
2.474474e+01 1.585691e-03 1.387010e-02 1.817973e-02 -1.847399e-02 -2.601933e-02 -3.246351e-03 1.500599e-02 1.439120e-02 9.674659e-03 3.476672e-02 
2.480480e+01 1.594634e-03 1.378368e-02 1.803704e-02 -1.833955e-02 -2.584426e-02 -3.230031e-03 1.490187e-02 1.430088e-02 9.643116e-03 3.453819e-02 
2.486486e+01 1.603367e-03 1.369779e-02 1.789549e-02 -1.820611e-02 -2.567035e-02 -3.213791e-03 1.479849e-02 1.421113e-02 9.611530e-03 3.431125e-02 
2.492492e+01 1.611893e-03 1.361242e-02 1.775506e-02 -1.807367e-02 -2.549761e-02 -3.197630e-03 1.469584e-02 1.412196e-02 9.579903e-03 3.408589e-02 
2.498498e+01 1.620214e-03 1.352757e-02 1.761575e-02 -1.794221e-02 -2.532603e-02 -3.181547e-03 1.459393e-02 1.403335e-02 9.548239e-03 3.386209e-02 
2.504505e+01 1.628334e-03 1.344322e-02 1.747755e-02 -1.781173e-02 -2.515559e-02 -3.165542e-03 1.449274e-02 1.394531e-02 9.516539e-03 3.363984e-02 
2.510511e+01 1.636254e-03 1.335939e-02 1.734045e-02 -1.768221e-02 -2.498629e-02 -3.149615e-03 1.439227e-02 1.385783e-02 9.484805e-03 3.341913e-02 
2.516517e+01 1.643978e-03 1.327607e-02 1.720445e-02 -1.755366e-02 -2.481812e-02 -3.133764e-03 1.429251e-02 1.377091e-02 9.453040e-03 3.319996e-02 
2.522523e+01 1.651508e-03 1.319326e-02 1.706952e-02 -1.742607e-02 -2.465108e-02 -3.117991e-03 1.419346e-02 1.368455e-02 9.421246e-03 3.298230e-02 
2.528529e+01 1.658846e-03 1.311094e-02 1.693567e-02 -1.729942e-02 -2.448516e-02 -3.102293e-03 1.409511e-02 1.359873e-02 9.389425e-03 3.276614e-02 
2.534535e+01 1.665996e-03 1.302913e-02 1.680288e-02 -1.717372e-02 -2.432035e-02 -3.086671e-03 1.399746e-02 1.351347e-02 9.357578e-03 3.255148e-02 
2.540541e+01 1.672959e-03 1.294781e-02 1.667116e-02 -1.704894e-02 -2.415664e-02 -3.071125e-03 1.390050e-02 1.342874e-02 9.325709e-03 3.233831e-02 
2.546547e+01 1.679739e-03 1.286698e-02 1.654047e-02 -1.692510e-02 -2.399403e-02 -3.055654e-03 1.380423e-02 1.334456e-02 9.293819e-03 3.212660e-02 
2.552553e+01 1.686337e-03 1.278665e-02 1.641083e-02 -1.680218e-02 -2.383250e-02 -3.040258e-03 1.370864e-02 1.326092e-02 9.261909e-03 3.191636e-02 
2.558559e+01 1.692756e-03 1.270680e-02 1.628222e-02 -1.668016e-02 -2.367206e-02 -3.024935e-03 1.361373e-02 1.317780e-02 9.229983e-03 3.170757e-02 
2.564565e+01 1.698999e-03 1.262744e-02 1.615463e-02 -1.655906e-02 -2.351269e-02 -3.009687e-03 1.351948e-02 1.309522e-02 9.198042e-03 3.150022e-02 
2.570571e+01 1.705067e-03 1.254857e-02 1.602806e-02 -1.643885e-02 -2.335438e-02 -2.994512e-03 1.342591e-02 1.301317e-02 9.166087e-03 3.129430e-02 
2.576577e+01 1.710964e-03 1.247017e-02 1.590249e-02 -1.631954e-02 -2.319714e-02 -2.979410e-03 1.333300e-02 1.293164e-02 9.134121e-03 3.108979e-02 
2.582583e+01 1.716691e-03 1.239225e-02 1.577792e-02 -1.620111e-02 -2.304095e-02 -2.964380e-03 1.324074e-02 1.285063e-02 9.102146e-03 3.088669e-02 
2.588589e+01 1.722250e-03 1.231480e-02 1.565435e-02 -1.608356e-02 -2.288580e-02 -2.949423e-03 1.314914e-02 1.277013e-02 9.070163e-03 3.068499e-02 
2.594595e+01 1.727645e-03 1.223783e-02 1.553175e-02 -1.596688e-02 -2.273170e-02 -2.934538e-03 1.305818e-02 1.269015e-02 9.038175e-03 3.048468e-02 
2.600601e+01 1.732876e-03 1.216132e-02 1.541013e-02 -1.585107e-02 -2.257862e-02 -2.919724e-03 1.296786e-02 1.261068e-02 9.006182e-03 3.028574e-02 
2.606607e+01 1.737947e-03 1.208528e-02 1.528947e-02 -1.573612e-02 -2.242657e-02 -2.904982e-03 1.287819e-02 1.253172e-02 8.974187e-03 3.008817e-02 
2.612613e+01 1.742859e-03 1.200970e-02 1.516977e-02 -1.562202e-02 -2.227554e-02 -2.890310e-03 1.278914e-02 1.245326e-02 8.942192e-03 2.989195e-02 
2.618619e+01 1.747615e-03 1.193459e-02 1.505102e-02 -1.550876e-02 -2.212552e-02 -2.875709e-03 1.270073e-02 1.237530e-02 8.910198e-03 2.969708e-02 
2.624625e+01 1.752216e-03 1.185993e-02 1.493322e-02 -1.539635e-02 -2.197650e-02 -2.861177e-03 1.261293e-02 1.229784e-02 8.878206e-03 2.950354e-02 
2.630631e+01 1.756665e-03 1.178573e-02 1.481635e-02 -1.528477e-02 -2.182848e-02 -2.846716e-03 1.252576e-02 1.222087e-02 8.846220e-03 2.931133e-02 
2.636637e+01 1.760964e-03 1.171198e-02 1.470041e-02 -1.517401e-02 -2.168146e-02 -2.832323e-03 1.243920e-02 1.214439e-02 8.814239e-03 2.912044e-02 
2.642643e+01 1.765115e-03 1.163868e-02 1.458538e-02 -1.506408e-02 -2.153542e-02 -2.818000e-03 1.235325e-02 1.206840e-02 8.782266e-03 2.893085e-02 
2.648649e+01 1.769120e-03 1.156583e-02 1.447127e-02 -1.495496e-02 -2.139035e-02 -2.803745e-03 1.226790e-02 1.199290e-02 8.750303e-03 2.874256e-02 
2.654655e+01 1.772980e-03 1.149342e-02 1.435807e-02 -1.484665e-02 -2.124626e-02 -2.789559e-03 1.218316e-02 1.191787e-02 8.718350e-03 2.855556e-02 
2.660661e+01 1.776699e-03 1.142146e-02 1.424577e-02 -1.473915e-02 -2.110314e-02 -2.775440e-03 1.209901e-02 1.184333e-02 8.686410e-03 2.836983e-02 
2.666667e+01 1.780277e-03 1.134993e-02 1.413435e-02 -1.463244e-02 -2.096097e-02 -2.761389e-03 1.201546e-02 1.176926e-02 8.654484e-03 2.818537e-02 
2.672673e+01 1.783716e-03 1.127885e-02 1.402382e-02 -1.452652e-02 -2.081976e-02 -2.747405e-03 1.193249e-02 1.169566e-02 8.622573e-03 2.800217e-02 
2.678679e+01 1.787020e-03 1.120819e-02 1.391417e-02 -1.442138e-02 -2.067949e-02 -2.733488e-03 1.185010e-02 1.162254e-02 8.590679e-03 2.782022e-02 
2.684685e+01 1.790188e-03 1.113797e-02 1.380538e-02 -1.431702e-02 -2.054016e-02 -2.719637e-03 1.176830e-02 1.154987e-02 8.558803e-03 2.763951e-02 
2.690691e+01 1.793224e-03 1.106818e-02 1.369746e-02 -1.421344e-02 -2.040176e-02 -2.705853e-03 1.168707e-02 1.147768e-02 8.526947e-03 2.746003e-02 
2.696697e+01 1.796129e-03 1.099882e-02 1.359039e-02 -1.411062e-02 -2.026430e-02 -2.692135e-03 1.160641e-02 1.140594e-02 8.495113e-03 2.728177e-02 
2.702703e+01 1.798904e-03 1.092988e-02 1.348418e-02 -1.400856e-02 -2.012775e-02 -2.678482e-03 1.152631e-02 1.133466e-02 8.463300e-03 2.710472e-02 
2.708709e+01 1.801553e-03 1.086137e-02 1.337880e-02 -1.390726e-02 -1.999212e-02 -2.664894e-03 1.144678e-02 1.126383e-02 8.431512e-03 2.692888e-02 
2.714715e+01 1.804075e-03 1.079327e-02 1.327426e-02 -1.380670e-02 -1.985740e-02 -2.651371e-03 1.136781e-02 1.119346e-02 8.399749e-03 2.675424e-02 
2.720721e+01 1.806474e-03 1.072559e-02 1.317055e-02 -1.370689e-02 -1.972358e-02 -2.637913e-03 1.128939e-02 1.112353e-02 8.368012e-03 2.658078e-02 
2.726727e+01 1.808751e-03 1.065833e-02 1.306766e-02 -1.360782e-02 -1.959066e-02 -2.624519e-03 1.121152e-02 1.105405e-02 8.336303e-03 2.640850e-02 
2.732733e+01 1.810907e-03 1.059147e-02 1.296558e-02 -1.350948e-02 -1.945863e-02 -2.611189e-03 1.113420e-02 1.098501e-02 8.304624e-03 2.623739e-02 
2.738739e+01 1.812944e-03 1.052503e-02 1.286431e-02 -1.341187e-02 -1.932748e-02 -2.597922e-03 1.105742e-02 1.091641e-02 8.272974e-03 2.606744e-02 
2.744745e+01 1.814864e-03 1.045900e-02 1.276385e-02 -1.331498e-02 -1.919722e-02 -2.584719e-03 1.098117e-02 1.084825e-02 8.241357e-03 2.589864e-02 
2.750751e+01 1.816669e-03 1.039337e-02 1.266418e-02 -1.321881e-02 -1.906782e-02 -2.571578e-03 1.090547e-02 1.078053e-02 8.209771e-03 2.573098e-02 
2.756757e+01 1.818359e-03 1.032814e-02 1.256530e-02 -1.312334e-02 -1.893930e-02 -2.558501e-03 1.083029e-02 1.071323e-02 8.178220e-03 2.556446e-02 
2.762763e+01 1.819937e-03 1.026331e-02 1.246720e-02 -1.302859e-02 -1.881163e-02 -2.545485e-03 1.075564e-02 1.064636e-02 8.146704e-03 2.539907e-02 
2.768769e+01 1.821405e-03 1.019889e-02 1.236987e-02 -1.293453e-02 -1.868483e-02 -2.532532e-03 1.068151e-02 1.057992e-02 8.115225e-03 2.523479e-02 
2.774775e+01 1.822763e-03 1.013485e-02 1.227332e-02 -1.284117e-02 -1.855887e-02 -2.519641e-03 1.060790e-02 1.051391e-02 8.083783e-03 2.507163e-02 
2.780781e+01 1.824014e-03 1.007122e-02 1.217754e-02 -1.274849e-02 -1.843376e-02 -2.506810e-03 1.053480e-02 1.044831e-02 8.052379e-03 2.490957e-02 
2.786787e+01 1.825158e-03 1.000797e-02 1.208251e-02 -1.265650e-02 -1.830949e-02 -2.494041e-03 1.046222e-02 1.038313e-02 8.021015e-03 2.474861e-02 
2.792793e+01 1.826198e-03 9.945109e-03 1.198823e-02 -1.256519e-02 -1.818605e-02 -2.481333e-03 1.039014e-02 1.031837e-02 7.989692e-03 2.458873e-02 
2.798799e+01 1.827134e-03 9.882637e-03 1.189469e-02 -1.247456e-02 -1.806344e-02 -2.468686e-03 1.031857e-02 1.025402e-02 7.958410e-03 2.442993e-02 
2.804805e+01 1.827969e-03 9.820549e-03 1.180190e-02 -1.238459e-02 -1.794165e-02 -2.456098e-03 1.024750e-02 1.019007e-02 7.927171e-03 2.427220e-02 
2.810811e+01 1.828704e-03 9.758843e-03 1.170984e-02 -1.229528e-02 -1.782067e-02 -2.443571e-03 1.017692e-02 1.012654e-02 7.895976e-03 2.411554e-02 
2.816817e+01 1.829340e-03 9.697517e-03 1.161851e-02 -1.220664e-02 -1.770051e-02 -2.431103e-03 1.010684e-02 1.006341e-02 7.864826e-03 2.395993e-02 
2.822823e+01 1.829878e-03 9.636568e-03 1.152790e-02 -1.211865e-02 -1.758116e-02 -2.418695e-03 1.003725e-02 1.000068e-02 7.833722e-03 2.380537e-02 
2.828829e+01 1.830320e-03 9.575994e-03 1.143801e-02 -1.203131e-02 -1.746261e-02 -2.406345e-03 9.968139e-03 9.938352e-03 7.802665e-03 2.365184e-02 
2.834835e+01 1.830668e-03 9.515794e-03 1.134883e-02 -1.194461e-02 -1.734485e-02 -2.394055e-03 9.899514e-03 9.876419e-03 7.771655e-03 2.349936e-02 
2.840841e+01 1.830922e-03 9.455964e-03 1.126035e-02 -1.185855e-02 -1.722788e-02 -2.381823e-03 9.831369e-03 9.814880e-03 7.740694e-03 2.334789e-02 
2.846847e+01 1.831085e-03 9.396503e-03 1.117257e-02 -1.177313e-02 -1.711170e-02 -2.369649e-03 9.763700e-03 9.753733e-03 7.709783e-03 2.319745e-02 
2.852853e+01 1.831156e-03 9.337408e-03 1.108549e-02 -1.168833e-02 -1.699630e-02 -2.357534e-03 9.696502e-03 9.692975e-03 7.678922e-03 2.304802e-02 
2.858859e+01 1.831139e-03 9.278677e-03 1.099909e-02 -1.160416e-02 -1.688167e-02 -2.345476e-03 9.629773e-03 9.632604e-03 7.648113e-03 2.289959e-02 
2.864865e+01 1.831033e-03 9.220309e-03 1.091338e-02 -1.152061e-02 -1.676781e-02 -2.333475e-03 9.563510e-03 9.572617e-03 7.617356e-03 2.275216e-02 
2.870871e+01 1.830841e-03 9.162301e-03 1.082834e-02 -1.143768e-02 -1.665472e-02 -2.321532e-03 9.497708e-03 9.513011e-03 7.586652e-03 2.260571e-02 
2.876877e+01 1.830563e-03 9.104650e-03 1.074397e-02 -1.135536e-02 -1.654238e-02 -2.309645e-03 9.432366e-03 9.453784e-03 7.556003e-03 2.246025e-02 
2.882883e+01 1.830201e-03 9.047355e-03 1.066027e-02 -1.127364e-02 -1.643080e-02 -2.297815e-03 9.367478e-03 9.394933e-03 7.525408e-03 2.231576e-02 
2.888889e+01 1.829757e-03 8.990414e-03 1.057723e-02 -1.119252e-02 -1.631997e-02 -2.286042e-03 9.303043e-03 9.336457e-03 7.494868e-03 2.217224e-02 
2.894895e+01 1.829230e-03 8.933824e-03 1.049485e-02 -1.111201e-02 -1.620988e-02 -2.274324e-03 9.239057e-03 9.278353e-03 7.464385e-03 2.202969e-02 
2.900901e+01 1.828623e-03 8.877584e-03 1.041312e-02 -1.103208e-02 -1.610053e-02 -2.262662e-03 9.175516e-03 9.220618e-03 7.433960e-03 2.188808e-02 
2.906907e+01 1.827936e-03 8.821690e-03 1.033203e-02 -1.095274e-02 -1.599192e-02 -2.251056e-03 9.112418e-03 9.163250e-03 7.403592e-03 2.174743e-02 
2.912913e+01 1.827172e-03 8.766142e-03 1.025158e-02 -1.087399e-02 -1.588403e-02 -2.239505e-03 9.049759e-03 9.106247e-03 7.373283e-03 2.160771e-02 
2.918919e+01 1.826330e-03 8.710938e-03 1.017176e-02 -1.079581e-02 -1.577687e-02 -2.228010e-03 8.987537e-03 9.049605e-03 7.343034e-03 2.146893e-02 
2.924925e+01 1.825413e-03 8.656074e-03 1.009258e-02 -1.071822e-02 -1.567043e-02 -2.216569e-03 8.925747e-03 8.993324e-03 7.312844e-03 2.133108e-02 
2.930931e+01 1.824420e-03 8.601550e-03 1.001402e-02 -1.064119e-02 -1.556470e-02 -2.205182e-03 8.864387e-03 8.937400e-03 7.282716e-03 2.119414e-02 
2.936937e+01 1.823355e-03 8.547362e-03 9.936081e-03 -1.056472e-02 -1.545968e-02 -2.193850e-03 8.803454e-03 8.881832e-03 7.252649e-03 2.105813e-02 
2.942943e+01 1.822217e-03 8.493510e-03 9.858755e-03 -1.048882e-02 -1.535537e-02 -2.182572e-03 8.742945e-03 8.826616e-03 7.222645e-03 2.092301e-02 
2.948949e+01 1.821007e-03 8.439991e-03 9.782039e-03 -1.041348e-02 -1.525176e-02 -2.171347e-03 8.682857e-03 8.771751e-03 7.192704e-03 2.078880e-02 
2.954955e+01 1.819727e-03 8.386802e-03 9.705929e-03 -1.033869e-02 -1.514885e-02 -2.160176e-03 8.623186e-03 8.717234e-03 7.162826e-03 2.065549e-02 
2.960961e+01 1.818378e-03 8.333943e-03 9.630418e-03 -1.026446e-02 -1.504663e-02 -2.149059e-03 8.563931e-03 8.663064e-03 7.133012e-03 2.052306e-02 
2.966967e+01 1.816961e-03 8.281411e-03 9.555502e-03 -1.019076e-02 -1.494509e-02 -2.137994e-03 8.505087e-03 8.609238e-03 7.103264e-03 2.039152e-02 
2.972973e+01 1.815477e-03 8.229205e-03 9.481177e-03 -1.011761e-02 -1.484423e-02 -2.126982e-03 8.446652e-03 8.555753e-03 7.073581e-03 2.026085e-02 
2.978979e+01 1.813926e-03 8.177321e-03 9.407437e-03 -1.004500e-02 -1.474406e-02 -2.116023e-03 8.388623e-03 8.502607e-03 7.043964e-03 2.013105e-02 
2.984985e+01 1.812311e-03 8.125759e-03 9.334279e-03 -9.972913e-03 -1.464455e-02 -2.105116e-03 8.330997e-03 8.449799e-03 7.014413e-03 2.000211e-02 
2.990991e+01 1.810632e-03 8.074516e-03 9.261697e-03 -9.901361e-03 -1.454572e-02 -2.094261e-03 8.273771e-03 8.397326e-03 6.984930e-03 1.987403e-02 
2.996997e+01 1.808889e-03 8.023591e-03 9.189686e-03 -9.830334e-03 -1.444755e-02 -2.083458e-03 8.216943e-03 8.345186e-03 6.955515e-03 1.974681e-02 


==> Simulations/Plot_data/droop_string_small_n_V.txt <==
0.000000e+00 4.518746e-01 1.648384e+00 -2.028362e+00 -4.492568e-01 2.359932e-01 -8.351730e-01 -1.275955e+00 6.170351e-01 6.127015e-01 2.893812e-01 
6.006006e-02 5.104783e-01 1.374750e+00 -1.729781e+00 -4.912475e-01 1.354683e-01 -7.938014e-01 -1.139045e+00 5.098524e-01 5.885467e-01 3.057923e-01 
1.201201e-01 5.509672e-01 1.151630e+00 -1.482434e+00 -5.182550e-01 4.718363e-02 -7.554996e-01 -1.021612e+00 4.210990e-01 5.626073e-01 3.196923e-01 
1.801802e-01 5.771462e-01 9.695167e-01 -1.276950e+00 -5.340009e-01 -2.975088e-02 -7.202458e-01 -9.205782e-01 3.475135e-01 5.358983e-01 3.311693e-01 
2.402402e-01 5.920790e-01 8.206991e-01 -1.105734e+00 -5.413427e-01 -9.629935e-02 -6.879156e-01 -8.333934e-01 2.864278e-01 5.091544e-01 3.403563e-01 
3.003003e-01 5.982296e-01 6.989206e-01 -9.626253e-01 -5.424687e-01 -1.534439e-01 -6.583234e-01 -7.579357e-01 2.356560e-01 4.828953e-01 3.474137e-01 
3.603604e-01 5.975766e-01 5.991038e-01 -8.426173e-01 -5.390496e-01 -2.021467e-01 -6.312513e-01 -6.924352e-01 1.934051e-01 4.574771e-01 3.525172e-01 
4.204204e-01 5.917062e-01 5.171274e-01 -7.416385e-01 -5.323565e-01 -2.433254e-01 -6.064688e-01 -6.354104e-01 1.582020e-01 4.331321e-01 3.558477e-01 
4.804805e-01 5.818872e-01 4.496458e-01 -6.563711e-01 -5.233530e-01 -2.778384e-01 -5.837467e-01 -5.856181e-01 1.288352e-01 4.100000e-01 3.575855e-01 
5.405405e-01 5.691317e-01 3.939430e-01 -5.841080e-01 -5.127657e-01 -3.064771e-01 -5.628647e-01 -5.420112e-01 1.043067e-01 3.881519e-01 3.579054e-01 
6.006006e-01 5.542452e-01 3.478136e-01 -5.226363e-01 -5.011400e-01 -3.299623e-01 -5.436175e-01 -5.037063e-01 8.379349e-02 3.676091e-01 3.569733e-01 
6.606607e-01 5.378659e-01 3.094670e-01 -4.701442e-01 -4.888822e-01 -3.489453e-01 -5.258166e-01 -4.699552e-01 6.661623e-02 3.483571e-01 3.549450e-01 
7.207207e-01 5.204973e-01 2.774493e-01 -4.251450e-01 -4.762927e-01 -3.640094e-01 -5.092919e-01 -4.401236e-01 5.221319e-02 3.303570e-01 3.519644e-01 
7.807808e-01 5.025347e-01 2.505801e-01 -3.864170e-01 -4.635916e-01 -3.756747e-01 -4.938915e-01 -4.136718e-01 4.011952e-02 3.135532e-01 3.481637e-01 
8.408408e-01 4.842861e-01 2.279011e-01 -3.529535e-01 -4.509377e-01 -3.844019e-01 -4.794811e-01 -3.901398e-01 2.995011e-02 2.978800e-01 3.436629e-01 
9.009009e-01 4.659897e-01 2.086344e-01 -3.239237e-01 -4.384440e-01 -3.905975e-01 -4.659426e-01 -3.691350e-01 2.138555e-02 2.832664e-01 3.385704e-01 
9.609610e-01 4.478277e-01 1.921487e-01 -2.986397e-01 -4.261889e-01 -3.946193e-01 -4.531732e-01 -3.503214e-01 1.416065e-02 2.696388e-01 3.329835e-01 
1.021021e+00 4.299375e-01 1.779317e-01 -2.765312e-01 -4.142252e-01 -3.967806e-01 -4.410833e-01 -3.334111e-01 8.055078e-03 2.569242e-01 3.269889e-01 
1.081081e+00 4.124211e-01 1.655679e-01 -2.571237e-01 -4.025866e-01 -3.973555e-01 -4.295957e-01 -3.181569e-01 2.885536e-03 2.450514e-01 3.206636e-01 
1.141141e+00 3.953519e-01 1.547203e-01 -2.400216e-01 -3.912926e-01 -3.965829e-01 -4.186437e-01 -3.043462e-01 -1.500547e-03 2.339521e-01 3.140758e-01 
1.201201e+00 3.787813e-01 1.451159e-01 -2.248941e-01 -3.803529e-01 -3.946707e-01 -4.081699e-01 -2.917961e-01 -5.230280e-03 2.235622e-01 3.072851e-01 
1.261261e+00 3.627428e-01 1.365333e-01 -2.114637e-01 -3.697697e-01 -3.917997e-01 -3.981253e-01 -2.803489e-01 -8.409643e-03 2.138216e-01 3.003442e-01 
1.321321e+00 3.472564e-01 1.287932e-01 -1.994971e-01 -3.595401e-01 -3.881265e-01 -3.884675e-01 -2.698684e-01 -1.112705e-02 2.046747e-01 2.932985e-01 
1.381381e+00 3.323313e-01 1.217504e-01 -1.887973e-01 -3.496577e-01 -3.837867e-01 -3.791608e-01 -2.602369e-01 -1.345633e-02 1.960701e-01 2.861878e-01 
1.441441e+00 3.179686e-01 1.152876e-01 -1.791977e-01 -3.401138e-01 -3.788975e-01 -3.701741e-01 -2.513527e-01 -1.545913e-02 1.879612e-01 2.790464e-01 
1.501502e+00 3.041632e-01 1.093096e-01 -1.705570e-01 -3.308982e-01 -3.735601e-01 -3.614811e-01 -2.431276e-01 -1.718700e-02 1.803051e-01 2.719038e-01 
1.561562e+00 2.909053e-01 1.037398e-01 -1.627546e-01 -3.219997e-01 -3.678617e-01 -3.530593e-01 -2.354852e-01 -1.868303e-02 1.730631e-01 2.647852e-01 
1.621622e+00 2.781816e-01 9.851597e-02 -1.556875e-01 -3.134069e-01 -3.618775e-01 -3.448893e-01 -2.283591e-01 -1.998328e-02 1.662002e-01 2.577121e-01 
1.681682e+00 2.659768e-01 9.358796e-02 -1.492675e-01 -3.051082e-01 -3.556718e-01 -3.369544e-01 -2.216918e-01 -2.111792e-02 1.596847e-01 2.507027e-01 
1.741742e+00 2.542734e-01 8.891522e-02 -1.434188e-01 -2.970922e-01 -3.493001e-01 -3.292403e-01 -2.154330e-01 -2.211222e-02 1.534881e-01 2.437722e-01 
1.801802e+00 2.430534e-01 8.446498e-02 -1.380758e-01 -2.893478e-01 -3.428098e-01 -3.217348e-01 -2.095393e-01 -2.298733e-02 1.475847e-01 2.369334e-01 
1.861862e+00 2.322979e-01 8.021074e-02 -1.331819e-01 -2.818641e-01 -3.362414e-01 -3.144269e-01 -2.039725e-01 -2.376099e-02 1.419515e-01 2.301968e-01 
1.921922e+00 2.219880e-01 7.613105e-02 -1.286877e-01 -2.746307e-01 -3.296293e-01 -3.073075e-01 -1.986996e-01 -2.444806e-02 1.365677e-01 2.235708e-01 
1.981982e+00 2.121048e-01 7.220854e-02 -1.245506e-01 -2.676377e-01 -3.230031e-01 -3.003683e-01 -1.936916e-01 -2.506100e-02 1.314148e-01 2.170624e-01 
2.042042e+00 2.026297e-01 6.842908e-02 -1.207329e-01 -2.608756e-01 -3.163876e-01 -2.936021e-01 -1.889232e-01 -2.561025e-02 1.264760e-01 2.106770e-01 
2.102102e+00 1.935446e-01 6.478115e-02 -1.172019e-01 -2.543353e-01 -3.098040e-01 -2.870025e-01 -1.843722e-01 -2.610459e-02 1.217364e-01 2.044187e-01 
2.162162e+00 1.848320e-01 6.125535e-02 -1.139287e-01 -2.480081e-01 -3.032699e-01 -2.805638e-01 -1.800193e-01 -2.655137e-02 1.171826e-01 1.982906e-01 
2.222222e+00 1.764748e-01 5.784392e-02 -1.108879e-01 -2.418859e-01 -2.968001e-01 -2.742808e-01 -1.758473e-01 -2.695678e-02 1.128024e-01 1.922947e-01 
2.282282e+00 1.684569e-01 5.454045e-02 -1.080571e-01 -2.359609e-01 -2.904071e-01 -2.681488e-01 -1.718414e-01 -2.732601e-02 1.085849e-01 1.864324e-01 
2.342342e+00 1.607626e-01 5.133957e-02 -1.054163e-01 -2.302254e-01 -2.841011e-01 -2.621636e-01 -1.679883e-01 -2.766344e-02 1.045204e-01 1.807044e-01 
2.402402e+00 1.533771e-01 4.823675e-02 -1.029478e-01 -2.246725e-01 -2.778903e-01 -2.563212e-01 -1.642764e-01 -2.797275e-02 1.005999e-01 1.751105e-01 
2.462462e+00 1.462862e-01 4.522811e-02 -1.006360e-01 -2.192954e-01 -2.717816e-01 -2.506179e-01 -1.606954e-01 -2.825703e-02 9.681548e-02 1.696505e-01 
2.522523e+00 1.394764e-01 4.231031e-02 -9.846673e-02 -2.140875e-01 -2.657804e-01 -2.450503e-01 -1.572363e-01 -2.851892e-02 9.315987e-02 1.643234e-01 
2.582583e+00 1.329350e-01 3.948040e-02 -9.642748e-02 -2.090427e-01 -2.598908e-01 -2.396152e-01 -1.538909e-01 -2.876061e-02 8.962645e-02 1.591280e-01 
2.642643e+00 1.266499e-01 3.673575e-02 -9.450698e-02 -2.041551e-01 -2.541161e-01 -2.343094e-01 -1.506520e-01 -2.898401e-02 8.620923e-02 1.540629e-01 
2.702703e+00 1.206095e-01 3.407398e-02 -9.269512e-02 -1.994189e-01 -2.484585e-01 -2.291300e-01 -1.475134e-01 -2.919070e-02 8.290272e-02 1.491262e-01 
2.762763e+00 1.148029e-01 3.149289e-02 -9.098281e-02 -1.948289e-01 -2.429196e-01 -2.240741e-01 -1.444692e-01 -2.938205e-02 7.970190e-02 1.443161e-01 
2.822823e+00 1.092199e-01 2.899044e-02 -8.936184e-02 -1.903796e-01 -2.375004e-01 -2.191391e-01 -1.415143e-01 -2.955922e-02 7.660215e-02 1.396305e-01 
2.882883e+00 1.038506e-01 2.656471e-02 -8.782482e-02 -1.860663e-01 -2.322011e-01 -2.143222e-01 -1.386441e-01 -2.972323e-02 7.359924e-02 1.350671e-01 
2.942943e+00 9.868585e-02 2.421385e-02 -8.636506e-02 -1.818840e-01 -2.270217e-01 -2.096209e-01 -1.358544e-01 -2.987493e-02 7.068924e-02 1.306237e-01 
3.003003e+00 9.371678e-02 2.193611e-02 -8.497648e-02 -1.778282e-01 -2.219618e-01 -2.050327e-01 -1.331416e-01 -3.001509e-02 6.786851e-02 1.262979e-01 
3.063063e+00 8.893512e-02 1.972974e-02 -8.365358e-02 -1.738944e-01 -2.170203e-01 -2.005552e-01 -1.305021e-01 -3.014437e-02 6.513368e-02 1.220873e-01 
3.123123e+00 8.433298e-02 1.759310e-02 -8.239137e-02 -1.700785e-01 -2.121964e-01 -1.961859e-01 -1.279328e-01 -3.026335e-02 6.248158e-02 1.179893e-01 
3.183183e+00 7.990288e-02 1.552453e-02 -8.118529e-02 -1.663763e-01 -2.074886e-01 -1.919224e-01 -1.254309e-01 -3.037254e-02 5.990926e-02 1.140016e-01 
3.243243e+00 7.563775e-02 1.352243e-02 -8.003121e-02 -1.627840e-01 -2.028953e-01 -1.877626e-01 -1.229938e-01 -3.047242e-02 5.741396e-02 1.101215e-01 
3.303303e+00 7.153084e-02 1.158520e-02 -7.892535e-02 -1.592976e-01 -1.984149e-01 -1.837040e-01 -1.206191e-01 -3.056340e-02 5.499308e-02 1.063467e-01 
3.363363e+00 6.757576e-02 9.711286e-03 -7.786425e-02 -1.559137e-01 -1.940455e-01 -1.797445e-01 -1.183045e-01 -3.064586e-02 5.264414e-02 1.026747e-01 
3.423423e+00 6.376645e-02 7.899140e-03 -7.684477e-02 -1.526287e-01 -1.897851e-01 -1.758818e-01 -1.160480e-01 -3.072015e-02 5.036483e-02 9.910290e-02 
3.483483e+00 6.009714e-02 6.147236e-03 -7.586400e-02 -1.494393e-01 -1.856318e-01 -1.721139e-01 -1.138476e-01 -3.078660e-02 4.815293e-02 9.562901e-02 
3.543544e+00 5.656231e-02 4.454069e-03 -7.491932e-02 -1.463422e-01 -1.815834e-01 -1.684385e-01 -1.117015e-01 -3.084551e-02 4.600634e-02 9.225058e-02 
3.603604e+00 5.315676e-02 2.818150e-03 -7.400828e-02 -1.433343e-01 -1.776377e-01 -1.648536e-01 -1.096081e-01 -3.089716e-02 4.392306e-02 8.896525e-02 
3.663664e+00 4.987549e-02 1.238011e-03 -7.312866e-02 -1.404126e-01 -1.737927e-01 -1.613571e-01 -1.075657e-01 -3.094181e-02 4.190117e-02 8.577068e-02 
3.723724e+00 4.671377e-02 -2.877942e-04 -7.227842e-02 -1.375742e-01 -1.700460e-01 -1.579470e-01 -1.055729e-01 -3.097973e-02 3.993884e-02 8.266460e-02 
3.783784e+00 4.366706e-02 -1.760693e-03 -7.145566e-02 -1.348163e-01 -1.663955e-01 -1.546214e-01 -1.036282e-01 -3.101115e-02 3.803432e-02 7.964475e-02 
3.843844e+00 4.073105e-02 -3.182090e-03 -7.065866e-02 -1.321363e-01 -1.628389e-01 -1.513781e-01 -1.017302e-01 -3.103631e-02 3.618592e-02 7.670893e-02 
3.903904e+00 3.790160e-02 -4.553369e-03 -6.988580e-02 -1.295315e-01 -1.593741e-01 -1.482153e-01 -9.987771e-02 -3.105543e-02 3.439201e-02 7.385498e-02 
3.963964e+00 3.517479e-02 -5.875888e-03 -6.913563e-02 -1.269996e-01 -1.559987e-01 -1.451312e-01 -9.806945e-02 -3.106873e-02 3.265103e-02 7.108079e-02 
4.024024e+00 3.254684e-02 -7.150984e-03 -6.840677e-02 -1.245380e-01 -1.527107e-01 -1.421237e-01 -9.630424e-02 -3.107641e-02 3.096148e-02 6.838429e-02 
4.084084e+00 3.001416e-02 -8.379967e-03 -6.769796e-02 -1.221445e-01 -1.495078e-01 -1.391912e-01 -9.458094e-02 -3.107868e-02 2.932188e-02 6.576346e-02 
4.144144e+00 2.757328e-02 -9.564125e-03 -6.700804e-02 -1.198168e-01 -1.463880e-01 -1.363318e-01 -9.289847e-02 -3.107574e-02 2.773084e-02 6.321632e-02 
4.204204e+00 2.522092e-02 -1.070472e-02 -6.633594e-02 -1.175529e-01 -1.433490e-01 -1.335438e-01 -9.125576e-02 -3.106776e-02 2.618700e-02 6.074095e-02 
4.264264e+00 2.295390e-02 -1.180298e-02 -6.568065e-02 -1.153506e-01 -1.403889e-01 -1.308253e-01 -8.965182e-02 -3.105495e-02 2.468903e-02 5.833546e-02 
4.324324e+00 2.076921e-02 -1.286013e-02 -6.504125e-02 -1.132079e-01 -1.375056e-01 -1.281747e-01 -8.808564e-02 -3.103748e-02 2.323565e-02 5.599800e-02 
4.384384e+00 1.866392e-02 -1.387734e-02 -6.441688e-02 -1.111229e-01 -1.346971e-01 -1.255904e-01 -8.655629e-02 -3.101552e-02 2.182564e-02 5.372680e-02 
4.444444e+00 1.663524e-02 -1.485577e-02 -6.380674e-02 -1.090939e-01 -1.319614e-01 -1.230707e-01 -8.506285e-02 -3.098925e-02 2.045777e-02 5.152009e-02 
4.504505e+00 1.468051e-02 -1.579656e-02 -6.321009e-02 -1.071189e-01 -1.292965e-01 -1.206140e-01 -8.360441e-02 -3.095884e-02 1.913090e-02 4.937617e-02 
4.564565e+00 1.279715e-02 -1.670080e-02 -6.262624e-02 -1.051962e-01 -1.267007e-01 -1.182187e-01 -8.218011e-02 -3.092444e-02 1.784388e-02 4.729337e-02 
4.624625e+00 1.098269e-02 -1.756957e-02 -6.205456e-02 -1.033243e-01 -1.241720e-01 -1.158833e-01 -8.078911e-02 -3.088621e-02 1.659562e-02 4.527007e-02 
4.684685e+00 9.234750e-03 -1.840394e-02 -6.149444e-02 -1.015015e-01 -1.217087e-01 -1.136063e-01 -7.943058e-02 -3.084430e-02 1.538504e-02 4.330468e-02 
4.744745e+00 7.551052e-03 -1.920492e-02 -6.094532e-02 -9.972620e-02 -1.193089e-01 -1.113863e-01 -7.810373e-02 -3.079887e-02 1.421111e-02 4.139567e-02 
4.804805e+00 5.929399e-03 -1.997351e-02 -6.040670e-02 -9.799699e-02 -1.169710e-01 -1.092217e-01 -7.680778e-02 -3.075005e-02 1.307281e-02 3.954153e-02 
4.864865e+00 4.367677e-03 -2.071069e-02 -5.987807e-02 -9.631240e-02 -1.146933e-01 -1.071111e-01 -7.554196e-02 -3.069800e-02 1.196917e-02 3.774079e-02 
4.924925e+00 2.863852e-03 -2.141742e-02 -5.935900e-02 -9.467105e-02 -1.124741e-01 -1.050533e-01 -7.430555e-02 -3.064283e-02 1.089923e-02 3.599203e-02 
4.984985e+00 1.415966e-03 -2.209461e-02 -5.884906e-02 -9.307159e-02 -1.103118e-01 -1.030468e-01 -7.309782e-02 -3.058469e-02 9.862057e-03 3.429385e-02 
5.045045e+00 2.213299e-05 -2.274317e-02 -5.834784e-02 -9.151273e-02 -1.082049e-01 -1.010902e-01 -7.191806e-02 -3.052370e-02 8.856751e-03 3.264489e-02 
5.105105e+00 -1.319465e-03 -2.336397e-02 -5.785499e-02 -8.999323e-02 -1.061519e-01 -9.918248e-02 -7.076558e-02 -3.045999e-02 7.882431e-03 3.104385e-02 
5.165165e+00 -2.610580e-03 -2.395788e-02 -5.737016e-02 -8.851187e-02 -1.041512e-01 -9.732218e-02 -6.963973e-02 -3.039367e-02 6.938242e-03 2.948942e-02 
5.225225e+00 -3.852900e-03 -2.452571e-02 -5.689302e-02 -8.706749e-02 -1.022014e-01 -9.550812e-02 -6.853983e-02 -3.032487e-02 6.023351e-03 2.798036e-02 
5.285285e+00 -5.048053e-03 -2.506828e-02 -5.642326e-02 -8.565898e-02 -1.003012e-01 -9.373911e-02 -6.746526e-02 -3.025368e-02 5.136949e-03 2.651544e-02 
5.345345e+00 -6.197609e-03 -2.558638e-02 -5.596060e-02 -8.428523e-02 -9.844911e-02 -9.201396e-02 -6.641539e-02 -3.018023e-02 4.278247e-03 2.509348e-02 
5.405405e+00 -7.303084e-03 -2.608077e-02 -5.550478e-02 -8.294521e-02 -9.664383e-02 -9.033154e-02 -6.538961e-02 -3.010461e-02 3.446478e-03 2.371331e-02 
5.465465e+00 -8.365940e-03 -2.655218e-02 -5.505553e-02 -8.163789e-02 -9.488408e-02 -8.869074e-02 -6.438732e-02 -3.002692e-02 2.640896e-03 2.237381e-02 
5.525526e+00 -9.387588e-03 -2.700135e-02 -5.461262e-02 -8.036231e-02 -9.316859e-02 -8.709045e-02 -6.340795e-02 -2.994727e-02 1.860774e-03 2.107387e-02 
5.585586e+00 -1.036939e-02 -2.742897e-02 -5.417583e-02 -7.911751e-02 -9.149614e-02 -8.552962e-02 -6.245092e-02 -2.986574e-02 1.105406e-03 1.981243e-02 
5.645646e+00 -1.131266e-02 -2.783573e-02 -5.374495e-02 -7.790257e-02 -8.986553e-02 -8.400721e-02 -6.151569e-02 -2.978243e-02 3.741026e-04 1.858845e-02 
5.705706e+00 -1.221867e-02 -2.822229e-02 -5.331978e-02 -7.671662e-02 -8.827560e-02 -8.252221e-02 -6.060170e-02 -2.969742e-02 -3.338045e-04 1.740091e-02 
5.765766e+00 -1.308865e-02 -2.858929e-02 -5.290013e-02 -7.555881e-02 -8.672522e-02 -8.107363e-02 -5.970843e-02 -2.961079e-02 -1.018967e-03 1.624881e-02 
5.825826e+00 -1.392378e-02 -2.893736e-02 -5.248583e-02 -7.442829e-02 -8.521331e-02 -7.966051e-02 -5.883537e-02 -2.952264e-02 -1.682019e-03 1.513120e-02 
5.885886e+00 -1.472521e-02 -2.926711e-02 -5.207671e-02 -7.332428e-02 -8.373879e-02 -7.828192e-02 -5.798200e-02 -2.943302e-02 -2.323578e-03 1.404714e-02 
5.945946e+00 -1.549404e-02 -2.957912e-02 -5.167260e-02 -7.224600e-02 -8.230063e-02 -7.693694e-02 -5.714785e-02 -2.934203e-02 -2.944243e-03 1.299571e-02 
6.006006e+00 -1.623134e-02 -2.987396e-02 -5.127337e-02 -7.119270e-02 -8.089781e-02 -7.562468e-02 -5.633242e-02 -2.924972e-02 -3.544599e-03 1.197603e-02 
6.066066e+00 -1.693816e-02 -3.015220e-02 -5.087887e-02 -7.016366e-02 -7.952937e-02 -7.434427e-02 -5.553524e-02 -2.915618e-02 -4.125215e-03 1.098723e-02 
6.126126e+00 -1.761548e-02 -3.041437e-02 -5.048897e-02 -6.915818e-02 -7.819435e-02 -7.309487e-02 -5.475586e-02 -2.906145e-02 -4.686642e-03 1.002847e-02 
6.186186e+00 -1.826428e-02 -3.066099e-02 -5.010354e-02 -6.817559e-02 -7.689182e-02 -7.187565e-02 -5.399383e-02 -2.896562e-02 -5.229420e-03 9.098919e-03 
6.246246e+00 -1.888549e-02 -3.089258e-02 -4.972246e-02 -6.721522e-02 -7.562089e-02 -7.068581e-02 -5.324872e-02 -2.886874e-02 -5.754072e-03 8.197787e-03 
6.306306e+00 -1.948002e-02 -3.110963e-02 -4.934562e-02 -6.627645e-02 -7.438068e-02 -6.952457e-02 -5.252009e-02 -2.877086e-02 -6.261107e-03 7.324292e-03 
6.366366e+00 -2.004873e-02 -3.131261e-02 -4.897291e-02 -6.535865e-02 -7.317035e-02 -6.839117e-02 -5.180753e-02 -2.867204e-02 -6.751021e-03 6.477678e-03 
6.426426e+00 -2.059249e-02 -3.150199e-02 -4.860423e-02 -6.446125e-02 -7.198907e-02 -6.728486e-02 -5.111063e-02 -2.857235e-02 -7.224295e-03 5.657207e-03 
6.486486e+00 -2.111210e-02 -3.167823e-02 -4.823947e-02 -6.358365e-02 -7.083604e-02 -6.620492e-02 -5.042900e-02 -2.847182e-02 -7.681400e-03 4.862160e-03 
6.546547e+00 -2.160835e-02 -3.184175e-02 -4.787855e-02 -6.272531e-02 -6.971048e-02 -6.515066e-02 -4.976226e-02 -2.837051e-02 -8.122790e-03 4.091839e-03 
6.606607e+00 -2.208203e-02 -3.199299e-02 -4.752138e-02 -6.188568e-02 -6.861164e-02 -6.412138e-02 -4.911001e-02 -2.826847e-02 -8.548911e-03 3.345562e-03 
6.666667e+00 -2.253385e-02 -3.213235e-02 -4.716786e-02 -6.106425e-02 -6.753878e-02 -6.311642e-02 -4.847190e-02 -2.816574e-02 -8.960193e-03 2.622668e-03 
6.726727e+00 -2.296456e-02 -3.226024e-02 -4.681794e-02 -6.026050e-02 -6.649119e-02 -6.213512e-02 -4.784757e-02 -2.806236e-02 -9.357057e-03 1.922512e-03 
6.786787e+00 -2.337483e-02 -3.237704e-02 -4.647151e-02 -5.947395e-02 -6.546818e-02 -6.117687e-02 -4.723666e-02 -2.795838e-02 -9.739910e-03 1.244466e-03 
6.846847e+00 -2.376535e-02 -3.248313e-02 -4.612852e-02 -5.870412e-02 -6.446907e-02 -6.024104e-02 -4.663884e-02 -2.785384e-02 -1.010915e-02 5.879181e-04 
6.906907e+00 -2.413676e-02 -3.257888e-02 -4.578889e-02 -5.795055e-02 -6.349320e-02 -5.932703e-02 -4.605377e-02 -2.774878e-02 -1.046517e-02 -4.772534e-05 
6.966967e+00 -2.448969e-02 -3.266463e-02 -4.545255e-02 -5.721279e-02 -6.253995e-02 -5.843426e-02 -4.548112e-02 -2.764323e-02 -1.080833e-02 -6.630434e-04 
7.027027e+00 -2.482476e-02 -3.274073e-02 -4.511945e-02 -5.649042e-02 -6.160869e-02 -5.756217e-02 -4.492059e-02 -2.753722e-02 -1.113901e-02 -1.258599e-03 
7.087087e+00 -2.514256e-02 -3.280752e-02 -4.478951e-02 -5.578302e-02 -6.069883e-02 -5.671021e-02 -4.437185e-02 -2.743080e-02 -1.145757e-02 -1.834942e-03 
7.147147e+00 -2.544365e-02 -3.286532e-02 -4.446268e-02 -5.509017e-02 -5.980978e-02 -5.587782e-02 -4.383462e-02 -2.732399e-02 -1.176433e-02 -2.392604e-03 
7.207207e+00 -2.572860e-02 -3.291443e-02 -4.413890e-02 -5.441149e-02 -5.894098e-02 -5.506450e-02 -4.330859e-02 -2.721682e-02 -1.205966e-02 -2.932106e-03 
7.267267e+00 -2.599794e-02 -3.295517e-02 -4.381812e-02 -5.374659e-02 -5.809188e-02 -5.426974e-02 -4.279348e-02 -2.710933e-02 -1.234386e-02 -3.453953e-03 
7.327327e+00 -2.625219e-02 -3.298783e-02 -4.350029e-02 -5.309511e-02 -5.726194e-02 -5.349304e-02 -4.228901e-02 -2.700154e-02 -1.261726e-02 -3.958636e-03 
7.387387e+00 -2.649185e-02 -3.301269e-02 -4.318535e-02 -5.245668e-02 -5.645064e-02 -5.273391e-02 -4.179491e-02 -2.689349e-02 -1.288017e-02 -4.446634e-03 
7.447447e+00 -2.671741e-02 -3.303003e-02 -4.287326e-02 -5.183097e-02 -5.565748e-02 -5.199190e-02 -4.131091e-02 -2.678519e-02 -1.313289e-02 -4.918413e-03 
7.507508e+00 -2.692935e-02 -3.304012e-02 -4.256397e-02 -5.121762e-02 -5.488197e-02 -5.126655e-02 -4.083677e-02 -2.667667e-02 -1.337571e-02 -5.374426e-03 
7.567568e+00 -2.712811e-02 -3.304321e-02 -4.225744e-02 -5.061632e-02 -5.412363e-02 -5.055740e-02 -4.037221e-02 -2.656795e-02 -1.360891e-02 -5.815115e-03 
7.627628e+00 -2.731415e-02 -3.303957e-02 -4.195362e-02 -5.002674e-02 -5.338201e-02 -4.986404e-02 -3.991701e-02 -2.645907e-02 -1.383278e-02 -6.240908e-03 
7.687688e+00 -2.748789e-02 -3.302944e-02 -4.165247e-02 -4.944858e-02 -5.265664e-02 -4.918604e-02 -3.947092e-02 -2.635003e-02 -1.404757e-02 -6.652223e-03 
7.747748e+00 -2.764975e-02 -3.301305e-02 -4.135395e-02 -4.888155e-02 -5.194711e-02 -4.852299e-02 -3.903371e-02 -2.624087e-02 -1.425356e-02 -7.049465e-03 
7.807808e+00 -2.780014e-02 -3.299063e-02 -4.105802e-02 -4.832534e-02 -5.125297e-02 -4.787450e-02 -3.860515e-02 -2.613159e-02 -1.445100e-02 -7.433032e-03 
7.867868e+00 -2.793943e-02 -3.296241e-02 -4.076464e-02 -4.777969e-02 -5.057383e-02 -4.724018e-02 -3.818502e-02 -2.602223e-02 -1.464014e-02 -7.803306e-03 
7.927928e+00 -2.806801e-02 -3.292860e-02 -4.047378e-02 -4.724431e-02 -4.990928e-02 -4.661966e-02 -3.777311e-02 -2.591280e-02 -1.482120e-02 -8.160662e-03 
7.987988e+00 -2.818625e-02 -3.288941e-02 -4.018541e-02 -4.671894e-02 -4.925893e-02 -4.601257e-02 -3.736921e-02 -2.580331e-02 -1.499444e-02 -8.505464e-03 
8.048048e+00 -2.829450e-02 -3.284505e-02 -3.989948e-02 -4.620333e-02 -4.862240e-02 -4.541855e-02 -3.697311e-02 -2.569379e-02 -1.516007e-02 -8.838067e-03 
8.108108e+00 -2.839310e-02 -3.279571e-02 -3.961596e-02 -4.569722e-02 -4.799933e-02 -4.483726e-02 -3.658461e-02 -2.558424e-02 -1.531832e-02 -9.158814e-03 
8.168168e+00 -2.848239e-02 -3.274158e-02 -3.933483e-02 -4.520038e-02 -4.738936e-02 -4.426837e-02 -3.620353e-02 -2.547470e-02 -1.546940e-02 -9.468042e-03 
8.228228e+00 -2.856269e-02 -3.268285e-02 -3.905605e-02 -4.471257e-02 -4.679214e-02 -4.371155e-02 -3.582968e-02 -2.536516e-02 -1.561352e-02 -9.766075e-03 
8.288288e+00 -2.863431e-02 -3.261969e-02 -3.877959e-02 -4.423356e-02 -4.620734e-02 -4.316647e-02 -3.546286e-02 -2.525565e-02 -1.575089e-02 -1.005323e-02 
8.348348e+00 -2.869756e-02 -3.255228e-02 -3.850542e-02 -4.376312e-02 -4.563463e-02 -4.263284e-02 -3.510290e-02 -2.514617e-02 -1.588170e-02 -1.032982e-02 
8.408408e+00 -2.875272e-02 -3.248079e-02 -3.823352e-02 -4.330105e-02 -4.507369e-02 -4.211035e-02 -3.474964e-02 -2.503675e-02 -1.600614e-02 -1.059614e-02 
8.468468e+00 -2.880009e-02 -3.240538e-02 -3.796385e-02 -4.284714e-02 -4.452421e-02 -4.159870e-02 -3.440289e-02 -2.492739e-02 -1.612440e-02 -1.085249e-02 
8.528529e+00 -2.883993e-02 -3.232620e-02 -3.769638e-02 -4.240117e-02 -4.398590e-02 -4.109762e-02 -3.406250e-02 -2.481811e-02 -1.623666e-02 -1.109914e-02 
8.588589e+00 -2.887252e-02 -3.224342e-02 -3.743110e-02 -4.196297e-02 -4.345846e-02 -4.060683e-02 -3.372830e-02 -2.470891e-02 -1.634311e-02 -1.133637e-02 
8.648649e+00 -2.889811e-02 -3.215717e-02 -3.716798e-02 -4.153232e-02 -4.294161e-02 -4.012605e-02 -3.340014e-02 -2.459981e-02 -1.644390e-02 -1.156446e-02 
8.708709e+00 -2.891696e-02 -3.206761e-02 -3.690698e-02 -4.110906e-02 -4.243507e-02 -3.965503e-02 -3.307787e-02 -2.449083e-02 -1.653921e-02 -1.178367e-02 
8.768769e+00 -2.892930e-02 -3.197487e-02 -3.664809e-02 -4.069299e-02 -4.193857e-02 -3.919352e-02 -3.276133e-02 -2.438196e-02 -1.662920e-02 -1.199424e-02 
8.828829e+00 -2.893537e-02 -3.187909e-02 -3.639128e-02 -4.028394e-02 -4.145186e-02 -3.874126e-02 -3.245040e-02 -2.427322e-02 -1.671402e-02 -1.219642e-02 
8.888889e+00 -2.893540e-02 -3.178039e-02 -3.613653e-02 -3.988174e-02 -4.097468e-02 -3.829802e-02 -3.214491e-02 -2.416462e-02 -1.679384e-02 -1.239047e-02 
8.948949e+00 -2.892961e-02 -3.167890e-02 -3.588382e-02 -3.948623e-02 -4.050679e-02 -3.786356e-02 -3.184474e-02 -2.405617e-02 -1.686879e-02 -1.257660e-02 
9.009009e+00 -2.891821e-02 -3.157475e-02 -3.563311e-02 -3.909725e-02 -4.004794e-02 -3.743765e-02 -3.154976e-02 -2.394788e-02 -1.693903e-02 -1.275505e-02 
9.069069e+00 -2.890142e-02 -3.146805e-02 -3.538440e-02 -3.871463e-02 -3.959791e-02 -3.702008e-02 -3.125984e-02 -2.383975e-02 -1.700469e-02 -1.292604e-02 
9.129129e+00 -2.887942e-02 -3.135892e-02 -3.513766e-02 -3.833823e-02 -3.915647e-02 -3.661062e-02 -3.097485e-02 -2.373179e-02 -1.706591e-02 -1.308978e-02 
9.189189e+00 -2.885242e-02 -3.124747e-02 -3.489287e-02 -3.796790e-02 -3.872339e-02 -3.620908e-02 -3.069466e-02 -2.362402e-02 -1.712283e-02 -1.324649e-02 
9.249249e+00 -2.882060e-02 -3.113380e-02 -3.465001e-02 -3.760349e-02 -3.829848e-02 -3.581524e-02 -3.041917e-02 -2.351643e-02 -1.717557e-02 -1.339636e-02 
9.309309e+00 -2.878415e-02 -3.101803e-02 -3.440905e-02 -3.724487e-02 -3.788151e-02 -3.542891e-02 -3.014825e-02 -2.340903e-02 -1.722426e-02 -1.353959e-02 
9.369369e+00 -2.874324e-02 -3.090024e-02 -3.416999e-02 -3.689190e-02 -3.747230e-02 -3.504990e-02 -2.988179e-02 -2.330184e-02 -1.726903e-02 -1.367639e-02 
9.429429e+00 -2.869804e-02 -3.078055e-02 -3.393279e-02 -3.654444e-02 -3.707064e-02 -3.467801e-02 -2.961968e-02 -2.319485e-02 -1.730998e-02 -1.380692e-02 
9.489489e+00 -2.864872e-02 -3.065904e-02 -3.369745e-02 -3.620238e-02 -3.667633e-02 -3.431308e-02 -2.936182e-02 -2.308808e-02 -1.734724e-02 -1.393138e-02 
9.549550e+00 -2.859544e-02 -3.053580e-02 -3.346393e-02 -3.586558e-02 -3.628921e-02 -3.395492e-02 -2.910810e-02 -2.298153e-02 -1.738092e-02 -1.404995e-02 
9.609610e+00 -2.853836e-02 -3.041092e-02 -3.323223e-02 -3.553392e-02 -3.590909e-02 -3.360335e-02 -2.885842e-02 -2.287521e-02 -1.741113e-02 -1.416279e-02 
9.669670e+00 -2.847762e-02 -3.028449e-02 -3.300232e-02 -3.520729e-02 -3.553578e-02 -3.325822e-02 -2.861268e-02 -2.276911e-02 -1.743797e-02 -1.427007e-02 
9.729730e+00 -2.841338e-02 -3.015659e-02 -3.277419e-02 -3.488557e-02 -3.516913e-02 -3.291936e-02 -2.837078e-02 -2.266326e-02 -1.746154e-02 -1.437196e-02 
9.789790e+00 -2.834576e-02 -3.002731e-02 -3.254782e-02 -3.456865e-02 -3.480897e-02 -3.258661e-02 -2.813264e-02 -2.255764e-02 -1.748196e-02 -1.446861e-02 
9.849850e+00 -2.827492e-02 -2.989671e-02 -3.232320e-02 -3.425642e-02 -3.445514e-02 -3.225982e-02 -2.789816e-02 -2.245227e-02 -1.749931e-02 -1.456018e-02 
9.909910e+00 -2.820098e-02 -2.976487e-02 -3.210030e-02 -3.394878e-02 -3.410747e-02 -3.193883e-02 -2.766726e-02 -2.234716e-02 -1.751369e-02 -1.464681e-02 
9.969970e+00 -2.812406e-02 -2.963187e-02 -3.187911e-02 -3.364562e-02 -3.376583e-02 -3.162351e-02 -2.743985e-02 -2.224230e-02 -1.752519e-02 -1.472866e-02 
1.003003e+01 -2.804431e-02 -2.949778e-02 -3.165962e-02 -3.334684e-02 -3.343005e-02 -3.131372e-02 -2.721584e-02 -2.213770e-02 -1.753391e-02 -1.480586e-02 
1.009009e+01 -2.796183e-02 -2.936266e-02 -3.144180e-02 -3.305235e-02 -3.310001e-02 -3.100931e-02 -2.699515e-02 -2.203336e-02 -1.753992e-02 -1.487855e-02 
1.015015e+01 -2.787674e-02 -2.922657e-02 -3.122565e-02 -3.276205e-02 -3.277555e-02 -3.071014e-02 -2.677772e-02 -2.192929e-02 -1.754331e-02 -1.494686e-02 
1.021021e+01 -2.778915e-02 -2.908959e-02 -3.101114e-02 -3.247585e-02 -3.245654e-02 -3.041610e-02 -2.656345e-02 -2.182549e-02 -1.754417e-02 -1.501093e-02 
1.027027e+01 -2.769918e-02 -2.895178e-02 -3.079826e-02 -3.219366e-02 -3.214286e-02 -3.012706e-02 -2.635227e-02 -2.172197e-02 -1.754258e-02 -1.507089e-02 
1.033033e+01 -2.760692e-02 -2.881318e-02 -3.058700e-02 -3.191539e-02 -3.183437e-02 -2.984289e-02 -2.614411e-02 -2.161873e-02 -1.753861e-02 -1.512684e-02 
1.039039e+01 -2.751249e-02 -2.867387e-02 -3.037734e-02 -3.164096e-02 -3.153094e-02 -2.956347e-02 -2.593891e-02 -2.151577e-02 -1.753233e-02 -1.517892e-02 
1.045045e+01 -2.741598e-02 -2.853389e-02 -3.016927e-02 -3.137029e-02 -3.123246e-02 -2.928868e-02 -2.573659e-02 -2.141310e-02 -1.752383e-02 -1.522724e-02 
1.051051e+01 -2.731749e-02 -2.839329e-02 -2.996277e-02 -3.110329e-02 -3.093881e-02 -2.901842e-02 -2.553708e-02 -2.131072e-02 -1.751317e-02 -1.527192e-02 
1.057057e+01 -2.721710e-02 -2.825214e-02 -2.975782e-02 -3.083989e-02 -3.064987e-02 -2.875258e-02 -2.534032e-02 -2.120863e-02 -1.750043e-02 -1.531305e-02 
1.063063e+01 -2.711491e-02 -2.811048e-02 -2.955443e-02 -3.058001e-02 -3.036553e-02 -2.849103e-02 -2.514625e-02 -2.110683e-02 -1.748566e-02 -1.535076e-02 
1.069069e+01 -2.701101e-02 -2.796835e-02 -2.935256e-02 -3.032358e-02 -3.008568e-02 -2.823369e-02 -2.495481e-02 -2.100533e-02 -1.746894e-02 -1.538514e-02 
1.075075e+01 -2.690548e-02 -2.782581e-02 -2.915221e-02 -3.007053e-02 -2.981022e-02 -2.798046e-02 -2.476592e-02 -2.090414e-02 -1.745033e-02 -1.541629e-02 
1.081081e+01 -2.679840e-02 -2.768290e-02 -2.895336e-02 -2.982078e-02 -2.953904e-02 -2.773122e-02 -2.457955e-02 -2.080324e-02 -1.742989e-02 -1.544432e-02 
1.087087e+01 -2.668985e-02 -2.753966e-02 -2.875600e-02 -2.957426e-02 -2.927205e-02 -2.748589e-02 -2.439562e-02 -2.070265e-02 -1.740768e-02 -1.546931e-02 
1.093093e+01 -2.657990e-02 -2.739613e-02 -2.856012e-02 -2.933092e-02 -2.900914e-02 -2.724438e-02 -2.421409e-02 -2.060237e-02 -1.738376e-02 -1.549137e-02 
1.099099e+01 -2.646864e-02 -2.725236e-02 -2.836570e-02 -2.909068e-02 -2.875023e-02 -2.700659e-02 -2.403490e-02 -2.050240e-02 -1.735819e-02 -1.551058e-02 
1.105105e+01 -2.635613e-02 -2.710839e-02 -2.817274e-02 -2.885348e-02 -2.849521e-02 -2.677243e-02 -2.385800e-02 -2.040274e-02 -1.733102e-02 -1.552702e-02 
1.111111e+01 -2.624243e-02 -2.696424e-02 -2.798121e-02 -2.861926e-02 -2.824401e-02 -2.654183e-02 -2.368334e-02 -2.030339e-02 -1.730231e-02 -1.554079e-02 
1.117117e+01 -2.612763e-02 -2.681996e-02 -2.779111e-02 -2.838797e-02 -2.799653e-02 -2.631469e-02 -2.351086e-02 -2.020436e-02 -1.727210e-02 -1.555197e-02 
1.123123e+01 -2.601177e-02 -2.667558e-02 -2.760242e-02 -2.815953e-02 -2.775268e-02 -2.609094e-02 -2.334053e-02 -2.010565e-02 -1.724045e-02 -1.556063e-02 
1.129129e+01 -2.589493e-02 -2.653114e-02 -2.741513e-02 -2.793390e-02 -2.751240e-02 -2.587049e-02 -2.317229e-02 -2.000726e-02 -1.720741e-02 -1.556686e-02 
1.135135e+01 -2.577716e-02 -2.638666e-02 -2.722923e-02 -2.771102e-02 -2.727558e-02 -2.565327e-02 -2.300609e-02 -1.990919e-02 -1.717303e-02 -1.557073e-02 
1.141141e+01 -2.565853e-02 -2.624219e-02 -2.704471e-02 -2.749084e-02 -2.704217e-02 -2.543921e-02 -2.284190e-02 -1.981144e-02 -1.713734e-02 -1.557231e-02 
1.147147e+01 -2.553908e-02 -2.609774e-02 -2.686156e-02 -2.727330e-02 -2.681207e-02 -2.522823e-02 -2.267967e-02 -1.971402e-02 -1.710041e-02 -1.557169e-02 
1.153153e+01 -2.541888e-02 -2.595335e-02 -2.667976e-02 -2.705836e-02 -2.658523e-02 -2.502026e-02 -2.251936e-02 -1.961693e-02 -1.706227e-02 -1.556892e-02 
1.159159e+01 -2.529797e-02 -2.580905e-02 -2.649930e-02 -2.684595e-02 -2.636156e-02 -2.481524e-02 -2.236092e-02 -1.952016e-02 -1.702296e-02 -1.556408e-02 
1.165165e+01 -2.517640e-02 -2.566486e-02 -2.632017e-02 -2.663604e-02 -2.614099e-02 -2.461309e-02 -2.220433e-02 -1.942372e-02 -1.698252e-02 -1.555723e-02 
1.171171e+01 -2.505424e-02 -2.552082e-02 -2.614236e-02 -2.642858e-02 -2.592346e-02 -2.441376e-02 -2.204953e-02 -1.932761e-02 -1.694101e-02 -1.554843e-02 
1.177177e+01 -2.493151e-02 -2.537693e-02 -2.596586e-02 -2.622351e-02 -2.570890e-02 -2.421717e-02 -2.189649e-02 -1.923183e-02 -1.689844e-02 -1.553776e-02 
1.183183e+01 -2.480828e-02 -2.523323e-02 -2.579066e-02 -2.602080e-02 -2.549725e-02 -2.402327e-02 -2.174518e-02 -1.913639e-02 -1.685487e-02 -1.552526e-02 
1.189189e+01 -2.468458e-02 -2.508975e-02 -2.561675e-02 -2.582040e-02 -2.528844e-02 -2.383199e-02 -2.159555e-02 -1.904128e-02 -1.681034e-02 -1.551100e-02 
1.195195e+01 -2.456045e-02 -2.494650e-02 -2.544411e-02 -2.562227e-02 -2.508242e-02 -2.364328e-02 -2.144758e-02 -1.894650e-02 -1.676486e-02 -1.549503e-02 
1.201201e+01 -2.443594e-02 -2.480350e-02 -2.527274e-02 -2.542636e-02 -2.487911e-02 -2.345709e-02 -2.130123e-02 -1.885206e-02 -1.671849e-02 -1.547742e-02 
1.207207e+01 -2.431109e-02 -2.466078e-02 -2.510262e-02 -2.523264e-02 -2.467847e-02 -2.327335e-02 -2.115647e-02 -1.875796e-02 -1.667126e-02 -1.545822e-02 
1.213213e+01 -2.418593e-02 -2.451835e-02 -2.493374e-02 -2.504107e-02 -2.448044e-02 -2.309201e-02 -2.101326e-02 -1.866420e-02 -1.662319e-02 -1.543747e-02 
1.219219e+01 -2.406051e-02 -2.437624e-02 -2.476611e-02 -2.485160e-02 -2.428496e-02 -2.291303e-02 -2.087158e-02 -1.857077e-02 -1.657433e-02 -1.541523e-02 
1.225225e+01 -2.393486e-02 -2.423445e-02 -2.459969e-02 -2.466420e-02 -2.409198e-02 -2.273634e-02 -2.073139e-02 -1.847769e-02 -1.652469e-02 -1.539155e-02 
1.231231e+01 -2.380900e-02 -2.409302e-02 -2.443449e-02 -2.447884e-02 -2.390145e-02 -2.256191e-02 -2.059266e-02 -1.838494e-02 -1.647432e-02 -1.536647e-02 
1.237237e+01 -2.368299e-02 -2.395195e-02 -2.427049e-02 -2.429547e-02 -2.371331e-02 -2.238967e-02 -2.045537e-02 -1.829253e-02 -1.642324e-02 -1.534005e-02 
1.243243e+01 -2.355684e-02 -2.381127e-02 -2.410769e-02 -2.411406e-02 -2.352752e-02 -2.221959e-02 -2.031949e-02 -1.820047e-02 -1.637148e-02 -1.531234e-02 
1.249249e+01 -2.343060e-02 -2.367098e-02 -2.394606e-02 -2.393458e-02 -2.334403e-02 -2.205162e-02 -2.018499e-02 -1.810875e-02 -1.631907e-02 -1.528336e-02 
1.255255e+01 -2.330428e-02 -2.353111e-02 -2.378562e-02 -2.375699e-02 -2.316279e-02 -2.188572e-02 -2.005184e-02 -1.801737e-02 -1.626603e-02 -1.525318e-02 
1.261261e+01 -2.317792e-02 -2.339166e-02 -2.362634e-02 -2.358126e-02 -2.298375e-02 -2.172183e-02 -1.992002e-02 -1.792633e-02 -1.621240e-02 -1.522182e-02 
1.267267e+01 -2.305155e-02 -2.325265e-02 -2.346821e-02 -2.340736e-02 -2.280688e-02 -2.155993e-02 -1.978951e-02 -1.783564e-02 -1.615819e-02 -1.518933e-02 
1.273273e+01 -2.292519e-02 -2.311409e-02 -2.331123e-02 -2.323526e-02 -2.263213e-02 -2.139996e-02 -1.966027e-02 -1.774529e-02 -1.610343e-02 -1.515576e-02 
1.279279e+01 -2.279887e-02 -2.297599e-02 -2.315539e-02 -2.306493e-02 -2.245945e-02 -2.124190e-02 -1.953228e-02 -1.765529e-02 -1.604815e-02 -1.512113e-02 
1.285285e+01 -2.267261e-02 -2.283838e-02 -2.300067e-02 -2.289633e-02 -2.228881e-02 -2.108569e-02 -1.940553e-02 -1.756563e-02 -1.599236e-02 -1.508549e-02 
1.291291e+01 -2.254644e-02 -2.270125e-02 -2.284707e-02 -2.272944e-02 -2.212016e-02 -2.093130e-02 -1.927999e-02 -1.747632e-02 -1.593610e-02 -1.504887e-02 
1.297297e+01 -2.242039e-02 -2.256461e-02 -2.269458e-02 -2.256424e-02 -2.195347e-02 -2.077870e-02 -1.915563e-02 -1.738735e-02 -1.587938e-02 -1.501131e-02 
1.303303e+01 -2.229446e-02 -2.242849e-02 -2.254319e-02 -2.240068e-02 -2.178870e-02 -2.062785e-02 -1.903244e-02 -1.729873e-02 -1.582223e-02 -1.497284e-02 
1.309309e+01 -2.216869e-02 -2.229288e-02 -2.239289e-02 -2.223876e-02 -2.162580e-02 -2.047871e-02 -1.891039e-02 -1.721046e-02 -1.576466e-02 -1.493349e-02 
1.315315e+01 -2.204310e-02 -2.215781e-02 -2.224368e-02 -2.207843e-02 -2.146475e-02 -2.033125e-02 -1.878947e-02 -1.712253e-02 -1.570670e-02 -1.489331e-02 
1.321321e+01 -2.191770e-02 -2.202326e-02 -2.209554e-02 -2.191968e-02 -2.130551e-02 -2.018543e-02 -1.866965e-02 -1.703494e-02 -1.564836e-02 -1.485231e-02 
1.327327e+01 -2.179251e-02 -2.188927e-02 -2.194846e-02 -2.176247e-02 -2.114805e-02 -2.004124e-02 -1.855092e-02 -1.694771e-02 -1.558967e-02 -1.481053e-02 
1.333333e+01 -2.166755e-02 -2.175582e-02 -2.180244e-02 -2.160679e-02 -2.099233e-02 -1.989862e-02 -1.843325e-02 -1.686082e-02 -1.553064e-02 -1.476801e-02 
1.339339e+01 -2.154285e-02 -2.162293e-02 -2.165746e-02 -2.145262e-02 -2.083831e-02 -1.975756e-02 -1.831663e-02 -1.677428e-02 -1.547130e-02 -1.472476e-02 
1.345345e+01 -2.141841e-02 -2.149061e-02 -2.151353e-02 -2.129991e-02 -2.068598e-02 -1.961802e-02 -1.820104e-02 -1.668808e-02 -1.541165e-02 -1.468082e-02 
1.351351e+01 -2.129425e-02 -2.135887e-02 -2.137063e-02 -2.114867e-02 -2.053529e-02 -1.947997e-02 -1.808647e-02 -1.660223e-02 -1.535171e-02 -1.463621e-02 
1.357357e+01 -2.117039e-02 -2.122770e-02 -2.122875e-02 -2.099885e-02 -2.038621e-02 -1.934339e-02 -1.797288e-02 -1.651673e-02 -1.529151e-02 -1.459096e-02 
1.363363e+01 -2.104684e-02 -2.109712e-02 -2.108788e-02 -2.085045e-02 -2.023872e-02 -1.920825e-02 -1.786028e-02 -1.643157e-02 -1.523106e-02 -1.454510e-02 
1.369369e+01 -2.092362e-02 -2.096714e-02 -2.094803e-02 -2.070343e-02 -2.009279e-02 -1.907452e-02 -1.774864e-02 -1.634676e-02 -1.517037e-02 -1.449865e-02 
1.375375e+01 -2.080073e-02 -2.083775e-02 -2.080917e-02 -2.055778e-02 -1.994839e-02 -1.894217e-02 -1.763795e-02 -1.626230e-02 -1.510946e-02 -1.445164e-02 
1.381381e+01 -2.067821e-02 -2.070896e-02 -2.067130e-02 -2.041348e-02 -1.980550e-02 -1.881118e-02 -1.752819e-02 -1.617818e-02 -1.504834e-02 -1.440408e-02 
1.387387e+01 -2.055605e-02 -2.058077e-02 -2.053442e-02 -2.027051e-02 -1.966407e-02 -1.868153e-02 -1.741935e-02 -1.609441e-02 -1.498703e-02 -1.435601e-02 
1.393393e+01 -2.043426e-02 -2.045320e-02 -2.039851e-02 -2.012884e-02 -1.952410e-02 -1.855318e-02 -1.731141e-02 -1.601099e-02 -1.492554e-02 -1.430744e-02 
1.399399e+01 -2.031287e-02 -2.032625e-02 -2.026356e-02 -1.998846e-02 -1.938556e-02 -1.842612e-02 -1.720435e-02 -1.592791e-02 -1.486389e-02 -1.425840e-02 
1.405405e+01 -2.019187e-02 -2.019991e-02 -2.012958e-02 -1.984936e-02 -1.924841e-02 -1.830033e-02 -1.709817e-02 -1.584518e-02 -1.480208e-02 -1.420891e-02 
1.411411e+01 -2.007129e-02 -2.007419e-02 -1.999655e-02 -1.971150e-02 -1.911264e-02 -1.817577e-02 -1.699286e-02 -1.576279e-02 -1.474013e-02 -1.415898e-02 
1.417417e+01 -1.995113e-02 -1.994910e-02 -1.986447e-02 -1.957488e-02 -1.897822e-02 -1.805244e-02 -1.688839e-02 -1.568075e-02 -1.467806e-02 -1.410865e-02 
1.423423e+01 -1.983140e-02 -1.982464e-02 -1.973332e-02 -1.943948e-02 -1.884513e-02 -1.793030e-02 -1.678475e-02 -1.559905e-02 -1.461587e-02 -1.405792e-02 
1.429429e+01 -1.971211e-02 -1.970081e-02 -1.960310e-02 -1.930527e-02 -1.871335e-02 -1.780934e-02 -1.668194e-02 -1.551770e-02 -1.455358e-02 -1.400681e-02 
1.435435e+01 -1.959326e-02 -1.957762e-02 -1.947380e-02 -1.917225e-02 -1.858285e-02 -1.768953e-02 -1.657994e-02 -1.543669e-02 -1.449119e-02 -1.395535e-02 
1.441441e+01 -1.947487e-02 -1.945506e-02 -1.934542e-02 -1.904039e-02 -1.845362e-02 -1.757086e-02 -1.647874e-02 -1.535603e-02 -1.442872e-02 -1.390355e-02 
1.447447e+01 -1.935695e-02 -1.933313e-02 -1.921795e-02 -1.890969e-02 -1.832563e-02 -1.745331e-02 -1.637832e-02 -1.527571e-02 -1.436618e-02 -1.385143e-02 
1.453453e+01 -1.923950e-02 -1.921185e-02 -1.909138e-02 -1.878012e-02 -1.819886e-02 -1.733686e-02 -1.627868e-02 -1.519573e-02 -1.430358e-02 -1.379900e-02 
1.459459e+01 -1.912253e-02 -1.909121e-02 -1.896571e-02 -1.865166e-02 -1.807329e-02 -1.722149e-02 -1.617980e-02 -1.511609e-02 -1.424092e-02 -1.374629e-02 
1.465465e+01 -1.900604e-02 -1.897121e-02 -1.884092e-02 -1.852431e-02 -1.794891e-02 -1.710718e-02 -1.608168e-02 -1.503680e-02 -1.417823e-02 -1.369330e-02 
1.471471e+01 -1.889005e-02 -1.885186e-02 -1.871701e-02 -1.839806e-02 -1.782569e-02 -1.699392e-02 -1.598430e-02 -1.495785e-02 -1.411550e-02 -1.364006e-02 
1.477477e+01 -1.877455e-02 -1.873315e-02 -1.859397e-02 -1.827287e-02 -1.770362e-02 -1.688168e-02 -1.588765e-02 -1.487924e-02 -1.405275e-02 -1.358657e-02 
1.483483e+01 -1.865955e-02 -1.861509e-02 -1.847180e-02 -1.814875e-02 -1.758268e-02 -1.677046e-02 -1.579173e-02 -1.480097e-02 -1.398998e-02 -1.353286e-02 
1.489489e+01 -1.854507e-02 -1.849768e-02 -1.835049e-02 -1.802567e-02 -1.746284e-02 -1.666023e-02 -1.569651e-02 -1.472304e-02 -1.392721e-02 -1.347893e-02 
1.495495e+01 -1.843110e-02 -1.838091e-02 -1.823004e-02 -1.790363e-02 -1.734410e-02 -1.655098e-02 -1.560200e-02 -1.464546e-02 -1.386444e-02 -1.342480e-02 
1.501502e+01 -1.831765e-02 -1.826479e-02 -1.811043e-02 -1.778261e-02 -1.722644e-02 -1.644269e-02 -1.550819e-02 -1.456821e-02 -1.380168e-02 -1.337049e-02 
1.507508e+01 -1.820472e-02 -1.814932e-02 -1.799166e-02 -1.766259e-02 -1.710984e-02 -1.633536e-02 -1.541506e-02 -1.449130e-02 -1.373894e-02 -1.331600e-02 
1.513514e+01 -1.809232e-02 -1.803450e-02 -1.787372e-02 -1.754357e-02 -1.699428e-02 -1.622895e-02 -1.532260e-02 -1.441473e-02 -1.367622e-02 -1.326134e-02 
1.519520e+01 -1.798045e-02 -1.792032e-02 -1.775661e-02 -1.742553e-02 -1.687975e-02 -1.612347e-02 -1.523082e-02 -1.433849e-02 -1.361354e-02 -1.320654e-02 
1.525526e+01 -1.786912e-02 -1.780680e-02 -1.764032e-02 -1.730846e-02 -1.676623e-02 -1.601889e-02 -1.513969e-02 -1.426260e-02 -1.355089e-02 -1.315160e-02 
1.531532e+01 -1.775832e-02 -1.769392e-02 -1.752485e-02 -1.719235e-02 -1.665371e-02 -1.591521e-02 -1.504921e-02 -1.418704e-02 -1.348829e-02 -1.309653e-02 
1.537538e+01 -1.764807e-02 -1.758168e-02 -1.741018e-02 -1.707718e-02 -1.654217e-02 -1.581240e-02 -1.495937e-02 -1.411181e-02 -1.342575e-02 -1.304134e-02 
1.543544e+01 -1.753836e-02 -1.747010e-02 -1.729631e-02 -1.696295e-02 -1.643160e-02 -1.571046e-02 -1.487017e-02 -1.403692e-02 -1.336326e-02 -1.298605e-02 
1.549550e+01 -1.742920e-02 -1.735916e-02 -1.718324e-02 -1.684964e-02 -1.632199e-02 -1.560937e-02 -1.478160e-02 -1.396237e-02 -1.330084e-02 -1.293067e-02 
1.555556e+01 -1.732059e-02 -1.724886e-02 -1.707096e-02 -1.673724e-02 -1.621332e-02 -1.550912e-02 -1.469364e-02 -1.388815e-02 -1.323849e-02 -1.287520e-02 
1.561562e+01 -1.721253e-02 -1.713921e-02 -1.695947e-02 -1.662574e-02 -1.610558e-02 -1.540970e-02 -1.460629e-02 -1.381426e-02 -1.317622e-02 -1.281965e-02 
1.567568e+01 -1.710502e-02 -1.703020e-02 -1.684875e-02 -1.651513e-02 -1.599875e-02 -1.531110e-02 -1.451955e-02 -1.374071e-02 -1.311403e-02 -1.276404e-02 
1.573574e+01 -1.699808e-02 -1.692183e-02 -1.673880e-02 -1.640540e-02 -1.589282e-02 -1.521330e-02 -1.443341e-02 -1.366749e-02 -1.305193e-02 -1.270838e-02 
1.579580e+01 -1.689169e-02 -1.681411e-02 -1.662962e-02 -1.629654e-02 -1.578779e-02 -1.511630e-02 -1.434785e-02 -1.359460e-02 -1.298992e-02 -1.265266e-02 
1.585586e+01 -1.678585e-02 -1.670702e-02 -1.652120e-02 -1.618854e-02 -1.568363e-02 -1.502007e-02 -1.426288e-02 -1.352204e-02 -1.292802e-02 -1.259691e-02 
1.591592e+01 -1.668058e-02 -1.660057e-02 -1.641353e-02 -1.608139e-02 -1.558033e-02 -1.492462e-02 -1.417849e-02 -1.344981e-02 -1.286622e-02 -1.254112e-02 
1.597598e+01 -1.657588e-02 -1.649476e-02 -1.630661e-02 -1.597508e-02 -1.547790e-02 -1.482993e-02 -1.409467e-02 -1.337791e-02 -1.280452e-02 -1.248531e-02 
1.603604e+01 -1.647173e-02 -1.638958e-02 -1.620043e-02 -1.586960e-02 -1.537630e-02 -1.473600e-02 -1.401140e-02 -1.330633e-02 -1.274294e-02 -1.242949e-02 
1.609610e+01 -1.636815e-02 -1.628503e-02 -1.609499e-02 -1.576493e-02 -1.527553e-02 -1.464280e-02 -1.392870e-02 -1.323509e-02 -1.268148e-02 -1.237367e-02 
1.615616e+01 -1.626513e-02 -1.618112e-02 -1.599027e-02 -1.566108e-02 -1.517559e-02 -1.455033e-02 -1.384655e-02 -1.316417e-02 -1.262014e-02 -1.231784e-02 
1.621622e+01 -1.616268e-02 -1.607783e-02 -1.588629e-02 -1.555803e-02 -1.507645e-02 -1.445858e-02 -1.376495e-02 -1.309358e-02 -1.255892e-02 -1.226202e-02 
1.627628e+01 -1.606079e-02 -1.597517e-02 -1.578302e-02 -1.545578e-02 -1.497812e-02 -1.436755e-02 -1.368388e-02 -1.302331e-02 -1.249784e-02 -1.220621e-02 
1.633634e+01 -1.595947e-02 -1.587314e-02 -1.568047e-02 -1.535431e-02 -1.488057e-02 -1.427722e-02 -1.360335e-02 -1.295337e-02 -1.243689e-02 -1.215043e-02 
1.639640e+01 -1.585872e-02 -1.577173e-02 -1.557863e-02 -1.525361e-02 -1.478380e-02 -1.418758e-02 -1.352334e-02 -1.288375e-02 -1.237608e-02 -1.209467e-02 
1.645646e+01 -1.575853e-02 -1.567094e-02 -1.547750e-02 -1.515369e-02 -1.468780e-02 -1.409862e-02 -1.344386e-02 -1.281446e-02 -1.231541e-02 -1.203895e-02 
1.651652e+01 -1.565891e-02 -1.557078e-02 -1.537706e-02 -1.505452e-02 -1.459256e-02 -1.401034e-02 -1.336490e-02 -1.274548e-02 -1.225488e-02 -1.198327e-02 
1.657658e+01 -1.555985e-02 -1.547122e-02 -1.527731e-02 -1.495610e-02 -1.449806e-02 -1.392273e-02 -1.328645e-02 -1.267683e-02 -1.219451e-02 -1.192764e-02 
1.663664e+01 -1.546136e-02 -1.537229e-02 -1.517825e-02 -1.485843e-02 -1.440431e-02 -1.383578e-02 -1.320850e-02 -1.260850e-02 -1.213428e-02 -1.187206e-02 
1.669670e+01 -1.536343e-02 -1.527396e-02 -1.507988e-02 -1.476149e-02 -1.431129e-02 -1.374948e-02 -1.313106e-02 -1.254049e-02 -1.207422e-02 -1.181653e-02 
1.675676e+01 -1.526606e-02 -1.517625e-02 -1.498218e-02 -1.466528e-02 -1.421899e-02 -1.366382e-02 -1.305412e-02 -1.247279e-02 -1.201431e-02 -1.176107e-02 
1.681682e+01 -1.516926e-02 -1.507914e-02 -1.488515e-02 -1.456978e-02 -1.412741e-02 -1.357880e-02 -1.297766e-02 -1.240542e-02 -1.195456e-02 -1.170568e-02 
1.687688e+01 -1.507302e-02 -1.498264e-02 -1.478880e-02 -1.447501e-02 -1.403653e-02 -1.349440e-02 -1.290170e-02 -1.233836e-02 -1.189497e-02 -1.165036e-02 
1.693694e+01 -1.497735e-02 -1.488674e-02 -1.469310e-02 -1.438093e-02 -1.394635e-02 -1.341062e-02 -1.282621e-02 -1.227162e-02 -1.183555e-02 -1.159512e-02 
1.699700e+01 -1.488223e-02 -1.479144e-02 -1.459806e-02 -1.428755e-02 -1.385686e-02 -1.332746e-02 -1.275121e-02 -1.220519e-02 -1.177630e-02 -1.153996e-02 
1.705706e+01 -1.478768e-02 -1.469674e-02 -1.450368e-02 -1.419487e-02 -1.376804e-02 -1.324490e-02 -1.267668e-02 -1.213908e-02 -1.171722e-02 -1.148489e-02 
1.711712e+01 -1.469368e-02 -1.460264e-02 -1.440994e-02 -1.410287e-02 -1.367990e-02 -1.316294e-02 -1.260261e-02 -1.207328e-02 -1.165832e-02 -1.142991e-02 
1.717718e+01 -1.460024e-02 -1.450912e-02 -1.431685e-02 -1.401154e-02 -1.359243e-02 -1.308158e-02 -1.252901e-02 -1.200779e-02 -1.159959e-02 -1.137503e-02 
1.723724e+01 -1.450736e-02 -1.441620e-02 -1.422439e-02 -1.392089e-02 -1.350561e-02 -1.300080e-02 -1.245588e-02 -1.194262e-02 -1.154104e-02 -1.132025e-02 
1.729730e+01 -1.441503e-02 -1.432386e-02 -1.413256e-02 -1.383090e-02 -1.341944e-02 -1.292059e-02 -1.238320e-02 -1.187775e-02 -1.148268e-02 -1.126558e-02 
1.735736e+01 -1.432325e-02 -1.423211e-02 -1.404137e-02 -1.374156e-02 -1.333391e-02 -1.284096e-02 -1.231097e-02 -1.181320e-02 -1.142449e-02 -1.121101e-02 
1.741742e+01 -1.423203e-02 -1.414094e-02 -1.395080e-02 -1.365288e-02 -1.324902e-02 -1.276189e-02 -1.223919e-02 -1.174895e-02 -1.136649e-02 -1.115655e-02 
1.747748e+01 -1.414135e-02 -1.405035e-02 -1.386084e-02 -1.356484e-02 -1.316476e-02 -1.268339e-02 -1.216785e-02 -1.168502e-02 -1.130868e-02 -1.110222e-02 
1.753754e+01 -1.405123e-02 -1.396034e-02 -1.377151e-02 -1.347743e-02 -1.308112e-02 -1.260544e-02 -1.209695e-02 -1.162138e-02 -1.125106e-02 -1.104800e-02 
1.759760e+01 -1.396165e-02 -1.387089e-02 -1.368278e-02 -1.339066e-02 -1.299809e-02 -1.252803e-02 -1.202649e-02 -1.155806e-02 -1.119363e-02 -1.099390e-02 
1.765766e+01 -1.387262e-02 -1.378202e-02 -1.359465e-02 -1.330452e-02 -1.291568e-02 -1.245117e-02 -1.195647e-02 -1.149504e-02 -1.113639e-02 -1.093993e-02 
1.771772e+01 -1.378413e-02 -1.369372e-02 -1.350713e-02 -1.321899e-02 -1.283386e-02 -1.237484e-02 -1.188687e-02 -1.143233e-02 -1.107934e-02 -1.088609e-02 
1.777778e+01 -1.369618e-02 -1.360598e-02 -1.342021e-02 -1.313408e-02 -1.275264e-02 -1.229904e-02 -1.181769e-02 -1.136991e-02 -1.102249e-02 -1.083238e-02 
1.783784e+01 -1.360878e-02 -1.351880e-02 -1.333387e-02 -1.304977e-02 -1.267200e-02 -1.222377e-02 -1.174894e-02 -1.130781e-02 -1.096584e-02 -1.077881e-02 
1.789790e+01 -1.352191e-02 -1.343218e-02 -1.324813e-02 -1.296607e-02 -1.259195e-02 -1.214901e-02 -1.168061e-02 -1.124600e-02 -1.090938e-02 -1.072537e-02 
1.795796e+01 -1.343557e-02 -1.334612e-02 -1.316296e-02 -1.288296e-02 -1.251248e-02 -1.207477e-02 -1.161269e-02 -1.118449e-02 -1.085312e-02 -1.067208e-02 
1.801802e+01 -1.334977e-02 -1.326061e-02 -1.307838e-02 -1.280045e-02 -1.243358e-02 -1.200104e-02 -1.154519e-02 -1.112328e-02 -1.079707e-02 -1.061893e-02 
1.807808e+01 -1.326450e-02 -1.317565e-02 -1.299437e-02 -1.271852e-02 -1.235524e-02 -1.192781e-02 -1.147809e-02 -1.106237e-02 -1.074122e-02 -1.056592e-02 
1.813814e+01 -1.317977e-02 -1.309124e-02 -1.291093e-02 -1.263717e-02 -1.227746e-02 -1.185508e-02 -1.141140e-02 -1.100176e-02 -1.068557e-02 -1.051307e-02 
1.819820e+01 -1.309555e-02 -1.300738e-02 -1.282806e-02 -1.255639e-02 -1.220023e-02 -1.178285e-02 -1.134510e-02 -1.094144e-02 -1.063012e-02 -1.046036e-02 
1.825826e+01 -1.301187e-02 -1.292405e-02 -1.274574e-02 -1.247619e-02 -1.212355e-02 -1.171110e-02 -1.127921e-02 -1.088142e-02 -1.057488e-02 -1.040781e-02 
1.831832e+01 -1.292871e-02 -1.284126e-02 -1.266399e-02 -1.239655e-02 -1.204742e-02 -1.163984e-02 -1.121371e-02 -1.082169e-02 -1.051985e-02 -1.035541e-02 
1.837838e+01 -1.284606e-02 -1.275901e-02 -1.258279e-02 -1.231747e-02 -1.197182e-02 -1.156905e-02 -1.114861e-02 -1.076226e-02 -1.046502e-02 -1.030317e-02 
1.843844e+01 -1.276394e-02 -1.267729e-02 -1.250214e-02 -1.223894e-02 -1.189675e-02 -1.149874e-02 -1.108389e-02 -1.070312e-02 -1.041041e-02 -1.025109e-02 
1.849850e+01 -1.268233e-02 -1.259610e-02 -1.242204e-02 -1.216096e-02 -1.182221e-02 -1.142891e-02 -1.101956e-02 -1.064427e-02 -1.035600e-02 -1.019917e-02 
1.855856e+01 -1.260124e-02 -1.251543e-02 -1.234247e-02 -1.208353e-02 -1.174819e-02 -1.135953e-02 -1.095561e-02 -1.058571e-02 -1.030180e-02 -1.014742e-02 
1.861862e+01 -1.252066e-02 -1.243529e-02 -1.226345e-02 -1.200664e-02 -1.167468e-02 -1.129062e-02 -1.089205e-02 -1.052745e-02 -1.024781e-02 -1.009583e-02 
1.867868e+01 -1.244059e-02 -1.235567e-02 -1.218496e-02 -1.193028e-02 -1.160169e-02 -1.122216e-02 -1.082886e-02 -1.046946e-02 -1.019404e-02 -1.004440e-02 
1.873874e+01 -1.236102e-02 -1.227657e-02 -1.210700e-02 -1.185445e-02 -1.152920e-02 -1.115416e-02 -1.076604e-02 -1.041177e-02 -1.014047e-02 -9.993148e-03 
1.879880e+01 -1.228196e-02 -1.219798e-02 -1.202956e-02 -1.177915e-02 -1.145722e-02 -1.108661e-02 -1.070360e-02 -1.035436e-02 -1.008712e-02 -9.942063e-03 
1.885886e+01 -1.220340e-02 -1.211990e-02 -1.195265e-02 -1.170437e-02 -1.138573e-02 -1.101950e-02 -1.064153e-02 -1.029724e-02 -1.003398e-02 -9.891149e-03 
1.891892e+01 -1.212534e-02 -1.204233e-02 -1.187625e-02 -1.163010e-02 -1.131473e-02 -1.095283e-02 -1.057982e-02 -1.024041e-02 -9.981058e-03 -9.840408e-03 
1.897898e+01 -1.204778e-02 -1.196527e-02 -1.180037e-02 -1.155635e-02 -1.124423e-02 -1.088660e-02 -1.051848e-02 -1.018385e-02 -9.928348e-03 -9.789841e-03 
1.903904e+01 -1.197071e-02 -1.188871e-02 -1.172500e-02 -1.148311e-02 -1.117420e-02 -1.082080e-02 -1.045750e-02 -1.012758e-02 -9.875853e-03 -9.739450e-03 
1.909910e+01 -1.189414e-02 -1.181265e-02 -1.165014e-02 -1.141036e-02 -1.110465e-02 -1.075543e-02 -1.039687e-02 -1.007159e-02 -9.823572e-03 -9.689236e-03 
1.915916e+01 -1.181805e-02 -1.173708e-02 -1.157578e-02 -1.133812e-02 -1.103558e-02 -1.069048e-02 -1.033660e-02 -1.001588e-02 -9.771507e-03 -9.639200e-03 
1.921922e+01 -1.174245e-02 -1.166201e-02 -1.150192e-02 -1.126638e-02 -1.096698e-02 -1.062596e-02 -1.027669e-02 -9.960451e-03 -9.719658e-03 -9.589343e-03 
1.927928e+01 -1.166734e-02 -1.158743e-02 -1.142855e-02 -1.119512e-02 -1.089885e-02 -1.056185e-02 -1.021713e-02 -9.905299e-03 -9.668025e-03 -9.539666e-03 
1.933934e+01 -1.159271e-02 -1.151334e-02 -1.135568e-02 -1.112435e-02 -1.083117e-02 -1.049816e-02 -1.015791e-02 -9.850424e-03 -9.616609e-03 -9.490171e-03 
1.939940e+01 -1.151855e-02 -1.143973e-02 -1.128330e-02 -1.105406e-02 -1.076396e-02 -1.043488e-02 -1.009904e-02 -9.795825e-03 -9.565409e-03 -9.440858e-03 
1.945946e+01 -1.144487e-02 -1.136660e-02 -1.121140e-02 -1.098425e-02 -1.069719e-02 -1.037200e-02 -1.004052e-02 -9.741501e-03 -9.514426e-03 -9.391729e-03 
1.951952e+01 -1.137167e-02 -1.129395e-02 -1.113998e-02 -1.091492e-02 -1.063088e-02 -1.030953e-02 -9.982336e-03 -9.687451e-03 -9.463659e-03 -9.342783e-03 
1.957958e+01 -1.129894e-02 -1.122178e-02 -1.106904e-02 -1.084606e-02 -1.056501e-02 -1.024746e-02 -9.924492e-03 -9.633675e-03 -9.413110e-03 -9.294023e-03 
1.963964e+01 -1.122668e-02 -1.115008e-02 -1.099858e-02 -1.077766e-02 -1.049959e-02 -1.018579e-02 -9.866984e-03 -9.580170e-03 -9.362779e-03 -9.245448e-03 
1.969970e+01 -1.115488e-02 -1.107884e-02 -1.092859e-02 -1.070973e-02 -1.043460e-02 -1.012451e-02 -9.809811e-03 -9.526936e-03 -9.312664e-03 -9.197061e-03 
1.975976e+01 -1.108355e-02 -1.100808e-02 -1.085906e-02 -1.064226e-02 -1.037004e-02 -1.006362e-02 -9.752970e-03 -9.473972e-03 -9.262767e-03 -9.148860e-03 
1.981982e+01 -1.101268e-02 -1.093778e-02 -1.079001e-02 -1.057524e-02 -1.030592e-02 -1.000311e-02 -9.696459e-03 -9.421278e-03 -9.213087e-03 -9.100847e-03 
1.987988e+01 -1.094227e-02 -1.086794e-02 -1.072141e-02 -1.050867e-02 -1.024223e-02 -9.942997e-03 -9.640276e-03 -9.368851e-03 -9.163625e-03 -9.053023e-03 
1.993994e+01 -1.087231e-02 -1.079856e-02 -1.065327e-02 -1.044256e-02 -1.017895e-02 -9.883259e-03 -9.584419e-03 -9.316690e-03 -9.114380e-03 -9.005388e-03 
2.000000e+01 -1.080281e-02 -1.072963e-02 -1.058558e-02 -1.037688e-02 -1.011610e-02 -9.823900e-03 -9.528885e-03 -9.264796e-03 -9.065352e-03 -8.957942e-03 
2.006006e+01 -1.073376e-02 -1.066116e-02 -1.051835e-02 -1.031165e-02 -1.005366e-02 -9.764915e-03 -9.473672e-03 -9.213166e-03 -9.016542e-03 -8.910687e-03 
2.012012e+01 -1.066516e-02 -1.059314e-02 -1.045156e-02 -1.024686e-02 -9.991639e-03 -9.706303e-03 -9.418778e-03 -9.161800e-03 -8.967949e-03 -8.863622e-03 
2.018018e+01 -1.059700e-02 -1.052556e-02 -1.038522e-02 -1.018250e-02 -9.930025e-03 -9.648059e-03 -9.364202e-03 -9.110697e-03 -8.919572e-03 -8.816749e-03 
2.024024e+01 -1.052928e-02 -1.045843e-02 -1.031932e-02 -1.011857e-02 -9.868816e-03 -9.590182e-03 -9.309941e-03 -9.059855e-03 -8.871413e-03 -8.770067e-03 
2.030030e+01 -1.046201e-02 -1.039173e-02 -1.025386e-02 -1.005506e-02 -9.808010e-03 -9.532668e-03 -9.255993e-03 -9.009274e-03 -8.823471e-03 -8.723577e-03 
2.036036e+01 -1.039517e-02 -1.032548e-02 -1.018883e-02 -9.991987e-03 -9.747603e-03 -9.475514e-03 -9.202355e-03 -8.958953e-03 -8.775745e-03 -8.677279e-03 
2.042042e+01 -1.032877e-02 -1.025966e-02 -1.012424e-02 -9.929329e-03 -9.687592e-03 -9.418718e-03 -9.149027e-03 -8.908889e-03 -8.728236e-03 -8.631173e-03 
2.048048e+01 -1.026280e-02 -1.019427e-02 -1.006007e-02 -9.867089e-03 -9.627975e-03 -9.362278e-03 -9.096006e-03 -8.859084e-03 -8.680942e-03 -8.585260e-03 
2.054054e+01 -1.019726e-02 -1.012932e-02 -9.996333e-03 -9.805263e-03 -9.568747e-03 -9.306189e-03 -9.043291e-03 -8.809535e-03 -8.633865e-03 -8.539540e-03 
2.060060e+01 -1.013215e-02 -1.006479e-02 -9.933017e-03 -9.743848e-03 -9.509906e-03 -9.250450e-03 -8.990878e-03 -8.760241e-03 -8.587003e-03 -8.494013e-03 
2.066066e+01 -1.006746e-02 -1.000068e-02 -9.870122e-03 -9.682841e-03 -9.451448e-03 -9.195058e-03 -8.938767e-03 -8.711201e-03 -8.540357e-03 -8.448680e-03 
2.072072e+01 -1.000319e-02 -9.936996e-03 -9.807643e-03 -9.622238e-03 -9.393371e-03 -9.140010e-03 -8.886955e-03 -8.662415e-03 -8.493926e-03 -8.403540e-03 
2.078078e+01 -9.939348e-03 -9.873730e-03 -9.745578e-03 -9.562037e-03 -9.335672e-03 -9.085304e-03 -8.835441e-03 -8.613881e-03 -8.447709e-03 -8.358594e-03 
2.084084e+01 -9.875920e-03 -9.810880e-03 -9.683925e-03 -9.502234e-03 -9.278347e-03 -9.030937e-03 -8.784223e-03 -8.565598e-03 -8.401708e-03 -8.313841e-03 
2.090090e+01 -9.812905e-03 -9.748443e-03 -9.622679e-03 -9.442826e-03 -9.221393e-03 -8.976907e-03 -8.733299e-03 -8.517565e-03 -8.355920e-03 -8.269282e-03 
2.096096e+01 -9.750303e-03 -9.686417e-03 -9.561839e-03 -9.383811e-03 -9.164809e-03 -8.923211e-03 -8.682666e-03 -8.469781e-03 -8.310346e-03 -8.224917e-03 
2.102102e+01 -9.688110e-03 -9.624799e-03 -9.501401e-03 -9.325185e-03 -9.108590e-03 -8.869847e-03 -8.632324e-03 -8.422246e-03 -8.264985e-03 -8.180746e-03 
2.108108e+01 -9.626323e-03 -9.563585e-03 -9.441362e-03 -9.266945e-03 -9.052735e-03 -8.816812e-03 -8.582271e-03 -8.374957e-03 -8.219838e-03 -8.136769e-03 
2.114114e+01 -9.564941e-03 -9.502775e-03 -9.381721e-03 -9.209089e-03 -8.997240e-03 -8.764104e-03 -8.532504e-03 -8.327915e-03 -8.174903e-03 -8.092985e-03 
2.120120e+01 -9.503961e-03 -9.442363e-03 -9.322473e-03 -9.151614e-03 -8.942102e-03 -8.711721e-03 -8.483022e-03 -8.281117e-03 -8.130181e-03 -8.049396e-03 
2.126126e+01 -9.443380e-03 -9.382350e-03 -9.263616e-03 -9.094516e-03 -8.887319e-03 -8.659660e-03 -8.433824e-03 -8.234564e-03 -8.085670e-03 -8.006000e-03 
2.132132e+01 -9.383195e-03 -9.322730e-03 -9.205147e-03 -9.037793e-03 -8.832889e-03 -8.607919e-03 -8.384907e-03 -8.188253e-03 -8.041371e-03 -7.962798e-03 
2.138138e+01 -9.323405e-03 -9.263503e-03 -9.147064e-03 -8.981442e-03 -8.778808e-03 -8.556496e-03 -8.336270e-03 -8.142185e-03 -7.997282e-03 -7.919789e-03 
2.144144e+01 -9.264006e-03 -9.204665e-03 -9.089364e-03 -8.925461e-03 -8.725073e-03 -8.505388e-03 -8.287911e-03 -8.096357e-03 -7.953404e-03 -7.876973e-03 
2.150150e+01 -9.204997e-03 -9.146214e-03 -9.032044e-03 -8.869846e-03 -8.671683e-03 -8.454594e-03 -8.239829e-03 -8.050769e-03 -7.909736e-03 -7.834351e-03 
2.156156e+01 -9.146374e-03 -9.088147e-03 -8.975101e-03 -8.814595e-03 -8.618635e-03 -8.404110e-03 -8.192021e-03 -8.005420e-03 -7.866278e-03 -7.791922e-03 
2.162162e+01 -9.088135e-03 -9.030461e-03 -8.918533e-03 -8.759705e-03 -8.565925e-03 -8.353935e-03 -8.144487e-03 -7.960308e-03 -7.823028e-03 -7.749686e-03 
2.168168e+01 -9.030278e-03 -8.973155e-03 -8.862337e-03 -8.705174e-03 -8.513552e-03 -8.304067e-03 -8.097224e-03 -7.915433e-03 -7.779987e-03 -7.707643e-03 
2.174174e+01 -8.972801e-03 -8.916225e-03 -8.806510e-03 -8.650999e-03 -8.461514e-03 -8.254503e-03 -8.050232e-03 -7.870794e-03 -7.737155e-03 -7.665792e-03 
2.180180e+01 -8.915700e-03 -8.859669e-03 -8.751051e-03 -8.597176e-03 -8.409807e-03 -8.205242e-03 -8.003507e-03 -7.826390e-03 -7.694529e-03 -7.624133e-03 
2.186186e+01 -8.858974e-03 -8.803485e-03 -8.695956e-03 -8.543705e-03 -8.358429e-03 -8.156281e-03 -7.957050e-03 -7.782220e-03 -7.652111e-03 -7.582667e-03 
2.192192e+01 -8.802620e-03 -8.747670e-03 -8.641222e-03 -8.490582e-03 -8.307378e-03 -8.107618e-03 -7.910858e-03 -7.738282e-03 -7.609899e-03 -7.541392e-03 
2.198198e+01 -8.746635e-03 -8.692221e-03 -8.586848e-03 -8.437804e-03 -8.256651e-03 -8.059252e-03 -7.864929e-03 -7.694575e-03 -7.567893e-03 -7.500308e-03 
2.204204e+01 -8.691018e-03 -8.637137e-03 -8.532830e-03 -8.385369e-03 -8.206246e-03 -8.011179e-03 -7.819263e-03 -7.651100e-03 -7.526092e-03 -7.459416e-03 
2.210210e+01 -8.635766e-03 -8.582414e-03 -8.479167e-03 -8.333275e-03 -8.156161e-03 -7.963399e-03 -7.773857e-03 -7.607854e-03 -7.484496e-03 -7.418715e-03 
2.216216e+01 -8.580876e-03 -8.528050e-03 -8.425855e-03 -8.281518e-03 -8.106394e-03 -7.915909e-03 -7.728710e-03 -7.564836e-03 -7.443104e-03 -7.378204e-03 
2.222222e+01 -8.526346e-03 -8.474044e-03 -8.372892e-03 -8.230098e-03 -8.056942e-03 -7.868707e-03 -7.683821e-03 -7.522047e-03 -7.401916e-03 -7.337883e-03 
2.228228e+01 -8.472174e-03 -8.420391e-03 -8.320277e-03 -8.179010e-03 -8.007802e-03 -7.821792e-03 -7.639188e-03 -7.479483e-03 -7.360930e-03 -7.297753e-03 
2.234234e+01 -8.418357e-03 -8.367091e-03 -8.268005e-03 -8.128254e-03 -7.958973e-03 -7.775160e-03 -7.594809e-03 -7.437146e-03 -7.320148e-03 -7.257811e-03 
2.240240e+01 -8.364894e-03 -8.314141e-03 -8.216076e-03 -8.077826e-03 -7.910452e-03 -7.728811e-03 -7.550684e-03 -7.395033e-03 -7.279567e-03 -7.218059e-03 
2.246246e+01 -8.311781e-03 -8.261538e-03 -8.164486e-03 -8.027724e-03 -7.862238e-03 -7.682743e-03 -7.506810e-03 -7.353143e-03 -7.239187e-03 -7.178496e-03 
2.252252e+01 -8.259016e-03 -8.209280e-03 -8.113233e-03 -7.977946e-03 -7.814328e-03 -7.636953e-03 -7.463186e-03 -7.311476e-03 -7.199007e-03 -7.139121e-03 
2.258258e+01 -8.206598e-03 -8.157364e-03 -8.062315e-03 -7.928489e-03 -7.766719e-03 -7.591441e-03 -7.419811e-03 -7.270031e-03 -7.159028e-03 -7.099934e-03 
2.264264e+01 -8.154524e-03 -8.105789e-03 -8.011730e-03 -7.879351e-03 -7.719410e-03 -7.546203e-03 -7.376683e-03 -7.228806e-03 -7.119248e-03 -7.060935e-03 
2.270270e+01 -8.102791e-03 -8.054552e-03 -7.961475e-03 -7.830530e-03 -7.672399e-03 -7.501238e-03 -7.333801e-03 -7.187801e-03 -7.079667e-03 -7.022123e-03 
2.276276e+01 -8.051398e-03 -8.003651e-03 -7.911547e-03 -7.782024e-03 -7.625684e-03 -7.456545e-03 -7.291164e-03 -7.147014e-03 -7.040284e-03 -6.983497e-03 
2.282282e+01 -8.000342e-03 -7.953083e-03 -7.861945e-03 -7.733831e-03 -7.579261e-03 -7.412121e-03 -7.248770e-03 -7.106445e-03 -7.001098e-03 -6.945058e-03 
2.288288e+01 -7.949620e-03 -7.902847e-03 -7.812667e-03 -7.685947e-03 -7.533131e-03 -7.367965e-03 -7.206617e-03 -7.066093e-03 -6.962109e-03 -6.906805e-03 
2.294294e+01 -7.899232e-03 -7.852940e-03 -7.763710e-03 -7.638371e-03 -7.487289e-03 -7.324075e-03 -7.164705e-03 -7.025956e-03 -6.923316e-03 -6.868736e-03 
2.300300e+01 -7.849173e-03 -7.803359e-03 -7.715071e-03 -7.591102e-03 -7.441735e-03 -7.280449e-03 -7.123031e-03 -6.986034e-03 -6.884719e-03 -6.830853e-03 
2.306306e+01 -7.799443e-03 -7.754103e-03 -7.666749e-03 -7.544136e-03 -7.396467e-03 -7.237086e-03 -7.081595e-03 -6.946326e-03 -6.846316e-03 -6.793154e-03 
2.312312e+01 -7.750039e-03 -7.705169e-03 -7.618742e-03 -7.497471e-03 -7.351481e-03 -7.193984e-03 -7.040395e-03 -6.906830e-03 -6.808108e-03 -6.755639e-03 
2.318318e+01 -7.700959e-03 -7.656556e-03 -7.571047e-03 -7.451106e-03 -7.306777e-03 -7.151141e-03 -6.999431e-03 -6.867546e-03 -6.770093e-03 -6.718308e-03 
2.324324e+01 -7.652201e-03 -7.608260e-03 -7.523662e-03 -7.405038e-03 -7.262353e-03 -7.108555e-03 -6.958699e-03 -6.828473e-03 -6.732271e-03 -6.681159e-03 
2.330330e+01 -7.603762e-03 -7.560281e-03 -7.476585e-03 -7.359266e-03 -7.218206e-03 -7.066226e-03 -6.918200e-03 -6.789609e-03 -6.694641e-03 -6.644193e-03 
2.336336e+01 -7.555641e-03 -7.512615e-03 -7.429813e-03 -7.313786e-03 -7.174335e-03 -7.024150e-03 -6.877932e-03 -6.750954e-03 -6.657202e-03 -6.607409e-03 
2.342342e+01 -7.507835e-03 -7.465260e-03 -7.383346e-03 -7.268598e-03 -7.130738e-03 -6.982327e-03 -6.837893e-03 -6.712507e-03 -6.619955e-03 -6.570806e-03 
2.348348e+01 -7.460342e-03 -7.418216e-03 -7.337180e-03 -7.223699e-03 -7.087413e-03 -6.940756e-03 -6.798083e-03 -6.674267e-03 -6.582897e-03 -6.534384e-03 
2.354354e+01 -7.413160e-03 -7.371478e-03 -7.291314e-03 -7.179087e-03 -7.044358e-03 -6.899433e-03 -6.758499e-03 -6.636233e-03 -6.546028e-03 -6.498142e-03 
2.360360e+01 -7.366287e-03 -7.325046e-03 -7.245745e-03 -7.134760e-03 -7.001571e-03 -6.858358e-03 -6.719141e-03 -6.598403e-03 -6.509349e-03 -6.462080e-03 
2.366366e+01 -7.319721e-03 -7.278917e-03 -7.200471e-03 -7.090716e-03 -6.959050e-03 -6.817530e-03 -6.680008e-03 -6.560778e-03 -6.472857e-03 -6.426197e-03 
2.372372e+01 -7.273461e-03 -7.233089e-03 -7.155491e-03 -7.046954e-03 -6.916794e-03 -6.776946e-03 -6.641098e-03 -6.523356e-03 -6.436553e-03 -6.390493e-03 
2.378378e+01 -7.227502e-03 -7.187561e-03 -7.110802e-03 -7.003470e-03 -6.874801e-03 -6.736605e-03 -6.602409e-03 -6.486136e-03 -6.400435e-03 -6.354967e-03 
2.384384e+01 -7.181845e-03 -7.142329e-03 -7.066403e-03 -6.960264e-03 -6.833069e-03 -6.696506e-03 -6.563942e-03 -6.449116e-03 -6.364503e-03 -6.319618e-03 
2.390390e+01 -7.136487e-03 -7.097393e-03 -7.022291e-03 -6.917333e-03 -6.791596e-03 -6.656646e-03 -6.525694e-03 -6.412297e-03 -6.328757e-03 -6.284447e-03 
2.396396e+01 -7.091425e-03 -7.052749e-03 -6.978464e-03 -6.874676e-03 -6.750381e-03 -6.617026e-03 -6.487664e-03 -6.375678e-03 -6.293194e-03 -6.249452e-03 
2.402402e+01 -7.046658e-03 -7.008397e-03 -6.934921e-03 -6.832291e-03 -6.709422e-03 -6.577642e-03 -6.449851e-03 -6.339256e-03 -6.257816e-03 -6.214633e-03 
2.408408e+01 -7.002184e-03 -6.964334e-03 -6.891659e-03 -6.790175e-03 -6.668716e-03 -6.538494e-03 -6.412253e-03 -6.303032e-03 -6.222621e-03 -6.179989e-03 
2.414414e+01 -6.958001e-03 -6.920558e-03 -6.848677e-03 -6.748327e-03 -6.628264e-03 -6.499579e-03 -6.374870e-03 -6.267004e-03 -6.187608e-03 -6.145519e-03 
2.420420e+01 -6.914106e-03 -6.877067e-03 -6.805972e-03 -6.706745e-03 -6.588062e-03 -6.460898e-03 -6.337701e-03 -6.231172e-03 -6.152776e-03 -6.111224e-03 
2.426426e+01 -6.870498e-03 -6.833859e-03 -6.763544e-03 -6.665428e-03 -6.548109e-03 -6.422447e-03 -6.300744e-03 -6.195535e-03 -6.118126e-03 -6.077102e-03 
2.432432e+01 -6.827176e-03 -6.790932e-03 -6.721389e-03 -6.624373e-03 -6.508403e-03 -6.384226e-03 -6.263997e-03 -6.160091e-03 -6.083656e-03 -6.043153e-03 
2.438438e+01 -6.784136e-03 -6.748285e-03 -6.679506e-03 -6.583578e-03 -6.468943e-03 -6.346233e-03 -6.227461e-03 -6.124839e-03 -6.049365e-03 -6.009377e-03 
2.444444e+01 -6.741378e-03 -6.705916e-03 -6.637893e-03 -6.543043e-03 -6.429728e-03 -6.308467e-03 -6.191133e-03 -6.089779e-03 -6.015253e-03 -5.975772e-03 
2.450450e+01 -6.698898e-03 -6.663822e-03 -6.596548e-03 -6.502765e-03 -6.390754e-03 -6.270927e-03 -6.155012e-03 -6.054911e-03 -5.981319e-03 -5.942338e-03 
2.456456e+01 -6.656696e-03 -6.622002e-03 -6.555470e-03 -6.462742e-03 -6.352022e-03 -6.233611e-03 -6.119098e-03 -6.020232e-03 -5.947562e-03 -5.909075e-03 
2.462462e+01 -6.614770e-03 -6.580453e-03 -6.514656e-03 -6.422972e-03 -6.313529e-03 -6.196517e-03 -6.083388e-03 -5.985742e-03 -5.913982e-03 -5.875981e-03 
2.468468e+01 -6.573117e-03 -6.539175e-03 -6.474106e-03 -6.383455e-03 -6.275274e-03 -6.159644e-03 -6.047883e-03 -5.951440e-03 -5.880578e-03 -5.843057e-03 
2.474474e+01 -6.531736e-03 -6.498165e-03 -6.433816e-03 -6.344188e-03 -6.237255e-03 -6.122991e-03 -6.012581e-03 -5.917326e-03 -5.847350e-03 -5.810301e-03 
2.480480e+01 -6.490624e-03 -6.457421e-03 -6.393786e-03 -6.305169e-03 -6.199471e-03 -6.086557e-03 -5.977480e-03 -5.883398e-03 -5.814295e-03 -5.777713e-03 
2.486486e+01 -6.449781e-03 -6.416942e-03 -6.354013e-03 -6.266398e-03 -6.161920e-03 -6.050340e-03 -5.942580e-03 -5.849655e-03 -5.781414e-03 -5.745293e-03 
2.492492e+01 -6.409204e-03 -6.376726e-03 -6.314495e-03 -6.227871e-03 -6.124600e-03 -6.014339e-03 -5.907879e-03 -5.816096e-03 -5.748707e-03 -5.713040e-03 
2.498498e+01 -6.368892e-03 -6.336771e-03 -6.275232e-03 -6.189588e-03 -6.087511e-03 -5.978552e-03 -5.873377e-03 -5.782721e-03 -5.716171e-03 -5.680952e-03 
2.504505e+01 -6.328842e-03 -6.297074e-03 -6.236221e-03 -6.151547e-03 -6.050650e-03 -5.942978e-03 -5.839072e-03 -5.749529e-03 -5.683807e-03 -5.649030e-03 
2.510511e+01 -6.289053e-03 -6.257636e-03 -6.197461e-03 -6.113747e-03 -6.014016e-03 -5.907617e-03 -5.804963e-03 -5.716519e-03 -5.651614e-03 -5.617273e-03 
2.516517e+01 -6.249524e-03 -6.218453e-03 -6.158949e-03 -6.076184e-03 -5.977608e-03 -5.872466e-03 -5.771049e-03 -5.683690e-03 -5.619591e-03 -5.585680e-03 
2.522523e+01 -6.210251e-03 -6.179524e-03 -6.120685e-03 -6.038859e-03 -5.941424e-03 -5.837524e-03 -5.737329e-03 -5.651040e-03 -5.587737e-03 -5.554251e-03 
2.528529e+01 -6.171234e-03 -6.140847e-03 -6.082666e-03 -6.001770e-03 -5.905463e-03 -5.802790e-03 -5.703802e-03 -5.618570e-03 -5.556052e-03 -5.522985e-03 
2.534535e+01 -6.132471e-03 -6.102421e-03 -6.044890e-03 -5.964914e-03 -5.869722e-03 -5.768263e-03 -5.670467e-03 -5.586278e-03 -5.524535e-03 -5.491881e-03 
2.540541e+01 -6.093961e-03 -6.064243e-03 -6.007358e-03 -5.928291e-03 -5.834202e-03 -5.733941e-03 -5.637323e-03 -5.554164e-03 -5.493185e-03 -5.460938e-03 
2.546547e+01 -6.055700e-03 -6.026313e-03 -5.970065e-03 -5.891899e-03 -5.798900e-03 -5.699824e-03 -5.604368e-03 -5.522226e-03 -5.462002e-03 -5.430157e-03 
2.552553e+01 -6.017689e-03 -5.988628e-03 -5.933012e-03 -5.855735e-03 -5.763815e-03 -5.665909e-03 -5.571602e-03 -5.490463e-03 -5.430984e-03 -5.399536e-03 
2.558559e+01 -5.979925e-03 -5.951187e-03 -5.896195e-03 -5.819800e-03 -5.728946e-03 -5.632197e-03 -5.539023e-03 -5.458876e-03 -5.400132e-03 -5.369075e-03 
2.564565e+01 -5.942406e-03 -5.913988e-03 -5.859615e-03 -5.784091e-03 -5.694290e-03 -5.598684e-03 -5.506631e-03 -5.427462e-03 -5.369443e-03 -5.338773e-03 
2.570571e+01 -5.905130e-03 -5.877030e-03 -5.823268e-03 -5.748606e-03 -5.659848e-03 -5.565371e-03 -5.474425e-03 -5.396221e-03 -5.338919e-03 -5.308630e-03 
2.576577e+01 -5.868097e-03 -5.840310e-03 -5.787155e-03 -5.713345e-03 -5.625617e-03 -5.532257e-03 -5.442403e-03 -5.365153e-03 -5.308557e-03 -5.278644e-03 
2.582583e+01 -5.831304e-03 -5.803828e-03 -5.751272e-03 -5.678305e-03 -5.591596e-03 -5.499339e-03 -5.410564e-03 -5.334256e-03 -5.278357e-03 -5.248816e-03 
2.588589e+01 -5.794750e-03 -5.767581e-03 -5.715618e-03 -5.643485e-03 -5.557784e-03 -5.466616e-03 -5.378908e-03 -5.303529e-03 -5.248319e-03 -5.219144e-03 
2.594595e+01 -5.758434e-03 -5.731569e-03 -5.680192e-03 -5.608885e-03 -5.524179e-03 -5.434089e-03 -5.347433e-03 -5.272972e-03 -5.218441e-03 -5.189627e-03 
2.600601e+01 -5.722352e-03 -5.695789e-03 -5.644993e-03 -5.574502e-03 -5.490780e-03 -5.401754e-03 -5.316139e-03 -5.242584e-03 -5.188724e-03 -5.160267e-03 
2.606607e+01 -5.686505e-03 -5.660240e-03 -5.610018e-03 -5.540334e-03 -5.457586e-03 -5.369612e-03 -5.285024e-03 -5.212364e-03 -5.159166e-03 -5.131060e-03 
2.612613e+01 -5.650891e-03 -5.624920e-03 -5.575267e-03 -5.506381e-03 -5.424595e-03 -5.337661e-03 -5.254088e-03 -5.182310e-03 -5.129766e-03 -5.102008e-03 
2.618619e+01 -5.615507e-03 -5.589828e-03 -5.540737e-03 -5.472641e-03 -5.391807e-03 -5.305899e-03 -5.223329e-03 -5.152424e-03 -5.100524e-03 -5.073109e-03 
2.624625e+01 -5.580352e-03 -5.554962e-03 -5.506428e-03 -5.439113e-03 -5.359219e-03 -5.274327e-03 -5.192746e-03 -5.122702e-03 -5.071439e-03 -5.044363e-03 
2.630631e+01 -5.545425e-03 -5.520321e-03 -5.472338e-03 -5.405795e-03 -5.326831e-03 -5.242942e-03 -5.162339e-03 -5.093145e-03 -5.042511e-03 -5.015768e-03 
2.636637e+01 -5.510724e-03 -5.485903e-03 -5.438464e-03 -5.372686e-03 -5.294641e-03 -5.211743e-03 -5.132106e-03 -5.063752e-03 -5.013738e-03 -4.987325e-03 
2.642643e+01 -5.476248e-03 -5.451707e-03 -5.404807e-03 -5.339785e-03 -5.262648e-03 -5.180729e-03 -5.102047e-03 -5.034522e-03 -4.985120e-03 -4.959033e-03 
2.648649e+01 -5.441995e-03 -5.417731e-03 -5.371364e-03 -5.307089e-03 -5.230851e-03 -5.149900e-03 -5.072160e-03 -5.005454e-03 -4.956657e-03 -4.930891e-03 
2.654655e+01 -5.407964e-03 -5.383974e-03 -5.338135e-03 -5.274598e-03 -5.199249e-03 -5.119254e-03 -5.042445e-03 -4.976547e-03 -4.928347e-03 -4.902898e-03 
2.660661e+01 -5.374152e-03 -5.350434e-03 -5.305116e-03 -5.242311e-03 -5.167839e-03 -5.088790e-03 -5.012901e-03 -4.947801e-03 -4.900190e-03 -4.875054e-03 
2.666667e+01 -5.340560e-03 -5.317109e-03 -5.272308e-03 -5.210226e-03 -5.136622e-03 -5.058507e-03 -4.983526e-03 -4.919215e-03 -4.872185e-03 -4.847358e-03 
2.672673e+01 -5.307184e-03 -5.283999e-03 -5.239709e-03 -5.178341e-03 -5.105596e-03 -5.028403e-03 -4.954320e-03 -4.890787e-03 -4.844332e-03 -4.819809e-03 
2.678679e+01 -5.274024e-03 -5.251102e-03 -5.207317e-03 -5.146656e-03 -5.074759e-03 -4.998479e-03 -4.925282e-03 -4.862518e-03 -4.816630e-03 -4.792408e-03 
2.684685e+01 -5.241079e-03 -5.218416e-03 -5.175131e-03 -5.115170e-03 -5.044111e-03 -4.968732e-03 -4.896410e-03 -4.834405e-03 -4.789077e-03 -4.765152e-03 
2.690691e+01 -5.208346e-03 -5.185941e-03 -5.143150e-03 -5.083879e-03 -5.013650e-03 -4.939161e-03 -4.867705e-03 -4.806450e-03 -4.761674e-03 -4.738042e-03 
2.696697e+01 -5.175824e-03 -5.153674e-03 -5.111372e-03 -5.052785e-03 -4.983375e-03 -4.909766e-03 -4.839164e-03 -4.778650e-03 -4.734419e-03 -4.711077e-03 
2.702703e+01 -5.143512e-03 -5.121614e-03 -5.079795e-03 -5.021885e-03 -4.953285e-03 -4.880546e-03 -4.810788e-03 -4.751004e-03 -4.707313e-03 -4.684256e-03 
2.708709e+01 -5.111409e-03 -5.089760e-03 -5.048420e-03 -4.991178e-03 -4.923378e-03 -4.851499e-03 -4.782575e-03 -4.723513e-03 -4.680354e-03 -4.657579e-03 
2.714715e+01 -5.079513e-03 -5.058110e-03 -5.017243e-03 -4.960662e-03 -4.893655e-03 -4.822624e-03 -4.754524e-03 -4.696175e-03 -4.653541e-03 -4.631045e-03 
2.720721e+01 -5.047823e-03 -5.026663e-03 -4.986264e-03 -4.930337e-03 -4.864112e-03 -4.793921e-03 -4.726634e-03 -4.668990e-03 -4.626874e-03 -4.604653e-03 
2.726727e+01 -5.016336e-03 -4.995418e-03 -4.955482e-03 -4.900202e-03 -4.834750e-03 -4.765388e-03 -4.698905e-03 -4.641956e-03 -4.600352e-03 -4.578403e-03 
2.732733e+01 -4.985053e-03 -4.964373e-03 -4.924895e-03 -4.870254e-03 -4.805567e-03 -4.737025e-03 -4.671336e-03 -4.615074e-03 -4.573975e-03 -4.552294e-03 
2.738739e+01 -4.953971e-03 -4.933527e-03 -4.894502e-03 -4.840493e-03 -4.776562e-03 -4.708829e-03 -4.643925e-03 -4.588341e-03 -4.547742e-03 -4.526325e-03 
2.744745e+01 -4.923090e-03 -4.902879e-03 -4.864302e-03 -4.810918e-03 -4.747734e-03 -4.680801e-03 -4.616672e-03 -4.561758e-03 -4.521652e-03 -4.500496e-03 
2.750751e+01 -4.892407e-03 -4.872427e-03 -4.834293e-03 -4.781527e-03 -4.719081e-03 -4.652940e-03 -4.589576e-03 -4.535324e-03 -4.495704e-03 -4.474806e-03 
2.756757e+01 -4.861922e-03 -4.842170e-03 -4.804475e-03 -4.752319e-03 -4.690604e-03 -4.625244e-03 -4.562636e-03 -4.509037e-03 -4.469898e-03 -4.449254e-03 
2.762763e+01 -4.831633e-03 -4.812107e-03 -4.774845e-03 -4.723293e-03 -4.662300e-03 -4.597712e-03 -4.535852e-03 -4.482898e-03 -4.444233e-03 -4.423841e-03 
2.768769e+01 -4.801538e-03 -4.782236e-03 -4.745402e-03 -4.694448e-03 -4.634168e-03 -4.570343e-03 -4.509221e-03 -4.456905e-03 -4.418708e-03 -4.398564e-03 
2.774775e+01 -4.771637e-03 -4.752557e-03 -4.716146e-03 -4.665783e-03 -4.606208e-03 -4.543137e-03 -4.482744e-03 -4.431057e-03 -4.393324e-03 -4.373425e-03 
2.780781e+01 -4.741929e-03 -4.723067e-03 -4.687075e-03 -4.637296e-03 -4.578418e-03 -4.516092e-03 -4.456420e-03 -4.405355e-03 -4.368078e-03 -4.348421e-03 
2.786787e+01 -4.712411e-03 -4.693765e-03 -4.658188e-03 -4.608986e-03 -4.550797e-03 -4.489208e-03 -4.430247e-03 -4.379796e-03 -4.342970e-03 -4.323552e-03 
2.792793e+01 -4.683083e-03 -4.664651e-03 -4.629484e-03 -4.580853e-03 -4.523345e-03 -4.462483e-03 -4.404226e-03 -4.354381e-03 -4.318001e-03 -4.298819e-03 
2.798799e+01 -4.653943e-03 -4.635723e-03 -4.600961e-03 -4.552894e-03 -4.496060e-03 -4.435917e-03 -4.378354e-03 -4.329108e-03 -4.293168e-03 -4.274219e-03 
2.804805e+01 -4.624991e-03 -4.606979e-03 -4.572619e-03 -4.525110e-03 -4.468940e-03 -4.409509e-03 -4.352632e-03 -4.303978e-03 -4.268472e-03 -4.249753e-03 
2.810811e+01 -4.596224e-03 -4.578419e-03 -4.544455e-03 -4.497498e-03 -4.441986e-03 -4.383257e-03 -4.327058e-03 -4.278988e-03 -4.243911e-03 -4.225419e-03 
2.816817e+01 -4.567642e-03 -4.550042e-03 -4.516469e-03 -4.470058e-03 -4.415196e-03 -4.357161e-03 -4.301631e-03 -4.254139e-03 -4.219486e-03 -4.201218e-03 
2.822823e+01 -4.539243e-03 -4.521845e-03 -4.488661e-03 -4.442788e-03 -4.388569e-03 -4.331219e-03 -4.276352e-03 -4.229429e-03 -4.195195e-03 -4.177148e-03 
2.828829e+01 -4.511026e-03 -4.493829e-03 -4.461027e-03 -4.415688e-03 -4.362104e-03 -4.305432e-03 -4.251218e-03 -4.204859e-03 -4.171037e-03 -4.153209e-03 
2.834835e+01 -4.482990e-03 -4.465991e-03 -4.433568e-03 -4.388756e-03 -4.335800e-03 -4.279797e-03 -4.226229e-03 -4.180426e-03 -4.147013e-03 -4.129401e-03 
2.840841e+01 -4.455134e-03 -4.438330e-03 -4.406282e-03 -4.361992e-03 -4.309656e-03 -4.254315e-03 -4.201385e-03 -4.156131e-03 -4.123121e-03 -4.105722e-03 
2.846847e+01 -4.427456e-03 -4.410846e-03 -4.379169e-03 -4.335393e-03 -4.283671e-03 -4.228984e-03 -4.176684e-03 -4.131973e-03 -4.099361e-03 -4.082173e-03 
2.852853e+01 -4.399956e-03 -4.383537e-03 -4.352226e-03 -4.308960e-03 -4.257844e-03 -4.203803e-03 -4.152126e-03 -4.107951e-03 -4.075732e-03 -4.058752e-03 
2.858859e+01 -4.372631e-03 -4.356402e-03 -4.325453e-03 -4.282691e-03 -4.232174e-03 -4.178771e-03 -4.127709e-03 -4.084064e-03 -4.052234e-03 -4.035459e-03 
2.864865e+01 -4.345482e-03 -4.329439e-03 -4.298849e-03 -4.256584e-03 -4.206660e-03 -4.153888e-03 -4.103434e-03 -4.060312e-03 -4.028865e-03 -4.012293e-03 
2.870871e+01 -4.318506e-03 -4.302648e-03 -4.272413e-03 -4.230640e-03 -4.181301e-03 -4.129153e-03 -4.079299e-03 -4.036694e-03 -4.005625e-03 -3.989253e-03 
2.876877e+01 -4.291703e-03 -4.276028e-03 -4.246143e-03 -4.204857e-03 -4.156097e-03 -4.104564e-03 -4.055304e-03 -4.013209e-03 -3.982514e-03 -3.966340e-03 
2.882883e+01 -4.265071e-03 -4.249577e-03 -4.220038e-03 -4.179233e-03 -4.131045e-03 -4.080121e-03 -4.031447e-03 -3.989856e-03 -3.959531e-03 -3.943552e-03 
2.888889e+01 -4.238609e-03 -4.223295e-03 -4.194098e-03 -4.153769e-03 -4.106146e-03 -4.055824e-03 -4.007729e-03 -3.966636e-03 -3.936676e-03 -3.920889e-03 
2.894895e+01 -4.212317e-03 -4.197179e-03 -4.168321e-03 -4.128462e-03 -4.081397e-03 -4.031670e-03 -3.984147e-03 -3.943546e-03 -3.913946e-03 -3.898351e-03 
2.900901e+01 -4.186192e-03 -4.171230e-03 -4.142706e-03 -4.103312e-03 -4.056800e-03 -4.007660e-03 -3.960702e-03 -3.920587e-03 -3.891343e-03 -3.875935e-03 
2.906907e+01 -4.160234e-03 -4.145445e-03 -4.117253e-03 -4.078317e-03 -4.032351e-03 -3.983792e-03 -3.937393e-03 -3.897758e-03 -3.868865e-03 -3.853643e-03 
2.912913e+01 -4.134442e-03 -4.119824e-03 -4.091959e-03 -4.053478e-03 -4.008051e-03 -3.960066e-03 -3.914219e-03 -3.875057e-03 -3.846512e-03 -3.831474e-03 
2.918919e+01 -4.108815e-03 -4.094366e-03 -4.066824e-03 -4.028792e-03 -3.983899e-03 -3.936480e-03 -3.891178e-03 -3.852485e-03 -3.824283e-03 -3.809426e-03 
2.924925e+01 -4.083351e-03 -4.069070e-03 -4.041848e-03 -4.004260e-03 -3.959893e-03 -3.913035e-03 -3.868271e-03 -3.830041e-03 -3.802178e-03 -3.787499e-03 
2.930931e+01 -4.058050e-03 -4.043934e-03 -4.017028e-03 -3.979879e-03 -3.936033e-03 -3.889728e-03 -3.845497e-03 -3.807724e-03 -3.780195e-03 -3.765693e-03 
2.936937e+01 -4.032910e-03 -4.018957e-03 -3.992364e-03 -3.955648e-03 -3.912318e-03 -3.866560e-03 -3.822855e-03 -3.785533e-03 -3.758335e-03 -3.744007e-03 
2.942943e+01 -4.007930e-03 -3.994139e-03 -3.967855e-03 -3.931568e-03 -3.888746e-03 -3.843529e-03 -3.800343e-03 -3.763468e-03 -3.736596e-03 -3.722441e-03 
2.948949e+01 -3.983110e-03 -3.969479e-03 -3.943500e-03 -3.907637e-03 -3.865318e-03 -3.820635e-03 -3.777963e-03 -3.741528e-03 -3.714978e-03 -3.700994e-03 
2.954955e+01 -3.958447e-03 -3.944974e-03 -3.919298e-03 -3.883854e-03 -3.842032e-03 -3.797877e-03 -3.755711e-03 -3.719712e-03 -3.693481e-03 -3.679664e-03 
2.960961e+01 -3.933942e-03 -3.920625e-03 -3.895248e-03 -3.860218e-03 -3.818887e-03 -3.775254e-03 -3.733589e-03 -3.698020e-03 -3.672103e-03 -3.658453e-03 
2.966967e+01 -3.909593e-03 -3.896431e-03 -3.871349e-03 -3.836728e-03 -3.795882e-03 -3.752765e-03 -3.711595e-03 -3.676450e-03 -3.650844e-03 -3.637358e-03 
2.972973e+01 -3.885399e-03 -3.872389e-03 -3.847599e-03 -3.813383e-03 -3.773017e-03 -3.730409e-03 -3.689729e-03 -3.655004e-03 -3.629705e-03 -3.616381e-03 
2.978979e+01 -3.861358e-03 -3.848500e-03 -3.823999e-03 -3.790182e-03 -3.750291e-03 -3.708186e-03 -3.667989e-03 -3.633679e-03 -3.608683e-03 -3.595519e-03 
2.984985e+01 -3.837471e-03 -3.824762e-03 -3.800546e-03 -3.767125e-03 -3.727703e-03 -3.686095e-03 -3.646376e-03 -3.612475e-03 -3.587778e-03 -3.574772e-03 
2.990991e+01 -3.813736e-03 -3.801174e-03 -3.777240e-03 -3.744210e-03 -3.705251e-03 -3.664135e-03 -3.624888e-03 -3.591391e-03 -3.566990e-03 -3.554141e-03 
2.996997e+01 -3.790151e-03 -3.777736e-03 -3.754081e-03 -3.721437e-03 -3.682936e-03 -3.642306e-03 -3.603524e-03 -3.570427e-03 -3.546319e-03 -3.533623e-03 


==> Simulations/Plot_data/droop_string_very_large_n_V.txt <==
0.000000e+00 3.622267e-02 -7.902585e-01 6.611249e-01 -6.327067e-01 -1.092245e+00 1.203252e+00 -9.212075e-02 -1.526115e-01 -1.713595e+00 3.024074e-01 
6.006006e-02 1.693092e-02 -6.381345e-01 6.711428e-01 -4.655816e-01 -9.506509e-01 1.119653e+00 -7.375129e-02 -1.436130e-01 -1.656917e+00 4.002065e-01 
1.201201e-01 6.070611e-03 -5.106538e-01 6.770457e-01 -3.316099e-01 -8.332901e-01 1.047254e+00 -6.293887e-02 -1.335312e-01 -1.607531e+00 4.742057e-01 
1.801802e-01 1.670961e-03 -4.034260e-01 6.795706e-01 -2.239441e-01 -7.357234e-01 9.840791e-01 -5.764530e-02 -1.227218e-01 -1.563954e+00 5.294579e-01 
2.402402e-01 2.186518e-03 -3.128897e-01 6.793456e-01 -1.371523e-01 -6.543530e-01 9.285553e-01 -5.630514e-02 -1.114739e-01 -1.525019e+00 5.699547e-01 
3.003003e-01 6.406354e-03 -2.361503e-01 6.769032e-01 -6.692764e-02 -5.862583e-01 8.794258e-01 -5.772293e-02 -1.000204e-01 -1.489804e+00 5.988494e-01 
3.603604e-01 1.338262e-02 -1.708497e-01 6.726933e-01 -9.855526e-03 -5.290642e-01 8.356816e-01 -6.099211e-02 -8.854730e-02 -1.457585e+00 6.186326e-01 
4.204204e-01 2.237435e-02 -1.150630e-01 6.670940e-01 3.676976e-02 -4.808363e-01 7.965082e-01 -6.543109e-02 -7.720119e-02 -1.427791e+00 6.312716e-01 
4.804805e-01 3.280329e-02 -6.721471e-02 6.604222e-01 7.509155e-02 -4.399961e-01 7.612445e-01 -7.053284e-02 -6.609599e-02 -1.399978e+00 6.383202e-01 
5.405405e-01 4.421908e-02 -2.601251e-02 6.529417e-01 1.068069e-01 -4.052537e-01 7.293501e-01 -7.592535e-02 -5.531848e-02 -1.373793e+00 6.410056e-01 
6.006006e-01 5.627198e-02 9.606733e-03 6.448714e-01 1.332590e-01 -3.755528e-01 7.003806e-01 -8.134054e-02 -4.493309e-02 -1.348963e+00 6.402967e-01 
6.606607e-01 6.869132e-02 4.051987e-02 6.363916e-01 1.555101e-01 -3.500273e-01 6.739674e-01 -8.658990e-02 -3.498586e-02 -1.325274e+00 6.369590e-01 
7.207207e-01 8.126857e-02 6.745216e-02 6.276503e-01 1.744002e-01 -3.279658e-01 6.498029e-01 -9.154545e-02 -2.550786e-02 -1.302556e+00 6.315965e-01 
7.807808e-01 9.384409e-02 9.100522e-02 6.187678e-01 1.905929e-01 -3.087827e-01 6.276281e-01 -9.612488e-02 -1.651805e-02 -1.280679e+00 6.246863e-01 
8.408408e-01 1.062966e-01 1.116796e-01 6.098412e-01 2.046122e-01 -2.919958e-01 6.072232e-01 -1.002800e-01 -8.025639e-03 -1.259538e+00 6.166049e-01 
9.009009e-01 1.185349e-01 1.298930e-01 6.009482e-01 2.168719e-01 -2.772067e-01 5.884003e-01 -1.039880e-01 -3.209345e-05 -1.239054e+00 6.076493e-01 
9.609610e-01 1.304916e-01 1.459950e-01 5.921500e-01 2.276981e-01 -2.640865e-01 5.709976e-01 -1.072440e-01 7.467196e-03 -1.219162e+00 5.980539e-01 
1.021021e+00 1.421175e-01 1.602793e-01 5.834943e-01 2.373484e-01 -2.523626e-01 5.548746e-01 -1.100566e-01 1.448154e-02 -1.199811e+00 5.880034e-01 
1.081081e+00 1.533784e-01 1.729930e-01 5.750175e-01 2.460256e-01 -2.418093e-01 5.399085e-01 -1.124430e-01 2.102384e-02 -1.180960e+00 5.776434e-01 
1.141141e+00 1.642510e-01 1.843452e-01 5.667466e-01 2.538898e-01 -2.322394e-01 5.259914e-01 -1.144263e-01 2.710959e-02 -1.162577e+00 5.670883e-01 
1.201201e+00 1.747211e-01 1.945128e-01 5.587009e-01 2.610670e-01 -2.234973e-01 5.130279e-01 -1.160336e-01 3.275619e-02 -1.144634e+00 5.564282e-01 
1.261261e+00 1.847811e-01 2.036463e-01 5.508934e-01 2.676570e-01 -2.154538e-01 5.009329e-01 -1.172934e-01 3.798229e-02 -1.127110e+00 5.457338e-01 
1.321321e+00 1.944291e-01 2.118742e-01 5.433319e-01 2.737386e-01 -2.080012e-01 4.896307e-01 -1.182351e-01 4.280726e-02 -1.109986e+00 5.350601e-01 
1.381381e+00 2.036668e-01 2.193061e-01 5.360201e-01 2.793743e-01 -2.010500e-01 4.790531e-01 -1.188879e-01 4.725088e-02 -1.093244e+00 5.244503e-01 
1.441441e+00 2.124994e-01 2.260361e-01 5.289583e-01 2.846136e-01 -1.945257e-01 4.691390e-01 -1.192799e-01 5.133292e-02 -1.076873e+00 5.139378e-01 
1.501502e+00 2.209342e-01 2.321453e-01 5.221444e-01 2.894963e-01 -1.883662e-01 4.598328e-01 -1.194382e-01 5.507297e-02 -1.060857e+00 5.035485e-01 
1.561562e+00 2.289804e-01 2.377033e-01 5.155739e-01 2.940543e-01 -1.825197e-01 4.510844e-01 -1.193880e-01 5.849022e-02 -1.045186e+00 4.933019e-01 
1.621622e+00 2.366483e-01 2.427708e-01 5.092409e-01 2.983134e-01 -1.769431e-01 4.428483e-01 -1.191529e-01 6.160333e-02 -1.029850e+00 4.832131e-01 
1.681682e+00 2.439493e-01 2.473999e-01 5.031384e-01 3.022949e-01 -1.716004e-01 4.350831e-01 -1.187549e-01 6.443032e-02 -1.014838e+00 4.732929e-01 
1.741742e+00 2.508951e-01 2.516363e-01 4.972582e-01 3.060164e-01 -1.664619e-01 4.277508e-01 -1.182140e-01 6.698850e-02 -1.000140e+00 4.635496e-01 
1.801802e+00 2.574980e-01 2.555196e-01 4.915919e-01 3.094925e-01 -1.615024e-01 4.208172e-01 -1.175484e-01 6.929442e-02 -9.857480e-01 4.539885e-01 
1.861862e+00 2.637704e-01 2.590846e-01 4.861304e-01 3.127361e-01 -1.567015e-01 4.142505e-01 -1.167747e-01 7.136385e-02 -9.716528e-01 4.446134e-01 
1.921922e+00 2.697246e-01 2.623615e-01 4.808645e-01 3.157580e-01 -1.520417e-01 4.080220e-01 -1.159079e-01 7.321177e-02 -9.578460e-01 4.354264e-01 
1.981982e+00 2.753729e-01 2.653770e-01 4.757851e-01 3.185679e-01 -1.475089e-01 4.021053e-01 -1.149616e-01 7.485235e-02 -9.443194e-01 4.264283e-01 
2.042042e+00 2.807276e-01 2.681547e-01 4.708829e-01 3.211747e-01 -1.430912e-01 3.964762e-01 -1.139477e-01 7.629900e-02 -9.310651e-01 4.176191e-01 
2.102102e+00 2.858006e-01 2.707153e-01 4.661487e-01 3.235864e-01 -1.387787e-01 3.911124e-01 -1.128772e-01 7.756435e-02 -9.180754e-01 4.089978e-01 
2.162162e+00 2.906034e-01 2.730769e-01 4.615738e-01 3.258103e-01 -1.345632e-01 3.859935e-01 -1.117596e-01 7.866030e-02 -9.053428e-01 4.005629e-01 
2.222222e+00 2.951473e-01 2.752560e-01 4.571495e-01 3.278536e-01 -1.304382e-01 3.811010e-01 -1.106034e-01 7.959805e-02 -8.928599e-01 3.923125e-01 
2.282282e+00 2.994434e-01 2.772667e-01 4.528674e-01 3.297228e-01 -1.263978e-01 3.764176e-01 -1.094163e-01 8.038810e-02 -8.806196e-01 3.842441e-01 
2.342342e+00 3.035023e-01 2.791221e-01 4.487196e-01 3.314244e-01 -1.224376e-01 3.719275e-01 -1.082048e-01 8.104031e-02 -8.686151e-01 3.763550e-01 
2.402402e+00 3.073340e-01 2.808335e-01 4.446982e-01 3.329645e-01 -1.185538e-01 3.676162e-01 -1.069749e-01 8.156392e-02 -8.568397e-01 3.686424e-01 
2.462462e+00 3.109486e-01 2.824111e-01 4.407961e-01 3.343490e-01 -1.147432e-01 3.634705e-01 -1.057317e-01 8.196761e-02 -8.452868e-01 3.611031e-01 
2.522523e+00 3.143554e-01 2.838641e-01 4.370062e-01 3.355838e-01 -1.110031e-01 3.594780e-01 -1.044798e-01 8.225948e-02 -8.339502e-01 3.537339e-01 
2.582583e+00 3.175636e-01 2.852009e-01 4.333218e-01 3.366745e-01 -1.073315e-01 3.556275e-01 -1.032230e-01 8.244713e-02 -8.228238e-01 3.465314e-01 
2.642643e+00 3.205818e-01 2.864287e-01 4.297368e-01 3.376266e-01 -1.037266e-01 3.519085e-01 -1.019647e-01 8.253767e-02 -8.119016e-01 3.394922e-01 
2.702703e+00 3.234183e-01 2.875543e-01 4.262451e-01 3.384455e-01 -1.001867e-01 3.483117e-01 -1.007080e-01 8.253777e-02 -8.011781e-01 3.326128e-01 
2.762763e+00 3.260812e-01 2.885838e-01 4.228411e-01 3.391365e-01 -9.671066e-02 3.448282e-01 -9.945528e-02 8.245364e-02 -7.906477e-01 3.258898e-01 
2.822823e+00 3.285781e-01 2.895227e-01 4.195196e-01 3.397047e-01 -9.329737e-02 3.414499e-01 -9.820881e-02 8.229113e-02 -7.803050e-01 3.193196e-01 
2.882883e+00 3.309162e-01 2.903760e-01 4.162756e-01 3.401550e-01 -8.994588e-02 3.381694e-01 -9.697042e-02 8.205568e-02 -7.701451e-01 3.128988e-01 
2.942943e+00 3.331025e-01 2.911483e-01 4.131045e-01 3.404925e-01 -8.665535e-02 3.349799e-01 -9.574169e-02 8.175241e-02 -7.601628e-01 3.066238e-01 
3.003003e+00 3.351436e-01 2.918438e-01 4.100018e-01 3.407218e-01 -8.342503e-02 3.318750e-01 -9.452394e-02 8.138609e-02 -7.503536e-01 3.004912e-01 
3.063063e+00 3.370459e-01 2.924662e-01 4.069634e-01 3.408476e-01 -8.025424e-02 3.288490e-01 -9.331828e-02 8.096122e-02 -7.407127e-01 2.944977e-01 
3.123123e+00 3.388154e-01 2.930192e-01 4.039856e-01 3.408743e-01 -7.714235e-02 3.258965e-01 -9.212560e-02 8.048198e-02 -7.312358e-01 2.886398e-01 
3.183183e+00 3.404578e-01 2.935060e-01 4.010647e-01 3.408064e-01 -7.408875e-02 3.230127e-01 -9.094665e-02 7.995230e-02 -7.219187e-01 2.829143e-01 
3.243243e+00 3.419786e-01 2.939297e-01 3.981974e-01 3.406480e-01 -7.109287e-02 3.201929e-01 -8.978202e-02 7.937588e-02 -7.127572e-01 2.773178e-01 
3.303303e+00 3.433831e-01 2.942929e-01 3.953806e-01 3.404033e-01 -6.815412e-02 3.174331e-01 -8.863216e-02 7.875615e-02 -7.037474e-01 2.718471e-01 
3.363363e+00 3.446762e-01 2.945983e-01 3.926112e-01 3.400763e-01 -6.527194e-02 3.147293e-01 -8.749742e-02 7.809637e-02 -6.948856e-01 2.664991e-01 
3.423423e+00 3.458626e-01 2.948484e-01 3.898866e-01 3.396707e-01 -6.244576e-02 3.120781e-01 -8.637804e-02 7.739958e-02 -6.861680e-01 2.612707e-01 
3.483483e+00 3.469469e-01 2.950454e-01 3.872043e-01 3.391903e-01 -5.967501e-02 3.094762e-01 -8.527418e-02 7.666862e-02 -6.775911e-01 2.561589e-01 
3.543544e+00 3.479334e-01 2.951914e-01 3.845619e-01 3.386388e-01 -5.695909e-02 3.069205e-01 -8.418593e-02 7.590618e-02 -6.691517e-01 2.511606e-01 
3.603604e+00 3.488261e-01 2.952884e-01 3.819572e-01 3.380194e-01 -5.429742e-02 3.044084e-01 -8.311331e-02 7.511477e-02 -6.608464e-01 2.462730e-01 
3.663664e+00 3.496290e-01 2.953384e-01 3.793881e-01 3.373357e-01 -5.168937e-02 3.019373e-01 -8.205629e-02 7.429676e-02 -6.526720e-01 2.414933e-01 
3.723724e+00 3.503458e-01 2.953430e-01 3.768527e-01 3.365907e-01 -4.913434e-02 2.995048e-01 -8.101480e-02 7.345437e-02 -6.446257e-01 2.368186e-01 
3.783784e+00 3.509799e-01 2.953040e-01 3.743494e-01 3.357876e-01 -4.663169e-02 2.971088e-01 -7.998871e-02 7.258969e-02 -6.367044e-01 2.322463e-01 
3.843844e+00 3.515349e-01 2.952229e-01 3.718763e-01 3.349293e-01 -4.418076e-02 2.947472e-01 -7.897789e-02 7.170468e-02 -6.289053e-01 2.277737e-01 
3.903904e+00 3.520139e-01 2.951013e-01 3.694321e-01 3.340187e-01 -4.178089e-02 2.924183e-01 -7.798214e-02 7.080119e-02 -6.212257e-01 2.233983e-01 
3.963964e+00 3.524199e-01 2.949406e-01 3.670153e-01 3.330586e-01 -3.943142e-02 2.901203e-01 -7.700127e-02 6.988097e-02 -6.136631e-01 2.191175e-01 
4.024024e+00 3.527560e-01 2.947422e-01 3.646246e-01 3.320515e-01 -3.713165e-02 2.878517e-01 -7.603507e-02 6.894564e-02 -6.062149e-01 2.149290e-01 
4.084084e+00 3.530248e-01 2.945074e-01 3.622588e-01 3.310000e-01 -3.488089e-02 2.856111e-01 -7.508329e-02 6.799676e-02 -5.988786e-01 2.108302e-01 
4.144144e+00 3.532291e-01 2.942375e-01 3.599168e-01 3.299065e-01 -3.267843e-02 2.833971e-01 -7.414570e-02 6.703578e-02 -5.916520e-01 2.068190e-01 
4.204204e+00 3.533714e-01 2.939336e-01 3.575975e-01 3.287734e-01 -3.052357e-02 2.812085e-01 -7.322205e-02 6.606405e-02 -5.845327e-01 2.028930e-01 
4.264264e+00 3.534541e-01 2.935970e-01 3.553000e-01 3.276028e-01 -2.841557e-02 2.790441e-01 -7.231206e-02 6.508288e-02 -5.775185e-01 1.990501e-01 
4.324324e+00 3.534795e-01 2.932287e-01 3.530233e-01 3.263970e-01 -2.635373e-02 2.769031e-01 -7.141548e-02 6.409348e-02 -5.706074e-01 1.952881e-01 
4.384384e+00 3.534498e-01 2.928298e-01 3.507668e-01 3.251578e-01 -2.433730e-02 2.747842e-01 -7.053204e-02 6.309699e-02 -5.637971e-01 1.916050e-01 
4.444444e+00 3.533673e-01 2.924013e-01 3.485295e-01 3.238874e-01 -2.236555e-02 2.726868e-01 -6.966148e-02 6.209448e-02 -5.570859e-01 1.879987e-01 
4.504505e+00 3.532338e-01 2.919443e-01 3.463108e-01 3.225875e-01 -2.043775e-02 2.706100e-01 -6.880351e-02 6.108699e-02 -5.504717e-01 1.844673e-01 
4.564565e+00 3.530513e-01 2.914597e-01 3.441101e-01 3.212600e-01 -1.855316e-02 2.685530e-01 -6.795789e-02 6.007546e-02 -5.439526e-01 1.810089e-01 
4.624625e+00 3.528217e-01 2.909485e-01 3.419267e-01 3.199065e-01 -1.671105e-02 2.665152e-01 -6.712434e-02 5.906080e-02 -5.375269e-01 1.776216e-01 
4.684685e+00 3.525467e-01 2.904114e-01 3.397602e-01 3.185288e-01 -1.491068e-02 2.644958e-01 -6.630261e-02 5.804386e-02 -5.311928e-01 1.743037e-01 
4.744745e+00 3.522281e-01 2.898495e-01 3.376100e-01 3.171283e-01 -1.315132e-02 2.624944e-01 -6.549243e-02 5.702545e-02 -5.249485e-01 1.710533e-01 
4.804805e+00 3.518674e-01 2.892636e-01 3.354755e-01 3.157066e-01 -1.143223e-02 2.605103e-01 -6.469356e-02 5.600631e-02 -5.187925e-01 1.678688e-01 
4.864865e+00 3.514663e-01 2.886544e-01 3.333565e-01 3.142651e-01 -9.752692e-03 2.585431e-01 -6.390575e-02 5.498717e-02 -5.127230e-01 1.647486e-01 
4.924925e+00 3.510262e-01 2.880227e-01 3.312525e-01 3.128051e-01 -8.111983e-03 2.565924e-01 -6.312874e-02 5.396869e-02 -5.067386e-01 1.616910e-01 
4.984985e+00 3.505486e-01 2.873694e-01 3.291631e-01 3.113280e-01 -6.509384e-03 2.546575e-01 -6.236232e-02 5.295150e-02 -5.008377e-01 1.586944e-01 
5.045045e+00 3.500348e-01 2.866952e-01 3.270881e-01 3.098351e-01 -4.944183e-03 2.527383e-01 -6.160624e-02 5.193620e-02 -4.950188e-01 1.557575e-01 
5.105105e+00 3.494862e-01 2.860007e-01 3.250270e-01 3.083274e-01 -3.415674e-03 2.508343e-01 -6.086027e-02 5.092336e-02 -4.892805e-01 1.528787e-01 
5.165165e+00 3.489040e-01 2.852868e-01 3.229796e-01 3.068061e-01 -1.923159e-03 2.489452e-01 -6.012421e-02 4.991348e-02 -4.836213e-01 1.500565e-01 
5.225225e+00 3.482895e-01 2.845541e-01 3.209457e-01 3.052724e-01 -4.659465e-04 2.470706e-01 -5.939783e-02 4.890709e-02 -4.780400e-01 1.472897e-01 
5.285285e+00 3.476438e-01 2.838032e-01 3.189249e-01 3.037272e-01 9.566478e-04 2.452103e-01 -5.868093e-02 4.790462e-02 -4.725351e-01 1.445768e-01 
5.345345e+00 3.469681e-01 2.830349e-01 3.169171e-01 3.021716e-01 2.345299e-03 2.433641e-01 -5.797330e-02 4.690654e-02 -4.671055e-01 1.419166e-01 
5.405405e+00 3.462635e-01 2.822497e-01 3.149221e-01 3.006065e-01 3.700676e-03 2.415316e-01 -5.727475e-02 4.591323e-02 -4.617497e-01 1.393078e-01 
5.465465e+00 3.455310e-01 2.814482e-01 3.129397e-01 2.990327e-01 5.023435e-03 2.397126e-01 -5.658509e-02 4.492510e-02 -4.564665e-01 1.367491e-01 
5.525526e+00 3.447716e-01 2.806311e-01 3.109697e-01 2.974512e-01 6.314228e-03 2.379069e-01 -5.590413e-02 4.394250e-02 -4.512548e-01 1.342394e-01 
5.585586e+00 3.439863e-01 2.797989e-01 3.090119e-01 2.958627e-01 7.573694e-03 2.361144e-01 -5.523169e-02 4.296576e-02 -4.461134e-01 1.317776e-01 
5.645646e+00 3.431760e-01 2.789521e-01 3.070662e-01 2.942680e-01 8.802464e-03 2.343348e-01 -5.456760e-02 4.199521e-02 -4.410411e-01 1.293624e-01 
5.705706e+00 3.423417e-01 2.780915e-01 3.051325e-01 2.926680e-01 1.000116e-02 2.325679e-01 -5.391170e-02 4.103114e-02 -4.360368e-01 1.269928e-01 
5.765766e+00 3.414842e-01 2.772174e-01 3.032106e-01 2.910632e-01 1.117039e-02 2.308137e-01 -5.326381e-02 4.007382e-02 -4.310994e-01 1.246678e-01 
5.825826e+00 3.406045e-01 2.763304e-01 3.013004e-01 2.894544e-01 1.231077e-02 2.290719e-01 -5.262379e-02 3.912352e-02 -4.262278e-01 1.223862e-01 
5.885886e+00 3.397032e-01 2.754310e-01 2.994019e-01 2.878422e-01 1.342287e-02 2.273425e-01 -5.199148e-02 3.818046e-02 -4.214209e-01 1.201472e-01 
5.945946e+00 3.387811e-01 2.745196e-01 2.975148e-01 2.862272e-01 1.450729e-02 2.256252e-01 -5.136672e-02 3.724488e-02 -4.166778e-01 1.179497e-01 
6.006006e+00 3.378392e-01 2.735969e-01 2.956391e-01 2.846099e-01 1.556459e-02 2.239200e-01 -5.074939e-02 3.631698e-02 -4.119973e-01 1.157928e-01 
6.066066e+00 3.368780e-01 2.726632e-01 2.937748e-01 2.829911e-01 1.659534e-02 2.222267e-01 -5.013934e-02 3.539695e-02 -4.073786e-01 1.136755e-01 
6.126126e+00 3.358984e-01 2.717190e-01 2.919217e-01 2.813711e-01 1.760010e-02 2.205453e-01 -4.953643e-02 3.448497e-02 -4.028207e-01 1.115970e-01 
6.186186e+00 3.349009e-01 2.707647e-01 2.900798e-01 2.797506e-01 1.857939e-02 2.188756e-01 -4.894055e-02 3.358120e-02 -3.983226e-01 1.095564e-01 
6.246246e+00 3.338863e-01 2.698008e-01 2.882490e-01 2.781299e-01 1.953376e-02 2.172176e-01 -4.835155e-02 3.268579e-02 -3.938834e-01 1.075529e-01 
6.306306e+00 3.328552e-01 2.688277e-01 2.864292e-01 2.765095e-01 2.046373e-02 2.155711e-01 -4.776933e-02 3.179887e-02 -3.895021e-01 1.055856e-01 
6.366366e+00 3.318083e-01 2.678457e-01 2.846204e-01 2.748899e-01 2.136981e-02 2.139360e-01 -4.719375e-02 3.092058e-02 -3.851779e-01 1.036538e-01 
6.426426e+00 3.307461e-01 2.668554e-01 2.828225e-01 2.732714e-01 2.225250e-02 2.123124e-01 -4.662472e-02 3.005102e-02 -3.809100e-01 1.017567e-01 
6.486486e+00 3.296693e-01 2.658571e-01 2.810355e-01 2.716546e-01 2.311230e-02 2.107000e-01 -4.606212e-02 2.919029e-02 -3.766974e-01 9.989341e-02 
6.546547e+00 3.285784e-01 2.648511e-01 2.792592e-01 2.700396e-01 2.394970e-02 2.090989e-01 -4.550584e-02 2.833850e-02 -3.725393e-01 9.806335e-02 
6.606607e+00 3.274740e-01 2.638378e-01 2.774937e-01 2.684270e-01 2.476515e-02 2.075089e-01 -4.495579e-02 2.749572e-02 -3.684349e-01 9.626576e-02 
6.666667e+00 3.263566e-01 2.628176e-01 2.757390e-01 2.668170e-01 2.555914e-02 2.059301e-01 -4.441185e-02 2.666203e-02 -3.643833e-01 9.449995e-02 
6.726727e+00 3.252267e-01 2.617908e-01 2.739948e-01 2.652100e-01 2.633211e-02 2.043622e-01 -4.387394e-02 2.583750e-02 -3.603839e-01 9.276524e-02 
6.786787e+00 3.240849e-01 2.607578e-01 2.722613e-01 2.636062e-01 2.708452e-02 2.028053e-01 -4.334195e-02 2.502217e-02 -3.564358e-01 9.106098e-02 
6.846847e+00 3.229316e-01 2.597189e-01 2.705383e-01 2.620059e-01 2.781679e-02 2.012593e-01 -4.281581e-02 2.421610e-02 -3.525382e-01 8.938653e-02 
6.906907e+00 3.217674e-01 2.586744e-01 2.688259e-01 2.604095e-01 2.852937e-02 1.997241e-01 -4.229541e-02 2.341932e-02 -3.486904e-01 8.774127e-02 
6.966967e+00 3.205927e-01 2.576247e-01 2.671239e-01 2.588172e-01 2.922266e-02 1.981997e-01 -4.178069e-02 2.263188e-02 -3.448917e-01 8.612459e-02 
7.027027e+00 3.194079e-01 2.565699e-01 2.654324e-01 2.572292e-01 2.989709e-02 1.966861e-01 -4.127154e-02 2.185380e-02 -3.411413e-01 8.453590e-02 
7.087087e+00 3.182135e-01 2.555105e-01 2.637513e-01 2.556458e-01 3.055304e-02 1.951830e-01 -4.076789e-02 2.108510e-02 -3.374385e-01 8.297463e-02 
7.147147e+00 3.170099e-01 2.544467e-01 2.620805e-01 2.540672e-01 3.119093e-02 1.936906e-01 -4.026967e-02 2.032579e-02 -3.337826e-01 8.144023e-02 
7.207207e+00 3.157976e-01 2.533788e-01 2.604200e-01 2.524936e-01 3.181113e-02 1.922088e-01 -3.977680e-02 1.957589e-02 -3.301730e-01 7.993214e-02 
7.267267e+00 3.145769e-01 2.523071e-01 2.587699e-01 2.509251e-01 3.241403e-02 1.907374e-01 -3.928920e-02 1.883539e-02 -3.266089e-01 7.844985e-02 
7.327327e+00 3.133482e-01 2.512317e-01 2.571299e-01 2.493621e-01 3.299999e-02 1.892765e-01 -3.880680e-02 1.810429e-02 -3.230898e-01 7.699282e-02 
7.387387e+00 3.121120e-01 2.501531e-01 2.555002e-01 2.478046e-01 3.356937e-02 1.878260e-01 -3.832954e-02 1.738259e-02 -3.196149e-01 7.556057e-02 
7.447447e+00 3.108685e-01 2.490713e-01 2.538806e-01 2.462529e-01 3.412254e-02 1.863858e-01 -3.785734e-02 1.667028e-02 -3.161836e-01 7.415259e-02 
7.507508e+00 3.096182e-01 2.479868e-01 2.522712e-01 2.447070e-01 3.465984e-02 1.849559e-01 -3.739014e-02 1.596733e-02 -3.127952e-01 7.276842e-02 
7.567568e+00 3.083613e-01 2.468996e-01 2.506718e-01 2.431672e-01 3.518160e-02 1.835362e-01 -3.692787e-02 1.527373e-02 -3.094493e-01 7.140758e-02 
7.627628e+00 3.070984e-01 2.458101e-01 2.490824e-01 2.416336e-01 3.568817e-02 1.821268e-01 -3.647048e-02 1.458945e-02 -3.061451e-01 7.006963e-02 
7.687688e+00 3.058296e-01 2.447185e-01 2.475031e-01 2.401063e-01 3.617987e-02 1.807275e-01 -3.601790e-02 1.391446e-02 -3.028820e-01 6.875412e-02 
7.747748e+00 3.045553e-01 2.436249e-01 2.459337e-01 2.385854e-01 3.665701e-02 1.793382e-01 -3.557007e-02 1.324873e-02 -2.996596e-01 6.746061e-02 
7.807808e+00 3.032758e-01 2.425296e-01 2.443743e-01 2.370711e-01 3.711992e-02 1.779590e-01 -3.512694e-02 1.259223e-02 -2.964771e-01 6.618869e-02 
7.867868e+00 3.019914e-01 2.414328e-01 2.428247e-01 2.355634e-01 3.756888e-02 1.765898e-01 -3.468844e-02 1.194492e-02 -2.933340e-01 6.493795e-02 
7.927928e+00 3.007025e-01 2.403347e-01 2.412850e-01 2.340625e-01 3.800422e-02 1.752306e-01 -3.425453e-02 1.130675e-02 -2.902298e-01 6.370799e-02 
7.987988e+00 2.994093e-01 2.392354e-01 2.397551e-01 2.325685e-01 3.842621e-02 1.738812e-01 -3.382515e-02 1.067767e-02 -2.871639e-01 6.249841e-02 
8.048048e+00 2.981121e-01 2.381352e-01 2.382349e-01 2.310814e-01 3.883514e-02 1.725417e-01 -3.340024e-02 1.005766e-02 -2.841358e-01 6.130883e-02 
8.108108e+00 2.968112e-01 2.370343e-01 2.367244e-01 2.296014e-01 3.923130e-02 1.712120e-01 -3.297976e-02 9.446642e-03 -2.811449e-01 6.013889e-02 
8.168168e+00 2.955068e-01 2.359328e-01 2.352236e-01 2.281285e-01 3.961495e-02 1.698920e-01 -3.256366e-02 8.844578e-03 -2.781907e-01 5.898822e-02 
8.228228e+00 2.941993e-01 2.348309e-01 2.337325e-01 2.266628e-01 3.998637e-02 1.685817e-01 -3.215189e-02 8.251410e-03 -2.752727e-01 5.785645e-02 
8.288288e+00 2.928888e-01 2.337287e-01 2.322509e-01 2.252043e-01 4.034582e-02 1.672811e-01 -3.174439e-02 7.667081e-03 -2.723905e-01 5.674325e-02 
8.348348e+00 2.915756e-01 2.326265e-01 2.307789e-01 2.237531e-01 4.069356e-02 1.659900e-01 -3.134113e-02 7.091533e-03 -2.695434e-01 5.564828e-02 
8.408408e+00 2.902600e-01 2.315244e-01 2.293163e-01 2.223094e-01 4.102983e-02 1.647085e-01 -3.094206e-02 6.524706e-03 -2.667310e-01 5.457121e-02 
8.468468e+00 2.889422e-01 2.304224e-01 2.278633e-01 2.208731e-01 4.135489e-02 1.634365e-01 -3.054713e-02 5.966538e-03 -2.639528e-01 5.351171e-02 
8.528529e+00 2.876224e-01 2.293209e-01 2.264196e-01 2.194442e-01 4.166897e-02 1.621739e-01 -3.015630e-02 5.416965e-03 -2.612084e-01 5.246947e-02 
8.588589e+00 2.863009e-01 2.282199e-01 2.249853e-01 2.180229e-01 4.197231e-02 1.609208e-01 -2.976953e-02 4.875922e-03 -2.584972e-01 5.144417e-02 
8.648649e+00 2.849778e-01 2.271195e-01 2.235603e-01 2.166091e-01 4.226514e-02 1.596769e-01 -2.938677e-02 4.343343e-03 -2.558189e-01 5.043553e-02 
8.708709e+00 2.836534e-01 2.260200e-01 2.221446e-01 2.152029e-01 4.254769e-02 1.584424e-01 -2.900798e-02 3.819159e-03 -2.531729e-01 4.944323e-02 
8.768769e+00 2.823278e-01 2.249213e-01 2.207381e-01 2.138044e-01 4.282017e-02 1.572171e-01 -2.863313e-02 3.303303e-03 -2.505588e-01 4.846700e-02 
8.828829e+00 2.810014e-01 2.238237e-01 2.193408e-01 2.124136e-01 4.308281e-02 1.560010e-01 -2.826217e-02 2.795704e-03 -2.479762e-01 4.750656e-02 
8.888889e+00 2.796742e-01 2.227273e-01 2.179526e-01 2.110304e-01 4.333581e-02 1.547940e-01 -2.789506e-02 2.296290e-03 -2.454247e-01 4.656161e-02 
8.948949e+00 2.783465e-01 2.216322e-01 2.165735e-01 2.096549e-01 4.357939e-02 1.535961e-01 -2.753176e-02 1.804991e-03 -2.429037e-01 4.563191e-02 
9.009009e+00 2.770185e-01 2.205384e-01 2.152034e-01 2.082872e-01 4.381374e-02 1.524073e-01 -2.717225e-02 1.321734e-03 -2.404130e-01 4.471718e-02 
9.069069e+00 2.756903e-01 2.194462e-01 2.138423e-01 2.069272e-01 4.403906e-02 1.512274e-01 -2.681647e-02 8.464444e-04 -2.379520e-01 4.381716e-02 
9.129129e+00 2.743620e-01 2.183557e-01 2.124902e-01 2.055750e-01 4.425554e-02 1.500565e-01 -2.646440e-02 3.790492e-04 -2.355204e-01 4.293161e-02 
9.189189e+00 2.730340e-01 2.172668e-01 2.111469e-01 2.042305e-01 4.446339e-02 1.488944e-01 -2.611600e-02 -8.052667e-05 -2.331178e-01 4.206027e-02 
9.249249e+00 2.717063e-01 2.161798e-01 2.098125e-01 2.028938e-01 4.466277e-02 1.477412e-01 -2.577123e-02 -5.323584e-04 -2.307437e-01 4.120290e-02 
9.309309e+00 2.703791e-01 2.150947e-01 2.084869e-01 2.015649e-01 4.485388e-02 1.465968e-01 -2.543006e-02 -9.765217e-04 -2.283978e-01 4.035928e-02 
9.369369e+00 2.690526e-01 2.140116e-01 2.071700e-01 2.002438e-01 4.503689e-02 1.454611e-01 -2.509246e-02 -1.413093e-03 -2.260798e-01 3.952915e-02 
9.429429e+00 2.677269e-01 2.129307e-01 2.058618e-01 1.989305e-01 4.521198e-02 1.443340e-01 -2.475838e-02 -1.842148e-03 -2.237892e-01 3.871230e-02 
9.489489e+00 2.664022e-01 2.118519e-01 2.045623e-01 1.976250e-01 4.537932e-02 1.432156e-01 -2.442781e-02 -2.263764e-03 -2.215256e-01 3.790851e-02 
9.549550e+00 2.650785e-01 2.107754e-01 2.032713e-01 1.963273e-01 4.553907e-02 1.421057e-01 -2.410069e-02 -2.678017e-03 -2.192888e-01 3.711756e-02 
9.609610e+00 2.637561e-01 2.097013e-01 2.019889e-01 1.950373e-01 4.569140e-02 1.410044e-01 -2.377702e-02 -3.084986e-03 -2.170782e-01 3.633923e-02 
9.669670e+00 2.624351e-01 2.086297e-01 2.007150e-01 1.937551e-01 4.583646e-02 1.399115e-01 -2.345674e-02 -3.484747e-03 -2.148937e-01 3.557331e-02 
9.729730e+00 2.611157e-01 2.075606e-01 1.994495e-01 1.924807e-01 4.597442e-02 1.388270e-01 -2.313983e-02 -3.877379e-03 -2.127348e-01 3.481960e-02 
9.789790e+00 2.597978e-01 2.064940e-01 1.981924e-01 1.912141e-01 4.610543e-02 1.377509e-01 -2.282626e-02 -4.262957e-03 -2.106011e-01 3.407791e-02 
9.849850e+00 2.584817e-01 2.054302e-01 1.969436e-01 1.899551e-01 4.622963e-02 1.366831e-01 -2.251600e-02 -4.641560e-03 -2.084924e-01 3.334803e-02 
9.909910e+00 2.571676e-01 2.043691e-01 1.957031e-01 1.887040e-01 4.634718e-02 1.356236e-01 -2.220902e-02 -5.013266e-03 -2.064084e-01 3.262976e-02 
9.969970e+00 2.558554e-01 2.033108e-01 1.944709e-01 1.874605e-01 4.645821e-02 1.345722e-01 -2.190528e-02 -5.378151e-03 -2.043486e-01 3.192293e-02 
1.003003e+01 2.545454e-01 2.022554e-01 1.932469e-01 1.862247e-01 4.656288e-02 1.335290e-01 -2.160477e-02 -5.736293e-03 -2.023128e-01 3.122734e-02 
1.009009e+01 2.532376e-01 2.012029e-01 1.920309e-01 1.849967e-01 4.666131e-02 1.324939e-01 -2.130745e-02 -6.087770e-03 -2.003006e-01 3.054282e-02 
1.015015e+01 2.519321e-01 2.001534e-01 1.908231e-01 1.837762e-01 4.675365e-02 1.314668e-01 -2.101328e-02 -6.432658e-03 -1.983117e-01 2.986919e-02 
1.021021e+01 2.506291e-01 1.991070e-01 1.896233e-01 1.825635e-01 4.684002e-02 1.304477e-01 -2.072225e-02 -6.771034e-03 -1.963459e-01 2.920626e-02 
1.027027e+01 2.493286e-01 1.980637e-01 1.884315e-01 1.813583e-01 4.692055e-02 1.294366e-01 -2.043433e-02 -7.102974e-03 -1.944028e-01 2.855388e-02 
1.033033e+01 2.480308e-01 1.970235e-01 1.872476e-01 1.801607e-01 4.699538e-02 1.284333e-01 -2.014948e-02 -7.428556e-03 -1.924821e-01 2.791186e-02 
1.039039e+01 2.467358e-01 1.959866e-01 1.860716e-01 1.789708e-01 4.706462e-02 1.274379e-01 -1.986769e-02 -7.747855e-03 -1.905835e-01 2.728005e-02 
1.045045e+01 2.454436e-01 1.949529e-01 1.849034e-01 1.777883e-01 4.712839e-02 1.264502e-01 -1.958891e-02 -8.060947e-03 -1.887068e-01 2.665829e-02 
1.051051e+01 2.441543e-01 1.939225e-01 1.837430e-01 1.766134e-01 4.718682e-02 1.254703e-01 -1.931313e-02 -8.367907e-03 -1.868515e-01 2.604642e-02 
1.057057e+01 2.428680e-01 1.928955e-01 1.825904e-01 1.754460e-01 4.724003e-02 1.244980e-01 -1.904032e-02 -8.668811e-03 -1.850176e-01 2.544427e-02 
1.063063e+01 2.415849e-01 1.918719e-01 1.814454e-01 1.742861e-01 4.728812e-02 1.235334e-01 -1.877046e-02 -8.963732e-03 -1.832046e-01 2.485170e-02 
1.069069e+01 2.403049e-01 1.908517e-01 1.803080e-01 1.731336e-01 4.733121e-02 1.225763e-01 -1.850351e-02 -9.252747e-03 -1.814123e-01 2.426856e-02 
1.075075e+01 2.390282e-01 1.898351e-01 1.791782e-01 1.719885e-01 4.736940e-02 1.216268e-01 -1.823945e-02 -9.535928e-03 -1.796404e-01 2.369470e-02 
1.081081e+01 2.377548e-01 1.888219e-01 1.780559e-01 1.708509e-01 4.740282e-02 1.206847e-01 -1.797826e-02 -9.813350e-03 -1.778888e-01 2.312997e-02 
1.087087e+01 2.364849e-01 1.878123e-01 1.769411e-01 1.697205e-01 4.743155e-02 1.197500e-01 -1.771990e-02 -1.008508e-02 -1.761570e-01 2.257424e-02 
1.093093e+01 2.352184e-01 1.868063e-01 1.758338e-01 1.685975e-01 4.745571e-02 1.188227e-01 -1.746437e-02 -1.035120e-02 -1.744448e-01 2.202735e-02 
1.099099e+01 2.339555e-01 1.858039e-01 1.747338e-01 1.674818e-01 4.747539e-02 1.179027e-01 -1.721162e-02 -1.061178e-02 -1.727520e-01 2.148919e-02 
1.105105e+01 2.326963e-01 1.848052e-01 1.736411e-01 1.663734e-01 4.749069e-02 1.169900e-01 -1.696164e-02 -1.086689e-02 -1.710784e-01 2.095960e-02 
1.111111e+01 2.314407e-01 1.838102e-01 1.725557e-01 1.652722e-01 4.750171e-02 1.160844e-01 -1.671440e-02 -1.111660e-02 -1.694237e-01 2.043847e-02 
1.117117e+01 2.301889e-01 1.828189e-01 1.714775e-01 1.641782e-01 4.750855e-02 1.151860e-01 -1.646987e-02 -1.136098e-02 -1.677876e-01 1.992565e-02 
1.123123e+01 2.289408e-01 1.818314e-01 1.704065e-01 1.630913e-01 4.751129e-02 1.142948e-01 -1.622804e-02 -1.160011e-02 -1.661698e-01 1.942103e-02 
1.129129e+01 2.276967e-01 1.808476e-01 1.693426e-01 1.620116e-01 4.751004e-02 1.134105e-01 -1.598888e-02 -1.183404e-02 -1.645703e-01 1.892447e-02 
1.135135e+01 2.264565e-01 1.798676e-01 1.682858e-01 1.609390e-01 4.750487e-02 1.125333e-01 -1.575236e-02 -1.206286e-02 -1.629887e-01 1.843586e-02 
1.141141e+01 2.252203e-01 1.788915e-01 1.672361e-01 1.598734e-01 4.749588e-02 1.116630e-01 -1.551847e-02 -1.228662e-02 -1.614248e-01 1.795506e-02 
1.147147e+01 2.239881e-01 1.779192e-01 1.661933e-01 1.588149e-01 4.748314e-02 1.107996e-01 -1.528717e-02 -1.250541e-02 -1.598783e-01 1.748197e-02 
1.153153e+01 2.227600e-01 1.769507e-01 1.651574e-01 1.577633e-01 4.746676e-02 1.099431e-01 -1.505845e-02 -1.271927e-02 -1.583491e-01 1.701647e-02 
1.159159e+01 2.215360e-01 1.759862e-01 1.641284e-01 1.567187e-01 4.744679e-02 1.090934e-01 -1.483228e-02 -1.292829e-02 -1.568369e-01 1.655843e-02 
1.165165e+01 2.203163e-01 1.750256e-01 1.631062e-01 1.556811e-01 4.742334e-02 1.082504e-01 -1.460864e-02 -1.313253e-02 -1.553415e-01 1.610776e-02 
1.171171e+01 2.191007e-01 1.740689e-01 1.620909e-01 1.546503e-01 4.739647e-02 1.074141e-01 -1.438751e-02 -1.333205e-02 -1.538628e-01 1.566433e-02 
1.177177e+01 2.178895e-01 1.731161e-01 1.610822e-01 1.536263e-01 4.736627e-02 1.065845e-01 -1.416887e-02 -1.352693e-02 -1.524004e-01 1.522804e-02 
1.183183e+01 2.166825e-01 1.721673e-01 1.600803e-01 1.526092e-01 4.733281e-02 1.057615e-01 -1.395269e-02 -1.371721e-02 -1.509541e-01 1.479877e-02 
1.189189e+01 2.154799e-01 1.712225e-01 1.590850e-01 1.515988e-01 4.729616e-02 1.049450e-01 -1.373894e-02 -1.390298e-02 -1.495239e-01 1.437644e-02 
1.195195e+01 2.142818e-01 1.702817e-01 1.580963e-01 1.505952e-01 4.725639e-02 1.041351e-01 -1.352762e-02 -1.408428e-02 -1.481094e-01 1.396092e-02 
1.201201e+01 2.130880e-01 1.693449e-01 1.571142e-01 1.495983e-01 4.721359e-02 1.033316e-01 -1.331870e-02 -1.426119e-02 -1.467104e-01 1.355212e-02 
1.207207e+01 2.118987e-01 1.684121e-01 1.561385e-01 1.486080e-01 4.716781e-02 1.025345e-01 -1.311215e-02 -1.443377e-02 -1.453268e-01 1.314994e-02 
1.213213e+01 2.107139e-01 1.674833e-01 1.551693e-01 1.476244e-01 4.711913e-02 1.017437e-01 -1.290795e-02 -1.460208e-02 -1.439584e-01 1.275428e-02 
1.219219e+01 2.095337e-01 1.665585e-01 1.542065e-01 1.466474e-01 4.706762e-02 1.009593e-01 -1.270609e-02 -1.476617e-02 -1.426050e-01 1.236504e-02 
1.225225e+01 2.083580e-01 1.656378e-01 1.532501e-01 1.456769e-01 4.701333e-02 1.001811e-01 -1.250654e-02 -1.492612e-02 -1.412664e-01 1.198213e-02 
1.231231e+01 2.071869e-01 1.647212e-01 1.523000e-01 1.447129e-01 4.695634e-02 9.940916e-02 -1.230928e-02 -1.508197e-02 -1.399424e-01 1.160545e-02 
1.237237e+01 2.060204e-01 1.638086e-01 1.513562e-01 1.437553e-01 4.689670e-02 9.864337e-02 -1.211430e-02 -1.523380e-02 -1.386328e-01 1.123491e-02 
1.243243e+01 2.048586e-01 1.629001e-01 1.504186e-01 1.428043e-01 4.683448e-02 9.788370e-02 -1.192156e-02 -1.538165e-02 -1.373374e-01 1.087042e-02 
1.249249e+01 2.037015e-01 1.619957e-01 1.494872e-01 1.418596e-01 4.676975e-02 9.713011e-02 -1.173105e-02 -1.552559e-02 -1.360561e-01 1.051188e-02 
1.255255e+01 2.025490e-01 1.610953e-01 1.485619e-01 1.409212e-01 4.670255e-02 9.638254e-02 -1.154275e-02 -1.566567e-02 -1.347887e-01 1.015922e-02 
1.261261e+01 2.014013e-01 1.601991e-01 1.476428e-01 1.399892e-01 4.663296e-02 9.564095e-02 -1.135664e-02 -1.580195e-02 -1.335350e-01 9.812339e-03 
1.267267e+01 2.002583e-01 1.593069e-01 1.467297e-01 1.390635e-01 4.656102e-02 9.490530e-02 -1.117270e-02 -1.593449e-02 -1.322949e-01 9.471158e-03 
1.273273e+01 1.991201e-01 1.584188e-01 1.458225e-01 1.381440e-01 4.648679e-02 9.417554e-02 -1.099090e-02 -1.606334e-02 -1.310681e-01 9.135592e-03 
1.279279e+01 1.979867e-01 1.575348e-01 1.449214e-01 1.372308e-01 4.641033e-02 9.345161e-02 -1.081124e-02 -1.618856e-02 -1.298545e-01 8.805557e-03 
1.285285e+01 1.968581e-01 1.566549e-01 1.440262e-01 1.363237e-01 4.633168e-02 9.273349e-02 -1.063368e-02 -1.631020e-02 -1.286540e-01 8.480973e-03 
1.291291e+01 1.957343e-01 1.557791e-01 1.431368e-01 1.354227e-01 4.625092e-02 9.202112e-02 -1.045822e-02 -1.642832e-02 -1.274664e-01 8.161758e-03 
1.297297e+01 1.946153e-01 1.549074e-01 1.422533e-01 1.345278e-01 4.616808e-02 9.131446e-02 -1.028482e-02 -1.654296e-02 -1.262914e-01 7.847835e-03 
1.303303e+01 1.935012e-01 1.540398e-01 1.413756e-01 1.336390e-01 4.608321e-02 9.061346e-02 -1.011348e-02 -1.665419e-02 -1.251291e-01 7.539125e-03 
1.309309e+01 1.923920e-01 1.531763e-01 1.405037e-01 1.327562e-01 4.599638e-02 8.991807e-02 -9.944171e-03 -1.676205e-02 -1.239791e-01 7.235552e-03 
1.315315e+01 1.912877e-01 1.523169e-01 1.396374e-01 1.318793e-01 4.590761e-02 8.922826e-02 -9.776873e-03 -1.686660e-02 -1.228415e-01 6.937040e-03 
1.321321e+01 1.901882e-01 1.514616e-01 1.387769e-01 1.310084e-01 4.581698e-02 8.854399e-02 -9.611569e-03 -1.696788e-02 -1.217159e-01 6.643515e-03 
1.327327e+01 1.890937e-01 1.506104e-01 1.379219e-01 1.301434e-01 4.572451e-02 8.786520e-02 -9.448242e-03 -1.706595e-02 -1.206023e-01 6.354905e-03 
1.333333e+01 1.880040e-01 1.497633e-01 1.370726e-01 1.292843e-01 4.563026e-02 8.719185e-02 -9.286871e-03 -1.716085e-02 -1.195005e-01 6.071137e-03 
1.339339e+01 1.869193e-01 1.489203e-01 1.362288e-01 1.284310e-01 4.553427e-02 8.652391e-02 -9.127439e-03 -1.725264e-02 -1.184103e-01 5.792141e-03 
1.345345e+01 1.858395e-01 1.480813e-01 1.353905e-01 1.275835e-01 4.543659e-02 8.586132e-02 -8.969927e-03 -1.734137e-02 -1.173317e-01 5.517847e-03 
1.351351e+01 1.847647e-01 1.472464e-01 1.345576e-01 1.267418e-01 4.533726e-02 8.520405e-02 -8.814317e-03 -1.742708e-02 -1.162645e-01 5.248186e-03 
1.357357e+01 1.836948e-01 1.464157e-01 1.337303e-01 1.259057e-01 4.523632e-02 8.455205e-02 -8.660591e-03 -1.750981e-02 -1.152085e-01 4.983090e-03 
1.363363e+01 1.826298e-01 1.455889e-01 1.329082e-01 1.250754e-01 4.513381e-02 8.390528e-02 -8.508731e-03 -1.758963e-02 -1.141636e-01 4.722493e-03 
1.369369e+01 1.815698e-01 1.447663e-01 1.320916e-01 1.242506e-01 4.502978e-02 8.326370e-02 -8.358719e-03 -1.766656e-02 -1.131297e-01 4.466329e-03 
1.375375e+01 1.805148e-01 1.439477e-01 1.312802e-01 1.234315e-01 4.492427e-02 8.262727e-02 -8.210538e-03 -1.774067e-02 -1.121067e-01 4.214533e-03 
1.381381e+01 1.794647e-01 1.431332e-01 1.304742e-01 1.226180e-01 4.481731e-02 8.199595e-02 -8.064169e-03 -1.781199e-02 -1.110943e-01 3.967043e-03 
1.387387e+01 1.784196e-01 1.423227e-01 1.296733e-01 1.218100e-01 4.470895e-02 8.136969e-02 -7.919596e-03 -1.788057e-02 -1.100926e-01 3.723794e-03 
1.393393e+01 1.773795e-01 1.415163e-01 1.288777e-01 1.210074e-01 4.459922e-02 8.074846e-02 -7.776801e-03 -1.794645e-02 -1.091013e-01 3.484726e-03 
1.399399e+01 1.763444e-01 1.407139e-01 1.280872e-01 1.202104e-01 4.448815e-02 8.013222e-02 -7.635767e-03 -1.800968e-02 -1.081203e-01 3.249777e-03 
1.405405e+01 1.753142e-01 1.399155e-01 1.273019e-01 1.194187e-01 4.437580e-02 7.952092e-02 -7.496477e-03 -1.807029e-02 -1.071495e-01 3.018887e-03 
1.411411e+01 1.742890e-01 1.391211e-01 1.265216e-01 1.186325e-01 4.426218e-02 7.891452e-02 -7.358913e-03 -1.812834e-02 -1.061888e-01 2.791998e-03 
1.417417e+01 1.732688e-01 1.383308e-01 1.257464e-01 1.178516e-01 4.414734e-02 7.831299e-02 -7.223060e-03 -1.818387e-02 -1.052380e-01 2.569051e-03 
1.423423e+01 1.722535e-01 1.375444e-01 1.249762e-01 1.170760e-01 4.403132e-02 7.771629e-02 -7.088899e-03 -1.823691e-02 -1.042971e-01 2.349988e-03 
1.429429e+01 1.712432e-01 1.367621e-01 1.242110e-01 1.163057e-01 4.391413e-02 7.712438e-02 -6.956415e-03 -1.828750e-02 -1.033660e-01 2.134754e-03 
1.435435e+01 1.702379e-01 1.359837e-01 1.234507e-01 1.155406e-01 4.379583e-02 7.653721e-02 -6.825591e-03 -1.833570e-02 -1.024444e-01 1.923292e-03 
1.441441e+01 1.692375e-01 1.352093e-01 1.226953e-01 1.147808e-01 4.367644e-02 7.595476e-02 -6.696411e-03 -1.838153e-02 -1.015323e-01 1.715547e-03 
1.447447e+01 1.682421e-01 1.344388e-01 1.219448e-01 1.140261e-01 4.355598e-02 7.537698e-02 -6.568858e-03 -1.842503e-02 -1.006296e-01 1.511466e-03 
1.453453e+01 1.672517e-01 1.336724e-01 1.211992e-01 1.132765e-01 4.343451e-02 7.480383e-02 -6.442916e-03 -1.846626e-02 -9.973616e-02 1.310995e-03 
1.459459e+01 1.662662e-01 1.329098e-01 1.204583e-01 1.125321e-01 4.331203e-02 7.423528e-02 -6.318569e-03 -1.850523e-02 -9.885188e-02 1.114081e-03 
1.465465e+01 1.652857e-01 1.321512e-01 1.197222e-01 1.117927e-01 4.318860e-02 7.367129e-02 -6.195802e-03 -1.854200e-02 -9.797665e-02 9.206731e-04 
1.471471e+01 1.643101e-01 1.313966e-01 1.189908e-01 1.110584e-01 4.306422e-02 7.311182e-02 -6.074598e-03 -1.857660e-02 -9.711036e-02 7.307199e-04 
1.477477e+01 1.633394e-01 1.306458e-01 1.182642e-01 1.103290e-01 4.293894e-02 7.255683e-02 -5.954942e-03 -1.860906e-02 -9.625291e-02 5.441712e-04 
1.483483e+01 1.623737e-01 1.298989e-01 1.175422e-01 1.096047e-01 4.281278e-02 7.200630e-02 -5.836818e-03 -1.863943e-02 -9.540419e-02 3.609773e-04 
1.489489e+01 1.614129e-01 1.291559e-01 1.168248e-01 1.088852e-01 4.268577e-02 7.146018e-02 -5.720211e-03 -1.866773e-02 -9.456410e-02 1.810894e-04 
1.495495e+01 1.604570e-01 1.284169e-01 1.161120e-01 1.081707e-01 4.255794e-02 7.091843e-02 -5.605106e-03 -1.869401e-02 -9.373254e-02 4.459363e-06 
1.501502e+01 1.595060e-01 1.276816e-01 1.154038e-01 1.074610e-01 4.242931e-02 7.038103e-02 -5.491486e-03 -1.871830e-02 -9.290940e-02 -1.689603e-04 
1.507508e+01 1.585599e-01 1.269503e-01 1.147001e-01 1.067561e-01 4.229991e-02 6.984793e-02 -5.379338e-03 -1.874063e-02 -9.209460e-02 -3.392164e-04 
1.513514e+01 1.576187e-01 1.262227e-01 1.140009e-01 1.060561e-01 4.216976e-02 6.931910e-02 -5.268645e-03 -1.876104e-02 -9.128802e-02 -5.063550e-04 
1.519520e+01 1.566824e-01 1.254990e-01 1.133062e-01 1.053608e-01 4.203889e-02 6.879451e-02 -5.159394e-03 -1.877957e-02 -9.048959e-02 -6.704217e-04 
1.525526e+01 1.557510e-01 1.247791e-01 1.126160e-01 1.046702e-01 4.190734e-02 6.827412e-02 -5.051569e-03 -1.879624e-02 -8.969919e-02 -8.314611e-04 
1.531532e+01 1.548244e-01 1.240631e-01 1.119301e-01 1.039844e-01 4.177511e-02 6.775789e-02 -4.945156e-03 -1.881108e-02 -8.891674e-02 -9.895176e-04 
1.537538e+01 1.539026e-01 1.233508e-01 1.112486e-01 1.033032e-01 4.164223e-02 6.724580e-02 -4.840140e-03 -1.882414e-02 -8.814215e-02 -1.144635e-03 
1.543544e+01 1.529858e-01 1.226423e-01 1.105715e-01 1.026266e-01 4.150873e-02 6.673780e-02 -4.736506e-03 -1.883544e-02 -8.737532e-02 -1.296855e-03 
1.549550e+01 1.520737e-01 1.219375e-01 1.098986e-01 1.019547e-01 4.137463e-02 6.623387e-02 -4.634241e-03 -1.884501e-02 -8.661616e-02 -1.446221e-03 
1.555556e+01 1.511664e-01 1.212365e-01 1.092301e-01 1.012873e-01 4.123996e-02 6.573397e-02 -4.533330e-03 -1.885289e-02 -8.586459e-02 -1.592775e-03 
1.561562e+01 1.502640e-01 1.205393e-01 1.085658e-01 1.006245e-01 4.110473e-02 6.523807e-02 -4.433759e-03 -1.885910e-02 -8.512052e-02 -1.736558e-03 
1.567568e+01 1.493664e-01 1.198458e-01 1.079057e-01 9.996615e-02 4.096896e-02 6.474613e-02 -4.335515e-03 -1.886368e-02 -8.438385e-02 -1.877609e-03 
1.573574e+01 1.484735e-01 1.191560e-01 1.072498e-01 9.931229e-02 4.083268e-02 6.425813e-02 -4.238582e-03 -1.886666e-02 -8.365452e-02 -2.015970e-03 
1.579580e+01 1.475854e-01 1.184698e-01 1.065980e-01 9.866288e-02 4.069592e-02 6.377402e-02 -4.142947e-03 -1.886806e-02 -8.293242e-02 -2.151680e-03 
1.585586e+01 1.467021e-01 1.177874e-01 1.059504e-01 9.801789e-02 4.055868e-02 6.329379e-02 -4.048598e-03 -1.886791e-02 -8.221748e-02 -2.284777e-03 
1.591592e+01 1.458235e-01 1.171087e-01 1.053070e-01 9.737728e-02 4.042098e-02 6.281739e-02 -3.955519e-03 -1.886625e-02 -8.150962e-02 -2.415300e-03 
1.597598e+01 1.449496e-01 1.164336e-01 1.046675e-01 9.674102e-02 4.028286e-02 6.234479e-02 -3.863698e-03 -1.886309e-02 -8.080876e-02 -2.543287e-03 
1.603604e+01 1.440805e-01 1.157621e-01 1.040322e-01 9.610908e-02 4.014433e-02 6.187597e-02 -3.773121e-03 -1.885848e-02 -8.011481e-02 -2.668774e-03 
1.609610e+01 1.432161e-01 1.150943e-01 1.034008e-01 9.548144e-02 4.000540e-02 6.141088e-02 -3.683775e-03 -1.885243e-02 -7.942770e-02 -2.791799e-03 
1.615616e+01 1.423563e-01 1.144301e-01 1.027734e-01 9.485806e-02 3.986610e-02 6.094951e-02 -3.595647e-03 -1.884498e-02 -7.874734e-02 -2.912398e-03 
1.621622e+01 1.415012e-01 1.137695e-01 1.021500e-01 9.423891e-02 3.972644e-02 6.049182e-02 -3.508724e-03 -1.883615e-02 -7.807367e-02 -3.030607e-03 
1.627628e+01 1.406508e-01 1.131124e-01 1.015306e-01 9.362397e-02 3.958644e-02 6.003778e-02 -3.422993e-03 -1.882596e-02 -7.740661e-02 -3.146460e-03 
1.633634e+01 1.398051e-01 1.124590e-01 1.009150e-01 9.301320e-02 3.944612e-02 5.958736e-02 -3.338441e-03 -1.881444e-02 -7.674607e-02 -3.259993e-03 
1.639640e+01 1.389639e-01 1.118091e-01 1.003033e-01 9.240657e-02 3.930549e-02 5.914052e-02 -3.255055e-03 -1.880163e-02 -7.609200e-02 -3.371239e-03 
1.645646e+01 1.381274e-01 1.111627e-01 9.969547e-02 9.180407e-02 3.916458e-02 5.869725e-02 -3.172823e-03 -1.878753e-02 -7.544430e-02 -3.480234e-03 
1.651652e+01 1.372955e-01 1.105199e-01 9.909147e-02 9.120564e-02 3.902340e-02 5.825751e-02 -3.091732e-03 -1.877219e-02 -7.480293e-02 -3.587008e-03 
1.657658e+01 1.364682e-01 1.098806e-01 9.849126e-02 9.061128e-02 3.888196e-02 5.782127e-02 -3.011770e-03 -1.875561e-02 -7.416779e-02 -3.691597e-03 
1.663664e+01 1.356454e-01 1.092448e-01 9.789482e-02 9.002095e-02 3.874029e-02 5.738850e-02 -2.932924e-03 -1.873784e-02 -7.353882e-02 -3.794032e-03 
1.669670e+01 1.348272e-01 1.086125e-01 9.730213e-02 8.943461e-02 3.859839e-02 5.695917e-02 -2.855183e-03 -1.871888e-02 -7.291596e-02 -3.894344e-03 
1.675676e+01 1.340135e-01 1.079836e-01 9.671316e-02 8.885226e-02 3.845628e-02 5.653326e-02 -2.778534e-03 -1.869877e-02 -7.229912e-02 -3.992566e-03 
1.681682e+01 1.332044e-01 1.073582e-01 9.612788e-02 8.827384e-02 3.831398e-02 5.611074e-02 -2.702965e-03 -1.867753e-02 -7.168826e-02 -4.088729e-03 
1.687688e+01 1.323997e-01 1.067362e-01 9.554627e-02 8.769935e-02 3.817150e-02 5.569157e-02 -2.628464e-03 -1.865517e-02 -7.108329e-02 -4.182863e-03 
1.693694e+01 1.315995e-01 1.061177e-01 9.496831e-02 8.712875e-02 3.802886e-02 5.527574e-02 -2.555020e-03 -1.863173e-02 -7.048416e-02 -4.274998e-03 
1.699700e+01 1.308039e-01 1.055025e-01 9.439397e-02 8.656201e-02 3.788607e-02 5.486321e-02 -2.482621e-03 -1.860722e-02 -6.989080e-02 -4.365164e-03 
1.705706e+01 1.300126e-01 1.048908e-01 9.382322e-02 8.599910e-02 3.774314e-02 5.445395e-02 -2.411255e-03 -1.858167e-02 -6.930314e-02 -4.453390e-03 
1.711712e+01 1.292258e-01 1.042824e-01 9.325603e-02 8.544001e-02 3.760009e-02 5.404794e-02 -2.340910e-03 -1.855510e-02 -6.872112e-02 -4.539706e-03 
1.717718e+01 1.284435e-01 1.036774e-01 9.269240e-02 8.488469e-02 3.745693e-02 5.364516e-02 -2.271576e-03 -1.852752e-02 -6.814468e-02 -4.624140e-03 
1.723724e+01 1.276655e-01 1.030757e-01 9.213228e-02 8.433314e-02 3.731367e-02 5.324556e-02 -2.203241e-03 -1.849897e-02 -6.757376e-02 -4.706721e-03 
1.729730e+01 1.268919e-01 1.024774e-01 9.157566e-02 8.378531e-02 3.717033e-02 5.284914e-02 -2.135894e-03 -1.846946e-02 -6.700829e-02 -4.787475e-03 
1.735736e+01 1.261227e-01 1.018824e-01 9.102251e-02 8.324118e-02 3.702692e-02 5.245586e-02 -2.069523e-03 -1.843901e-02 -6.644822e-02 -4.866430e-03 
1.741742e+01 1.253578e-01 1.012907e-01 9.047281e-02 8.270074e-02 3.688345e-02 5.206570e-02 -2.004118e-03 -1.840763e-02 -6.589349e-02 -4.943614e-03 
1.747748e+01 1.245973e-01 1.007023e-01 8.992654e-02 8.216394e-02 3.673993e-02 5.167862e-02 -1.939668e-03 -1.837536e-02 -6.534403e-02 -5.019053e-03 
1.753754e+01 1.238411e-01 1.001171e-01 8.938366e-02 8.163077e-02 3.659637e-02 5.129461e-02 -1.876162e-03 -1.834222e-02 -6.479980e-02 -5.092773e-03 
1.759760e+01 1.230892e-01 9.953526e-02 8.884417e-02 8.110120e-02 3.645280e-02 5.091364e-02 -1.813589e-03 -1.830820e-02 -6.426072e-02 -5.164801e-03 
1.765766e+01 1.223415e-01 9.895662e-02 8.830803e-02 8.057520e-02 3.630921e-02 5.053568e-02 -1.751938e-03 -1.827335e-02 -6.372675e-02 -5.235161e-03 
1.771772e+01 1.215982e-01 9.838120e-02 8.777522e-02 8.005276e-02 3.616561e-02 5.016071e-02 -1.691200e-03 -1.823768e-02 -6.319784e-02 -5.303879e-03 
1.777778e+01 1.208590e-01 9.780899e-02 8.724573e-02 7.953384e-02 3.602203e-02 4.978871e-02 -1.631364e-03 -1.820120e-02 -6.267391e-02 -5.370980e-03 
1.783784e+01 1.201241e-01 9.723998e-02 8.671952e-02 7.901841e-02 3.587847e-02 4.941964e-02 -1.572418e-03 -1.816393e-02 -6.215493e-02 -5.436488e-03 
1.789790e+01 1.193934e-01 9.667415e-02 8.619658e-02 7.850647e-02 3.573494e-02 4.905349e-02 -1.514354e-03 -1.812589e-02 -6.164084e-02 -5.500428e-03 
1.795796e+01 1.186669e-01 9.611149e-02 8.567688e-02 7.799797e-02 3.559145e-02 4.869023e-02 -1.457161e-03 -1.808710e-02 -6.113157e-02 -5.562823e-03 
1.801802e+01 1.179446e-01 9.555198e-02 8.516040e-02 7.749290e-02 3.544801e-02 4.832984e-02 -1.400828e-03 -1.804758e-02 -6.062709e-02 -5.623698e-03 
1.807808e+01 1.172264e-01 9.499560e-02 8.464712e-02 7.699124e-02 3.530463e-02 4.797229e-02 -1.345347e-03 -1.800734e-02 -6.012734e-02 -5.683074e-03 
1.813814e+01 1.165124e-01 9.444234e-02 8.413703e-02 7.649295e-02 3.516132e-02 4.761755e-02 -1.290706e-03 -1.796640e-02 -5.963227e-02 -5.740975e-03 
1.819820e+01 1.158025e-01 9.389219e-02 8.363008e-02 7.599801e-02 3.501809e-02 4.726562e-02 -1.236897e-03 -1.792477e-02 -5.914183e-02 -5.797424e-03 
1.825826e+01 1.150967e-01 9.334513e-02 8.312628e-02 7.550641e-02 3.487495e-02 4.691646e-02 -1.183909e-03 -1.788248e-02 -5.865596e-02 -5.852443e-03 
1.831832e+01 1.143949e-01 9.280115e-02 8.262559e-02 7.501812e-02 3.473191e-02 4.657004e-02 -1.131733e-03 -1.783953e-02 -5.817463e-02 -5.906053e-03 
1.837838e+01 1.136972e-01 9.226022e-02 8.212799e-02 7.453311e-02 3.458897e-02 4.622636e-02 -1.080360e-03 -1.779595e-02 -5.769777e-02 -5.958277e-03 
1.843844e+01 1.130036e-01 9.172234e-02 8.163347e-02 7.405136e-02 3.444615e-02 4.588537e-02 -1.029780e-03 -1.775175e-02 -5.722535e-02 -6.009136e-03 
1.849850e+01 1.123140e-01 9.118749e-02 8.114199e-02 7.357285e-02 3.430345e-02 4.554707e-02 -9.799827e-04 -1.770694e-02 -5.675731e-02 -6.058651e-03 
1.855856e+01 1.116284e-01 9.065566e-02 8.065356e-02 7.309755e-02 3.416088e-02 4.521143e-02 -9.309602e-04 -1.766154e-02 -5.629361e-02 -6.106842e-03 
1.861862e+01 1.109468e-01 9.012682e-02 8.016813e-02 7.262545e-02 3.401845e-02 4.487843e-02 -8.827029e-04 -1.761556e-02 -5.583420e-02 -6.153730e-03 
1.867868e+01 1.102691e-01 8.960097e-02 7.968569e-02 7.215652e-02 3.387617e-02 4.454804e-02 -8.352017e-04 -1.756902e-02 -5.537903e-02 -6.199335e-03 
1.873874e+01 1.095954e-01 8.907809e-02 7.920623e-02 7.169073e-02 3.373405e-02 4.422025e-02 -7.884477e-04 -1.752194e-02 -5.492807e-02 -6.243678e-03 
1.879880e+01 1.089257e-01 8.855817e-02 7.872972e-02 7.122808e-02 3.359209e-02 4.389503e-02 -7.424319e-04 -1.747432e-02 -5.448126e-02 -6.286777e-03 
1.885886e+01 1.082598e-01 8.804119e-02 7.825615e-02 7.076852e-02 3.345030e-02 4.357236e-02 -6.971455e-04 -1.742618e-02 -5.403857e-02 -6.328653e-03 
1.891892e+01 1.075979e-01 8.752713e-02 7.778548e-02 7.031205e-02 3.330868e-02 4.325221e-02 -6.525798e-04 -1.737754e-02 -5.359994e-02 -6.369324e-03 
1.897898e+01 1.069398e-01 8.701598e-02 7.731771e-02 6.985864e-02 3.316726e-02 4.293458e-02 -6.087260e-04 -1.732840e-02 -5.316534e-02 -6.408810e-03 
1.903904e+01 1.062856e-01 8.650773e-02 7.685282e-02 6.940827e-02 3.302602e-02 4.261944e-02 -5.655757e-04 -1.727879e-02 -5.273472e-02 -6.447128e-03 
1.909910e+01 1.056352e-01 8.600237e-02 7.639078e-02 6.896092e-02 3.288498e-02 4.230676e-02 -5.231204e-04 -1.722871e-02 -5.230804e-02 -6.484297e-03 
1.915916e+01 1.049886e-01 8.549986e-02 7.593158e-02 6.851656e-02 3.274415e-02 4.199653e-02 -4.813516e-04 -1.717817e-02 -5.188526e-02 -6.520335e-03 
1.921922e+01 1.043458e-01 8.500022e-02 7.547520e-02 6.807518e-02 3.260353e-02 4.168873e-02 -4.402610e-04 -1.712720e-02 -5.146634e-02 -6.555261e-03 
1.927928e+01 1.037069e-01 8.450340e-02 7.502162e-02 6.763676e-02 3.246313e-02 4.138333e-02 -3.998404e-04 -1.707580e-02 -5.105124e-02 -6.589091e-03 
1.933934e+01 1.030716e-01 8.400941e-02 7.457082e-02 6.720127e-02 3.232295e-02 4.108033e-02 -3.600816e-04 -1.702398e-02 -5.063991e-02 -6.621843e-03 
1.939940e+01 1.024402e-01 8.351823e-02 7.412278e-02 6.676869e-02 3.218300e-02 4.077968e-02 -3.209765e-04 -1.697176e-02 -5.023233e-02 -6.653534e-03 
1.945946e+01 1.018124e-01 8.302985e-02 7.367749e-02 6.633900e-02 3.204329e-02 4.048139e-02 -2.825172e-04 -1.691915e-02 -4.982844e-02 -6.684182e-03 
1.951952e+01 1.011884e-01 8.254424e-02 7.323492e-02 6.591219e-02 3.190383e-02 4.018542e-02 -2.446956e-04 -1.686615e-02 -4.942821e-02 -6.713802e-03 
1.957958e+01 1.005680e-01 8.206140e-02 7.279507e-02 6.548823e-02 3.176461e-02 3.989176e-02 -2.075040e-04 -1.681279e-02 -4.903161e-02 -6.742410e-03 
1.963964e+01 9.995137e-02 8.158131e-02 7.235791e-02 6.506710e-02 3.162564e-02 3.960040e-02 -1.709347e-04 -1.675907e-02 -4.863859e-02 -6.770024e-03 
1.969970e+01 9.933834e-02 8.110395e-02 7.192342e-02 6.464879e-02 3.148693e-02 3.931130e-02 -1.349798e-04 -1.670501e-02 -4.824912e-02 -6.796660e-03 
1.975976e+01 9.872895e-02 8.062932e-02 7.149159e-02 6.423327e-02 3.134849e-02 3.902445e-02 -9.963178e-05 -1.665060e-02 -4.786316e-02 -6.822332e-03 
1.981982e+01 9.812317e-02 8.015740e-02 7.106239e-02 6.382052e-02 3.121032e-02 3.873984e-02 -6.488315e-05 -1.659588e-02 -4.748067e-02 -6.847056e-03 
1.987988e+01 9.752099e-02 7.968816e-02 7.063582e-02 6.341053e-02 3.107242e-02 3.845744e-02 -3.072641e-05 -1.654084e-02 -4.710163e-02 -6.870849e-03 
1.993994e+01 9.692239e-02 7.922161e-02 7.021186e-02 6.300327e-02 3.093480e-02 3.817724e-02 2.845811e-06 -1.648549e-02 -4.672598e-02 -6.893724e-03 
2.000000e+01 9.632735e-02 7.875773e-02 6.979048e-02 6.259873e-02 3.079746e-02 3.789922e-02 3.584083e-05 -1.642985e-02 -4.635371e-02 -6.915697e-03 
2.006006e+01 9.573585e-02 7.829649e-02 6.937168e-02 6.219688e-02 3.066042e-02 3.762335e-02 6.826589e-05 -1.637393e-02 -4.598476e-02 -6.936782e-03 
2.012012e+01 9.514788e-02 7.783790e-02 6.895543e-02 6.179771e-02 3.052366e-02 3.734963e-02 1.001281e-04 -1.631773e-02 -4.561912e-02 -6.956994e-03 
2.018018e+01 9.456340e-02 7.738192e-02 6.854171e-02 6.140121e-02 3.038721e-02 3.707804e-02 1.314347e-04 -1.626128e-02 -4.525674e-02 -6.976348e-03 
2.024024e+01 9.398242e-02 7.692856e-02 6.813052e-02 6.100734e-02 3.025106e-02 3.680855e-02 1.621925e-04 -1.620456e-02 -4.489760e-02 -6.994857e-03 
2.030030e+01 9.340490e-02 7.647779e-02 6.772184e-02 6.061609e-02 3.011521e-02 3.654115e-02 1.924086e-04 -1.614760e-02 -4.454165e-02 -7.012535e-03 
2.036036e+01 9.283083e-02 7.602960e-02 6.731564e-02 6.022745e-02 2.997968e-02 3.627583e-02 2.220898e-04 -1.609041e-02 -4.418887e-02 -7.029395e-03 
2.042042e+01 9.226020e-02 7.558398e-02 6.691192e-02 5.984139e-02 2.984446e-02 3.601256e-02 2.512429e-04 -1.603298e-02 -4.383922e-02 -7.045452e-03 
2.048048e+01 9.169298e-02 7.514092e-02 6.651066e-02 5.945790e-02 2.970956e-02 3.575133e-02 2.798747e-04 -1.597534e-02 -4.349268e-02 -7.060719e-03 
2.054054e+01 9.112915e-02 7.470040e-02 6.611184e-02 5.907697e-02 2.957498e-02 3.549212e-02 3.079918e-04 -1.591750e-02 -4.314920e-02 -7.075209e-03 
2.060060e+01 9.056870e-02 7.426240e-02 6.571544e-02 5.869856e-02 2.944073e-02 3.523491e-02 3.356008e-04 -1.585945e-02 -4.280877e-02 -7.088934e-03 
2.066066e+01 9.001162e-02 7.382692e-02 6.532145e-02 5.832267e-02 2.930681e-02 3.497970e-02 3.627082e-04 -1.580121e-02 -4.247134e-02 -7.101908e-03 
2.072072e+01 8.945787e-02 7.339394e-02 6.492986e-02 5.794927e-02 2.917322e-02 3.472646e-02 3.893205e-04 -1.574278e-02 -4.213689e-02 -7.114143e-03 
2.078078e+01 8.890744e-02 7.296344e-02 6.454065e-02 5.757835e-02 2.903998e-02 3.447517e-02 4.154441e-04 -1.568418e-02 -4.180539e-02 -7.125652e-03 
2.084084e+01 8.836033e-02 7.253542e-02 6.415380e-02 5.720990e-02 2.890707e-02 3.422582e-02 4.410852e-04 -1.562542e-02 -4.147681e-02 -7.136446e-03 
2.090090e+01 8.781650e-02 7.210986e-02 6.376931e-02 5.684389e-02 2.877450e-02 3.397840e-02 4.662502e-04 -1.556649e-02 -4.115112e-02 -7.146539e-03 
2.096096e+01 8.727594e-02 7.168674e-02 6.338714e-02 5.648031e-02 2.864229e-02 3.373289e-02 4.909452e-04 -1.550741e-02 -4.082829e-02 -7.155941e-03 
2.102102e+01 8.673863e-02 7.126606e-02 6.300730e-02 5.611914e-02 2.851042e-02 3.348926e-02 5.151764e-04 -1.544819e-02 -4.050828e-02 -7.164665e-03 
2.108108e+01 8.620456e-02 7.084780e-02 6.262976e-02 5.576036e-02 2.837891e-02 3.324752e-02 5.389498e-04 -1.538883e-02 -4.019108e-02 -7.172721e-03 
2.114114e+01 8.567371e-02 7.043194e-02 6.225451e-02 5.540396e-02 2.824775e-02 3.300764e-02 5.622714e-04 -1.532935e-02 -3.987666e-02 -7.180123e-03 
2.120120e+01 8.514605e-02 7.001848e-02 6.188154e-02 5.504992e-02 2.811695e-02 3.276960e-02 5.851471e-04 -1.526974e-02 -3.956498e-02 -7.186880e-03 
2.126126e+01 8.462158e-02 6.960740e-02 6.151082e-02 5.469823e-02 2.798652e-02 3.253339e-02 6.075828e-04 -1.521002e-02 -3.925602e-02 -7.193004e-03 
2.132132e+01 8.410027e-02 6.919869e-02 6.114236e-02 5.434887e-02 2.785645e-02 3.229900e-02 6.295843e-04 -1.515019e-02 -3.894975e-02 -7.198506e-03 
2.138138e+01 8.358211e-02 6.879234e-02 6.077612e-02 5.400181e-02 2.772674e-02 3.206642e-02 6.511573e-04 -1.509026e-02 -3.864615e-02 -7.203396e-03 
2.144144e+01 8.306708e-02 6.838832e-02 6.041211e-02 5.365706e-02 2.759741e-02 3.183562e-02 6.723075e-04 -1.503023e-02 -3.834519e-02 -7.207686e-03 
2.150150e+01 8.255517e-02 6.798664e-02 6.005029e-02 5.331458e-02 2.746845e-02 3.160659e-02 6.930406e-04 -1.497012e-02 -3.804684e-02 -7.211385e-03 
2.156156e+01 8.204634e-02 6.758727e-02 5.969067e-02 5.297437e-02 2.733986e-02 3.137931e-02 7.133620e-04 -1.490993e-02 -3.775108e-02 -7.214505e-03 
2.162162e+01 8.154060e-02 6.719021e-02 5.933323e-02 5.263641e-02 2.721166e-02 3.115378e-02 7.332773e-04 -1.484966e-02 -3.745788e-02 -7.217055e-03 
2.168168e+01 8.103792e-02 6.679544e-02 5.897794e-02 5.230068e-02 2.708383e-02 3.092998e-02 7.527919e-04 -1.478933e-02 -3.716721e-02 -7.219045e-03 
2.174174e+01 8.053828e-02 6.640294e-02 5.862481e-02 5.196717e-02 2.695638e-02 3.070790e-02 7.719112e-04 -1.472893e-02 -3.687906e-02 -7.220485e-03 
2.180180e+01 8.004167e-02 6.601272e-02 5.827381e-02 5.163586e-02 2.682932e-02 3.048751e-02 7.906405e-04 -1.466848e-02 -3.659339e-02 -7.221386e-03 
2.186186e+01 7.954807e-02 6.562474e-02 5.792493e-02 5.130673e-02 2.670264e-02 3.026882e-02 8.089850e-04 -1.460798e-02 -3.631019e-02 -7.221756e-03 
2.192192e+01 7.905747e-02 6.523901e-02 5.757816e-02 5.097978e-02 2.657635e-02 3.005179e-02 8.269500e-04 -1.454743e-02 -3.602942e-02 -7.221605e-03 
2.198198e+01 7.856984e-02 6.485551e-02 5.723349e-02 5.065499e-02 2.645045e-02 2.983642e-02 8.445406e-04 -1.448685e-02 -3.575107e-02 -7.220943e-03 
2.204204e+01 7.808517e-02 6.447422e-02 5.689090e-02 5.033234e-02 2.632494e-02 2.962270e-02 8.617619e-04 -1.442624e-02 -3.547510e-02 -7.219779e-03 
2.210210e+01 7.760345e-02 6.409514e-02 5.655037e-02 5.001182e-02 2.619983e-02 2.941061e-02 8.786188e-04 -1.436559e-02 -3.520150e-02 -7.218121e-03 
2.216216e+01 7.712465e-02 6.371826e-02 5.621190e-02 4.969340e-02 2.607511e-02 2.920015e-02 8.951165e-04 -1.430493e-02 -3.493025e-02 -7.215980e-03 
2.222222e+01 7.664876e-02 6.334355e-02 5.587548e-02 4.937709e-02 2.595079e-02 2.899128e-02 9.112597e-04 -1.424425e-02 -3.466132e-02 -7.213363e-03 
2.228228e+01 7.617577e-02 6.297101e-02 5.554109e-02 4.906286e-02 2.582686e-02 2.878401e-02 9.270534e-04 -1.418356e-02 -3.439468e-02 -7.210279e-03 
2.234234e+01 7.570565e-02 6.260062e-02 5.520871e-02 4.875070e-02 2.570334e-02 2.857832e-02 9.425024e-04 -1.412286e-02 -3.413032e-02 -7.206738e-03 
2.240240e+01 7.523840e-02 6.223239e-02 5.487834e-02 4.844059e-02 2.558022e-02 2.837420e-02 9.576114e-04 -1.406217e-02 -3.386821e-02 -7.202747e-03 
2.246246e+01 7.477399e-02 6.186628e-02 5.454996e-02 4.813253e-02 2.545750e-02 2.817163e-02 9.723851e-04 -1.400147e-02 -3.360834e-02 -7.198314e-03 
2.252252e+01 7.431240e-02 6.150229e-02 5.422356e-02 4.782649e-02 2.533518e-02 2.797060e-02 9.868282e-04 -1.394079e-02 -3.335068e-02 -7.193449e-03 
2.258258e+01 7.385364e-02 6.114041e-02 5.389913e-02 4.752246e-02 2.521327e-02 2.777110e-02 1.000945e-03 -1.388012e-02 -3.309520e-02 -7.188159e-03 
2.264264e+01 7.339766e-02 6.078063e-02 5.357665e-02 4.722043e-02 2.509177e-02 2.757311e-02 1.014741e-03 -1.381947e-02 -3.284189e-02 -7.182453e-03 
2.270270e+01 7.294447e-02 6.042294e-02 5.325612e-02 4.692039e-02 2.497068e-02 2.737663e-02 1.028219e-03 -1.375884e-02 -3.259073e-02 -7.176337e-03 
2.276276e+01 7.249404e-02 6.006732e-02 5.293751e-02 4.662232e-02 2.484999e-02 2.718165e-02 1.041385e-03 -1.369824e-02 -3.234170e-02 -7.169820e-03 
2.282282e+01 7.204637e-02 5.971376e-02 5.262083e-02 4.632620e-02 2.472972e-02 2.698814e-02 1.054243e-03 -1.363767e-02 -3.209477e-02 -7.162910e-03 
2.288288e+01 7.160142e-02 5.936225e-02 5.230605e-02 4.603203e-02 2.460986e-02 2.679610e-02 1.066797e-03 -1.357714e-02 -3.184993e-02 -7.155614e-03 
2.294294e+01 7.115919e-02 5.901278e-02 5.199317e-02 4.573979e-02 2.449041e-02 2.660552e-02 1.079052e-03 -1.351665e-02 -3.160715e-02 -7.147939e-03 
2.300300e+01 7.071967e-02 5.866533e-02 5.168217e-02 4.544947e-02 2.437137e-02 2.641638e-02 1.091011e-03 -1.345621e-02 -3.136641e-02 -7.139893e-03 
2.306306e+01 7.028283e-02 5.831991e-02 5.137304e-02 4.516106e-02 2.425275e-02 2.622867e-02 1.102679e-03 -1.339581e-02 -3.112771e-02 -7.131483e-03 
2.312312e+01 6.984866e-02 5.797649e-02 5.106578e-02 4.487453e-02 2.413454e-02 2.604238e-02 1.114060e-03 -1.333546e-02 -3.089101e-02 -7.122717e-03 
2.318318e+01 6.941714e-02 5.763506e-02 5.076036e-02 4.458988e-02 2.401675e-02 2.585751e-02 1.125159e-03 -1.327518e-02 -3.065630e-02 -7.113600e-03 
2.324324e+01 6.898826e-02 5.729561e-02 5.045678e-02 4.430710e-02 2.389938e-02 2.567403e-02 1.135978e-03 -1.321495e-02 -3.042355e-02 -7.104141e-03 
2.330330e+01 6.856201e-02 5.695814e-02 5.015502e-02 4.402617e-02 2.378243e-02 2.549193e-02 1.146523e-03 -1.315479e-02 -3.019276e-02 -7.094346e-03 
2.336336e+01 6.813837e-02 5.662263e-02 4.985508e-02 4.374709e-02 2.366589e-02 2.531122e-02 1.156796e-03 -1.309469e-02 -2.996390e-02 -7.084222e-03 
2.342342e+01 6.771732e-02 5.628906e-02 4.955694e-02 4.346982e-02 2.354977e-02 2.513186e-02 1.166803e-03 -1.303467e-02 -2.973695e-02 -7.073775e-03 
2.348348e+01 6.729885e-02 5.595744e-02 4.926059e-02 4.319438e-02 2.343408e-02 2.495386e-02 1.176547e-03 -1.297472e-02 -2.951189e-02 -7.063011e-03 
2.354354e+01 6.688295e-02 5.562774e-02 4.896603e-02 4.292073e-02 2.331880e-02 2.477721e-02 1.186031e-03 -1.291485e-02 -2.928872e-02 -7.051938e-03 
2.360360e+01 6.646959e-02 5.529996e-02 4.867323e-02 4.264888e-02 2.320394e-02 2.460188e-02 1.195260e-03 -1.285507e-02 -2.906740e-02 -7.040562e-03 
2.366366e+01 6.605877e-02 5.497409e-02 4.838220e-02 4.237880e-02 2.308951e-02 2.442788e-02 1.204238e-03 -1.279536e-02 -2.884792e-02 -7.028889e-03 
2.372372e+01 6.565047e-02 5.465011e-02 4.809291e-02 4.211049e-02 2.297550e-02 2.425518e-02 1.212967e-03 -1.273575e-02 -2.863027e-02 -7.016924e-03 
2.378378e+01 6.524467e-02 5.432801e-02 4.780535e-02 4.184394e-02 2.286191e-02 2.408379e-02 1.221452e-03 -1.267623e-02 -2.841443e-02 -7.004675e-03 
2.384384e+01 6.484136e-02 5.400779e-02 4.751953e-02 4.157912e-02 2.274874e-02 2.391368e-02 1.229695e-03 -1.261680e-02 -2.820038e-02 -6.992147e-03 
2.390390e+01 6.444052e-02 5.368943e-02 4.723542e-02 4.131604e-02 2.263599e-02 2.374485e-02 1.237702e-03 -1.255748e-02 -2.798810e-02 -6.979346e-03 
2.396396e+01 6.404215e-02 5.337293e-02 4.695302e-02 4.105467e-02 2.252367e-02 2.357729e-02 1.245475e-03 -1.249825e-02 -2.777757e-02 -6.966278e-03 
2.402402e+01 6.364622e-02 5.305826e-02 4.667231e-02 4.079501e-02 2.241177e-02 2.341099e-02 1.253017e-03 -1.243912e-02 -2.756879e-02 -6.952948e-03 
2.408408e+01 6.325272e-02 5.274543e-02 4.639328e-02 4.053704e-02 2.230030e-02 2.324594e-02 1.260333e-03 -1.238011e-02 -2.736173e-02 -6.939363e-03 
2.414414e+01 6.286164e-02 5.243442e-02 4.611593e-02 4.028076e-02 2.218925e-02 2.308213e-02 1.267425e-03 -1.232120e-02 -2.715638e-02 -6.925527e-03 
2.420420e+01 6.247297e-02 5.212522e-02 4.584025e-02 4.002614e-02 2.207862e-02 2.291954e-02 1.274297e-03 -1.226240e-02 -2.695273e-02 -6.911446e-03 
2.426426e+01 6.208668e-02 5.181783e-02 4.556622e-02 3.977319e-02 2.196842e-02 2.275817e-02 1.280953e-03 -1.220372e-02 -2.675075e-02 -6.897126e-03 
2.432432e+01 6.170277e-02 5.151222e-02 4.529383e-02 3.952189e-02 2.185864e-02 2.259801e-02 1.287394e-03 -1.214516e-02 -2.655043e-02 -6.882572e-03 
2.438438e+01 6.132122e-02 5.120839e-02 4.502307e-02 3.927222e-02 2.174929e-02 2.243905e-02 1.293626e-03 -1.208672e-02 -2.635175e-02 -6.867789e-03 
2.444444e+01 6.094201e-02 5.090633e-02 4.475394e-02 3.902418e-02 2.164036e-02 2.228128e-02 1.299650e-03 -1.202840e-02 -2.615471e-02 -6.852782e-03 
2.450450e+01 6.056514e-02 5.060604e-02 4.448642e-02 3.877776e-02 2.153186e-02 2.212469e-02 1.305470e-03 -1.197020e-02 -2.595928e-02 -6.837557e-03 
2.456456e+01 6.019059e-02 5.030749e-02 4.422051e-02 3.853294e-02 2.142378e-02 2.196927e-02 1.311090e-03 -1.191213e-02 -2.576545e-02 -6.822118e-03 
2.462462e+01 5.981834e-02 5.001069e-02 4.395618e-02 3.828971e-02 2.131612e-02 2.181501e-02 1.316511e-03 -1.185419e-02 -2.557321e-02 -6.806470e-03 
2.468468e+01 5.944838e-02 4.971561e-02 4.369345e-02 3.804807e-02 2.120889e-02 2.166190e-02 1.321738e-03 -1.179639e-02 -2.538253e-02 -6.790618e-03 
2.474474e+01 5.908070e-02 4.942226e-02 4.343229e-02 3.780800e-02 2.110209e-02 2.150993e-02 1.326774e-03 -1.173872e-02 -2.519342e-02 -6.774568e-03 
2.480480e+01 5.871529e-02 4.913062e-02 4.317269e-02 3.756949e-02 2.099570e-02 2.135910e-02 1.331620e-03 -1.168118e-02 -2.500585e-02 -6.758323e-03 
2.486486e+01 5.835213e-02 4.884068e-02 4.291464e-02 3.733253e-02 2.088975e-02 2.120939e-02 1.336280e-03 -1.162378e-02 -2.481980e-02 -6.741888e-03 
2.492492e+01 5.799120e-02 4.855243e-02 4.265815e-02 3.709711e-02 2.078421e-02 2.106080e-02 1.340758e-03 -1.156652e-02 -2.463527e-02 -6.725268e-03 
2.498498e+01 5.763250e-02 4.826586e-02 4.240319e-02 3.686322e-02 2.067910e-02 2.091331e-02 1.345056e-03 -1.150941e-02 -2.445224e-02 -6.708468e-03 
2.504505e+01 5.727601e-02 4.798096e-02 4.214975e-02 3.663085e-02 2.057441e-02 2.076692e-02 1.349176e-03 -1.145244e-02 -2.427069e-02 -6.691491e-03 
2.510511e+01 5.692171e-02 4.769773e-02 4.189784e-02 3.639999e-02 2.047015e-02 2.062162e-02 1.353122e-03 -1.139561e-02 -2.409062e-02 -6.674342e-03 
2.516517e+01 5.656960e-02 4.741615e-02 4.164743e-02 3.617062e-02 2.036631e-02 2.047740e-02 1.356896e-03 -1.133893e-02 -2.391201e-02 -6.657026e-03 
2.522523e+01 5.621966e-02 4.713621e-02 4.139852e-02 3.594275e-02 2.026289e-02 2.033425e-02 1.360501e-03 -1.128241e-02 -2.373484e-02 -6.639547e-03 
2.528529e+01 5.587189e-02 4.685791e-02 4.115110e-02 3.571635e-02 2.015989e-02 2.019216e-02 1.363939e-03 -1.122603e-02 -2.355911e-02 -6.621908e-03 
2.534535e+01 5.552625e-02 4.658123e-02 4.090516e-02 3.549142e-02 2.005731e-02 2.005113e-02 1.367214e-03 -1.116981e-02 -2.338479e-02 -6.604114e-03 
2.540541e+01 5.518275e-02 4.630617e-02 4.066070e-02 3.526795e-02 1.995516e-02 1.991114e-02 1.370328e-03 -1.111375e-02 -2.321189e-02 -6.586170e-03 
2.546547e+01 5.484137e-02 4.603272e-02 4.041770e-02 3.504593e-02 1.985343e-02 1.977220e-02 1.373284e-03 -1.105784e-02 -2.304038e-02 -6.568078e-03 
2.552553e+01 5.450209e-02 4.576086e-02 4.017615e-02 3.482535e-02 1.975211e-02 1.963428e-02 1.376083e-03 -1.100208e-02 -2.287025e-02 -6.549843e-03 
2.558559e+01 5.416491e-02 4.549059e-02 3.993604e-02 3.460620e-02 1.965122e-02 1.949738e-02 1.378729e-03 -1.094649e-02 -2.270148e-02 -6.531469e-03 
2.564565e+01 5.382981e-02 4.522190e-02 3.969738e-02 3.438847e-02 1.955075e-02 1.936150e-02 1.381224e-03 -1.089106e-02 -2.253408e-02 -6.512960e-03 
2.570571e+01 5.349678e-02 4.495479e-02 3.946014e-02 3.417214e-02 1.945069e-02 1.922662e-02 1.383571e-03 -1.083580e-02 -2.236802e-02 -6.494319e-03 
2.576577e+01 5.316581e-02 4.468923e-02 3.922432e-02 3.395722e-02 1.935106e-02 1.909274e-02 1.385772e-03 -1.078069e-02 -2.220329e-02 -6.475550e-03 
2.582583e+01 5.283688e-02 4.442522e-02 3.898991e-02 3.374369e-02 1.925184e-02 1.895985e-02 1.387829e-03 -1.072575e-02 -2.203989e-02 -6.456656e-03 
2.588589e+01 5.250998e-02 4.416276e-02 3.875690e-02 3.353154e-02 1.915304e-02 1.882794e-02 1.389745e-03 -1.067098e-02 -2.187779e-02 -6.437642e-03 
2.594595e+01 5.218510e-02 4.390183e-02 3.852529e-02 3.332076e-02 1.905466e-02 1.869700e-02 1.391522e-03 -1.061638e-02 -2.171699e-02 -6.418510e-03 
2.600601e+01 5.186223e-02 4.364243e-02 3.829506e-02 3.311135e-02 1.895669e-02 1.856704e-02 1.393162e-03 -1.056195e-02 -2.155747e-02 -6.399265e-03 
2.606607e+01 5.154136e-02 4.338454e-02 3.806621e-02 3.290329e-02 1.885914e-02 1.843802e-02 1.394668e-03 -1.050769e-02 -2.139923e-02 -6.379909e-03 
2.612613e+01 5.122247e-02 4.312817e-02 3.783872e-02 3.269657e-02 1.876201e-02 1.830997e-02 1.396042e-03 -1.045360e-02 -2.124225e-02 -6.360446e-03 
2.618619e+01 5.090555e-02 4.287329e-02 3.761260e-02 3.249119e-02 1.866529e-02 1.818285e-02 1.397286e-03 -1.039968e-02 -2.108652e-02 -6.340879e-03 
2.624625e+01 5.059059e-02 4.261990e-02 3.738783e-02 3.228714e-02 1.856898e-02 1.805667e-02 1.398403e-03 -1.034594e-02 -2.093204e-02 -6.321212e-03 
2.630631e+01 5.027758e-02 4.236800e-02 3.716440e-02 3.208440e-02 1.847308e-02 1.793142e-02 1.399393e-03 -1.029237e-02 -2.077878e-02 -6.301448e-03 
2.636637e+01 4.996650e-02 4.211757e-02 3.694231e-02 3.188297e-02 1.837760e-02 1.780709e-02 1.400261e-03 -1.023898e-02 -2.062674e-02 -6.281589e-03 
2.642643e+01 4.965734e-02 4.186861e-02 3.672154e-02 3.168285e-02 1.828253e-02 1.768367e-02 1.401007e-03 -1.018576e-02 -2.047590e-02 -6.261639e-03 
2.648649e+01 4.935010e-02 4.162110e-02 3.650209e-02 3.148401e-02 1.818787e-02 1.756116e-02 1.401634e-03 -1.013273e-02 -2.032627e-02 -6.241602e-03 
2.654655e+01 4.904476e-02 4.137504e-02 3.628396e-02 3.128646e-02 1.809362e-02 1.743955e-02 1.402144e-03 -1.007987e-02 -2.017781e-02 -6.221479e-03 
2.660661e+01 4.874131e-02 4.113042e-02 3.606713e-02 3.109018e-02 1.799978e-02 1.731883e-02 1.402539e-03 -1.002720e-02 -2.003054e-02 -6.201274e-03 
2.666667e+01 4.843974e-02 4.088724e-02 3.585159e-02 3.089517e-02 1.790635e-02 1.719900e-02 1.402820e-03 -9.974701e-03 -1.988443e-02 -6.180990e-03 
2.672673e+01 4.814003e-02 4.064548e-02 3.563734e-02 3.070141e-02 1.781333e-02 1.708005e-02 1.402991e-03 -9.922388e-03 -1.973947e-02 -6.160630e-03 
2.678679e+01 4.784218e-02 4.040513e-02 3.542438e-02 3.050890e-02 1.772071e-02 1.696197e-02 1.403052e-03 -9.870257e-03 -1.959566e-02 -6.140196e-03 
2.684685e+01 4.754617e-02 4.016619e-02 3.521268e-02 3.031763e-02 1.762851e-02 1.684475e-02 1.403006e-03 -9.818310e-03 -1.945299e-02 -6.119692e-03 
2.690691e+01 4.725199e-02 3.992865e-02 3.500225e-02 3.012760e-02 1.753670e-02 1.672840e-02 1.402855e-03 -9.766547e-03 -1.931143e-02 -6.099119e-03 
2.696697e+01 4.695964e-02 3.969250e-02 3.479308e-02 2.993879e-02 1.744530e-02 1.661289e-02 1.402600e-03 -9.714970e-03 -1.917100e-02 -6.078482e-03 
2.702703e+01 4.666909e-02 3.945774e-02 3.458515e-02 2.975119e-02 1.735431e-02 1.649823e-02 1.402243e-03 -9.663577e-03 -1.903166e-02 -6.057781e-03 
2.708709e+01 4.638035e-02 3.922435e-02 3.437847e-02 2.956480e-02 1.726371e-02 1.638441e-02 1.401787e-03 -9.612371e-03 -1.889343e-02 -6.037021e-03 
2.714715e+01 4.609339e-02 3.899233e-02 3.417302e-02 2.937961e-02 1.717352e-02 1.627141e-02 1.401233e-03 -9.561353e-03 -1.875628e-02 -6.016203e-03 
2.720721e+01 4.580821e-02 3.876166e-02 3.396880e-02 2.919561e-02 1.708373e-02 1.615925e-02 1.400582e-03 -9.510521e-03 -1.862020e-02 -5.995330e-03 
2.726727e+01 4.552480e-02 3.853235e-02 3.376580e-02 2.901280e-02 1.699434e-02 1.604790e-02 1.399837e-03 -9.459878e-03 -1.848519e-02 -5.974404e-03 
2.732733e+01 4.524314e-02 3.830439e-02 3.356401e-02 2.883116e-02 1.690535e-02 1.593736e-02 1.398999e-03 -9.409424e-03 -1.835124e-02 -5.953428e-03 
2.738739e+01 4.496323e-02 3.807776e-02 3.336342e-02 2.865068e-02 1.681676e-02 1.582764e-02 1.398070e-03 -9.359159e-03 -1.821834e-02 -5.932405e-03 
2.744745e+01 4.468505e-02 3.785245e-02 3.316404e-02 2.847137e-02 1.672857e-02 1.571871e-02 1.397052e-03 -9.309083e-03 -1.808647e-02 -5.911336e-03 
2.750751e+01 4.440859e-02 3.762847e-02 3.296584e-02 2.829321e-02 1.664077e-02 1.561057e-02 1.395946e-03 -9.259198e-03 -1.795564e-02 -5.890224e-03 
2.756757e+01 4.413385e-02 3.740580e-02 3.276883e-02 2.811619e-02 1.655337e-02 1.550322e-02 1.394754e-03 -9.209504e-03 -1.782583e-02 -5.869072e-03 
2.762763e+01 4.386081e-02 3.718444e-02 3.257299e-02 2.794031e-02 1.646636e-02 1.539665e-02 1.393477e-03 -9.160001e-03 -1.769703e-02 -5.847880e-03 
2.768769e+01 4.358946e-02 3.696438e-02 3.237833e-02 2.776556e-02 1.637975e-02 1.529086e-02 1.392118e-03 -9.110689e-03 -1.756923e-02 -5.826653e-03 
2.774775e+01 4.331979e-02 3.674560e-02 3.218482e-02 2.759193e-02 1.629353e-02 1.518583e-02 1.390677e-03 -9.061569e-03 -1.744243e-02 -5.805391e-03 
2.780781e+01 4.305180e-02 3.652811e-02 3.199247e-02 2.741941e-02 1.620770e-02 1.508157e-02 1.389157e-03 -9.012642e-03 -1.731662e-02 -5.784097e-03 
2.786787e+01 4.278546e-02 3.631190e-02 3.180127e-02 2.724800e-02 1.612226e-02 1.497807e-02 1.387558e-03 -8.963908e-03 -1.719178e-02 -5.762773e-03 
2.792793e+01 4.252078e-02 3.609695e-02 3.161121e-02 2.707769e-02 1.603721e-02 1.487532e-02 1.385883e-03 -8.915366e-03 -1.706791e-02 -5.741422e-03 
2.798799e+01 4.225774e-02 3.588327e-02 3.142228e-02 2.690848e-02 1.595255e-02 1.477331e-02 1.384132e-03 -8.867018e-03 -1.694500e-02 -5.720044e-03 
2.804805e+01 4.199633e-02 3.567083e-02 3.123448e-02 2.674034e-02 1.586827e-02 1.467204e-02 1.382308e-03 -8.818863e-03 -1.682305e-02 -5.698642e-03 
2.810811e+01 4.173654e-02 3.545965e-02 3.104781e-02 2.657329e-02 1.578439e-02 1.457151e-02 1.380411e-03 -8.770902e-03 -1.670204e-02 -5.677219e-03 
2.816817e+01 4.147836e-02 3.524970e-02 3.086224e-02 2.640730e-02 1.570089e-02 1.447170e-02 1.378444e-03 -8.723135e-03 -1.658197e-02 -5.655775e-03 
2.822823e+01 4.122178e-02 3.504099e-02 3.067779e-02 2.624238e-02 1.561777e-02 1.437262e-02 1.376407e-03 -8.675562e-03 -1.646282e-02 -5.634313e-03 
2.828829e+01 4.096680e-02 3.483350e-02 3.049443e-02 2.607851e-02 1.553504e-02 1.427425e-02 1.374302e-03 -8.628184e-03 -1.634460e-02 -5.612835e-03 
2.834835e+01 4.071339e-02 3.462723e-02 3.031217e-02 2.591569e-02 1.545268e-02 1.417659e-02 1.372131e-03 -8.581001e-03 -1.622729e-02 -5.591342e-03 
2.840841e+01 4.046156e-02 3.442217e-02 3.013100e-02 2.575392e-02 1.537071e-02 1.407965e-02 1.369894e-03 -8.534012e-03 -1.611088e-02 -5.569836e-03 
2.846847e+01 4.021129e-02 3.421831e-02 2.995091e-02 2.559318e-02 1.528912e-02 1.398340e-02 1.367593e-03 -8.487218e-03 -1.599537e-02 -5.548320e-03 
2.852853e+01 3.996257e-02 3.401565e-02 2.977189e-02 2.543346e-02 1.520791e-02 1.388784e-02 1.365229e-03 -8.440620e-03 -1.588075e-02 -5.526794e-03 
2.858859e+01 3.971539e-02 3.381418e-02 2.959394e-02 2.527477e-02 1.512708e-02 1.379298e-02 1.362804e-03 -8.394216e-03 -1.576701e-02 -5.505261e-03 
2.864865e+01 3.946975e-02 3.361390e-02 2.941705e-02 2.511710e-02 1.504662e-02 1.369880e-02 1.360319e-03 -8.348008e-03 -1.565415e-02 -5.483722e-03 
2.870871e+01 3.922563e-02 3.341479e-02 2.924122e-02 2.496043e-02 1.496654e-02 1.360530e-02 1.357774e-03 -8.301995e-03 -1.554215e-02 -5.462178e-03 
2.876877e+01 3.898302e-02 3.321685e-02 2.906644e-02 2.480476e-02 1.488684e-02 1.351247e-02 1.355173e-03 -8.256177e-03 -1.543101e-02 -5.440632e-03 
2.882883e+01 3.874192e-02 3.302007e-02 2.889270e-02 2.465009e-02 1.480750e-02 1.342031e-02 1.352515e-03 -8.210555e-03 -1.532073e-02 -5.419085e-03 
2.888889e+01 3.850232e-02 3.282445e-02 2.872000e-02 2.449641e-02 1.472854e-02 1.332882e-02 1.349802e-03 -8.165128e-03 -1.521129e-02 -5.397538e-03 
2.894895e+01 3.826420e-02 3.262997e-02 2.854833e-02 2.434370e-02 1.464995e-02 1.323798e-02 1.347034e-03 -8.119897e-03 -1.510268e-02 -5.375994e-03 
2.900901e+01 3.802756e-02 3.243664e-02 2.837768e-02 2.419198e-02 1.457174e-02 1.314780e-02 1.344214e-03 -8.074861e-03 -1.499491e-02 -5.354452e-03 
2.906907e+01 3.779239e-02 3.224445e-02 2.820805e-02 2.404122e-02 1.449389e-02 1.305826e-02 1.341343e-03 -8.030020e-03 -1.488797e-02 -5.332916e-03 
2.912913e+01 3.755868e-02 3.205338e-02 2.803943e-02 2.389142e-02 1.441640e-02 1.296937e-02 1.338420e-03 -7.985374e-03 -1.478184e-02 -5.311386e-03 
2.918919e+01 3.732642e-02 3.186344e-02 2.787182e-02 2.374258e-02 1.433929e-02 1.288112e-02 1.335449e-03 -7.940924e-03 -1.467652e-02 -5.289864e-03 
2.924925e+01 3.709560e-02 3.167462e-02 2.770521e-02 2.359469e-02 1.426254e-02 1.279350e-02 1.332429e-03 -7.896669e-03 -1.457200e-02 -5.268352e-03 
2.930931e+01 3.686622e-02 3.148690e-02 2.753959e-02 2.344774e-02 1.418615e-02 1.270651e-02 1.329362e-03 -7.852609e-03 -1.446828e-02 -5.246849e-03 
2.936937e+01 3.663825e-02 3.130029e-02 2.737496e-02 2.330173e-02 1.411013e-02 1.262014e-02 1.326249e-03 -7.808744e-03 -1.436535e-02 -5.225359e-03 
2.942943e+01 3.641170e-02 3.111477e-02 2.721131e-02 2.315665e-02 1.403447e-02 1.253439e-02 1.323091e-03 -7.765074e-03 -1.426320e-02 -5.203882e-03 
2.948949e+01 3.618656e-02 3.093034e-02 2.704864e-02 2.301249e-02 1.395917e-02 1.244926e-02 1.319888e-03 -7.721599e-03 -1.416183e-02 -5.182419e-03 
2.954955e+01 3.596282e-02 3.074700e-02 2.688694e-02 2.286925e-02 1.388423e-02 1.236473e-02 1.316643e-03 -7.678318e-03 -1.406123e-02 -5.160973e-03 
2.960961e+01 3.574046e-02 3.056474e-02 2.672620e-02 2.272693e-02 1.380964e-02 1.228081e-02 1.313356e-03 -7.635232e-03 -1.396140e-02 -5.139543e-03 
2.966967e+01 3.551948e-02 3.038355e-02 2.656643e-02 2.258551e-02 1.373542e-02 1.219749e-02 1.310028e-03 -7.592340e-03 -1.386232e-02 -5.118131e-03 
2.972973e+01 3.529988e-02 3.020342e-02 2.640760e-02 2.244499e-02 1.366155e-02 1.211477e-02 1.306660e-03 -7.549641e-03 -1.376399e-02 -5.096739e-03 
2.978979e+01 3.508164e-02 3.002436e-02 2.624972e-02 2.230537e-02 1.358804e-02 1.203264e-02 1.303253e-03 -7.507137e-03 -1.366640e-02 -5.075368e-03 
2.984985e+01 3.486475e-02 2.984634e-02 2.609279e-02 2.216663e-02 1.351487e-02 1.195109e-02 1.299808e-03 -7.464826e-03 -1.356956e-02 -5.054018e-03 
2.990991e+01 3.464921e-02 2.966937e-02 2.593679e-02 2.202878e-02 1.344207e-02 1.187013e-02 1.296326e-03 -7.422709e-03 -1.347345e-02 -5.032691e-03 
2.996997e+01 3.443501e-02 2.949345e-02 2.578172e-02 2.189181e-02 1.336961e-02 1.178974e-02 1.292808e-03 -7.380785e-03 -1.337806e-02 -5.011389e-03 


==> Simulations/Plot_data/slack_string_large_n_V.txt <==
0.000000e+00 0.000000e+00 1.339555e+00 2.683026e+00 -2.275102e+00 -4.218468e-01 1.602273e-01 1.667277e-01 -3.882370e-02 1.194824e+00 8.751356e-01 
6.006006e-02 0.000000e+00 1.086655e+00 2.324185e+00 -2.032427e+00 -4.710410e-01 2.167249e-01 1.593235e-01 -3.595883e-02 1.082901e+00 8.251083e-01 
1.201201e-01 0.000000e+00 8.827432e-01 2.027017e+00 -1.826880e+00 -5.055014e-01 2.640998e-01 1.597397e-01 -3.343205e-02 9.888549e-01 7.858666e-01 
1.801802e-01 0.000000e+00 7.180668e-01 1.780451e+00 -1.652248e+00 -5.287660e-01 3.034126e-01 1.658991e-01 -3.091130e-02 9.090552e-01 7.554002e-01 
2.402402e-01 0.000000e+00 5.848650e-01 1.575465e+00 -1.503403e+00 -5.435680e-01 3.356345e-01 1.761696e-01 -2.818808e-02 8.406455e-01 7.320532e-01 
3.003003e-01 0.000000e+00 4.769552e-01 1.404700e+00 -1.376115e+00 -5.520155e-01 3.616467e-01 1.892746e-01 -2.514234e-02 7.813780e-01 7.144636e-01 
3.603604e-01 0.000000e+00 3.894064e-01 1.262144e+00 -1.266881e+00 -5.557312e-01 3.822417e-01 2.042219e-01 -2.171631e-02 7.294833e-01 7.015115e-01 
4.204204e-01 0.000000e+00 3.182814e-01 1.142877e+00 -1.172805e+00 -5.559612e-01 3.981286e-01 2.202458e-01 -1.789505e-02 6.835686e-01 6.922776e-01 
4.804805e-01 0.000000e+00 2.604320e-01 1.042873e+00 -1.091484e+00 -5.536599e-01 4.099379e-01 2.367609e-01 -1.369220e-02 6.425368e-01 6.860082e-01 
5.405405e-01 0.000000e+00 2.133373e-01 9.588271e-01 -1.020921e+00 -5.495559e-01 4.182284e-01 2.533251e-01 -9.139559e-03 6.055232e-01 6.820859e-01 
6.006006e-01 0.000000e+00 1.749754e-01 8.880262e-01 -9.594556e-01 -5.442032e-01 4.234928e-01 2.696094e-01 -4.279599e-03 5.718452e-01 6.800064e-01 
6.606607e-01 0.000000e+00 1.437217e-01 8.282384e-01 -9.057049e-01 -5.380214e-01 4.261648e-01 2.853743e-01 8.398471e-04 5.409632e-01 6.793579e-01 
7.207207e-01 0.000000e+00 1.182684e-01 7.776250e-01 -8.585136e-01 -5.313261e-01 4.266248e-01 3.004503e-01 6.169293e-03 5.124496e-01 6.798054e-01 
7.807808e-01 0.000000e+00 9.756083e-02 7.346690e-01 -8.169158e-01 -5.243534e-01 4.252055e-01 3.147227e-01 1.166010e-02 4.859643e-01 6.810769e-01 
8.408408e-01 0.000000e+00 8.074608e-02 6.981168e-01 -7.801018e-01 -5.172778e-01 4.221978e-01 3.281194e-01 1.726609e-02 4.612363e-01 6.829523e-01 
9.009009e-01 0.000000e+00 6.713320e-02 6.669305e-01 -7.473920e-01 -5.102273e-01 4.178549e-01 3.406011e-01 2.294459e-02 4.380480e-01 6.852540e-01 
9.609610e-01 0.000000e+00 5.616090e-02 6.402496e-01 -7.182142e-01 -5.032941e-01 4.123973e-01 3.521531e-01 2.865690e-02 4.162240e-01 6.878394e-01 
1.021021e+00 0.000000e+00 4.737201e-02 6.173595e-01 -6.920858e-01 -4.965431e-01 4.060164e-01 3.627800e-01 3.436857e-02 3.956218e-01 6.905947e-01 
1.081081e+00 0.000000e+00 4.039318e-02 5.976653e-01 -6.685990e-01 -4.900186e-01 3.988782e-01 3.724998e-01 4.004938e-02 3.761248e-01 6.934297e-01 
1.141141e+00 0.000000e+00 3.491859e-02 5.806713e-01 -6.474081e-01 -4.837496e-01 3.911264e-01 3.813408e-01 4.567321e-02 3.576363e-01 6.962731e-01 
1.201201e+00 0.000000e+00 3.069703e-02 5.659632e-01 -6.282193e-01 -4.777532e-01 3.828853e-01 3.893383e-01 5.121777e-02 3.400758e-01 6.990695e-01 
1.261261e+00 0.000000e+00 2.752149e-02 5.531948e-01 -6.107825e-01 -4.720382e-01 3.742619e-01 3.965321e-01 5.666435e-02 3.233749e-01 7.017764e-01 
1.321321e+00 0.000000e+00 2.522086e-02 5.420754e-01 -5.948841e-01 -4.666067e-01 3.653487e-01 4.029651e-01 6.199747e-02 3.074752e-01 7.043615e-01 
1.381381e+00 0.000000e+00 2.365322e-02 5.323609e-01 -5.803412e-01 -4.614564e-01 3.562249e-01 4.086815e-01 6.720459e-02 2.923262e-01 7.068010e-01 
1.441441e+00 0.000000e+00 2.270054e-02 5.238461e-01 -5.669967e-01 -4.565818e-01 3.469585e-01 4.137257e-01 7.227576e-02 2.778834e-01 7.090779e-01 
1.501502e+00 0.000000e+00 2.226429e-02 5.163575e-01 -5.547152e-01 -4.519749e-01 3.376079e-01 4.181421e-01 7.720331e-02 2.641072e-01 7.111806e-01 
1.561562e+00 0.000000e+00 2.226199e-02 5.097489e-01 -5.433800e-01 -4.476261e-01 3.282225e-01 4.219736e-01 8.198160e-02 2.509621e-01 7.131020e-01 
1.621622e+00 0.000000e+00 2.262436e-02 5.038962e-01 -5.328898e-01 -4.435252e-01 3.188446e-01 4.252621e-01 8.660675e-02 2.384158e-01 7.148385e-01 
1.681682e+00 0.000000e+00 2.329306e-02 4.986941e-01 -5.231569e-01 -4.396611e-01 3.095100e-01 4.280475e-01 9.107634e-02 2.264388e-01 7.163891e-01 
1.741742e+00 0.000000e+00 2.421877e-02 4.940532e-01 -5.141044e-01 -4.360225e-01 3.002489e-01 4.303680e-01 9.538928e-02 2.150037e-01 7.177552e-01 
1.801802e+00 0.000000e+00 2.535972e-02 4.898972e-01 -5.056656e-01 -4.325982e-01 2.910864e-01 4.322596e-01 9.954555e-02 2.040850e-01 7.189397e-01 
1.861862e+00 0.000000e+00 2.668044e-02 4.861610e-01 -4.977817e-01 -4.293770e-01 2.820437e-01 4.337563e-01 1.035461e-01 1.936587e-01 7.199467e-01 
1.921922e+00 0.000000e+00 2.815069e-02 4.827889e-01 -4.904011e-01 -4.263482e-01 2.731381e-01 4.348902e-01 1.073926e-01 1.837026e-01 7.207815e-01 
1.981982e+00 0.000000e+00 2.974469e-02 4.797331e-01 -4.834783e-01 -4.235011e-01 2.643839e-01 4.356911e-01 1.110873e-01 1.741952e-01 7.214500e-01 
2.042042e+00 0.000000e+00 3.144037e-02 4.769525e-01 -4.769730e-01 -4.208257e-01 2.557925e-01 4.361869e-01 1.146331e-01 1.651166e-01 7.219585e-01 
2.102102e+00 0.000000e+00 3.321884e-02 4.744119e-01 -4.708496e-01 -4.183121e-01 2.473732e-01 4.364038e-01 1.180333e-01 1.564475e-01 7.223138e-01 
2.162162e+00 0.000000e+00 3.506388e-02 4.720807e-01 -4.650763e-01 -4.159511e-01 2.391329e-01 4.363658e-01 1.212914e-01 1.481699e-01 7.225226e-01 
2.222222e+00 0.000000e+00 3.696153e-02 4.699326e-01 -4.596246e-01 -4.137338e-01 2.310771e-01 4.360954e-01 1.244112e-01 1.402663e-01 7.225920e-01 
2.282282e+00 0.000000e+00 3.889982e-02 4.679448e-01 -4.544694e-01 -4.116519e-01 2.232094e-01 4.356135e-01 1.273969e-01 1.327203e-01 7.225288e-01 
2.342342e+00 0.000000e+00 4.086841e-02 4.660975e-01 -4.495876e-01 -4.096972e-01 2.155325e-01 4.349392e-01 1.302526e-01 1.255160e-01 7.223400e-01 
2.402402e+00 0.000000e+00 4.285841e-02 4.643735e-01 -4.449590e-01 -4.078623e-01 2.080477e-01 4.340904e-01 1.329824e-01 1.186385e-01 7.220323e-01 
2.462462e+00 0.000000e+00 4.486216e-02 4.627578e-01 -4.405649e-01 -4.061399e-01 2.007555e-01 4.330835e-01 1.355908e-01 1.120732e-01 7.216122e-01 
2.522523e+00 0.000000e+00 4.687306e-02 4.612374e-01 -4.363887e-01 -4.045234e-01 1.936554e-01 4.319337e-01 1.380819e-01 1.058064e-01 7.210863e-01 
2.582583e+00 0.000000e+00 4.888543e-02 4.598009e-01 -4.324152e-01 -4.030062e-01 1.867465e-01 4.306549e-01 1.404601e-01 9.982494e-02 7.204606e-01 
2.642643e+00 0.000000e+00 5.089440e-02 4.584383e-01 -4.286306e-01 -4.015823e-01 1.800271e-01 4.292601e-01 1.427296e-01 9.411629e-02 7.197411e-01 
2.702703e+00 0.000000e+00 5.289576e-02 4.571409e-01 -4.250223e-01 -4.002460e-01 1.734950e-01 4.277611e-01 1.448947e-01 8.866840e-02 7.189336e-01 
2.762763e+00 0.000000e+00 5.488594e-02 4.559009e-01 -4.215789e-01 -3.989920e-01 1.671478e-01 4.261687e-01 1.469593e-01 8.346981e-02 7.180436e-01 
2.822823e+00 0.000000e+00 5.686187e-02 4.547116e-01 -4.182899e-01 -3.978151e-01 1.609825e-01 4.244932e-01 1.489275e-01 7.850954e-02 7.170763e-01 
2.882883e+00 0.000000e+00 5.882093e-02 4.535672e-01 -4.151456e-01 -3.967105e-01 1.549959e-01 4.227436e-01 1.508033e-01 7.377711e-02 7.160367e-01 
2.942943e+00 0.000000e+00 6.076091e-02 4.524623e-01 -4.121371e-01 -3.956738e-01 1.491848e-01 4.209285e-01 1.525905e-01 6.926252e-02 7.149296e-01 
3.003003e+00 0.000000e+00 6.267995e-02 4.513924e-01 -4.092564e-01 -3.947007e-01 1.435456e-01 4.190557e-01 1.542927e-01 6.495620e-02 7.137595e-01 
3.063063e+00 0.000000e+00 6.457649e-02 4.503533e-01 -4.064959e-01 -3.937871e-01 1.380745e-01 4.171323e-01 1.559136e-01 6.084903e-02 7.125309e-01 
3.123123e+00 0.000000e+00 6.644923e-02 4.493415e-01 -4.038485e-01 -3.929294e-01 1.327678e-01 4.151648e-01 1.574567e-01 5.693229e-02 7.112478e-01 
3.183183e+00 0.000000e+00 6.829711e-02 4.483538e-01 -4.013080e-01 -3.921239e-01 1.276216e-01 4.131594e-01 1.589252e-01 5.319766e-02 7.099140e-01 
3.243243e+00 0.000000e+00 7.011928e-02 4.473874e-01 -3.988682e-01 -3.913673e-01 1.226320e-01 4.111214e-01 1.603225e-01 4.963719e-02 7.085334e-01 
3.303303e+00 0.000000e+00 7.191505e-02 4.464397e-01 -3.965236e-01 -3.906564e-01 1.177950e-01 4.090561e-01 1.616517e-01 4.624330e-02 7.071094e-01 
3.363363e+00 0.000000e+00 7.368390e-02 4.455085e-01 -3.942691e-01 -3.899884e-01 1.131067e-01 4.069679e-01 1.629157e-01 4.300875e-02 7.056453e-01 
3.423423e+00 0.000000e+00 7.542545e-02 4.445919e-01 -3.920998e-01 -3.893603e-01 1.085631e-01 4.048612e-01 1.641176e-01 3.992663e-02 7.041442e-01 
3.483483e+00 0.000000e+00 7.713942e-02 4.436881e-01 -3.900113e-01 -3.887697e-01 1.041603e-01 4.027398e-01 1.652599e-01 3.699035e-02 7.026092e-01 
3.543544e+00 0.000000e+00 7.882565e-02 4.427956e-01 -3.879992e-01 -3.882139e-01 9.989437e-02 4.006073e-01 1.663455e-01 3.419360e-02 7.010430e-01 
3.603604e+00 0.000000e+00 8.048406e-02 4.419129e-01 -3.860598e-01 -3.876907e-01 9.576152e-02 3.984669e-01 1.673769e-01 3.153038e-02 6.994484e-01 
3.663664e+00 0.000000e+00 8.211468e-02 4.410388e-01 -3.841892e-01 -3.871980e-01 9.175793e-02 3.963216e-01 1.683565e-01 2.899497e-02 6.978277e-01 
3.723724e+00 0.000000e+00 8.371756e-02 4.401723e-01 -3.823840e-01 -3.867336e-01 8.787985e-02 3.941740e-01 1.692868e-01 2.658187e-02 6.961833e-01 
3.783784e+00 0.000000e+00 8.529284e-02 4.393123e-01 -3.806410e-01 -3.862956e-01 8.412363e-02 3.920266e-01 1.701698e-01 2.428588e-02 6.945176e-01 
3.843844e+00 0.000000e+00 8.684071e-02 4.384580e-01 -3.789571e-01 -3.858823e-01 8.048564e-02 3.898817e-01 1.710079e-01 2.210199e-02 6.928325e-01 
3.903904e+00 0.000000e+00 8.836140e-02 4.376087e-01 -3.773294e-01 -3.854919e-01 7.696237e-02 3.877412e-01 1.718031e-01 2.002546e-02 6.911301e-01 
3.963964e+00 0.000000e+00 8.985517e-02 4.367636e-01 -3.757552e-01 -3.851228e-01 7.355035e-02 3.856072e-01 1.725573e-01 1.805174e-02 6.894122e-01 
4.024024e+00 0.000000e+00 9.132233e-02 4.359221e-01 -3.742320e-01 -3.847736e-01 7.024620e-02 3.834811e-01 1.732725e-01 1.617649e-02 6.876806e-01 
4.084084e+00 0.000000e+00 9.276321e-02 4.350836e-01 -3.727573e-01 -3.844428e-01 6.704663e-02 3.813645e-01 1.739504e-01 1.439556e-02 6.859369e-01 
4.144144e+00 0.000000e+00 9.417815e-02 4.342478e-01 -3.713289e-01 -3.841290e-01 6.394841e-02 3.792589e-01 1.745929e-01 1.270501e-02 6.841828e-01 
4.204204e+00 0.000000e+00 9.556752e-02 4.334142e-01 -3.699446e-01 -3.838312e-01 6.094841e-02 3.771653e-01 1.752015e-01 1.110106e-02 6.824196e-01 
4.264264e+00 0.000000e+00 9.693172e-02 4.325823e-01 -3.686023e-01 -3.835480e-01 5.804358e-02 3.750850e-01 1.757778e-01 9.580095e-03 6.806487e-01 
4.324324e+00 0.000000e+00 9.827114e-02 4.317520e-01 -3.673002e-01 -3.832784e-01 5.523093e-02 3.730190e-01 1.763234e-01 8.138679e-03 6.788714e-01 
4.384384e+00 0.000000e+00 9.958619e-02 4.309228e-01 -3.660363e-01 -3.830213e-01 5.250758e-02 3.709681e-01 1.768398e-01 6.773519e-03 6.770891e-01 
4.444444e+00 0.000000e+00 1.008773e-01 4.300945e-01 -3.648090e-01 -3.827759e-01 4.987071e-02 3.689331e-01 1.773282e-01 5.481472e-03 6.753027e-01 
4.504505e+00 0.000000e+00 1.021449e-01 4.292669e-01 -3.636166e-01 -3.825412e-01 4.731758e-02 3.669148e-01 1.777900e-01 4.259534e-03 6.735133e-01 
4.564565e+00 0.000000e+00 1.033893e-01 4.284398e-01 -3.624575e-01 -3.823163e-01 4.484555e-02 3.649137e-01 1.782264e-01 3.104837e-03 6.717220e-01 
4.624625e+00 0.000000e+00 1.046111e-01 4.276130e-01 -3.613302e-01 -3.821005e-01 4.245202e-02 3.629305e-01 1.786388e-01 2.014638e-03 6.699298e-01 
4.684685e+00 0.000000e+00 1.058107e-01 4.267864e-01 -3.602334e-01 -3.818930e-01 4.013450e-02 3.609655e-01 1.790282e-01 9.863161e-04 6.681374e-01 
4.744745e+00 0.000000e+00 1.069884e-01 4.259598e-01 -3.591657e-01 -3.816932e-01 3.789056e-02 3.590193e-01 1.793957e-01 1.736555e-05 6.663457e-01 
4.804805e+00 0.000000e+00 1.081448e-01 4.251332e-01 -3.581258e-01 -3.815003e-01 3.571784e-02 3.570922e-01 1.797423e-01 -8.946089e-04 6.645555e-01 
4.864865e+00 0.000000e+00 1.092801e-01 4.243064e-01 -3.571125e-01 -3.813138e-01 3.361407e-02 3.551844e-01 1.800692e-01 -1.751898e-03 6.627676e-01 
4.924925e+00 0.000000e+00 1.103950e-01 4.234793e-01 -3.561246e-01 -3.811331e-01 3.157702e-02 3.532963e-01 1.803771e-01 -2.556691e-03 6.609825e-01 
4.984985e+00 0.000000e+00 1.114897e-01 4.226520e-01 -3.551610e-01 -3.809576e-01 2.960455e-02 3.514280e-01 1.806671e-01 -3.311084e-03 6.592010e-01 
5.045045e+00 0.000000e+00 1.125648e-01 4.218243e-01 -3.542208e-01 -3.807869e-01 2.769458e-02 3.495798e-01 1.809401e-01 -4.017081e-03 6.574235e-01 
5.105105e+00 0.000000e+00 1.136205e-01 4.209962e-01 -3.533027e-01 -3.806205e-01 2.584510e-02 3.477517e-01 1.811967e-01 -4.676599e-03 6.556507e-01 
5.165165e+00 0.000000e+00 1.146574e-01 4.201676e-01 -3.524060e-01 -3.804579e-01 2.405416e-02 3.459439e-01 1.814379e-01 -5.291473e-03 6.538831e-01 
5.225225e+00 0.000000e+00 1.156757e-01 4.193386e-01 -3.515297e-01 -3.802988e-01 2.231987e-02 3.441564e-01 1.816644e-01 -5.863459e-03 6.521211e-01 
5.285285e+00 0.000000e+00 1.166760e-01 4.185092e-01 -3.506728e-01 -3.801428e-01 2.064040e-02 3.423893e-01 1.818769e-01 -6.394238e-03 6.503652e-01 
5.345345e+00 0.000000e+00 1.176586e-01 4.176792e-01 -3.498347e-01 -3.799894e-01 1.901397e-02 3.406426e-01 1.820762e-01 -6.885419e-03 6.486158e-01 
5.405405e+00 0.000000e+00 1.186238e-01 4.168488e-01 -3.490144e-01 -3.798384e-01 1.743888e-02 3.389162e-01 1.822627e-01 -7.338543e-03 6.468733e-01 
5.465465e+00 0.000000e+00 1.195720e-01 4.160179e-01 -3.482113e-01 -3.796895e-01 1.591347e-02 3.372101e-01 1.824373e-01 -7.755086e-03 6.451380e-01 
5.525526e+00 0.000000e+00 1.205037e-01 4.151865e-01 -3.474246e-01 -3.795424e-01 1.443612e-02 3.355243e-01 1.826005e-01 -8.136461e-03 6.434102e-01 
5.585586e+00 0.000000e+00 1.214191e-01 4.143547e-01 -3.466535e-01 -3.793968e-01 1.300529e-02 3.338586e-01 1.827528e-01 -8.484023e-03 6.416903e-01 
5.645646e+00 0.000000e+00 1.223186e-01 4.135225e-01 -3.458975e-01 -3.792524e-01 1.161948e-02 3.322131e-01 1.828948e-01 -8.799069e-03 6.399785e-01 
5.705706e+00 0.000000e+00 1.232026e-01 4.126898e-01 -3.451559e-01 -3.791091e-01 1.027722e-02 3.305876e-01 1.830270e-01 -9.082842e-03 6.382751e-01 
5.765766e+00 0.000000e+00 1.240714e-01 4.118568e-01 -3.444281e-01 -3.789666e-01 8.977113e-03 3.289819e-01 1.831500e-01 -9.336534e-03 6.365803e-01 
5.825826e+00 0.000000e+00 1.249253e-01 4.110234e-01 -3.437135e-01 -3.788247e-01 7.717797e-03 3.273960e-01 1.832641e-01 -9.561289e-03 6.348943e-01 
5.885886e+00 0.000000e+00 1.257646e-01 4.101897e-01 -3.430116e-01 -3.786832e-01 6.497952e-03 3.258296e-01 1.833699e-01 -9.758201e-03 6.332173e-01 
5.945946e+00 0.000000e+00 1.265897e-01 4.093557e-01 -3.423218e-01 -3.785420e-01 5.316306e-03 3.242827e-01 1.834678e-01 -9.928321e-03 6.315496e-01 
6.006006e+00 0.000000e+00 1.274009e-01 4.085214e-01 -3.416436e-01 -3.784008e-01 4.171626e-03 3.227551e-01 1.835581e-01 -1.007266e-02 6.298911e-01 
6.066066e+00 0.000000e+00 1.281984e-01 4.076869e-01 -3.409765e-01 -3.782596e-01 3.062719e-03 3.212465e-01 1.836412e-01 -1.019218e-02 6.282422e-01 
6.126126e+00 0.000000e+00 1.289826e-01 4.068522e-01 -3.403200e-01 -3.781182e-01 1.988433e-03 3.197569e-01 1.837176e-01 -1.028781e-02 6.266029e-01 
6.186186e+00 0.000000e+00 1.297538e-01 4.060174e-01 -3.396738e-01 -3.779765e-01 9.476524e-04 3.182860e-01 1.837876e-01 -1.036044e-02 6.249734e-01 
6.246246e+00 0.000000e+00 1.305122e-01 4.051825e-01 -3.390373e-01 -3.778344e-01 -6.070206e-05 3.168337e-01 1.838515e-01 -1.041093e-02 6.233537e-01 
6.306306e+00 0.000000e+00 1.312581e-01 4.043475e-01 -3.384102e-01 -3.776917e-01 -1.037674e-03 3.153997e-01 1.839097e-01 -1.044009e-02 6.217439e-01 
6.366366e+00 0.000000e+00 1.319917e-01 4.035125e-01 -3.377921e-01 -3.775483e-01 -1.984271e-03 3.139839e-01 1.839624e-01 -1.044872e-02 6.201442e-01 
6.426426e+00 0.000000e+00 1.327134e-01 4.026776e-01 -3.371826e-01 -3.774043e-01 -2.901471e-03 3.125860e-01 1.840099e-01 -1.043757e-02 6.185545e-01 
6.486486e+00 0.000000e+00 1.334234e-01 4.018426e-01 -3.365812e-01 -3.772594e-01 -3.790217e-03 3.112058e-01 1.840525e-01 -1.040737e-02 6.169750e-01 
6.546547e+00 0.000000e+00 1.341219e-01 4.010078e-01 -3.359878e-01 -3.771136e-01 -4.651423e-03 3.098431e-01 1.840905e-01 -1.035882e-02 6.154056e-01 
6.606607e+00 0.000000e+00 1.348092e-01 4.001732e-01 -3.354020e-01 -3.769669e-01 -5.485971e-03 3.084978e-01 1.841241e-01 -1.029258e-02 6.138465e-01 
6.666667e+00 0.000000e+00 1.354855e-01 3.993388e-01 -3.348233e-01 -3.768192e-01 -6.294716e-03 3.071696e-01 1.841536e-01 -1.020931e-02 6.122977e-01 
6.726727e+00 0.000000e+00 1.361510e-01 3.985046e-01 -3.342516e-01 -3.766703e-01 -7.078484e-03 3.058583e-01 1.841791e-01 -1.010962e-02 6.107592e-01 
6.786787e+00 0.000000e+00 1.368061e-01 3.976706e-01 -3.336866e-01 -3.765204e-01 -7.838074e-03 3.045636e-01 1.842010e-01 -9.994114e-03 6.092309e-01 
6.846847e+00 0.000000e+00 1.374508e-01 3.968371e-01 -3.331279e-01 -3.763693e-01 -8.574259e-03 3.032854e-01 1.842193e-01 -9.863359e-03 6.077130e-01 
6.906907e+00 0.000000e+00 1.380854e-01 3.960038e-01 -3.325752e-01 -3.762170e-01 -9.287787e-03 3.020234e-01 1.842344e-01 -9.717908e-03 6.062054e-01 
6.966967e+00 0.000000e+00 1.387101e-01 3.951710e-01 -3.320285e-01 -3.760634e-01 -9.979381e-03 3.007775e-01 1.842463e-01 -9.558292e-03 6.047081e-01 
7.027027e+00 0.000000e+00 1.393252e-01 3.943387e-01 -3.314873e-01 -3.759086e-01 -1.064974e-02 2.995473e-01 1.842553e-01 -9.385022e-03 6.032211e-01 
7.087087e+00 0.000000e+00 1.399307e-01 3.935068e-01 -3.309514e-01 -3.757525e-01 -1.129954e-02 2.983327e-01 1.842615e-01 -9.198590e-03 6.017444e-01 
7.147147e+00 0.000000e+00 1.405270e-01 3.926755e-01 -3.304207e-01 -3.755950e-01 -1.192944e-02 2.971336e-01 1.842650e-01 -8.999469e-03 6.002779e-01 
7.207207e+00 0.000000e+00 1.411142e-01 3.918448e-01 -3.298949e-01 -3.754362e-01 -1.254007e-02 2.959495e-01 1.842661e-01 -8.788113e-03 5.988218e-01 
7.267267e+00 0.000000e+00 1.416924e-01 3.910147e-01 -3.293737e-01 -3.752760e-01 -1.313204e-02 2.947805e-01 1.842649e-01 -8.564961e-03 5.973758e-01 
7.327327e+00 0.000000e+00 1.422619e-01 3.901853e-01 -3.288571e-01 -3.751144e-01 -1.370595e-02 2.936261e-01 1.842614e-01 -8.330436e-03 5.959401e-01 
7.387387e+00 0.000000e+00 1.428228e-01 3.893565e-01 -3.283448e-01 -3.749515e-01 -1.426237e-02 2.924863e-01 1.842559e-01 -8.084945e-03 5.945145e-01 
7.447447e+00 0.000000e+00 1.433754e-01 3.885286e-01 -3.278366e-01 -3.747872e-01 -1.480185e-02 2.913608e-01 1.842484e-01 -7.828879e-03 5.930990e-01 
7.507508e+00 0.000000e+00 1.439196e-01 3.877014e-01 -3.273324e-01 -3.746214e-01 -1.532494e-02 2.902494e-01 1.842391e-01 -7.562617e-03 5.916937e-01 
7.567568e+00 0.000000e+00 1.444559e-01 3.868750e-01 -3.268319e-01 -3.744543e-01 -1.583214e-02 2.891519e-01 1.842281e-01 -7.286522e-03 5.902983e-01 
7.627628e+00 0.000000e+00 1.449842e-01 3.860494e-01 -3.263351e-01 -3.742857e-01 -1.632397e-02 2.880681e-01 1.842154e-01 -7.000945e-03 5.889130e-01 
7.687688e+00 0.000000e+00 1.455047e-01 3.852248e-01 -3.258417e-01 -3.741158e-01 -1.680091e-02 2.869977e-01 1.842012e-01 -6.706225e-03 5.875376e-01 
7.747748e+00 0.000000e+00 1.460177e-01 3.844011e-01 -3.253517e-01 -3.739444e-01 -1.726343e-02 2.859407e-01 1.841856e-01 -6.402687e-03 5.861721e-01 
7.807808e+00 0.000000e+00 1.465232e-01 3.835784e-01 -3.248648e-01 -3.737716e-01 -1.771198e-02 2.848968e-01 1.841686e-01 -6.090648e-03 5.848164e-01 
7.867868e+00 0.000000e+00 1.470213e-01 3.827566e-01 -3.243810e-01 -3.735974e-01 -1.814701e-02 2.838658e-01 1.841504e-01 -5.770410e-03 5.834705e-01 
7.927928e+00 0.000000e+00 1.475123e-01 3.819359e-01 -3.239000e-01 -3.734219e-01 -1.856895e-02 2.828474e-01 1.841309e-01 -5.442267e-03 5.821344e-01 
7.987988e+00 0.000000e+00 1.479962e-01 3.811163e-01 -3.234219e-01 -3.732449e-01 -1.897820e-02 2.818416e-01 1.841104e-01 -5.106501e-03 5.808079e-01 
8.048048e+00 0.000000e+00 1.484732e-01 3.802978e-01 -3.229464e-01 -3.730666e-01 -1.937517e-02 2.808481e-01 1.840887e-01 -4.763385e-03 5.794910e-01 
8.108108e+00 0.000000e+00 1.489434e-01 3.794803e-01 -3.224735e-01 -3.728870e-01 -1.976024e-02 2.798668e-01 1.840661e-01 -4.413183e-03 5.781837e-01 
8.168168e+00 0.000000e+00 1.494070e-01 3.786641e-01 -3.220031e-01 -3.727059e-01 -2.013379e-02 2.788974e-01 1.840426e-01 -4.056149e-03 5.768859e-01 
8.228228e+00 0.000000e+00 1.498640e-01 3.778490e-01 -3.215349e-01 -3.725236e-01 -2.049618e-02 2.779398e-01 1.840182e-01 -3.692529e-03 5.755975e-01 
8.288288e+00 0.000000e+00 1.503146e-01 3.770352e-01 -3.210691e-01 -3.723399e-01 -2.084776e-02 2.769937e-01 1.839930e-01 -3.322559e-03 5.743185e-01 
8.348348e+00 0.000000e+00 1.507589e-01 3.762226e-01 -3.206053e-01 -3.721549e-01 -2.118887e-02 2.760591e-01 1.839670e-01 -2.946470e-03 5.730487e-01 
8.408408e+00 0.000000e+00 1.511970e-01 3.754113e-01 -3.201437e-01 -3.719686e-01 -2.151985e-02 2.751357e-01 1.839403e-01 -2.564483e-03 5.717882e-01 
8.468468e+00 0.000000e+00 1.516290e-01 3.746013e-01 -3.196839e-01 -3.717810e-01 -2.184100e-02 2.742234e-01 1.839129e-01 -2.176812e-03 5.705369e-01 
8.528529e+00 0.000000e+00 1.520551e-01 3.737926e-01 -3.192261e-01 -3.715922e-01 -2.215263e-02 2.733219e-01 1.838849e-01 -1.783664e-03 5.692946e-01 
8.588589e+00 0.000000e+00 1.524752e-01 3.729853e-01 -3.187701e-01 -3.714021e-01 -2.245506e-02 2.724312e-01 1.838564e-01 -1.385238e-03 5.680614e-01 
8.648649e+00 0.000000e+00 1.528897e-01 3.721794e-01 -3.183158e-01 -3.712108e-01 -2.274855e-02 2.715510e-01 1.838272e-01 -9.817287e-04 5.668372e-01 
8.708709e+00 0.000000e+00 1.532984e-01 3.713749e-01 -3.178632e-01 -3.710183e-01 -2.303340e-02 2.706813e-01 1.837976e-01 -5.733227e-04 5.656218e-01 
8.768769e+00 0.000000e+00 1.537016e-01 3.705718e-01 -3.174121e-01 -3.708246e-01 -2.330988e-02 2.698217e-01 1.837675e-01 -1.602010e-04 5.644153e-01 
8.828829e+00 0.000000e+00 1.540993e-01 3.697701e-01 -3.169626e-01 -3.706297e-01 -2.357825e-02 2.689723e-01 1.837369e-01 2.574616e-04 5.632175e-01 
8.888889e+00 0.000000e+00 1.544916e-01 3.689700e-01 -3.165146e-01 -3.704336e-01 -2.383876e-02 2.681327e-01 1.837059e-01 6.794957e-04 5.620285e-01 
8.948949e+00 0.000000e+00 1.548787e-01 3.681713e-01 -3.160679e-01 -3.702364e-01 -2.409165e-02 2.673030e-01 1.836745e-01 1.105737e-03 5.608480e-01 
9.009009e+00 0.000000e+00 1.552606e-01 3.673741e-01 -3.156226e-01 -3.700381e-01 -2.433718e-02 2.664828e-01 1.836427e-01 1.536028e-03 5.596761e-01 
9.069069e+00 0.000000e+00 1.556373e-01 3.665785e-01 -3.151785e-01 -3.698387e-01 -2.457556e-02 2.656721e-01 1.836105e-01 1.970215e-03 5.585127e-01 
9.129129e+00 0.000000e+00 1.560090e-01 3.657845e-01 -3.147357e-01 -3.696382e-01 -2.480703e-02 2.648707e-01 1.835781e-01 2.408148e-03 5.573577e-01 
9.189189e+00 0.000000e+00 1.563758e-01 3.649920e-01 -3.142941e-01 -3.694366e-01 -2.503179e-02 2.640785e-01 1.835453e-01 2.849685e-03 5.562111e-01 
9.249249e+00 0.000000e+00 1.567377e-01 3.642011e-01 -3.138536e-01 -3.692340e-01 -2.525007e-02 2.632953e-01 1.835123e-01 3.294685e-03 5.550727e-01 
9.309309e+00 0.000000e+00 1.570948e-01 3.634118e-01 -3.134142e-01 -3.690304e-01 -2.546206e-02 2.625210e-01 1.834789e-01 3.743015e-03 5.539425e-01 
9.369369e+00 0.000000e+00 1.574472e-01 3.626242e-01 -3.129758e-01 -3.688257e-01 -2.566795e-02 2.617554e-01 1.834453e-01 4.194543e-03 5.528205e-01 
9.429429e+00 0.000000e+00 1.577950e-01 3.618382e-01 -3.125385e-01 -3.686201e-01 -2.586795e-02 2.609985e-01 1.834115e-01 4.649142e-03 5.517066e-01 
9.489489e+00 0.000000e+00 1.581383e-01 3.610539e-01 -3.121021e-01 -3.684135e-01 -2.606224e-02 2.602500e-01 1.833774e-01 5.106690e-03 5.506007e-01 
9.549550e+00 0.000000e+00 1.584770e-01 3.602712e-01 -3.116666e-01 -3.682059e-01 -2.625099e-02 2.595099e-01 1.833431e-01 5.567068e-03 5.495027e-01 
9.609610e+00 0.000000e+00 1.588113e-01 3.594902e-01 -3.112320e-01 -3.679975e-01 -2.643438e-02 2.587780e-01 1.833086e-01 6.030161e-03 5.484126e-01 
9.669670e+00 0.000000e+00 1.591413e-01 3.587110e-01 -3.107983e-01 -3.677881e-01 -2.661258e-02 2.580542e-01 1.832739e-01 6.495856e-03 5.473303e-01 
9.729730e+00 0.000000e+00 1.594670e-01 3.579334e-01 -3.103655e-01 -3.675778e-01 -2.678575e-02 2.573384e-01 1.832390e-01 6.964047e-03 5.462557e-01 
9.789790e+00 0.000000e+00 1.597885e-01 3.571576e-01 -3.099334e-01 -3.673666e-01 -2.695404e-02 2.566304e-01 1.832040e-01 7.434627e-03 5.451888e-01 
9.849850e+00 0.000000e+00 1.601058e-01 3.563836e-01 -3.095021e-01 -3.671546e-01 -2.711762e-02 2.559301e-01 1.831687e-01 7.907495e-03 5.441295e-01 
9.909910e+00 0.000000e+00 1.604191e-01 3.556113e-01 -3.090715e-01 -3.669418e-01 -2.727663e-02 2.552374e-01 1.831333e-01 8.382551e-03 5.430778e-01 
9.969970e+00 0.000000e+00 1.607283e-01 3.548408e-01 -3.086417e-01 -3.667281e-01 -2.743122e-02 2.545522e-01 1.830978e-01 8.859701e-03 5.420335e-01 
1.003003e+01 0.000000e+00 1.610336e-01 3.540720e-01 -3.082125e-01 -3.665136e-01 -2.758152e-02 2.538743e-01 1.830620e-01 9.338852e-03 5.409967e-01 
1.009009e+01 0.000000e+00 1.613349e-01 3.533050e-01 -3.077841e-01 -3.662984e-01 -2.772767e-02 2.532038e-01 1.830262e-01 9.819912e-03 5.399672e-01 
1.015015e+01 0.000000e+00 1.616324e-01 3.525399e-01 -3.073562e-01 -3.660824e-01 -2.786980e-02 2.525403e-01 1.829902e-01 1.030279e-02 5.389450e-01 
1.021021e+01 0.000000e+00 1.619261e-01 3.517765e-01 -3.069290e-01 -3.658656e-01 -2.800804e-02 2.518839e-01 1.829540e-01 1.078742e-02 5.379301e-01 
1.027027e+01 0.000000e+00 1.622161e-01 3.510150e-01 -3.065024e-01 -3.656481e-01 -2.814251e-02 2.512344e-01 1.829177e-01 1.127369e-02 5.369223e-01 
1.033033e+01 0.000000e+00 1.625024e-01 3.502553e-01 -3.060765e-01 -3.654299e-01 -2.827333e-02 2.505918e-01 1.828813e-01 1.176154e-02 5.359216e-01 
1.039039e+01 0.000000e+00 1.627850e-01 3.494974e-01 -3.056510e-01 -3.652110e-01 -2.840061e-02 2.499558e-01 1.828447e-01 1.225089e-02 5.349280e-01 
1.045045e+01 0.000000e+00 1.630641e-01 3.487414e-01 -3.052262e-01 -3.649914e-01 -2.852448e-02 2.493265e-01 1.828081e-01 1.274166e-02 5.339413e-01 
1.051051e+01 0.000000e+00 1.633396e-01 3.479873e-01 -3.048019e-01 -3.647712e-01 -2.864503e-02 2.487036e-01 1.827712e-01 1.323378e-02 5.329615e-01 
1.057057e+01 0.000000e+00 1.636116e-01 3.472349e-01 -3.043781e-01 -3.645503e-01 -2.876237e-02 2.480872e-01 1.827343e-01 1.372718e-02 5.319887e-01 
1.063063e+01 0.000000e+00 1.638803e-01 3.464845e-01 -3.039548e-01 -3.643287e-01 -2.887661e-02 2.474771e-01 1.826972e-01 1.422178e-02 5.310226e-01 
1.069069e+01 0.000000e+00 1.641455e-01 3.457359e-01 -3.035320e-01 -3.641066e-01 -2.898785e-02 2.468732e-01 1.826600e-01 1.471753e-02 5.300633e-01 
1.075075e+01 0.000000e+00 1.644074e-01 3.449892e-01 -3.031098e-01 -3.638838e-01 -2.909617e-02 2.462754e-01 1.826227e-01 1.521436e-02 5.291106e-01 
1.081081e+01 0.000000e+00 1.646659e-01 3.442444e-01 -3.026880e-01 -3.636605e-01 -2.920168e-02 2.456836e-01 1.825852e-01 1.571219e-02 5.281646e-01 
1.087087e+01 0.000000e+00 1.649213e-01 3.435015e-01 -3.022667e-01 -3.634366e-01 -2.930446e-02 2.450978e-01 1.825477e-01 1.621098e-02 5.272251e-01 
1.093093e+01 0.000000e+00 1.651734e-01 3.427604e-01 -3.018458e-01 -3.632122e-01 -2.940460e-02 2.445178e-01 1.825099e-01 1.671067e-02 5.262922e-01 
1.099099e+01 0.000000e+00 1.654224e-01 3.420213e-01 -3.014255e-01 -3.629872e-01 -2.950219e-02 2.439436e-01 1.824721e-01 1.721118e-02 5.253657e-01 
1.105105e+01 0.000000e+00 1.656682e-01 3.412840e-01 -3.010055e-01 -3.627616e-01 -2.959730e-02 2.433750e-01 1.824341e-01 1.771247e-02 5.244457e-01 
1.111111e+01 0.000000e+00 1.659110e-01 3.405487e-01 -3.005860e-01 -3.625356e-01 -2.969003e-02 2.428121e-01 1.823961e-01 1.821449e-02 5.235319e-01 
1.117117e+01 0.000000e+00 1.661507e-01 3.398153e-01 -3.001670e-01 -3.623091e-01 -2.978044e-02 2.422546e-01 1.823578e-01 1.871718e-02 5.226245e-01 
1.123123e+01 0.000000e+00 1.663874e-01 3.390837e-01 -2.997483e-01 -3.620820e-01 -2.986862e-02 2.417026e-01 1.823195e-01 1.922048e-02 5.217233e-01 
1.129129e+01 0.000000e+00 1.666212e-01 3.383541e-01 -2.993301e-01 -3.618545e-01 -2.995463e-02 2.411559e-01 1.822810e-01 1.972435e-02 5.208283e-01 
1.135135e+01 0.000000e+00 1.668520e-01 3.376264e-01 -2.989123e-01 -3.616266e-01 -3.003854e-02 2.406144e-01 1.822424e-01 2.022874e-02 5.199394e-01 
1.141141e+01 0.000000e+00 1.670799e-01 3.369006e-01 -2.984950e-01 -3.613982e-01 -3.012043e-02 2.400781e-01 1.822036e-01 2.073360e-02 5.190566e-01 
1.147147e+01 0.000000e+00 1.673050e-01 3.361768e-01 -2.980780e-01 -3.611694e-01 -3.020036e-02 2.395469e-01 1.821647e-01 2.123889e-02 5.181799e-01 
1.153153e+01 0.000000e+00 1.675273e-01 3.354548e-01 -2.976614e-01 -3.609401e-01 -3.027839e-02 2.390208e-01 1.821257e-01 2.174455e-02 5.173091e-01 
1.159159e+01 0.000000e+00 1.677467e-01 3.347348e-01 -2.972453e-01 -3.607104e-01 -3.035459e-02 2.384996e-01 1.820865e-01 2.225055e-02 5.164442e-01 
1.165165e+01 0.000000e+00 1.679635e-01 3.340167e-01 -2.968295e-01 -3.604804e-01 -3.042902e-02 2.379833e-01 1.820472e-01 2.275685e-02 5.155852e-01 
1.171171e+01 0.000000e+00 1.681775e-01 3.333005e-01 -2.964142e-01 -3.602499e-01 -3.050173e-02 2.374718e-01 1.820077e-01 2.326340e-02 5.147321e-01 
1.177177e+01 0.000000e+00 1.683888e-01 3.325863e-01 -2.959992e-01 -3.600191e-01 -3.057279e-02 2.369650e-01 1.819681e-01 2.377016e-02 5.138847e-01 
1.183183e+01 0.000000e+00 1.685975e-01 3.318739e-01 -2.955847e-01 -3.597879e-01 -3.064225e-02 2.364629e-01 1.819283e-01 2.427709e-02 5.130430e-01 
1.189189e+01 0.000000e+00 1.688036e-01 3.311635e-01 -2.951705e-01 -3.595564e-01 -3.071016e-02 2.359653e-01 1.818884e-01 2.478415e-02 5.122071e-01 
1.195195e+01 0.000000e+00 1.690071e-01 3.304551e-01 -2.947568e-01 -3.593245e-01 -3.077657e-02 2.354723e-01 1.818484e-01 2.529132e-02 5.113767e-01 
1.201201e+01 0.000000e+00 1.692080e-01 3.297485e-01 -2.943434e-01 -3.590923e-01 -3.084155e-02 2.349838e-01 1.818082e-01 2.579854e-02 5.105519e-01 
1.207207e+01 0.000000e+00 1.694064e-01 3.290439e-01 -2.939305e-01 -3.588597e-01 -3.090512e-02 2.344997e-01 1.817678e-01 2.630580e-02 5.097327e-01 
1.213213e+01 0.000000e+00 1.696023e-01 3.283411e-01 -2.935179e-01 -3.586269e-01 -3.096735e-02 2.340199e-01 1.817273e-01 2.681304e-02 5.089190e-01 
1.219219e+01 0.000000e+00 1.697957e-01 3.276404e-01 -2.931057e-01 -3.583937e-01 -3.102827e-02 2.335443e-01 1.816866e-01 2.732025e-02 5.081107e-01 
1.225225e+01 0.000000e+00 1.699867e-01 3.269415e-01 -2.926939e-01 -3.581603e-01 -3.108794e-02 2.330730e-01 1.816458e-01 2.782738e-02 5.073078e-01 
1.231231e+01 0.000000e+00 1.701753e-01 3.262445e-01 -2.922825e-01 -3.579265e-01 -3.114639e-02 2.326058e-01 1.816048e-01 2.833441e-02 5.065102e-01 
1.237237e+01 0.000000e+00 1.703615e-01 3.255495e-01 -2.918716e-01 -3.576925e-01 -3.120368e-02 2.321427e-01 1.815636e-01 2.884131e-02 5.057180e-01 
1.243243e+01 0.000000e+00 1.705453e-01 3.248564e-01 -2.914610e-01 -3.574583e-01 -3.125983e-02 2.316836e-01 1.815223e-01 2.934804e-02 5.049310e-01 
1.249249e+01 0.000000e+00 1.707269e-01 3.241651e-01 -2.910508e-01 -3.572238e-01 -3.131488e-02 2.312285e-01 1.814808e-01 2.985458e-02 5.041493e-01 
1.255255e+01 0.000000e+00 1.709061e-01 3.234758e-01 -2.906410e-01 -3.569890e-01 -3.136889e-02 2.307774e-01 1.814391e-01 3.036089e-02 5.033727e-01 
1.261261e+01 0.000000e+00 1.710830e-01 3.227884e-01 -2.902316e-01 -3.567540e-01 -3.142188e-02 2.303300e-01 1.813973e-01 3.086696e-02 5.026012e-01 
1.267267e+01 0.000000e+00 1.712577e-01 3.221030e-01 -2.898227e-01 -3.565187e-01 -3.147389e-02 2.298865e-01 1.813553e-01 3.137276e-02 5.018349e-01 
1.273273e+01 0.000000e+00 1.714301e-01 3.214194e-01 -2.894141e-01 -3.562833e-01 -3.152495e-02 2.294467e-01 1.813131e-01 3.187825e-02 5.010736e-01 
1.279279e+01 0.000000e+00 1.716004e-01 3.207377e-01 -2.890059e-01 -3.560476e-01 -3.157511e-02 2.290106e-01 1.812708e-01 3.238342e-02 5.003173e-01 
1.285285e+01 0.000000e+00 1.717685e-01 3.200579e-01 -2.885982e-01 -3.558117e-01 -3.162438e-02 2.285781e-01 1.812283e-01 3.288824e-02 4.995659e-01 
1.291291e+01 0.000000e+00 1.719344e-01 3.193800e-01 -2.881909e-01 -3.555756e-01 -3.167281e-02 2.281493e-01 1.811856e-01 3.339268e-02 4.988195e-01 
1.297297e+01 0.000000e+00 1.720982e-01 3.187040e-01 -2.877840e-01 -3.553394e-01 -3.172042e-02 2.277239e-01 1.811427e-01 3.389673e-02 4.980780e-01 
1.303303e+01 0.000000e+00 1.722598e-01 3.180299e-01 -2.873775e-01 -3.551029e-01 -3.176725e-02 2.273021e-01 1.810997e-01 3.440036e-02 4.973413e-01 
1.309309e+01 0.000000e+00 1.724194e-01 3.173577e-01 -2.869715e-01 -3.548663e-01 -3.181332e-02 2.268837e-01 1.810564e-01 3.490354e-02 4.966094e-01 
1.315315e+01 0.000000e+00 1.725769e-01 3.166874e-01 -2.865658e-01 -3.546295e-01 -3.185866e-02 2.264687e-01 1.810130e-01 3.540627e-02 4.958823e-01 
1.321321e+01 0.000000e+00 1.727324e-01 3.160189e-01 -2.861606e-01 -3.543925e-01 -3.190330e-02 2.260570e-01 1.809695e-01 3.590851e-02 4.951599e-01 
1.327327e+01 0.000000e+00 1.728858e-01 3.153523e-01 -2.857559e-01 -3.541554e-01 -3.194727e-02 2.256486e-01 1.809257e-01 3.641024e-02 4.944422e-01 
1.333333e+01 0.000000e+00 1.730373e-01 3.146876e-01 -2.853516e-01 -3.539181e-01 -3.199059e-02 2.252435e-01 1.808818e-01 3.691146e-02 4.937292e-01 
1.339339e+01 0.000000e+00 1.731868e-01 3.140248e-01 -2.849477e-01 -3.536806e-01 -3.203329e-02 2.248415e-01 1.808377e-01 3.741213e-02 4.930207e-01 
1.345345e+01 0.000000e+00 1.733343e-01 3.133638e-01 -2.845442e-01 -3.534431e-01 -3.207538e-02 2.244428e-01 1.807934e-01 3.791224e-02 4.923169e-01 
1.351351e+01 0.000000e+00 1.734798e-01 3.127047e-01 -2.841413e-01 -3.532054e-01 -3.211690e-02 2.240471e-01 1.807489e-01 3.841177e-02 4.916175e-01 
1.357357e+01 0.000000e+00 1.736235e-01 3.120474e-01 -2.837387e-01 -3.529675e-01 -3.215787e-02 2.236545e-01 1.807042e-01 3.891071e-02 4.909227e-01 
1.363363e+01 0.000000e+00 1.737652e-01 3.113920e-01 -2.833366e-01 -3.527296e-01 -3.219830e-02 2.232650e-01 1.806594e-01 3.940903e-02 4.902323e-01 
1.369369e+01 0.000000e+00 1.739051e-01 3.107384e-01 -2.829350e-01 -3.524915e-01 -3.223823e-02 2.228784e-01 1.806143e-01 3.990672e-02 4.895464e-01 
1.375375e+01 0.000000e+00 1.740430e-01 3.100867e-01 -2.825339e-01 -3.522533e-01 -3.227767e-02 2.224948e-01 1.805691e-01 4.040377e-02 4.888649e-01 
1.381381e+01 0.000000e+00 1.741792e-01 3.094368e-01 -2.821332e-01 -3.520150e-01 -3.231663e-02 2.221141e-01 1.805237e-01 4.090016e-02 4.881877e-01 
1.387387e+01 0.000000e+00 1.743135e-01 3.087888e-01 -2.817329e-01 -3.517766e-01 -3.235515e-02 2.217363e-01 1.804782e-01 4.139587e-02 4.875148e-01 
1.393393e+01 0.000000e+00 1.744460e-01 3.081426e-01 -2.813332e-01 -3.515381e-01 -3.239324e-02 2.213612e-01 1.804324e-01 4.189088e-02 4.868462e-01 
1.399399e+01 0.000000e+00 1.745767e-01 3.074982e-01 -2.809339e-01 -3.512995e-01 -3.243091e-02 2.209890e-01 1.803865e-01 4.238520e-02 4.861819e-01 
1.405405e+01 0.000000e+00 1.747057e-01 3.068556e-01 -2.805351e-01 -3.510609e-01 -3.246819e-02 2.206195e-01 1.803404e-01 4.287879e-02 4.855218e-01 
1.411411e+01 0.000000e+00 1.748329e-01 3.062148e-01 -2.801368e-01 -3.508221e-01 -3.250509e-02 2.202528e-01 1.802941e-01 4.337165e-02 4.848659e-01 
1.417417e+01 0.000000e+00 1.749583e-01 3.055759e-01 -2.797390e-01 -3.505833e-01 -3.254163e-02 2.198887e-01 1.802476e-01 4.386376e-02 4.842141e-01 
1.423423e+01 0.000000e+00 1.750820e-01 3.049387e-01 -2.793416e-01 -3.503444e-01 -3.257782e-02 2.195273e-01 1.802009e-01 4.435511e-02 4.835665e-01 
1.429429e+01 0.000000e+00 1.752041e-01 3.043034e-01 -2.789448e-01 -3.501054e-01 -3.261368e-02 2.191684e-01 1.801541e-01 4.484569e-02 4.829230e-01 
1.435435e+01 0.000000e+00 1.753244e-01 3.036698e-01 -2.785484e-01 -3.498664e-01 -3.264923e-02 2.188122e-01 1.801071e-01 4.533549e-02 4.822835e-01 
1.441441e+01 0.000000e+00 1.754430e-01 3.030381e-01 -2.781526e-01 -3.496273e-01 -3.268448e-02 2.184584e-01 1.800599e-01 4.582449e-02 4.816480e-01 
1.447447e+01 0.000000e+00 1.755600e-01 3.024081e-01 -2.777573e-01 -3.493881e-01 -3.271944e-02 2.181072e-01 1.800125e-01 4.631269e-02 4.810165e-01 
1.453453e+01 0.000000e+00 1.756754e-01 3.017799e-01 -2.773624e-01 -3.491489e-01 -3.275413e-02 2.177584e-01 1.799650e-01 4.680007e-02 4.803890e-01 
1.459459e+01 0.000000e+00 1.757891e-01 3.011535e-01 -2.769681e-01 -3.489096e-01 -3.278857e-02 2.174121e-01 1.799172e-01 4.728662e-02 4.797654e-01 
1.465465e+01 0.000000e+00 1.759012e-01 3.005288e-01 -2.765743e-01 -3.486703e-01 -3.282275e-02 2.170682e-01 1.798693e-01 4.777233e-02 4.791457e-01 
1.471471e+01 0.000000e+00 1.760117e-01 2.999060e-01 -2.761811e-01 -3.484309e-01 -3.285670e-02 2.167266e-01 1.798213e-01 4.825719e-02 4.785299e-01 
1.477477e+01 0.000000e+00 1.761206e-01 2.992848e-01 -2.757883e-01 -3.481915e-01 -3.289043e-02 2.163874e-01 1.797730e-01 4.874119e-02 4.779179e-01 
1.483483e+01 0.000000e+00 1.762280e-01 2.986655e-01 -2.753961e-01 -3.479521e-01 -3.292395e-02 2.160505e-01 1.797246e-01 4.922433e-02 4.773097e-01 
1.489489e+01 0.000000e+00 1.763338e-01 2.980479e-01 -2.750044e-01 -3.477126e-01 -3.295728e-02 2.157159e-01 1.796760e-01 4.970659e-02 4.767053e-01 
1.495495e+01 0.000000e+00 1.764380e-01 2.974320e-01 -2.746133e-01 -3.474731e-01 -3.299041e-02 2.153835e-01 1.796273e-01 5.018796e-02 4.761047e-01 
1.501502e+01 0.000000e+00 1.765408e-01 2.968179e-01 -2.742226e-01 -3.472336e-01 -3.302336e-02 2.150534e-01 1.795783e-01 5.066843e-02 4.755078e-01 
1.507508e+01 0.000000e+00 1.766420e-01 2.962055e-01 -2.738326e-01 -3.469941e-01 -3.305615e-02 2.147254e-01 1.795292e-01 5.114801e-02 4.749145e-01 
1.513514e+01 0.000000e+00 1.767417e-01 2.955948e-01 -2.734431e-01 -3.467545e-01 -3.308878e-02 2.143996e-01 1.794800e-01 5.162667e-02 4.743250e-01 
1.519520e+01 0.000000e+00 1.768399e-01 2.949858e-01 -2.730541e-01 -3.465149e-01 -3.312127e-02 2.140759e-01 1.794306e-01 5.210441e-02 4.737390e-01 
1.525526e+01 0.000000e+00 1.769367e-01 2.943786e-01 -2.726656e-01 -3.462753e-01 -3.315361e-02 2.137544e-01 1.793810e-01 5.258123e-02 4.731567e-01 
1.531532e+01 0.000000e+00 1.770320e-01 2.937731e-01 -2.722778e-01 -3.460357e-01 -3.318583e-02 2.134349e-01 1.793312e-01 5.305711e-02 4.725780e-01 
1.537538e+01 0.000000e+00 1.771258e-01 2.931693e-01 -2.718905e-01 -3.457960e-01 -3.321792e-02 2.131174e-01 1.792813e-01 5.353205e-02 4.720028e-01 
1.543544e+01 0.000000e+00 1.772182e-01 2.925671e-01 -2.715037e-01 -3.455564e-01 -3.324990e-02 2.128020e-01 1.792313e-01 5.400604e-02 4.714311e-01 
1.549550e+01 0.000000e+00 1.773092e-01 2.919667e-01 -2.711175e-01 -3.453167e-01 -3.328178e-02 2.124886e-01 1.791811e-01 5.447908e-02 4.708629e-01 
1.555556e+01 0.000000e+00 1.773988e-01 2.913680e-01 -2.707319e-01 -3.450771e-01 -3.331356e-02 2.121772e-01 1.791307e-01 5.495116e-02 4.702982e-01 
1.561562e+01 0.000000e+00 1.774870e-01 2.907709e-01 -2.703469e-01 -3.448374e-01 -3.334524e-02 2.118677e-01 1.790802e-01 5.542226e-02 4.697370e-01 
1.567568e+01 0.000000e+00 1.775738e-01 2.901756e-01 -2.699624e-01 -3.445978e-01 -3.337685e-02 2.115602e-01 1.790295e-01 5.589240e-02 4.691791e-01 
1.573574e+01 0.000000e+00 1.776592e-01 2.895819e-01 -2.695785e-01 -3.443581e-01 -3.340838e-02 2.112545e-01 1.789787e-01 5.636156e-02 4.686247e-01 
1.579580e+01 0.000000e+00 1.777433e-01 2.889899e-01 -2.691952e-01 -3.441185e-01 -3.343985e-02 2.109507e-01 1.789277e-01 5.682973e-02 4.680736e-01 
1.585586e+01 0.000000e+00 1.778260e-01 2.883995e-01 -2.688125e-01 -3.438789e-01 -3.347125e-02 2.106488e-01 1.788766e-01 5.729691e-02 4.675259e-01 
1.591592e+01 0.000000e+00 1.779074e-01 2.878108e-01 -2.684304e-01 -3.436392e-01 -3.350259e-02 2.103487e-01 1.788253e-01 5.776310e-02 4.669815e-01 
1.597598e+01 0.000000e+00 1.779874e-01 2.872237e-01 -2.680488e-01 -3.433996e-01 -3.353389e-02 2.100504e-01 1.787739e-01 5.822828e-02 4.664403e-01 
1.603604e+01 0.000000e+00 1.780662e-01 2.866383e-01 -2.676678e-01 -3.431600e-01 -3.356514e-02 2.097539e-01 1.787224e-01 5.869247e-02 4.659025e-01 
1.609610e+01 0.000000e+00 1.781436e-01 2.860545e-01 -2.672875e-01 -3.429204e-01 -3.359635e-02 2.094591e-01 1.786707e-01 5.915564e-02 4.653679e-01 
1.615616e+01 0.000000e+00 1.782197e-01 2.854724e-01 -2.669077e-01 -3.426809e-01 -3.362753e-02 2.091661e-01 1.786189e-01 5.961779e-02 4.648365e-01 
1.621622e+01 0.000000e+00 1.782945e-01 2.848919e-01 -2.665286e-01 -3.424413e-01 -3.365868e-02 2.088748e-01 1.785669e-01 6.007893e-02 4.643082e-01 
1.627628e+01 0.000000e+00 1.783681e-01 2.843130e-01 -2.661500e-01 -3.422018e-01 -3.368981e-02 2.085852e-01 1.785148e-01 6.053905e-02 4.637832e-01 
1.633634e+01 0.000000e+00 1.784404e-01 2.837357e-01 -2.657721e-01 -3.419623e-01 -3.372092e-02 2.082972e-01 1.784626e-01 6.099814e-02 4.632613e-01 
1.639640e+01 0.000000e+00 1.785115e-01 2.831601e-01 -2.653947e-01 -3.417228e-01 -3.375202e-02 2.080110e-01 1.784103e-01 6.145620e-02 4.627425e-01 
1.645646e+01 0.000000e+00 1.785813e-01 2.825860e-01 -2.650180e-01 -3.414833e-01 -3.378311e-02 2.077263e-01 1.783578e-01 6.191323e-02 4.622269e-01 
1.651652e+01 0.000000e+00 1.786499e-01 2.820136e-01 -2.646419e-01 -3.412439e-01 -3.381419e-02 2.074433e-01 1.783052e-01 6.236921e-02 4.617143e-01 
1.657658e+01 0.000000e+00 1.787172e-01 2.814427e-01 -2.642664e-01 -3.410045e-01 -3.384528e-02 2.071618e-01 1.782525e-01 6.282416e-02 4.612047e-01 
1.663664e+01 0.000000e+00 1.787834e-01 2.808734e-01 -2.638915e-01 -3.407651e-01 -3.387637e-02 2.068820e-01 1.781997e-01 6.327807e-02 4.606982e-01 
1.669670e+01 0.000000e+00 1.788483e-01 2.803058e-01 -2.635172e-01 -3.405257e-01 -3.390746e-02 2.066037e-01 1.781467e-01 6.373092e-02 4.601947e-01 
1.675676e+01 0.000000e+00 1.789121e-01 2.797397e-01 -2.631436e-01 -3.402864e-01 -3.393857e-02 2.063269e-01 1.780937e-01 6.418273e-02 4.596942e-01 
1.681682e+01 0.000000e+00 1.789746e-01 2.791751e-01 -2.627706e-01 -3.400471e-01 -3.396969e-02 2.060516e-01 1.780405e-01 6.463349e-02 4.591966e-01 
1.687688e+01 0.000000e+00 1.790360e-01 2.786122e-01 -2.623982e-01 -3.398079e-01 -3.400083e-02 2.057779e-01 1.779872e-01 6.508319e-02 4.587020e-01 
1.693694e+01 0.000000e+00 1.790962e-01 2.780508e-01 -2.620264e-01 -3.395686e-01 -3.403199e-02 2.055056e-01 1.779338e-01 6.553183e-02 4.582103e-01 
1.699700e+01 0.000000e+00 1.791553e-01 2.774909e-01 -2.616553e-01 -3.393295e-01 -3.406317e-02 2.052348e-01 1.778803e-01 6.597941e-02 4.577215e-01 
1.705706e+01 0.000000e+00 1.792132e-01 2.769326e-01 -2.612848e-01 -3.390903e-01 -3.409438e-02 2.049654e-01 1.778267e-01 6.642593e-02 4.572356e-01 
1.711712e+01 0.000000e+00 1.792700e-01 2.763759e-01 -2.609150e-01 -3.388512e-01 -3.412562e-02 2.046974e-01 1.777730e-01 6.687138e-02 4.567525e-01 
1.717718e+01 0.000000e+00 1.793257e-01 2.758207e-01 -2.605457e-01 -3.386121e-01 -3.415689e-02 2.044309e-01 1.777192e-01 6.731577e-02 4.562723e-01 
1.723724e+01 0.000000e+00 1.793802e-01 2.752670e-01 -2.601772e-01 -3.383731e-01 -3.418820e-02 2.041658e-01 1.776653e-01 6.775909e-02 4.557949e-01 
1.729730e+01 0.000000e+00 1.794337e-01 2.747149e-01 -2.598092e-01 -3.381341e-01 -3.421955e-02 2.039020e-01 1.776113e-01 6.820134e-02 4.553203e-01 
1.735736e+01 0.000000e+00 1.794860e-01 2.741642e-01 -2.594419e-01 -3.378952e-01 -3.425094e-02 2.036396e-01 1.775573e-01 6.864252e-02 4.548484e-01 
1.741742e+01 0.000000e+00 1.795372e-01 2.736151e-01 -2.590753e-01 -3.376563e-01 -3.428237e-02 2.033785e-01 1.775031e-01 6.908263e-02 4.543793e-01 
1.747748e+01 0.000000e+00 1.795874e-01 2.730675e-01 -2.587093e-01 -3.374174e-01 -3.431384e-02 2.031188e-01 1.774488e-01 6.952166e-02 4.539129e-01 
1.753754e+01 0.000000e+00 1.796365e-01 2.725215e-01 -2.583440e-01 -3.371786e-01 -3.434536e-02 2.028604e-01 1.773945e-01 6.995961e-02 4.534493e-01 
1.759760e+01 0.000000e+00 1.796845e-01 2.719769e-01 -2.579793e-01 -3.369399e-01 -3.437693e-02 2.026032e-01 1.773401e-01 7.039649e-02 4.529883e-01 
1.765766e+01 0.000000e+00 1.797314e-01 2.714338e-01 -2.576152e-01 -3.367012e-01 -3.440855e-02 2.023474e-01 1.772856e-01 7.083229e-02 4.525300e-01 
1.771772e+01 0.000000e+00 1.797773e-01 2.708922e-01 -2.572518e-01 -3.364625e-01 -3.444022e-02 2.020928e-01 1.772310e-01 7.126701e-02 4.520744e-01 
1.777778e+01 0.000000e+00 1.798221e-01 2.703521e-01 -2.568891e-01 -3.362239e-01 -3.447194e-02 2.018395e-01 1.771763e-01 7.170065e-02 4.516214e-01 
1.783784e+01 0.000000e+00 1.798660e-01 2.698135e-01 -2.565270e-01 -3.359853e-01 -3.450372e-02 2.015874e-01 1.771216e-01 7.213321e-02 4.511710e-01 
1.789790e+01 0.000000e+00 1.799087e-01 2.692764e-01 -2.561656e-01 -3.357468e-01 -3.453555e-02 2.013365e-01 1.770668e-01 7.256469e-02 4.507233e-01 
1.795796e+01 0.000000e+00 1.799505e-01 2.687407e-01 -2.558048e-01 -3.355083e-01 -3.456745e-02 2.010869e-01 1.770120e-01 7.299508e-02 4.502780e-01 
1.801802e+01 0.000000e+00 1.799913e-01 2.682065e-01 -2.554447e-01 -3.352699e-01 -3.459940e-02 2.008384e-01 1.769570e-01 7.342439e-02 4.498354e-01 
1.807808e+01 0.000000e+00 1.800310e-01 2.676737e-01 -2.550853e-01 -3.350316e-01 -3.463141e-02 2.005911e-01 1.769021e-01 7.385262e-02 4.493953e-01 
1.813814e+01 0.000000e+00 1.800697e-01 2.671424e-01 -2.547265e-01 -3.347932e-01 -3.466349e-02 2.003450e-01 1.768470e-01 7.427977e-02 4.489577e-01 
1.819820e+01 0.000000e+00 1.801075e-01 2.666126e-01 -2.543684e-01 -3.345550e-01 -3.469562e-02 2.001000e-01 1.767919e-01 7.470582e-02 4.485226e-01 
1.825826e+01 0.000000e+00 1.801443e-01 2.660842e-01 -2.540109e-01 -3.343168e-01 -3.472782e-02 1.998562e-01 1.767367e-01 7.513080e-02 4.480900e-01 
1.831832e+01 0.000000e+00 1.801801e-01 2.655572e-01 -2.536542e-01 -3.340786e-01 -3.476009e-02 1.996135e-01 1.766815e-01 7.555469e-02 4.476599e-01 
1.837838e+01 0.000000e+00 1.802149e-01 2.650317e-01 -2.532981e-01 -3.338406e-01 -3.479242e-02 1.993719e-01 1.766262e-01 7.597749e-02 4.472322e-01 
1.843844e+01 0.000000e+00 1.802488e-01 2.645076e-01 -2.529426e-01 -3.336025e-01 -3.482482e-02 1.991315e-01 1.765709e-01 7.639921e-02 4.468070e-01 
1.849850e+01 0.000000e+00 1.802817e-01 2.639849e-01 -2.525878e-01 -3.333645e-01 -3.485728e-02 1.988921e-01 1.765156e-01 7.681985e-02 4.463842e-01 
1.855856e+01 0.000000e+00 1.803137e-01 2.634637e-01 -2.522337e-01 -3.331266e-01 -3.488981e-02 1.986537e-01 1.764602e-01 7.723940e-02 4.459638e-01 
1.861862e+01 0.000000e+00 1.803447e-01 2.629438e-01 -2.518803e-01 -3.328888e-01 -3.492241e-02 1.984165e-01 1.764047e-01 7.765787e-02 4.455457e-01 
1.867868e+01 0.000000e+00 1.803748e-01 2.624254e-01 -2.515276e-01 -3.326510e-01 -3.495508e-02 1.981803e-01 1.763492e-01 7.807525e-02 4.451301e-01 
1.873874e+01 0.000000e+00 1.804039e-01 2.619084e-01 -2.511755e-01 -3.324132e-01 -3.498781e-02 1.979452e-01 1.762937e-01 7.849155e-02 4.447167e-01 
1.879880e+01 0.000000e+00 1.804322e-01 2.613927e-01 -2.508241e-01 -3.321755e-01 -3.502062e-02 1.977110e-01 1.762381e-01 7.890676e-02 4.443057e-01 
1.885886e+01 0.000000e+00 1.804595e-01 2.608785e-01 -2.504733e-01 -3.319379e-01 -3.505350e-02 1.974779e-01 1.761826e-01 7.932089e-02 4.438971e-01 
1.891892e+01 0.000000e+00 1.804859e-01 2.603657e-01 -2.501233e-01 -3.317003e-01 -3.508644e-02 1.972458e-01 1.761269e-01 7.973394e-02 4.434907e-01 
1.897898e+01 0.000000e+00 1.805115e-01 2.598542e-01 -2.497739e-01 -3.314628e-01 -3.511946e-02 1.970147e-01 1.760713e-01 8.014591e-02 4.430866e-01 
1.903904e+01 0.000000e+00 1.805361e-01 2.593441e-01 -2.494252e-01 -3.312254e-01 -3.515255e-02 1.967846e-01 1.760156e-01 8.055679e-02 4.426848e-01 
1.909910e+01 0.000000e+00 1.805598e-01 2.588354e-01 -2.490772e-01 -3.309880e-01 -3.518570e-02 1.965554e-01 1.759599e-01 8.096660e-02 4.422852e-01 
1.915916e+01 0.000000e+00 1.805827e-01 2.583280e-01 -2.487298e-01 -3.307507e-01 -3.521893e-02 1.963273e-01 1.759042e-01 8.137532e-02 4.418878e-01 
1.921922e+01 0.000000e+00 1.806047e-01 2.578221e-01 -2.483832e-01 -3.305134e-01 -3.525223e-02 1.961000e-01 1.758485e-01 8.178297e-02 4.414927e-01 
1.927928e+01 0.000000e+00 1.806258e-01 2.573174e-01 -2.480372e-01 -3.302762e-01 -3.528560e-02 1.958737e-01 1.757927e-01 8.218954e-02 4.410998e-01 
1.933934e+01 0.000000e+00 1.806461e-01 2.568142e-01 -2.476919e-01 -3.300391e-01 -3.531905e-02 1.956484e-01 1.757370e-01 8.259503e-02 4.407090e-01 
1.939940e+01 0.000000e+00 1.806655e-01 2.563123e-01 -2.473472e-01 -3.298020e-01 -3.535256e-02 1.954239e-01 1.756812e-01 8.299944e-02 4.403205e-01 
1.945946e+01 0.000000e+00 1.806840e-01 2.558117e-01 -2.470033e-01 -3.295650e-01 -3.538614e-02 1.952004e-01 1.756254e-01 8.340278e-02 4.399341e-01 
1.951952e+01 0.000000e+00 1.807017e-01 2.553125e-01 -2.466600e-01 -3.293281e-01 -3.541980e-02 1.949778e-01 1.755696e-01 8.380504e-02 4.395498e-01 
1.957958e+01 0.000000e+00 1.807186e-01 2.548146e-01 -2.463175e-01 -3.290912e-01 -3.545353e-02 1.947560e-01 1.755138e-01 8.420624e-02 4.391677e-01 
1.963964e+01 0.000000e+00 1.807346e-01 2.543180e-01 -2.459756e-01 -3.288544e-01 -3.548732e-02 1.945352e-01 1.754580e-01 8.460635e-02 4.387876e-01 
1.969970e+01 0.000000e+00 1.807498e-01 2.538227e-01 -2.456343e-01 -3.286176e-01 -3.552119e-02 1.943152e-01 1.754022e-01 8.500540e-02 4.384097e-01 
1.975976e+01 0.000000e+00 1.807642e-01 2.533288e-01 -2.452938e-01 -3.283810e-01 -3.555513e-02 1.940961e-01 1.753464e-01 8.540338e-02 4.380339e-01 
1.981982e+01 0.000000e+00 1.807778e-01 2.528362e-01 -2.449540e-01 -3.281443e-01 -3.558913e-02 1.938778e-01 1.752907e-01 8.580029e-02 4.376601e-01 
1.987988e+01 0.000000e+00 1.807905e-01 2.523449e-01 -2.446148e-01 -3.279078e-01 -3.562321e-02 1.936604e-01 1.752349e-01 8.619613e-02 4.372884e-01 
1.993994e+01 0.000000e+00 1.808025e-01 2.518549e-01 -2.442763e-01 -3.276713e-01 -3.565735e-02 1.934438e-01 1.751791e-01 8.659091e-02 4.369187e-01 
2.000000e+01 0.000000e+00 1.808137e-01 2.513662e-01 -2.439385e-01 -3.274349e-01 -3.569157e-02 1.932281e-01 1.751233e-01 8.698462e-02 4.365510e-01 
2.006006e+01 0.000000e+00 1.808240e-01 2.508789e-01 -2.436014e-01 -3.271986e-01 -3.572585e-02 1.930131e-01 1.750676e-01 8.737727e-02 4.361854e-01 
2.012012e+01 0.000000e+00 1.808336e-01 2.503928e-01 -2.432650e-01 -3.269623e-01 -3.576020e-02 1.927990e-01 1.750118e-01 8.776886e-02 4.358217e-01 
2.018018e+01 0.000000e+00 1.808424e-01 2.499080e-01 -2.429292e-01 -3.267261e-01 -3.579462e-02 1.925856e-01 1.749561e-01 8.815939e-02 4.354601e-01 
2.024024e+01 0.000000e+00 1.808504e-01 2.494244e-01 -2.425942e-01 -3.264899e-01 -3.582910e-02 1.923731e-01 1.749004e-01 8.854886e-02 4.351004e-01 
2.030030e+01 0.000000e+00 1.808577e-01 2.489422e-01 -2.422598e-01 -3.262538e-01 -3.586365e-02 1.921613e-01 1.748447e-01 8.893727e-02 4.347426e-01 
2.036036e+01 0.000000e+00 1.808642e-01 2.484612e-01 -2.419261e-01 -3.260178e-01 -3.589827e-02 1.919504e-01 1.747891e-01 8.932463e-02 4.343868e-01 
2.042042e+01 0.000000e+00 1.808699e-01 2.479815e-01 -2.415931e-01 -3.257819e-01 -3.593295e-02 1.917402e-01 1.747334e-01 8.971094e-02 4.340330e-01 
2.048048e+01 0.000000e+00 1.808748e-01 2.475031e-01 -2.412607e-01 -3.255460e-01 -3.596770e-02 1.915307e-01 1.746778e-01 9.009619e-02 4.336810e-01 
2.054054e+01 0.000000e+00 1.808791e-01 2.470259e-01 -2.409291e-01 -3.253102e-01 -3.600251e-02 1.913220e-01 1.746222e-01 9.048039e-02 4.333310e-01 
2.060060e+01 0.000000e+00 1.808825e-01 2.465500e-01 -2.405981e-01 -3.250745e-01 -3.603739e-02 1.911140e-01 1.745667e-01 9.086355e-02 4.329828e-01 
2.066066e+01 0.000000e+00 1.808853e-01 2.460753e-01 -2.402679e-01 -3.248388e-01 -3.607233e-02 1.909068e-01 1.745112e-01 9.124566e-02 4.326365e-01 
2.072072e+01 0.000000e+00 1.808873e-01 2.456019e-01 -2.399383e-01 -3.246033e-01 -3.610733e-02 1.907003e-01 1.744557e-01 9.162672e-02 4.322921e-01 
2.078078e+01 0.000000e+00 1.808885e-01 2.451297e-01 -2.396094e-01 -3.243677e-01 -3.614239e-02 1.904945e-01 1.744002e-01 9.200674e-02 4.319495e-01 
2.084084e+01 0.000000e+00 1.808891e-01 2.446588e-01 -2.392811e-01 -3.241323e-01 -3.617751e-02 1.902895e-01 1.743448e-01 9.238572e-02 4.316088e-01 
2.090090e+01 0.000000e+00 1.808889e-01 2.441891e-01 -2.389536e-01 -3.238969e-01 -3.621270e-02 1.900851e-01 1.742895e-01 9.276366e-02 4.312699e-01 
2.096096e+01 0.000000e+00 1.808880e-01 2.437206e-01 -2.386267e-01 -3.236616e-01 -3.624794e-02 1.898815e-01 1.742341e-01 9.314056e-02 4.309328e-01 
2.102102e+01 0.000000e+00 1.808864e-01 2.432534e-01 -2.383005e-01 -3.234264e-01 -3.628324e-02 1.896785e-01 1.741789e-01 9.351643e-02 4.305975e-01 
2.108108e+01 0.000000e+00 1.808841e-01 2.427874e-01 -2.379751e-01 -3.231912e-01 -3.631860e-02 1.894762e-01 1.741236e-01 9.389127e-02 4.302640e-01 
2.114114e+01 0.000000e+00 1.808810e-01 2.423226e-01 -2.376502e-01 -3.229561e-01 -3.635402e-02 1.892746e-01 1.740684e-01 9.426507e-02 4.299323e-01 
2.120120e+01 0.000000e+00 1.808773e-01 2.418590e-01 -2.373261e-01 -3.227211e-01 -3.638950e-02 1.890737e-01 1.740133e-01 9.463784e-02 4.296024e-01 
2.126126e+01 0.000000e+00 1.808729e-01 2.413966e-01 -2.370026e-01 -3.224862e-01 -3.642503e-02 1.888734e-01 1.739582e-01 9.500959e-02 4.292742e-01 
2.132132e+01 0.000000e+00 1.808678e-01 2.409354e-01 -2.366799e-01 -3.222513e-01 -3.646062e-02 1.886738e-01 1.739032e-01 9.538031e-02 4.289477e-01 
2.138138e+01 0.000000e+00 1.808621e-01 2.404754e-01 -2.363578e-01 -3.220165e-01 -3.649626e-02 1.884749e-01 1.738482e-01 9.575001e-02 4.286230e-01 
2.144144e+01 0.000000e+00 1.808556e-01 2.400167e-01 -2.360364e-01 -3.217818e-01 -3.653195e-02 1.882766e-01 1.737933e-01 9.611868e-02 4.283000e-01 
2.150150e+01 0.000000e+00 1.808485e-01 2.395591e-01 -2.357156e-01 -3.215471e-01 -3.656770e-02 1.880789e-01 1.737384e-01 9.648634e-02 4.279786e-01 
2.156156e+01 0.000000e+00 1.808407e-01 2.391027e-01 -2.353956e-01 -3.213126e-01 -3.660350e-02 1.878818e-01 1.736836e-01 9.685298e-02 4.276590e-01 
2.162162e+01 0.000000e+00 1.808322e-01 2.386475e-01 -2.350762e-01 -3.210781e-01 -3.663935e-02 1.876854e-01 1.736288e-01 9.721861e-02 4.273411e-01 
2.168168e+01 0.000000e+00 1.808231e-01 2.381934e-01 -2.347575e-01 -3.208436e-01 -3.667525e-02 1.874896e-01 1.735742e-01 9.758322e-02 4.270248e-01 
2.174174e+01 0.000000e+00 1.808133e-01 2.377406e-01 -2.344395e-01 -3.206093e-01 -3.671120e-02 1.872945e-01 1.735195e-01 9.794683e-02 4.267102e-01 
2.180180e+01 0.000000e+00 1.808029e-01 2.372889e-01 -2.341221e-01 -3.203750e-01 -3.674720e-02 1.870999e-01 1.734650e-01 9.830942e-02 4.263973e-01 
2.186186e+01 0.000000e+00 1.807918e-01 2.368384e-01 -2.338054e-01 -3.201408e-01 -3.678325e-02 1.869059e-01 1.734105e-01 9.867101e-02 4.260860e-01 
2.192192e+01 0.000000e+00 1.807800e-01 2.363890e-01 -2.334894e-01 -3.199067e-01 -3.681934e-02 1.867125e-01 1.733561e-01 9.903160e-02 4.257763e-01 
2.198198e+01 0.000000e+00 1.807677e-01 2.359408e-01 -2.331741e-01 -3.196726e-01 -3.685548e-02 1.865197e-01 1.733017e-01 9.939118e-02 4.254682e-01 
2.204204e+01 0.000000e+00 1.807547e-01 2.354938e-01 -2.328595e-01 -3.194386e-01 -3.689167e-02 1.863275e-01 1.732475e-01 9.974977e-02 4.251617e-01 
2.210210e+01 0.000000e+00 1.807410e-01 2.350479e-01 -2.325455e-01 -3.192047e-01 -3.692790e-02 1.861359e-01 1.731933e-01 1.001074e-01 4.248569e-01 
2.216216e+01 0.000000e+00 1.807268e-01 2.346031e-01 -2.322322e-01 -3.189709e-01 -3.696417e-02 1.859449e-01 1.731392e-01 1.004639e-01 4.245536e-01 
2.222222e+01 0.000000e+00 1.807119e-01 2.341595e-01 -2.319195e-01 -3.187371e-01 -3.700048e-02 1.857544e-01 1.730851e-01 1.008196e-01 4.242518e-01 
2.228228e+01 0.000000e+00 1.806964e-01 2.337171e-01 -2.316076e-01 -3.185035e-01 -3.703684e-02 1.855645e-01 1.730311e-01 1.011742e-01 4.239517e-01 
2.234234e+01 0.000000e+00 1.806803e-01 2.332758e-01 -2.312963e-01 -3.182699e-01 -3.707324e-02 1.853751e-01 1.729773e-01 1.015278e-01 4.236531e-01 
2.240240e+01 0.000000e+00 1.806635e-01 2.328356e-01 -2.309857e-01 -3.180364e-01 -3.710968e-02 1.851863e-01 1.729235e-01 1.018804e-01 4.233560e-01 
2.246246e+01 0.000000e+00 1.806462e-01 2.323965e-01 -2.306757e-01 -3.178029e-01 -3.714615e-02 1.849980e-01 1.728697e-01 1.022321e-01 4.230605e-01 
2.252252e+01 0.000000e+00 1.806282e-01 2.319586e-01 -2.303664e-01 -3.175695e-01 -3.718267e-02 1.848103e-01 1.728161e-01 1.025828e-01 4.227665e-01 
2.258258e+01 0.000000e+00 1.806097e-01 2.315218e-01 -2.300578e-01 -3.173363e-01 -3.721922e-02 1.846231e-01 1.727626e-01 1.029325e-01 4.224740e-01 
2.264264e+01 0.000000e+00 1.805905e-01 2.310860e-01 -2.297499e-01 -3.171031e-01 -3.725580e-02 1.844364e-01 1.727091e-01 1.032812e-01 4.221830e-01 
2.270270e+01 0.000000e+00 1.805708e-01 2.306515e-01 -2.294426e-01 -3.168699e-01 -3.729243e-02 1.842503e-01 1.726557e-01 1.036289e-01 4.218935e-01 
2.276276e+01 0.000000e+00 1.805505e-01 2.302180e-01 -2.291360e-01 -3.166369e-01 -3.732908e-02 1.840647e-01 1.726024e-01 1.039757e-01 4.216055e-01 
2.282282e+01 0.000000e+00 1.805296e-01 2.297856e-01 -2.288300e-01 -3.164039e-01 -3.736577e-02 1.838796e-01 1.725492e-01 1.043215e-01 4.213189e-01 
2.288288e+01 0.000000e+00 1.805081e-01 2.293543e-01 -2.285247e-01 -3.161710e-01 -3.740250e-02 1.836950e-01 1.724961e-01 1.046664e-01 4.210338e-01 
2.294294e+01 0.000000e+00 1.804860e-01 2.289242e-01 -2.282201e-01 -3.159382e-01 -3.743925e-02 1.835109e-01 1.724431e-01 1.050102e-01 4.207502e-01 
2.300300e+01 0.000000e+00 1.804634e-01 2.284951e-01 -2.279161e-01 -3.157054e-01 -3.747603e-02 1.833274e-01 1.723902e-01 1.053532e-01 4.204680e-01 
2.306306e+01 0.000000e+00 1.804402e-01 2.280671e-01 -2.276128e-01 -3.154728e-01 -3.751285e-02 1.831443e-01 1.723374e-01 1.056951e-01 4.201872e-01 
2.312312e+01 0.000000e+00 1.804164e-01 2.276402e-01 -2.273102e-01 -3.152402e-01 -3.754969e-02 1.829617e-01 1.722847e-01 1.060361e-01 4.199079e-01 
2.318318e+01 0.000000e+00 1.803921e-01 2.272144e-01 -2.270082e-01 -3.150077e-01 -3.758656e-02 1.827796e-01 1.722321e-01 1.063762e-01 4.196299e-01 
2.324324e+01 0.000000e+00 1.803672e-01 2.267896e-01 -2.267068e-01 -3.147753e-01 -3.762346e-02 1.825980e-01 1.721795e-01 1.067153e-01 4.193534e-01 
2.330330e+01 0.000000e+00 1.803417e-01 2.263659e-01 -2.264062e-01 -3.145430e-01 -3.766038e-02 1.824169e-01 1.721271e-01 1.070534e-01 4.190783e-01 
2.336336e+01 0.000000e+00 1.803157e-01 2.259433e-01 -2.261061e-01 -3.143107e-01 -3.769733e-02 1.822362e-01 1.720748e-01 1.073906e-01 4.188045e-01 
2.342342e+01 0.000000e+00 1.802891e-01 2.255218e-01 -2.258068e-01 -3.140785e-01 -3.773430e-02 1.820560e-01 1.720226e-01 1.077269e-01 4.185322e-01 
2.348348e+01 0.000000e+00 1.802620e-01 2.251014e-01 -2.255081e-01 -3.138464e-01 -3.777130e-02 1.818763e-01 1.719705e-01 1.080622e-01 4.182612e-01 
2.354354e+01 0.000000e+00 1.802344e-01 2.246820e-01 -2.252100e-01 -3.136144e-01 -3.780832e-02 1.816970e-01 1.719185e-01 1.083966e-01 4.179915e-01 
2.360360e+01 0.000000e+00 1.802062e-01 2.242636e-01 -2.249126e-01 -3.133825e-01 -3.784536e-02 1.815182e-01 1.718666e-01 1.087300e-01 4.177233e-01 
2.366366e+01 0.000000e+00 1.801775e-01 2.238463e-01 -2.246158e-01 -3.131506e-01 -3.788241e-02 1.813399e-01 1.718148e-01 1.090626e-01 4.174563e-01 
2.372372e+01 0.000000e+00 1.801482e-01 2.234301e-01 -2.243197e-01 -3.129189e-01 -3.791949e-02 1.811620e-01 1.717631e-01 1.093941e-01 4.171907e-01 
2.378378e+01 0.000000e+00 1.801185e-01 2.230149e-01 -2.240243e-01 -3.126872e-01 -3.795659e-02 1.809846e-01 1.717115e-01 1.097248e-01 4.169264e-01 
2.384384e+01 0.000000e+00 1.800882e-01 2.226007e-01 -2.237295e-01 -3.124556e-01 -3.799371e-02 1.808075e-01 1.716601e-01 1.100545e-01 4.166634e-01 
2.390390e+01 0.000000e+00 1.800573e-01 2.221876e-01 -2.234353e-01 -3.122241e-01 -3.803084e-02 1.806310e-01 1.716087e-01 1.103833e-01 4.164018e-01 
2.396396e+01 0.000000e+00 1.800260e-01 2.217755e-01 -2.231418e-01 -3.119926e-01 -3.806798e-02 1.804549e-01 1.715575e-01 1.107112e-01 4.161414e-01 
2.402402e+01 0.000000e+00 1.799941e-01 2.213645e-01 -2.228489e-01 -3.117613e-01 -3.810515e-02 1.802792e-01 1.715064e-01 1.110382e-01 4.158823e-01 
2.408408e+01 0.000000e+00 1.799618e-01 2.209545e-01 -2.225567e-01 -3.115300e-01 -3.814232e-02 1.801039e-01 1.714554e-01 1.113642e-01 4.156245e-01 
2.414414e+01 0.000000e+00 1.799289e-01 2.205455e-01 -2.222651e-01 -3.112988e-01 -3.817951e-02 1.799290e-01 1.714045e-01 1.116894e-01 4.153680e-01 
2.420420e+01 0.000000e+00 1.798955e-01 2.201375e-01 -2.219741e-01 -3.110677e-01 -3.821671e-02 1.797546e-01 1.713537e-01 1.120136e-01 4.151127e-01 
2.426426e+01 0.000000e+00 1.798616e-01 2.197306e-01 -2.216838e-01 -3.108367e-01 -3.825393e-02 1.795806e-01 1.713031e-01 1.123369e-01 4.148587e-01 
2.432432e+01 0.000000e+00 1.798272e-01 2.193247e-01 -2.213942e-01 -3.106058e-01 -3.829115e-02 1.794070e-01 1.712525e-01 1.126593e-01 4.146059e-01 
2.438438e+01 0.000000e+00 1.797923e-01 2.189197e-01 -2.211051e-01 -3.103750e-01 -3.832838e-02 1.792338e-01 1.712021e-01 1.129808e-01 4.143544e-01 
2.444444e+01 0.000000e+00 1.797569e-01 2.185158e-01 -2.208168e-01 -3.101442e-01 -3.836562e-02 1.790610e-01 1.711518e-01 1.133014e-01 4.141041e-01 
2.450450e+01 0.000000e+00 1.797210e-01 2.181129e-01 -2.205290e-01 -3.099135e-01 -3.840287e-02 1.788886e-01 1.711016e-01 1.136212e-01 4.138551e-01 
2.456456e+01 0.000000e+00 1.796847e-01 2.177110e-01 -2.202419e-01 -3.096829e-01 -3.844012e-02 1.787167e-01 1.710516e-01 1.139400e-01 4.136072e-01 
2.462462e+01 0.000000e+00 1.796478e-01 2.173101e-01 -2.199554e-01 -3.094524e-01 -3.847739e-02 1.785451e-01 1.710016e-01 1.142579e-01 4.133606e-01 
2.468468e+01 0.000000e+00 1.796105e-01 2.169102e-01 -2.196695e-01 -3.092220e-01 -3.851465e-02 1.783739e-01 1.709518e-01 1.145749e-01 4.131152e-01 
2.474474e+01 0.000000e+00 1.795727e-01 2.165113e-01 -2.193843e-01 -3.089917e-01 -3.855192e-02 1.782031e-01 1.709022e-01 1.148911e-01 4.128709e-01 
2.480480e+01 0.000000e+00 1.795344e-01 2.161134e-01 -2.190997e-01 -3.087614e-01 -3.858919e-02 1.780327e-01 1.708526e-01 1.152063e-01 4.126279e-01 
2.486486e+01 0.000000e+00 1.794956e-01 2.157165e-01 -2.188157e-01 -3.085313e-01 -3.862647e-02 1.778626e-01 1.708032e-01 1.155207e-01 4.123860e-01 
2.492492e+01 0.000000e+00 1.794564e-01 2.153205e-01 -2.185324e-01 -3.083012e-01 -3.866375e-02 1.776930e-01 1.707539e-01 1.158342e-01 4.121453e-01 
2.498498e+01 0.000000e+00 1.794167e-01 2.149255e-01 -2.182497e-01 -3.080712e-01 -3.870102e-02 1.775237e-01 1.707047e-01 1.161468e-01 4.119057e-01 
2.504505e+01 0.000000e+00 1.793766e-01 2.145315e-01 -2.179676e-01 -3.078413e-01 -3.873830e-02 1.773548e-01 1.706557e-01 1.164586e-01 4.116673e-01 
2.510511e+01 0.000000e+00 1.793359e-01 2.141385e-01 -2.176861e-01 -3.076115e-01 -3.877558e-02 1.771863e-01 1.706067e-01 1.167695e-01 4.114301e-01 
2.516517e+01 0.000000e+00 1.792949e-01 2.137464e-01 -2.174053e-01 -3.073818e-01 -3.881285e-02 1.770181e-01 1.705579e-01 1.170795e-01 4.111940e-01 
2.522523e+01 0.000000e+00 1.792533e-01 2.133554e-01 -2.171251e-01 -3.071522e-01 -3.885012e-02 1.768503e-01 1.705093e-01 1.173886e-01 4.109590e-01 
2.528529e+01 0.000000e+00 1.792113e-01 2.129652e-01 -2.168455e-01 -3.069227e-01 -3.888739e-02 1.766829e-01 1.704608e-01 1.176969e-01 4.107252e-01 
2.534535e+01 0.000000e+00 1.791689e-01 2.125761e-01 -2.165665e-01 -3.066932e-01 -3.892466e-02 1.765158e-01 1.704124e-01 1.180043e-01 4.104924e-01 
2.540541e+01 0.000000e+00 1.791260e-01 2.121879e-01 -2.162881e-01 -3.064639e-01 -3.896191e-02 1.763491e-01 1.703641e-01 1.183109e-01 4.102608e-01 
2.546547e+01 0.000000e+00 1.790827e-01 2.118006e-01 -2.160104e-01 -3.062346e-01 -3.899916e-02 1.761827e-01 1.703160e-01 1.186166e-01 4.100303e-01 
2.552553e+01 0.000000e+00 1.790389e-01 2.114143e-01 -2.157333e-01 -3.060054e-01 -3.903641e-02 1.760167e-01 1.702680e-01 1.189214e-01 4.098009e-01 
2.558559e+01 0.000000e+00 1.789947e-01 2.110289e-01 -2.154567e-01 -3.057763e-01 -3.907365e-02 1.758510e-01 1.702201e-01 1.192254e-01 4.095726e-01 
2.564565e+01 0.000000e+00 1.789500e-01 2.106445e-01 -2.151808e-01 -3.055473e-01 -3.911088e-02 1.756857e-01 1.701724e-01 1.195285e-01 4.093453e-01 
2.570571e+01 0.000000e+00 1.789049e-01 2.102611e-01 -2.149055e-01 -3.053184e-01 -3.914809e-02 1.755207e-01 1.701248e-01 1.198308e-01 4.091191e-01 
2.576577e+01 0.000000e+00 1.788594e-01 2.098785e-01 -2.146309e-01 -3.050896e-01 -3.918530e-02 1.753560e-01 1.700773e-01 1.201323e-01 4.088941e-01 
2.582583e+01 0.000000e+00 1.788134e-01 2.094969e-01 -2.143568e-01 -3.048609e-01 -3.922250e-02 1.751917e-01 1.700300e-01 1.204329e-01 4.086700e-01 
2.588589e+01 0.000000e+00 1.787671e-01 2.091163e-01 -2.140833e-01 -3.046322e-01 -3.925969e-02 1.750278e-01 1.699828e-01 1.207327e-01 4.084470e-01 
2.594595e+01 0.000000e+00 1.787203e-01 2.087365e-01 -2.138105e-01 -3.044037e-01 -3.929686e-02 1.748641e-01 1.699358e-01 1.210316e-01 4.082251e-01 
2.600601e+01 0.000000e+00 1.786730e-01 2.083577e-01 -2.135382e-01 -3.041753e-01 -3.933402e-02 1.747008e-01 1.698889e-01 1.213297e-01 4.080042e-01 
2.606607e+01 0.000000e+00 1.786254e-01 2.079798e-01 -2.132665e-01 -3.039469e-01 -3.937117e-02 1.745378e-01 1.698421e-01 1.216270e-01 4.077844e-01 
2.612613e+01 0.000000e+00 1.785773e-01 2.076029e-01 -2.129955e-01 -3.037186e-01 -3.940830e-02 1.743752e-01 1.697955e-01 1.219234e-01 4.075656e-01 
2.618619e+01 0.000000e+00 1.785289e-01 2.072268e-01 -2.127250e-01 -3.034905e-01 -3.944541e-02 1.742128e-01 1.697490e-01 1.222191e-01 4.073478e-01 
2.624625e+01 0.000000e+00 1.784800e-01 2.068517e-01 -2.124552e-01 -3.032624e-01 -3.948251e-02 1.740508e-01 1.697027e-01 1.225139e-01 4.071310e-01 
2.630631e+01 0.000000e+00 1.784307e-01 2.064775e-01 -2.121859e-01 -3.030344e-01 -3.951959e-02 1.738891e-01 1.696565e-01 1.228078e-01 4.069152e-01 
2.636637e+01 0.000000e+00 1.783810e-01 2.061041e-01 -2.119173e-01 -3.028065e-01 -3.955666e-02 1.737277e-01 1.696104e-01 1.231010e-01 4.067005e-01 
2.642643e+01 0.000000e+00 1.783309e-01 2.057317e-01 -2.116492e-01 -3.025787e-01 -3.959370e-02 1.735667e-01 1.695645e-01 1.233933e-01 4.064867e-01 
2.648649e+01 0.000000e+00 1.782803e-01 2.053602e-01 -2.113818e-01 -3.023510e-01 -3.963073e-02 1.734059e-01 1.695187e-01 1.236849e-01 4.062739e-01 
2.654655e+01 0.000000e+00 1.782294e-01 2.049896e-01 -2.111149e-01 -3.021234e-01 -3.966773e-02 1.732454e-01 1.694731e-01 1.239756e-01 4.060621e-01 
2.660661e+01 0.000000e+00 1.781781e-01 2.046199e-01 -2.108486e-01 -3.018959e-01 -3.970471e-02 1.730853e-01 1.694276e-01 1.242655e-01 4.058513e-01 
2.666667e+01 0.000000e+00 1.781264e-01 2.042511e-01 -2.105829e-01 -3.016685e-01 -3.974168e-02 1.729254e-01 1.693822e-01 1.245546e-01 4.056415e-01 
2.672673e+01 0.000000e+00 1.780743e-01 2.038832e-01 -2.103178e-01 -3.014412e-01 -3.977862e-02 1.727659e-01 1.693370e-01 1.248429e-01 4.054326e-01 
2.678679e+01 0.000000e+00 1.780219e-01 2.035161e-01 -2.100533e-01 -3.012140e-01 -3.981553e-02 1.726066e-01 1.692919e-01 1.251304e-01 4.052247e-01 
2.684685e+01 0.000000e+00 1.779690e-01 2.031500e-01 -2.097894e-01 -3.009868e-01 -3.985243e-02 1.724477e-01 1.692470e-01 1.254171e-01 4.050177e-01 
2.690691e+01 0.000000e+00 1.779157e-01 2.027847e-01 -2.095261e-01 -3.007598e-01 -3.988929e-02 1.722890e-01 1.692022e-01 1.257030e-01 4.048117e-01 
2.696697e+01 0.000000e+00 1.778621e-01 2.024203e-01 -2.092633e-01 -3.005329e-01 -3.992614e-02 1.721307e-01 1.691576e-01 1.259881e-01 4.046067e-01 
2.702703e+01 0.000000e+00 1.778081e-01 2.020568e-01 -2.090011e-01 -3.003061e-01 -3.996295e-02 1.719726e-01 1.691131e-01 1.262725e-01 4.044025e-01 
2.708709e+01 0.000000e+00 1.777537e-01 2.016942e-01 -2.087395e-01 -3.000793e-01 -3.999974e-02 1.718148e-01 1.690688e-01 1.265560e-01 4.041993e-01 
2.714715e+01 0.000000e+00 1.776989e-01 2.013324e-01 -2.084785e-01 -2.998527e-01 -4.003651e-02 1.716573e-01 1.690246e-01 1.268387e-01 4.039971e-01 
2.720721e+01 0.000000e+00 1.776437e-01 2.009715e-01 -2.082181e-01 -2.996261e-01 -4.007324e-02 1.715001e-01 1.689805e-01 1.271207e-01 4.037957e-01 
2.726727e+01 0.000000e+00 1.775882e-01 2.006115e-01 -2.079582e-01 -2.993997e-01 -4.010995e-02 1.713432e-01 1.689366e-01 1.274019e-01 4.035953e-01 
2.732733e+01 0.000000e+00 1.775323e-01 2.002523e-01 -2.076990e-01 -2.991734e-01 -4.014662e-02 1.711866e-01 1.688928e-01 1.276823e-01 4.033957e-01 
2.738739e+01 0.000000e+00 1.774761e-01 1.998940e-01 -2.074403e-01 -2.989471e-01 -4.018327e-02 1.710302e-01 1.688492e-01 1.279619e-01 4.031971e-01 
2.744745e+01 0.000000e+00 1.774194e-01 1.995366e-01 -2.071821e-01 -2.987210e-01 -4.021988e-02 1.708741e-01 1.688058e-01 1.282408e-01 4.029994e-01 
2.750751e+01 0.000000e+00 1.773624e-01 1.991800e-01 -2.069246e-01 -2.984949e-01 -4.025647e-02 1.707183e-01 1.687625e-01 1.285189e-01 4.028026e-01 
2.756757e+01 0.000000e+00 1.773051e-01 1.988242e-01 -2.066676e-01 -2.982690e-01 -4.029302e-02 1.705628e-01 1.687193e-01 1.287962e-01 4.026066e-01 
2.762763e+01 0.000000e+00 1.772474e-01 1.984693e-01 -2.064112e-01 -2.980431e-01 -4.032954e-02 1.704075e-01 1.686763e-01 1.290728e-01 4.024115e-01 
2.768769e+01 0.000000e+00 1.771893e-01 1.981153e-01 -2.061553e-01 -2.978174e-01 -4.036602e-02 1.702525e-01 1.686334e-01 1.293485e-01 4.022173e-01 
2.774775e+01 0.000000e+00 1.771309e-01 1.977621e-01 -2.059000e-01 -2.975918e-01 -4.040247e-02 1.700978e-01 1.685907e-01 1.296236e-01 4.020240e-01 
2.780781e+01 0.000000e+00 1.770721e-01 1.974097e-01 -2.056453e-01 -2.973662e-01 -4.043889e-02 1.699433e-01 1.685481e-01 1.298978e-01 4.018315e-01 
2.786787e+01 0.000000e+00 1.770130e-01 1.970582e-01 -2.053911e-01 -2.971408e-01 -4.047527e-02 1.697891e-01 1.685057e-01 1.301714e-01 4.016399e-01 
2.792793e+01 0.000000e+00 1.769535e-01 1.967075e-01 -2.051375e-01 -2.969154e-01 -4.051162e-02 1.696352e-01 1.684634e-01 1.304441e-01 4.014492e-01 
2.798799e+01 0.000000e+00 1.768937e-01 1.963577e-01 -2.048845e-01 -2.966902e-01 -4.054793e-02 1.694815e-01 1.684212e-01 1.307161e-01 4.012593e-01 
2.804805e+01 0.000000e+00 1.768335e-01 1.960086e-01 -2.046320e-01 -2.964651e-01 -4.058420e-02 1.693281e-01 1.683793e-01 1.309874e-01 4.010702e-01 
2.810811e+01 0.000000e+00 1.767730e-01 1.956604e-01 -2.043801e-01 -2.962400e-01 -4.062043e-02 1.691749e-01 1.683374e-01 1.312579e-01 4.008820e-01 
2.816817e+01 0.000000e+00 1.767122e-01 1.953131e-01 -2.041287e-01 -2.960151e-01 -4.065663e-02 1.690220e-01 1.682957e-01 1.315277e-01 4.006946e-01 
2.822823e+01 0.000000e+00 1.766510e-01 1.949665e-01 -2.038779e-01 -2.957903e-01 -4.069279e-02 1.688694e-01 1.682542e-01 1.317967e-01 4.005080e-01 
2.828829e+01 0.000000e+00 1.765895e-01 1.946208e-01 -2.036277e-01 -2.955656e-01 -4.072890e-02 1.687170e-01 1.682128e-01 1.320650e-01 4.003223e-01 
2.834835e+01 0.000000e+00 1.765276e-01 1.942759e-01 -2.033780e-01 -2.953409e-01 -4.076498e-02 1.685649e-01 1.681716e-01 1.323325e-01 4.001374e-01 
2.840841e+01 0.000000e+00 1.764654e-01 1.939318e-01 -2.031288e-01 -2.951164e-01 -4.080102e-02 1.684130e-01 1.681305e-01 1.325994e-01 3.999532e-01 
2.846847e+01 0.000000e+00 1.764029e-01 1.935885e-01 -2.028802e-01 -2.948920e-01 -4.083701e-02 1.682613e-01 1.680896e-01 1.328654e-01 3.997699e-01 
2.852853e+01 0.000000e+00 1.763401e-01 1.932460e-01 -2.026322e-01 -2.946677e-01 -4.087297e-02 1.681099e-01 1.680488e-01 1.331308e-01 3.995874e-01 
2.858859e+01 0.000000e+00 1.762769e-01 1.929044e-01 -2.023847e-01 -2.944435e-01 -4.090888e-02 1.679588e-01 1.680081e-01 1.333954e-01 3.994057e-01 
2.864865e+01 0.000000e+00 1.762134e-01 1.925635e-01 -2.021377e-01 -2.942194e-01 -4.094475e-02 1.678079e-01 1.679677e-01 1.336593e-01 3.992248e-01 
2.870871e+01 0.000000e+00 1.761496e-01 1.922235e-01 -2.018913e-01 -2.939954e-01 -4.098057e-02 1.676572e-01 1.679273e-01 1.339225e-01 3.990447e-01 
2.876877e+01 0.000000e+00 1.760854e-01 1.918842e-01 -2.016454e-01 -2.937715e-01 -4.101635e-02 1.675068e-01 1.678871e-01 1.341850e-01 3.988654e-01 
2.882883e+01 0.000000e+00 1.760210e-01 1.915457e-01 -2.014001e-01 -2.935478e-01 -4.105209e-02 1.673566e-01 1.678471e-01 1.344467e-01 3.986868e-01 
2.888889e+01 0.000000e+00 1.759562e-01 1.912081e-01 -2.011553e-01 -2.933241e-01 -4.108778e-02 1.672066e-01 1.678072e-01 1.347077e-01 3.985090e-01 
2.894895e+01 0.000000e+00 1.758911e-01 1.908712e-01 -2.009111e-01 -2.931005e-01 -4.112342e-02 1.670569e-01 1.677675e-01 1.349680e-01 3.983320e-01 
2.900901e+01 0.000000e+00 1.758257e-01 1.905351e-01 -2.006674e-01 -2.928771e-01 -4.115902e-02 1.669075e-01 1.677279e-01 1.352276e-01 3.981557e-01 
2.906907e+01 0.000000e+00 1.757600e-01 1.901998e-01 -2.004242e-01 -2.926537e-01 -4.119457e-02 1.667582e-01 1.676885e-01 1.354865e-01 3.979803e-01 
2.912913e+01 0.000000e+00 1.756940e-01 1.898653e-01 -2.001815e-01 -2.924305e-01 -4.123008e-02 1.666092e-01 1.676492e-01 1.357447e-01 3.978055e-01 
2.918919e+01 0.000000e+00 1.756276e-01 1.895316e-01 -1.999394e-01 -2.922074e-01 -4.126553e-02 1.664604e-01 1.676100e-01 1.360022e-01 3.976315e-01 
2.924925e+01 0.000000e+00 1.755610e-01 1.891987e-01 -1.996979e-01 -2.919843e-01 -4.130094e-02 1.663119e-01 1.675711e-01 1.362590e-01 3.974583e-01 
2.930931e+01 0.000000e+00 1.754940e-01 1.888665e-01 -1.994568e-01 -2.917614e-01 -4.133630e-02 1.661636e-01 1.675322e-01 1.365150e-01 3.972858e-01 
2.936937e+01 0.000000e+00 1.754268e-01 1.885351e-01 -1.992163e-01 -2.915386e-01 -4.137161e-02 1.660155e-01 1.674935e-01 1.367704e-01 3.971140e-01 
2.942943e+01 0.000000e+00 1.753593e-01 1.882045e-01 -1.989763e-01 -2.913159e-01 -4.140687e-02 1.658676e-01 1.674550e-01 1.370251e-01 3.969430e-01 
2.948949e+01 0.000000e+00 1.752914e-01 1.878746e-01 -1.987368e-01 -2.910933e-01 -4.144208e-02 1.657200e-01 1.674166e-01 1.372791e-01 3.967727e-01 
2.954955e+01 0.000000e+00 1.752233e-01 1.875455e-01 -1.984979e-01 -2.908709e-01 -4.147724e-02 1.655726e-01 1.673784e-01 1.375324e-01 3.966031e-01 
2.960961e+01 0.000000e+00 1.751548e-01 1.872172e-01 -1.982595e-01 -2.906485e-01 -4.151235e-02 1.654254e-01 1.673403e-01 1.377850e-01 3.964342e-01 
2.966967e+01 0.000000e+00 1.750861e-01 1.868897e-01 -1.980216e-01 -2.904262e-01 -4.154740e-02 1.652784e-01 1.673024e-01 1.380369e-01 3.962661e-01 
2.972973e+01 0.000000e+00 1.750171e-01 1.865629e-01 -1.977842e-01 -2.902041e-01 -4.158240e-02 1.651317e-01 1.672646e-01 1.382882e-01 3.960987e-01 
2.978979e+01 0.000000e+00 1.749478e-01 1.862368e-01 -1.975474e-01 -2.899820e-01 -4.161735e-02 1.649851e-01 1.672269e-01 1.385387e-01 3.959319e-01 
2.984985e+01 0.000000e+00 1.748782e-01 1.859116e-01 -1.973111e-01 -2.897601e-01 -4.165225e-02 1.648388e-01 1.671895e-01 1.387886e-01 3.957659e-01 
2.990991e+01 0.000000e+00 1.748083e-01 1.855870e-01 -1.970753e-01 -2.895383e-01 -4.168710e-02 1.646927e-01 1.671521e-01 1.390378e-01 3.956006e-01 
2.996997e+01 0.000000e+00 1.747381e-01 1.852633e-01 -1.968400e-01 -2.893166e-01 -4.172189e-02 1.645468e-01 1.671149e-01 1.392864e-01 3.954359e-01 


==> Simulations/Plot_data/slack_string_small_n_V.txt <==
0.000000e+00 0.000000e+00 1.648384e+00 -2.028362e+00 -4.492568e-01 2.359932e-01 -8.351730e-01 -1.275955e+00 6.170351e-01 6.127015e-01 2.893812e-01 
6.006006e-02 0.000000e+00 1.355571e+00 -1.740992e+00 -4.942223e-01 1.362842e-01 -7.985833e-01 -1.145906e+00 5.129238e-01 5.920921e-01 3.076344e-01 
1.201201e-01 0.000000e+00 1.110681e+00 -1.503401e+00 -5.246352e-01 4.775038e-02 -7.646294e-01 -1.033957e+00 4.261877e-01 5.694061e-01 3.235556e-01 
1.801802e-01 0.000000e+00 9.057355e-01 -1.306763e+00 -5.440837e-01 -3.030804e-02 -7.333414e-01 -9.373156e-01 3.538317e-01 5.456417e-01 3.371904e-01 
2.402402e-01 0.000000e+00 7.341113e-01 -1.143844e+00 -5.553411e-01 -9.868877e-02 -7.046445e-01 -8.536574e-01 2.933922e-01 5.215345e-01 3.486320e-01 
3.003003e-01 0.000000e+00 5.903057e-01 -1.008704e+00 -5.605420e-01 -1.582307e-01 -6.783991e-01 -7.810420e-01 2.428401e-01 4.976166e-01 3.580048e-01 
3.603604e-01 0.000000e+00 4.697429e-01 -8.964683e-01 -5.613230e-01 -2.097747e-01 -6.544284e-01 -7.178437e-01 2.005017e-01 4.742634e-01 3.654521e-01 
4.204204e-01 0.000000e+00 3.686155e-01 -8.031293e-01 -5.589323e-01 -2.541365e-01 -6.325386e-01 -6.626958e-01 1.649949e-01 4.517301e-01 3.711272e-01 
4.804805e-01 0.000000e+00 2.837522e-01 -7.253916e-01 -5.543163e-01 -2.920903e-01 -6.125316e-01 -6.144468e-01 1.351763e-01 4.301806e-01 3.751863e-01 
5.405405e-01 0.000000e+00 2.125101e-01 -6.605432e-01 -5.481875e-01 -3.243578e-01 -5.942143e-01 -5.721229e-01 1.100995e-01 4.097105e-01 3.777840e-01 
6.006006e-01 0.000000e+00 1.526845e-01 -6.063502e-01 -5.410777e-01 -3.516035e-01 -5.774040e-01 -5.348988e-01 8.897927e-02 3.903641e-01 3.790701e-01 
6.606607e-01 0.000000e+00 1.024350e-01 -5.609716e-01 -5.333797e-01 -3.744325e-01 -5.619314e-01 -5.020730e-01 7.116403e-02 3.721488e-01 3.791867e-01 
7.207207e-01 0.000000e+00 6.022410e-02 -5.228888e-01 -5.253797e-01 -3.933913e-01 -5.476426e-01 -4.730481e-01 5.611201e-02 3.550452e-01 3.782677e-01 
7.807808e-01 0.000000e+00 2.476634e-02 -4.908486e-01 -5.172830e-01 -4.089699e-01 -5.343988e-01 -4.473136e-01 4.337234e-02 3.390154e-01 3.764370e-01 
8.408408e-01 0.000000e+00 -5.013785e-03 -4.638156e-01 -5.092331e-01 -4.216055e-01 -5.220767e-01 -4.244330e-01 3.256938e-02 3.240094e-01 3.738090e-01 
9.009009e-01 0.000000e+00 -3.001682e-02 -4.409342e-01 -5.013277e-01 -4.316858e-01 -5.105672e-01 -4.040320e-01 2.338978e-02 3.099695e-01 3.704883e-01 
9.609610e-01 0.000000e+00 -5.099736e-02 -4.214966e-01 -4.936295e-01 -4.395532e-01 -4.997746e-01 -3.857889e-01 1.557188e-02 2.968340e-01 3.665696e-01 
1.021021e+00 0.000000e+00 -6.858817e-02 -4.049172e-01 -4.861765e-01 -4.455093e-01 -4.896155e-01 -3.694270e-01 8.896999e-03 2.845398e-01 3.621387e-01 
1.081081e+00 0.000000e+00 -8.332023e-02 -3.907108e-01 -4.789876e-01 -4.498186e-01 -4.800170e-01 -3.547079e-01 3.182129e-03 2.730242e-01 3.572727e-01 
1.141141e+00 0.000000e+00 -9.563946e-02 -3.784755e-01 -4.720691e-01 -4.527126e-01 -4.709164e-01 -3.414257e-01 -1.725977e-03 2.622263e-01 3.520405e-01 
1.201201e+00 0.000000e+00 -1.059206e-01 -3.678781e-01 -4.654178e-01 -4.543932e-01 -4.622591e-01 -3.294025e-01 -5.955778e-03 2.520878e-01 3.465035e-01 
1.261261e+00 0.000000e+00 -1.144788e-01 -3.586419e-01 -4.590245e-01 -4.550363e-01 -4.539983e-01 -3.184843e-01 -9.615041e-03 2.425536e-01 3.407163e-01 
1.321321e+00 0.000000e+00 -1.215792e-01 -3.505376e-01 -4.528759e-01 -4.547949e-01 -4.460933e-01 -3.085377e-01 -1.279424e-02 2.335720e-01 3.347273e-01 
1.381381e+00 0.000000e+00 -1.274454e-01 -3.433746e-01 -4.469567e-01 -4.538017e-01 -4.385095e-01 -2.994468e-01 -1.556941e-02 2.250955e-01 3.285789e-01 
1.441441e+00 0.000000e+00 -1.322654e-01 -3.369945e-01 -4.412502e-01 -4.521714e-01 -4.312167e-01 -2.911113e-01 -1.800444e-02 2.170797e-01 3.223085e-01 
1.501502e+00 0.000000e+00 -1.361982e-01 -3.312658e-01 -4.357398e-01 -4.500035e-01 -4.241891e-01 -2.834436e-01 -2.015310e-02 2.094843e-01 3.159490e-01 
1.561562e+00 0.000000e+00 -1.393778e-01 -3.260792e-01 -4.304088e-01 -4.473837e-01 -4.174043e-01 -2.763675e-01 -2.206065e-02 2.022724e-01 3.095288e-01 
1.621622e+00 0.000000e+00 -1.419174e-01 -3.213437e-01 -4.252416e-01 -4.443862e-01 -4.108429e-01 -2.698169e-01 -2.376519e-02 1.954104e-01 3.030730e-01 
1.681682e+00 0.000000e+00 -1.439127e-01 -3.169838e-01 -4.202235e-01 -4.410745e-01 -4.044882e-01 -2.637338e-01 -2.529881e-02 1.888678e-01 2.966031e-01 
1.741742e+00 0.000000e+00 -1.454447e-01 -3.129365e-01 -4.153407e-01 -4.375037e-01 -3.983257e-01 -2.580678e-01 -2.668857e-02 1.826171e-01 2.901376e-01 
1.801802e+00 0.000000e+00 -1.465820e-01 -3.091496e-01 -4.105809e-01 -4.337208e-01 -3.923425e-01 -2.527746e-01 -2.795724e-02 1.766335e-01 2.836926e-01 
1.861862e+00 0.000000e+00 -1.473827e-01 -3.055796e-01 -4.059328e-01 -4.297663e-01 -3.865277e-01 -2.478156e-01 -2.912405e-02 1.708946e-01 2.772819e-01 
1.921922e+00 0.000000e+00 -1.478961e-01 -3.021905e-01 -4.013862e-01 -4.256748e-01 -3.808712e-01 -2.431569e-01 -3.020518e-02 1.653802e-01 2.709169e-01 
1.981982e+00 0.000000e+00 -1.481641e-01 -2.989521e-01 -3.969321e-01 -4.214760e-01 -3.753645e-01 -2.387688e-01 -3.121427e-02 1.600722e-01 2.646078e-01 
2.042042e+00 0.000000e+00 -1.482222e-01 -2.958396e-01 -3.925625e-01 -4.171954e-01 -3.699998e-01 -2.346251e-01 -3.216280e-02 1.549545e-01 2.583626e-01 
2.102102e+00 0.000000e+00 -1.481007e-01 -2.928324e-01 -3.882704e-01 -4.128546e-01 -3.647702e-01 -2.307030e-01 -3.306047e-02 1.500125e-01 2.521885e-01 
2.162162e+00 0.000000e+00 -1.478254e-01 -2.899133e-01 -3.840496e-01 -4.084721e-01 -3.596696e-01 -2.269821e-01 -3.391539e-02 1.452330e-01 2.460910e-01 
2.222222e+00 0.000000e+00 -1.474183e-01 -2.870682e-01 -3.798947e-01 -4.040637e-01 -3.546922e-01 -2.234447e-01 -3.473442e-02 1.406045e-01 2.400748e-01 
2.282282e+00 0.000000e+00 -1.468981e-01 -2.842853e-01 -3.758010e-01 -3.996426e-01 -3.498330e-01 -2.200748e-01 -3.552330e-02 1.361164e-01 2.341437e-01 
2.342342e+00 0.000000e+00 -1.462808e-01 -2.815552e-01 -3.717644e-01 -3.952201e-01 -3.450873e-01 -2.168585e-01 -3.628685e-02 1.317592e-01 2.283006e-01 
2.402402e+00 0.000000e+00 -1.455802e-01 -2.788697e-01 -3.677815e-01 -3.908060e-01 -3.404507e-01 -2.137834e-01 -3.702910e-02 1.275246e-01 2.225478e-01 
2.462462e+00 0.000000e+00 -1.448081e-01 -2.762226e-01 -3.638491e-01 -3.864082e-01 -3.359194e-01 -2.108386e-01 -3.775342e-02 1.234048e-01 2.168869e-01 
2.522523e+00 0.000000e+00 -1.439745e-01 -2.736083e-01 -3.599648e-01 -3.820335e-01 -3.314895e-01 -2.080141e-01 -3.846262e-02 1.193931e-01 2.113190e-01 
2.582583e+00 0.000000e+00 -1.430881e-01 -2.710228e-01 -3.561262e-01 -3.776877e-01 -3.271577e-01 -2.053012e-01 -3.915902e-02 1.154834e-01 2.058449e-01 
2.642643e+00 0.000000e+00 -1.421565e-01 -2.684624e-01 -3.523315e-01 -3.733753e-01 -3.229207e-01 -2.026920e-01 -3.984455e-02 1.116699e-01 2.004648e-01 
2.702703e+00 0.000000e+00 -1.411862e-01 -2.659244e-01 -3.485791e-01 -3.691005e-01 -3.187755e-01 -2.001796e-01 -4.052081e-02 1.079479e-01 1.951788e-01 
2.762763e+00 0.000000e+00 -1.401826e-01 -2.634067e-01 -3.448676e-01 -3.648662e-01 -3.147191e-01 -1.977575e-01 -4.118910e-02 1.043126e-01 1.899865e-01 
2.822823e+00 0.000000e+00 -1.391506e-01 -2.609073e-01 -3.411959e-01 -3.606753e-01 -3.107488e-01 -1.954202e-01 -4.185047e-02 1.007600e-01 1.848874e-01 
2.882883e+00 0.000000e+00 -1.380945e-01 -2.584251e-01 -3.375629e-01 -3.565298e-01 -3.068621e-01 -1.931624e-01 -4.250577e-02 9.728642e-02 1.798808e-01 
2.942943e+00 0.000000e+00 -1.370179e-01 -2.559590e-01 -3.339679e-01 -3.524314e-01 -3.030565e-01 -1.909794e-01 -4.315570e-02 9.388835e-02 1.749658e-01 
3.003003e+00 0.000000e+00 -1.359241e-01 -2.535081e-01 -3.304101e-01 -3.483814e-01 -2.993296e-01 -1.888671e-01 -4.380079e-02 9.056272e-02 1.701414e-01 
3.063063e+00 0.000000e+00 -1.348158e-01 -2.510721e-01 -3.268890e-01 -3.443809e-01 -2.956791e-01 -1.868216e-01 -4.444145e-02 8.730669e-02 1.654064e-01 
3.123123e+00 0.000000e+00 -1.336955e-01 -2.486505e-01 -3.234040e-01 -3.404305e-01 -2.921029e-01 -1.848393e-01 -4.507799e-02 8.411764e-02 1.607596e-01 
3.183183e+00 0.000000e+00 -1.325654e-01 -2.462430e-01 -3.199547e-01 -3.365307e-01 -2.885990e-01 -1.829169e-01 -4.571066e-02 8.099317e-02 1.561997e-01 
3.243243e+00 0.000000e+00 -1.314273e-01 -2.438497e-01 -3.165407e-01 -3.326819e-01 -2.851653e-01 -1.810516e-01 -4.633959e-02 7.793107e-02 1.517254e-01 
3.303303e+00 0.000000e+00 -1.302830e-01 -2.414705e-01 -3.131618e-01 -3.288841e-01 -2.817999e-01 -1.792406e-01 -4.696490e-02 7.492929e-02 1.473351e-01 
3.363363e+00 0.000000e+00 -1.291340e-01 -2.391055e-01 -3.098176e-01 -3.251375e-01 -2.785010e-01 -1.774813e-01 -4.758663e-02 7.198591e-02 1.430275e-01 
3.423423e+00 0.000000e+00 -1.279816e-01 -2.367547e-01 -3.065080e-01 -3.214419e-01 -2.752668e-01 -1.757714e-01 -4.820479e-02 6.909917e-02 1.388011e-01 
3.483483e+00 0.000000e+00 -1.268271e-01 -2.344185e-01 -3.032327e-01 -3.177970e-01 -2.720956e-01 -1.741087e-01 -4.881936e-02 6.626741e-02 1.346544e-01 
3.543544e+00 0.000000e+00 -1.256714e-01 -2.320969e-01 -2.999914e-01 -3.142026e-01 -2.689857e-01 -1.724912e-01 -4.943030e-02 6.348908e-02 1.305859e-01 
3.603604e+00 0.000000e+00 -1.245156e-01 -2.297902e-01 -2.967841e-01 -3.106584e-01 -2.659356e-01 -1.709169e-01 -5.003753e-02 6.076273e-02 1.265942e-01 
3.663664e+00 0.000000e+00 -1.233604e-01 -2.274987e-01 -2.936106e-01 -3.071638e-01 -2.629437e-01 -1.693842e-01 -5.064097e-02 5.808698e-02 1.226777e-01 
3.723724e+00 0.000000e+00 -1.222068e-01 -2.252226e-01 -2.904707e-01 -3.037185e-01 -2.600085e-01 -1.678913e-01 -5.124053e-02 5.546055e-02 1.188351e-01 
3.783784e+00 0.000000e+00 -1.210554e-01 -2.229621e-01 -2.873643e-01 -3.003219e-01 -2.571285e-01 -1.664367e-01 -5.183610e-02 5.288220e-02 1.150647e-01 
3.843844e+00 0.000000e+00 -1.199069e-01 -2.207176e-01 -2.842911e-01 -2.969734e-01 -2.543025e-01 -1.650189e-01 -5.242756e-02 5.035077e-02 1.113652e-01 
3.903904e+00 0.000000e+00 -1.187618e-01 -2.184893e-01 -2.812512e-01 -2.936726e-01 -2.515290e-01 -1.636365e-01 -5.301480e-02 4.786515e-02 1.077352e-01 
3.963964e+00 0.000000e+00 -1.176207e-01 -2.162774e-01 -2.782442e-01 -2.904189e-01 -2.488067e-01 -1.622882e-01 -5.359770e-02 4.542430e-02 1.041732e-01 
4.024024e+00 0.000000e+00 -1.164840e-01 -2.140822e-01 -2.752701e-01 -2.872116e-01 -2.461344e-01 -1.609728e-01 -5.417614e-02 4.302721e-02 1.006778e-01 
4.084084e+00 0.000000e+00 -1.153522e-01 -2.119038e-01 -2.723287e-01 -2.840501e-01 -2.435109e-01 -1.596890e-01 -5.475001e-02 4.067291e-02 9.724771e-02 
4.144144e+00 0.000000e+00 -1.142258e-01 -2.097427e-01 -2.694198e-01 -2.809338e-01 -2.409349e-01 -1.584358e-01 -5.531918e-02 3.836047e-02 9.388158e-02 
4.204204e+00 0.000000e+00 -1.131050e-01 -2.075988e-01 -2.665432e-01 -2.778621e-01 -2.384054e-01 -1.572121e-01 -5.588355e-02 3.608901e-02 9.057808e-02 
4.264264e+00 0.000000e+00 -1.119903e-01 -2.054725e-01 -2.636989e-01 -2.748344e-01 -2.359212e-01 -1.560169e-01 -5.644299e-02 3.385767e-02 8.733592e-02 
4.324324e+00 0.000000e+00 -1.108819e-01 -2.033640e-01 -2.608866e-01 -2.718500e-01 -2.334812e-01 -1.548491e-01 -5.699741e-02 3.166563e-02 8.415385e-02 
4.384384e+00 0.000000e+00 -1.097802e-01 -2.012733e-01 -2.581062e-01 -2.689084e-01 -2.310844e-01 -1.537079e-01 -5.754670e-02 2.951208e-02 8.103062e-02 
4.444444e+00 0.000000e+00 -1.086854e-01 -1.992006e-01 -2.553574e-01 -2.660088e-01 -2.287298e-01 -1.525924e-01 -5.809076e-02 2.739627e-02 7.796504e-02 
4.504505e+00 0.000000e+00 -1.075977e-01 -1.971462e-01 -2.526400e-01 -2.631508e-01 -2.264164e-01 -1.515017e-01 -5.862950e-02 2.531745e-02 7.495591e-02 
4.564565e+00 0.000000e+00 -1.065174e-01 -1.951100e-01 -2.499539e-01 -2.603336e-01 -2.241433e-01 -1.504351e-01 -5.916283e-02 2.327490e-02 7.200208e-02 
4.624625e+00 0.000000e+00 -1.054446e-01 -1.930923e-01 -2.472989e-01 -2.575566e-01 -2.219094e-01 -1.493917e-01 -5.969068e-02 2.126791e-02 6.910242e-02 
4.684685e+00 0.000000e+00 -1.043797e-01 -1.910931e-01 -2.446747e-01 -2.548193e-01 -2.197141e-01 -1.483708e-01 -6.021295e-02 1.929581e-02 6.625583e-02 
4.744745e+00 0.000000e+00 -1.033226e-01 -1.891125e-01 -2.420811e-01 -2.521210e-01 -2.175562e-01 -1.473717e-01 -6.072958e-02 1.735793e-02 6.346122e-02 
4.804805e+00 0.000000e+00 -1.022737e-01 -1.871506e-01 -2.395180e-01 -2.494612e-01 -2.154351e-01 -1.463937e-01 -6.124050e-02 1.545365e-02 6.071755e-02 
4.864865e+00 0.000000e+00 -1.012330e-01 -1.852075e-01 -2.369851e-01 -2.468392e-01 -2.133499e-01 -1.454361e-01 -6.174566e-02 1.358232e-02 5.802378e-02 
4.924925e+00 0.000000e+00 -1.002006e-01 -1.832831e-01 -2.344821e-01 -2.442545e-01 -2.112998e-01 -1.444984e-01 -6.224499e-02 1.174335e-02 5.537890e-02 
4.984985e+00 0.000000e+00 -9.917677e-02 -1.813776e-01 -2.320088e-01 -2.417066e-01 -2.092840e-01 -1.435798e-01 -6.273844e-02 9.936147e-03 5.278195e-02 
5.045045e+00 0.000000e+00 -9.816151e-02 -1.794910e-01 -2.295651e-01 -2.391948e-01 -2.073018e-01 -1.426799e-01 -6.322597e-02 8.160126e-03 5.023194e-02 
5.105105e+00 0.000000e+00 -9.715494e-02 -1.776232e-01 -2.271506e-01 -2.367187e-01 -2.053524e-01 -1.417980e-01 -6.370753e-02 6.414727e-03 4.772796e-02 
5.165165e+00 0.000000e+00 -9.615714e-02 -1.757744e-01 -2.247651e-01 -2.342776e-01 -2.034351e-01 -1.409336e-01 -6.418310e-02 4.699402e-03 4.526909e-02 
5.225225e+00 0.000000e+00 -9.516819e-02 -1.739444e-01 -2.224084e-01 -2.318711e-01 -2.015493e-01 -1.400862e-01 -6.465263e-02 3.013613e-03 4.285443e-02 
5.285285e+00 0.000000e+00 -9.418815e-02 -1.721333e-01 -2.200802e-01 -2.294985e-01 -1.996942e-01 -1.392553e-01 -6.511611e-02 1.356836e-03 4.048312e-02 
5.345345e+00 0.000000e+00 -9.321709e-02 -1.703410e-01 -2.177802e-01 -2.271595e-01 -1.978692e-01 -1.384404e-01 -6.557350e-02 -2.714398e-04 3.815430e-02 
5.405405e+00 0.000000e+00 -9.225505e-02 -1.685675e-01 -2.155083e-01 -2.248534e-01 -1.960737e-01 -1.376410e-01 -6.602479e-02 -1.871715e-03 3.586714e-02 
5.465465e+00 0.000000e+00 -9.130208e-02 -1.668128e-01 -2.132641e-01 -2.225797e-01 -1.943071e-01 -1.368566e-01 -6.646996e-02 -3.444480e-03 3.362084e-02 
5.525526e+00 0.000000e+00 -9.035820e-02 -1.650769e-01 -2.110475e-01 -2.203381e-01 -1.925687e-01 -1.360869e-01 -6.690901e-02 -4.990211e-03 3.141459e-02 
5.585586e+00 0.000000e+00 -8.942346e-02 -1.633596e-01 -2.088581e-01 -2.181279e-01 -1.908580e-01 -1.353314e-01 -6.734193e-02 -6.509379e-03 2.924763e-02 
5.645646e+00 0.000000e+00 -8.849787e-02 -1.616609e-01 -2.066956e-01 -2.159488e-01 -1.891743e-01 -1.345897e-01 -6.776871e-02 -8.002439e-03 2.711921e-02 
5.705706e+00 0.000000e+00 -8.758145e-02 -1.599808e-01 -2.045599e-01 -2.138001e-01 -1.875172e-01 -1.338615e-01 -6.818935e-02 -9.469841e-03 2.502857e-02 
5.765766e+00 0.000000e+00 -8.667420e-02 -1.583191e-01 -2.024506e-01 -2.116816e-01 -1.858861e-01 -1.331462e-01 -6.860386e-02 -1.091202e-02 2.297502e-02 
5.825826e+00 0.000000e+00 -8.577613e-02 -1.566758e-01 -2.003675e-01 -2.095926e-01 -1.842805e-01 -1.324436e-01 -6.901224e-02 -1.232942e-02 2.095783e-02 
5.885886e+00 0.000000e+00 -8.488724e-02 -1.550509e-01 -1.983104e-01 -2.075328e-01 -1.826998e-01 -1.317534e-01 -6.941450e-02 -1.372244e-02 1.897632e-02 
5.945946e+00 0.000000e+00 -8.400752e-02 -1.534441e-01 -1.962789e-01 -2.055017e-01 -1.811436e-01 -1.310751e-01 -6.981066e-02 -1.509151e-02 1.702983e-02 
6.006006e+00 0.000000e+00 -8.313697e-02 -1.518554e-01 -1.942728e-01 -2.034989e-01 -1.796113e-01 -1.304084e-01 -7.020072e-02 -1.643703e-02 1.511769e-02 
6.066066e+00 0.000000e+00 -8.227556e-02 -1.502848e-01 -1.922919e-01 -2.015240e-01 -1.781025e-01 -1.297531e-01 -7.058472e-02 -1.775939e-02 1.323926e-02 
6.126126e+00 0.000000e+00 -8.142329e-02 -1.487320e-01 -1.903358e-01 -1.995764e-01 -1.766168e-01 -1.291087e-01 -7.096265e-02 -1.905898e-02 1.139392e-02 
6.186186e+00 0.000000e+00 -8.058011e-02 -1.471970e-01 -1.884043e-01 -1.976559e-01 -1.751536e-01 -1.284751e-01 -7.133456e-02 -2.033618e-02 9.581051e-03 
6.246246e+00 0.000000e+00 -7.974602e-02 -1.456798e-01 -1.864972e-01 -1.957620e-01 -1.737126e-01 -1.278519e-01 -7.170046e-02 -2.159137e-02 7.800059e-03 
6.306306e+00 0.000000e+00 -7.892097e-02 -1.441800e-01 -1.846141e-01 -1.938943e-01 -1.722933e-01 -1.272389e-01 -7.206038e-02 -2.282491e-02 6.050356e-03 
6.366366e+00 0.000000e+00 -7.810494e-02 -1.426977e-01 -1.827549e-01 -1.920524e-01 -1.708952e-01 -1.266357e-01 -7.241435e-02 -2.403716e-02 4.331370e-03 
6.426426e+00 0.000000e+00 -7.729788e-02 -1.412328e-01 -1.809192e-01 -1.902360e-01 -1.695181e-01 -1.260422e-01 -7.276240e-02 -2.522847e-02 2.642540e-03 
6.486486e+00 0.000000e+00 -7.649976e-02 -1.397850e-01 -1.791068e-01 -1.884445e-01 -1.681614e-01 -1.254580e-01 -7.310456e-02 -2.639919e-02 9.833202e-04 
6.546547e+00 0.000000e+00 -7.571053e-02 -1.383542e-01 -1.773174e-01 -1.866778e-01 -1.668248e-01 -1.248829e-01 -7.344086e-02 -2.754965e-02 -6.468261e-04 
6.606607e+00 0.000000e+00 -7.493015e-02 -1.369404e-01 -1.755508e-01 -1.849353e-01 -1.655080e-01 -1.243168e-01 -7.377134e-02 -2.868018e-02 -2.248422e-03 
6.666667e+00 0.000000e+00 -7.415858e-02 -1.355434e-01 -1.738067e-01 -1.832168e-01 -1.642104e-01 -1.237592e-01 -7.409604e-02 -2.979112e-02 -3.821981e-03 
6.726727e+00 0.000000e+00 -7.339575e-02 -1.341630e-01 -1.720849e-01 -1.815218e-01 -1.629319e-01 -1.232101e-01 -7.441499e-02 -3.088278e-02 -5.368004e-03 
6.786787e+00 0.000000e+00 -7.264162e-02 -1.327992e-01 -1.703850e-01 -1.798501e-01 -1.616720e-01 -1.226693e-01 -7.472824e-02 -3.195548e-02 -6.886982e-03 
6.846847e+00 0.000000e+00 -7.189614e-02 -1.314517e-01 -1.687069e-01 -1.782012e-01 -1.604303e-01 -1.221364e-01 -7.503582e-02 -3.300952e-02 -8.379394e-03 
6.906907e+00 0.000000e+00 -7.115925e-02 -1.301204e-01 -1.670503e-01 -1.765749e-01 -1.592066e-01 -1.216113e-01 -7.533778e-02 -3.404521e-02 -9.845711e-03 
6.966967e+00 0.000000e+00 -7.043089e-02 -1.288052e-01 -1.654149e-01 -1.749707e-01 -1.580005e-01 -1.210939e-01 -7.563415e-02 -3.506284e-02 -1.128639e-02 
7.027027e+00 0.000000e+00 -6.971099e-02 -1.275060e-01 -1.638005e-01 -1.733884e-01 -1.568117e-01 -1.205839e-01 -7.592499e-02 -3.606271e-02 -1.270189e-02 
7.087087e+00 0.000000e+00 -6.899951e-02 -1.262225e-01 -1.622068e-01 -1.718277e-01 -1.556399e-01 -1.200811e-01 -7.621034e-02 -3.704509e-02 -1.409264e-02 
7.147147e+00 0.000000e+00 -6.829638e-02 -1.249547e-01 -1.606336e-01 -1.702882e-01 -1.544848e-01 -1.195854e-01 -7.649023e-02 -3.801028e-02 -1.545908e-02 
7.207207e+00 0.000000e+00 -6.760153e-02 -1.237024e-01 -1.590807e-01 -1.687696e-01 -1.533460e-01 -1.190966e-01 -7.676473e-02 -3.895855e-02 -1.680163e-02 
7.267267e+00 0.000000e+00 -6.691490e-02 -1.224655e-01 -1.575477e-01 -1.672716e-01 -1.522233e-01 -1.186145e-01 -7.703387e-02 -3.989016e-02 -1.812071e-02 
7.327327e+00 0.000000e+00 -6.623642e-02 -1.212437e-01 -1.560346e-01 -1.657939e-01 -1.511164e-01 -1.181390e-01 -7.729771e-02 -4.080539e-02 -1.941672e-02 
7.387387e+00 0.000000e+00 -6.556603e-02 -1.200370e-01 -1.545409e-01 -1.643361e-01 -1.500250e-01 -1.176698e-01 -7.755628e-02 -4.170450e-02 -2.069005e-02 
7.447447e+00 0.000000e+00 -6.490366e-02 -1.188452e-01 -1.530665e-01 -1.628981e-01 -1.489489e-01 -1.172070e-01 -7.780965e-02 -4.258774e-02 -2.194110e-02 
7.507508e+00 0.000000e+00 -6.424924e-02 -1.176682e-01 -1.516111e-01 -1.614795e-01 -1.478877e-01 -1.167502e-01 -7.805785e-02 -4.345537e-02 -2.317025e-02 
7.567568e+00 0.000000e+00 -6.360270e-02 -1.165057e-01 -1.501746e-01 -1.600800e-01 -1.468412e-01 -1.162994e-01 -7.830094e-02 -4.430763e-02 -2.437788e-02 
7.627628e+00 0.000000e+00 -6.296397e-02 -1.153577e-01 -1.487566e-01 -1.586993e-01 -1.458092e-01 -1.158545e-01 -7.853897e-02 -4.514477e-02 -2.556434e-02 
7.687688e+00 0.000000e+00 -6.233298e-02 -1.142240e-01 -1.473569e-01 -1.573372e-01 -1.447913e-01 -1.154152e-01 -7.877198e-02 -4.596702e-02 -2.673000e-02 
7.747748e+00 0.000000e+00 -6.170965e-02 -1.131044e-01 -1.459754e-01 -1.559934e-01 -1.437874e-01 -1.149815e-01 -7.900004e-02 -4.677463e-02 -2.787521e-02 
7.807808e+00 0.000000e+00 -6.109393e-02 -1.119989e-01 -1.446117e-01 -1.546676e-01 -1.427972e-01 -1.145532e-01 -7.922318e-02 -4.756782e-02 -2.900031e-02 
7.867868e+00 0.000000e+00 -6.048573e-02 -1.109071e-01 -1.432658e-01 -1.533595e-01 -1.418205e-01 -1.141303e-01 -7.944146e-02 -4.834682e-02 -3.010565e-02 
7.927928e+00 0.000000e+00 -5.988498e-02 -1.098291e-01 -1.419372e-01 -1.520690e-01 -1.408571e-01 -1.137125e-01 -7.965493e-02 -4.911185e-02 -3.119155e-02 
7.987988e+00 0.000000e+00 -5.929161e-02 -1.087646e-01 -1.406259e-01 -1.507956e-01 -1.399066e-01 -1.132998e-01 -7.986364e-02 -4.986314e-02 -3.225835e-02 
8.048048e+00 0.000000e+00 -5.870554e-02 -1.077135e-01 -1.393316e-01 -1.495393e-01 -1.389690e-01 -1.128921e-01 -8.006764e-02 -5.060090e-02 -3.330635e-02 
8.108108e+00 0.000000e+00 -5.812671e-02 -1.066757e-01 -1.380540e-01 -1.482997e-01 -1.380439e-01 -1.124893e-01 -8.026699e-02 -5.132534e-02 -3.433587e-02 
8.168168e+00 0.000000e+00 -5.755504e-02 -1.056509e-01 -1.367930e-01 -1.470766e-01 -1.371312e-01 -1.120912e-01 -8.046173e-02 -5.203666e-02 -3.534723e-02 
8.228228e+00 0.000000e+00 -5.699045e-02 -1.046391e-01 -1.355484e-01 -1.458697e-01 -1.362307e-01 -1.116977e-01 -8.065192e-02 -5.273509e-02 -3.634071e-02 
8.288288e+00 0.000000e+00 -5.643288e-02 -1.036401e-01 -1.343199e-01 -1.446789e-01 -1.353421e-01 -1.113088e-01 -8.083760e-02 -5.342081e-02 -3.731662e-02 
8.348348e+00 0.000000e+00 -5.588225e-02 -1.026538e-01 -1.331074e-01 -1.435038e-01 -1.344653e-01 -1.109244e-01 -8.101883e-02 -5.409402e-02 -3.827524e-02 
8.408408e+00 0.000000e+00 -5.533848e-02 -1.016800e-01 -1.319106e-01 -1.423443e-01 -1.336000e-01 -1.105443e-01 -8.119566e-02 -5.475493e-02 -3.921687e-02 
8.468468e+00 0.000000e+00 -5.480150e-02 -1.007185e-01 -1.307293e-01 -1.412001e-01 -1.327461e-01 -1.101684e-01 -8.136814e-02 -5.540372e-02 -4.014177e-02 
8.528529e+00 0.000000e+00 -5.427125e-02 -9.976928e-02 -1.295634e-01 -1.400709e-01 -1.319034e-01 -1.097968e-01 -8.153633e-02 -5.604058e-02 -4.105022e-02 
8.588589e+00 0.000000e+00 -5.374764e-02 -9.883211e-02 -1.284125e-01 -1.389567e-01 -1.310717e-01 -1.094292e-01 -8.170026e-02 -5.666569e-02 -4.194250e-02 
8.648649e+00 0.000000e+00 -5.323060e-02 -9.790688e-02 -1.272767e-01 -1.378572e-01 -1.302508e-01 -1.090656e-01 -8.185999e-02 -5.727924e-02 -4.281886e-02 
8.708709e+00 0.000000e+00 -5.272007e-02 -9.699345e-02 -1.261555e-01 -1.367720e-01 -1.294405e-01 -1.087060e-01 -8.201558e-02 -5.788141e-02 -4.367957e-02 
8.768769e+00 0.000000e+00 -5.221596e-02 -9.609166e-02 -1.250489e-01 -1.357012e-01 -1.286408e-01 -1.083502e-01 -8.216707e-02 -5.847237e-02 -4.452487e-02 
8.828829e+00 0.000000e+00 -5.171821e-02 -9.520139e-02 -1.239567e-01 -1.346443e-01 -1.278513e-01 -1.079982e-01 -8.231451e-02 -5.905230e-02 -4.535503e-02 
8.888889e+00 0.000000e+00 -5.122675e-02 -9.432250e-02 -1.228786e-01 -1.336013e-01 -1.270719e-01 -1.076498e-01 -8.245795e-02 -5.962137e-02 -4.617027e-02 
8.948949e+00 0.000000e+00 -5.074149e-02 -9.345484e-02 -1.218145e-01 -1.325719e-01 -1.263025e-01 -1.073051e-01 -8.259744e-02 -6.017974e-02 -4.697085e-02 
9.009009e+00 0.000000e+00 -5.026238e-02 -9.259828e-02 -1.207641e-01 -1.315560e-01 -1.255430e-01 -1.069639e-01 -8.273303e-02 -6.072759e-02 -4.775700e-02 
9.069069e+00 0.000000e+00 -4.978934e-02 -9.175269e-02 -1.197274e-01 -1.305533e-01 -1.247931e-01 -1.066262e-01 -8.286477e-02 -6.126506e-02 -4.852896e-02 
9.129129e+00 0.000000e+00 -4.932230e-02 -9.091792e-02 -1.187041e-01 -1.295636e-01 -1.240526e-01 -1.062918e-01 -8.299271e-02 -6.179234e-02 -4.928694e-02 
9.189189e+00 0.000000e+00 -4.886119e-02 -9.009385e-02 -1.176941e-01 -1.285868e-01 -1.233216e-01 -1.059609e-01 -8.311689e-02 -6.230956e-02 -5.003118e-02 
9.249249e+00 0.000000e+00 -4.840594e-02 -8.928035e-02 -1.166972e-01 -1.276226e-01 -1.225997e-01 -1.056332e-01 -8.323737e-02 -6.281689e-02 -5.076189e-02 
9.309309e+00 0.000000e+00 -4.795648e-02 -8.847728e-02 -1.157131e-01 -1.266710e-01 -1.218868e-01 -1.053087e-01 -8.335418e-02 -6.331447e-02 -5.147930e-02 
9.369369e+00 0.000000e+00 -4.751274e-02 -8.768452e-02 -1.147418e-01 -1.257317e-01 -1.211829e-01 -1.049873e-01 -8.346739e-02 -6.380247e-02 -5.218361e-02 
9.429429e+00 0.000000e+00 -4.707466e-02 -8.690193e-02 -1.137830e-01 -1.248044e-01 -1.204878e-01 -1.046691e-01 -8.357702e-02 -6.428101e-02 -5.287503e-02 
9.489489e+00 0.000000e+00 -4.664216e-02 -8.612938e-02 -1.128367e-01 -1.238892e-01 -1.198013e-01 -1.043539e-01 -8.368314e-02 -6.475026e-02 -5.355376e-02 
9.549550e+00 0.000000e+00 -4.621518e-02 -8.536676e-02 -1.119025e-01 -1.229857e-01 -1.191232e-01 -1.040416e-01 -8.378579e-02 -6.521036e-02 -5.422002e-02 
9.609610e+00 0.000000e+00 -4.579366e-02 -8.461393e-02 -1.109805e-01 -1.220939e-01 -1.184536e-01 -1.037323e-01 -8.388501e-02 -6.566143e-02 -5.487399e-02 
9.669670e+00 0.000000e+00 -4.537752e-02 -8.387077e-02 -1.100703e-01 -1.212134e-01 -1.177921e-01 -1.034259e-01 -8.398085e-02 -6.610363e-02 -5.551587e-02 
9.729730e+00 0.000000e+00 -4.496670e-02 -8.313716e-02 -1.091718e-01 -1.203443e-01 -1.171388e-01 -1.031223e-01 -8.407335e-02 -6.653709e-02 -5.614586e-02 
9.789790e+00 0.000000e+00 -4.456113e-02 -8.241298e-02 -1.082850e-01 -1.194863e-01 -1.164935e-01 -1.028214e-01 -8.416256e-02 -6.696194e-02 -5.676413e-02 
9.849850e+00 0.000000e+00 -4.416075e-02 -8.169810e-02 -1.074095e-01 -1.186393e-01 -1.158560e-01 -1.025232e-01 -8.424853e-02 -6.737831e-02 -5.737088e-02 
9.909910e+00 0.000000e+00 -4.376550e-02 -8.099241e-02 -1.065454e-01 -1.178030e-01 -1.152262e-01 -1.022277e-01 -8.433128e-02 -6.778634e-02 -5.796628e-02 
9.969970e+00 0.000000e+00 -4.337532e-02 -8.029579e-02 -1.056923e-01 -1.169774e-01 -1.146041e-01 -1.019349e-01 -8.441088e-02 -6.818615e-02 -5.855052e-02 
1.003003e+01 0.000000e+00 -4.299013e-02 -7.960811e-02 -1.048503e-01 -1.161623e-01 -1.139894e-01 -1.016446e-01 -8.448737e-02 -6.857787e-02 -5.912377e-02 
1.009009e+01 0.000000e+00 -4.260987e-02 -7.892928e-02 -1.040190e-01 -1.153576e-01 -1.133822e-01 -1.013568e-01 -8.456077e-02 -6.896161e-02 -5.968621e-02 
1.015015e+01 0.000000e+00 -4.223449e-02 -7.825916e-02 -1.031984e-01 -1.145630e-01 -1.127822e-01 -1.010715e-01 -8.463115e-02 -6.933752e-02 -6.023799e-02 
1.021021e+01 0.000000e+00 -4.186393e-02 -7.759766e-02 -1.023884e-01 -1.137785e-01 -1.121894e-01 -1.007887e-01 -8.469853e-02 -6.970569e-02 -6.077930e-02 
1.027027e+01 0.000000e+00 -4.149811e-02 -7.694465e-02 -1.015887e-01 -1.130039e-01 -1.116036e-01 -1.005082e-01 -8.476297e-02 -7.006626e-02 -6.131029e-02 
1.033033e+01 0.000000e+00 -4.113699e-02 -7.630002e-02 -1.007993e-01 -1.122390e-01 -1.110248e-01 -1.002301e-01 -8.482449e-02 -7.041933e-02 -6.183112e-02 
1.039039e+01 0.000000e+00 -4.078050e-02 -7.566368e-02 -1.000199e-01 -1.114838e-01 -1.104528e-01 -9.995432e-02 -8.488315e-02 -7.076503e-02 -6.234196e-02 
1.045045e+01 0.000000e+00 -4.042858e-02 -7.503549e-02 -9.925058e-02 -1.107381e-01 -1.098875e-01 -9.968081e-02 -8.493899e-02 -7.110346e-02 -6.284295e-02 
1.051051e+01 0.000000e+00 -4.008118e-02 -7.441537e-02 -9.849106e-02 -1.100017e-01 -1.093289e-01 -9.940954e-02 -8.499203e-02 -7.143474e-02 -6.333426e-02 
1.057057e+01 0.000000e+00 -3.973824e-02 -7.380321e-02 -9.774123e-02 -1.092746e-01 -1.087768e-01 -9.914048e-02 -8.504233e-02 -7.175897e-02 -6.381603e-02 
1.063063e+01 0.000000e+00 -3.939969e-02 -7.319889e-02 -9.700096e-02 -1.085565e-01 -1.082311e-01 -9.887358e-02 -8.508992e-02 -7.207626e-02 -6.428842e-02 
1.069069e+01 0.000000e+00 -3.906549e-02 -7.260232e-02 -9.627013e-02 -1.078474e-01 -1.076918e-01 -9.860880e-02 -8.513483e-02 -7.238673e-02 -6.475156e-02 
1.075075e+01 0.000000e+00 -3.873557e-02 -7.201339e-02 -9.554860e-02 -1.071471e-01 -1.071587e-01 -9.834612e-02 -8.517712e-02 -7.269047e-02 -6.520560e-02 
1.081081e+01 0.000000e+00 -3.840988e-02 -7.143200e-02 -9.483625e-02 -1.064555e-01 -1.066318e-01 -9.808550e-02 -8.521681e-02 -7.298758e-02 -6.565069e-02 
1.087087e+01 0.000000e+00 -3.808837e-02 -7.085805e-02 -9.413295e-02 -1.057725e-01 -1.061109e-01 -9.782690e-02 -8.525394e-02 -7.327817e-02 -6.608695e-02 
1.093093e+01 0.000000e+00 -3.777098e-02 -7.029145e-02 -9.343857e-02 -1.050980e-01 -1.055960e-01 -9.757030e-02 -8.528856e-02 -7.356233e-02 -6.651454e-02 
1.099099e+01 0.000000e+00 -3.745766e-02 -6.973209e-02 -9.275300e-02 -1.044318e-01 -1.050870e-01 -9.731566e-02 -8.532069e-02 -7.384017e-02 -6.693358e-02 
1.105105e+01 0.000000e+00 -3.714835e-02 -6.917988e-02 -9.207611e-02 -1.037738e-01 -1.045838e-01 -9.706295e-02 -8.535037e-02 -7.411178e-02 -6.734421e-02 
1.111111e+01 0.000000e+00 -3.684301e-02 -6.863473e-02 -9.140779e-02 -1.031239e-01 -1.040863e-01 -9.681214e-02 -8.537763e-02 -7.437726e-02 -6.774655e-02 
1.117117e+01 0.000000e+00 -3.654158e-02 -6.809653e-02 -9.074791e-02 -1.024820e-01 -1.035944e-01 -9.656320e-02 -8.540253e-02 -7.463670e-02 -6.814073e-02 
1.123123e+01 0.000000e+00 -3.624400e-02 -6.756520e-02 -9.009637e-02 -1.018480e-01 -1.031081e-01 -9.631610e-02 -8.542508e-02 -7.489019e-02 -6.852688e-02 
1.129129e+01 0.000000e+00 -3.595023e-02 -6.704064e-02 -8.945304e-02 -1.012217e-01 -1.026272e-01 -9.607081e-02 -8.544532e-02 -7.513782e-02 -6.890513e-02 
1.135135e+01 0.000000e+00 -3.566022e-02 -6.652277e-02 -8.881781e-02 -1.006031e-01 -1.021517e-01 -9.582731e-02 -8.546328e-02 -7.537968e-02 -6.927560e-02 
1.141141e+01 0.000000e+00 -3.537392e-02 -6.601148e-02 -8.819057e-02 -9.999206e-02 -1.016815e-01 -9.558556e-02 -8.547901e-02 -7.561587e-02 -6.963840e-02 
1.147147e+01 0.000000e+00 -3.509127e-02 -6.550670e-02 -8.757121e-02 -9.938842e-02 -1.012165e-01 -9.534554e-02 -8.549253e-02 -7.584646e-02 -6.999365e-02 
1.153153e+01 0.000000e+00 -3.481224e-02 -6.500834e-02 -8.695963e-02 -9.879212e-02 -1.007566e-01 -9.510722e-02 -8.550388e-02 -7.607154e-02 -7.034147e-02 
1.159159e+01 0.000000e+00 -3.453677e-02 -6.451631e-02 -8.635571e-02 -9.820305e-02 -1.003019e-01 -9.487058e-02 -8.551308e-02 -7.629121e-02 -7.068198e-02 
1.165165e+01 0.000000e+00 -3.426481e-02 -6.403052e-02 -8.575935e-02 -9.762109e-02 -9.985209e-02 -9.463559e-02 -8.552018e-02 -7.650553e-02 -7.101529e-02 
1.171171e+01 0.000000e+00 -3.399632e-02 -6.355089e-02 -8.517044e-02 -9.704617e-02 -9.940724e-02 -9.440223e-02 -8.552520e-02 -7.671459e-02 -7.134151e-02 
1.177177e+01 0.000000e+00 -3.373125e-02 -6.307733e-02 -8.458888e-02 -9.647816e-02 -9.896725e-02 -9.417048e-02 -8.552817e-02 -7.691847e-02 -7.166074e-02 
1.183183e+01 0.000000e+00 -3.346956e-02 -6.260977e-02 -8.401458e-02 -9.591698e-02 -9.853204e-02 -9.394030e-02 -8.552913e-02 -7.711725e-02 -7.197310e-02 
1.189189e+01 0.000000e+00 -3.321119e-02 -6.214813e-02 -8.344742e-02 -9.536253e-02 -9.810154e-02 -9.371168e-02 -8.552810e-02 -7.731101e-02 -7.227869e-02 
1.195195e+01 0.000000e+00 -3.295612e-02 -6.169231e-02 -8.288731e-02 -9.481472e-02 -9.767570e-02 -9.348459e-02 -8.552511e-02 -7.749983e-02 -7.257762e-02 
1.201201e+01 0.000000e+00 -3.270428e-02 -6.124225e-02 -8.233416e-02 -9.427344e-02 -9.725442e-02 -9.325901e-02 -8.552020e-02 -7.768378e-02 -7.286998e-02 
1.207207e+01 0.000000e+00 -3.245564e-02 -6.079787e-02 -8.178787e-02 -9.373861e-02 -9.683767e-02 -9.303493e-02 -8.551340e-02 -7.786293e-02 -7.315589e-02 
1.213213e+01 0.000000e+00 -3.221016e-02 -6.035908e-02 -8.124833e-02 -9.321014e-02 -9.642536e-02 -9.281231e-02 -8.550472e-02 -7.803737e-02 -7.343543e-02 
1.219219e+01 0.000000e+00 -3.196779e-02 -5.992581e-02 -8.071547e-02 -9.268794e-02 -9.601743e-02 -9.259113e-02 -8.549421e-02 -7.820715e-02 -7.370871e-02 
1.225225e+01 0.000000e+00 -3.172849e-02 -5.949799e-02 -8.018918e-02 -9.217192e-02 -9.561383e-02 -9.237138e-02 -8.548189e-02 -7.837236e-02 -7.397581e-02 
1.231231e+01 0.000000e+00 -3.149222e-02 -5.907554e-02 -7.966938e-02 -9.166199e-02 -9.521449e-02 -9.215304e-02 -8.546779e-02 -7.853306e-02 -7.423685e-02 
1.237237e+01 0.000000e+00 -3.125894e-02 -5.865839e-02 -7.915597e-02 -9.115806e-02 -9.481934e-02 -9.193609e-02 -8.545193e-02 -7.868932e-02 -7.449191e-02 
1.243243e+01 0.000000e+00 -3.102861e-02 -5.824646e-02 -7.864887e-02 -9.066006e-02 -9.442834e-02 -9.172050e-02 -8.543435e-02 -7.884121e-02 -7.474107e-02 
1.249249e+01 0.000000e+00 -3.080118e-02 -5.783969e-02 -7.814799e-02 -9.016790e-02 -9.404141e-02 -9.150625e-02 -8.541507e-02 -7.898880e-02 -7.498445e-02 
1.255255e+01 0.000000e+00 -3.057662e-02 -5.743800e-02 -7.765324e-02 -8.968149e-02 -9.365851e-02 -9.129334e-02 -8.539411e-02 -7.913216e-02 -7.522211e-02 
1.261261e+01 0.000000e+00 -3.035489e-02 -5.704133e-02 -7.716454e-02 -8.920075e-02 -9.327957e-02 -9.108174e-02 -8.537151e-02 -7.927134e-02 -7.545415e-02 
1.267267e+01 0.000000e+00 -3.013595e-02 -5.664961e-02 -7.668180e-02 -8.872562e-02 -9.290454e-02 -9.087142e-02 -8.534728e-02 -7.940641e-02 -7.568066e-02 
1.273273e+01 0.000000e+00 -2.991977e-02 -5.626276e-02 -7.620495e-02 -8.825600e-02 -9.253336e-02 -9.066239e-02 -8.532146e-02 -7.953744e-02 -7.590172e-02 
1.279279e+01 0.000000e+00 -2.970630e-02 -5.588072e-02 -7.573389e-02 -8.779182e-02 -9.216598e-02 -9.045461e-02 -8.529406e-02 -7.966448e-02 -7.611741e-02 
1.285285e+01 0.000000e+00 -2.949551e-02 -5.550343e-02 -7.526855e-02 -8.733300e-02 -9.180235e-02 -9.024807e-02 -8.526512e-02 -7.978761e-02 -7.632782e-02 
1.291291e+01 0.000000e+00 -2.928736e-02 -5.513081e-02 -7.480886e-02 -8.687947e-02 -9.144240e-02 -9.004275e-02 -8.523466e-02 -7.990687e-02 -7.653303e-02 
1.297297e+01 0.000000e+00 -2.908181e-02 -5.476281e-02 -7.435472e-02 -8.643115e-02 -9.108610e-02 -8.983864e-02 -8.520271e-02 -8.002234e-02 -7.673311e-02 
1.303303e+01 0.000000e+00 -2.887884e-02 -5.439937e-02 -7.390607e-02 -8.598797e-02 -9.073339e-02 -8.963572e-02 -8.516927e-02 -8.013406e-02 -7.692815e-02 
1.309309e+01 0.000000e+00 -2.867840e-02 -5.404041e-02 -7.346283e-02 -8.554987e-02 -9.038421e-02 -8.943398e-02 -8.513439e-02 -8.024209e-02 -7.711823e-02 
1.315315e+01 0.000000e+00 -2.848046e-02 -5.368588e-02 -7.302492e-02 -8.511676e-02 -9.003853e-02 -8.923339e-02 -8.509808e-02 -8.034650e-02 -7.730342e-02 
1.321321e+01 0.000000e+00 -2.828499e-02 -5.333572e-02 -7.259227e-02 -8.468857e-02 -8.969628e-02 -8.903395e-02 -8.506037e-02 -8.044734e-02 -7.748379e-02 
1.327327e+01 0.000000e+00 -2.809195e-02 -5.298987e-02 -7.216481e-02 -8.426525e-02 -8.935743e-02 -8.883564e-02 -8.502128e-02 -8.054466e-02 -7.765942e-02 
1.333333e+01 0.000000e+00 -2.790131e-02 -5.264826e-02 -7.174246e-02 -8.384672e-02 -8.902192e-02 -8.863844e-02 -8.498083e-02 -8.063851e-02 -7.783039e-02 
1.339339e+01 0.000000e+00 -2.771304e-02 -5.231084e-02 -7.132515e-02 -8.343291e-02 -8.868970e-02 -8.844234e-02 -8.493904e-02 -8.072896e-02 -7.799676e-02 
1.345345e+01 0.000000e+00 -2.752710e-02 -5.197755e-02 -7.091282e-02 -8.302376e-02 -8.836074e-02 -8.824733e-02 -8.489594e-02 -8.081605e-02 -7.815861e-02 
1.351351e+01 0.000000e+00 -2.734346e-02 -5.164833e-02 -7.050539e-02 -8.261920e-02 -8.803499e-02 -8.805339e-02 -8.485154e-02 -8.089984e-02 -7.831600e-02 
1.357357e+01 0.000000e+00 -2.716209e-02 -5.132314e-02 -7.010280e-02 -8.221917e-02 -8.771239e-02 -8.786051e-02 -8.480587e-02 -8.098038e-02 -7.846900e-02 
1.363363e+01 0.000000e+00 -2.698296e-02 -5.100190e-02 -6.970497e-02 -8.182360e-02 -8.739292e-02 -8.766867e-02 -8.475895e-02 -8.105771e-02 -7.861769e-02 
1.369369e+01 0.000000e+00 -2.680604e-02 -5.068458e-02 -6.931185e-02 -8.143244e-02 -8.707651e-02 -8.747787e-02 -8.471080e-02 -8.113189e-02 -7.876212e-02 
1.375375e+01 0.000000e+00 -2.663130e-02 -5.037110e-02 -6.892337e-02 -8.104562e-02 -8.676315e-02 -8.728808e-02 -8.466144e-02 -8.120297e-02 -7.890236e-02 
1.381381e+01 0.000000e+00 -2.645871e-02 -5.006143e-02 -6.853946e-02 -8.066309e-02 -8.645277e-02 -8.709929e-02 -8.461089e-02 -8.127099e-02 -7.903849e-02 
1.387387e+01 0.000000e+00 -2.628823e-02 -4.975551e-02 -6.816005e-02 -8.028477e-02 -8.614534e-02 -8.691150e-02 -8.455917e-02 -8.133600e-02 -7.917055e-02 
1.393393e+01 0.000000e+00 -2.611984e-02 -4.945328e-02 -6.778510e-02 -7.991062e-02 -8.584081e-02 -8.672470e-02 -8.450629e-02 -8.139806e-02 -7.929862e-02 
1.399399e+01 0.000000e+00 -2.595352e-02 -4.915470e-02 -6.741453e-02 -7.954057e-02 -8.553916e-02 -8.653885e-02 -8.445229e-02 -8.145720e-02 -7.942276e-02 
1.405405e+01 0.000000e+00 -2.578922e-02 -4.885971e-02 -6.704829e-02 -7.917457e-02 -8.524033e-02 -8.635397e-02 -8.439717e-02 -8.151347e-02 -7.954302e-02 
1.411411e+01 0.000000e+00 -2.562693e-02 -4.856826e-02 -6.668631e-02 -7.881256e-02 -8.494430e-02 -8.617003e-02 -8.434095e-02 -8.156691e-02 -7.965947e-02 
1.417417e+01 0.000000e+00 -2.546662e-02 -4.828032e-02 -6.632853e-02 -7.845449e-02 -8.465101e-02 -8.598702e-02 -8.428366e-02 -8.161758e-02 -7.977216e-02 
1.423423e+01 0.000000e+00 -2.530825e-02 -4.799582e-02 -6.597491e-02 -7.810030e-02 -8.436044e-02 -8.580494e-02 -8.422532e-02 -8.166551e-02 -7.988116e-02 
1.429429e+01 0.000000e+00 -2.515181e-02 -4.771472e-02 -6.562537e-02 -7.774993e-02 -8.407254e-02 -8.562376e-02 -8.416593e-02 -8.171074e-02 -7.998652e-02 
1.435435e+01 0.000000e+00 -2.499727e-02 -4.743697e-02 -6.527986e-02 -7.740335e-02 -8.378729e-02 -8.544348e-02 -8.410552e-02 -8.175332e-02 -8.008829e-02 
1.441441e+01 0.000000e+00 -2.484459e-02 -4.716253e-02 -6.493833e-02 -7.706048e-02 -8.350463e-02 -8.526410e-02 -8.404410e-02 -8.179330e-02 -8.018654e-02 
1.447447e+01 0.000000e+00 -2.469376e-02 -4.689135e-02 -6.460073e-02 -7.672129e-02 -8.322455e-02 -8.508559e-02 -8.398170e-02 -8.183070e-02 -8.028131e-02 
1.453453e+01 0.000000e+00 -2.454474e-02 -4.662339e-02 -6.426699e-02 -7.638571e-02 -8.294700e-02 -8.490795e-02 -8.391833e-02 -8.186558e-02 -8.037267e-02 
1.459459e+01 0.000000e+00 -2.439752e-02 -4.635860e-02 -6.393706e-02 -7.605371e-02 -8.267194e-02 -8.473116e-02 -8.385400e-02 -8.189796e-02 -8.046066e-02 
1.465465e+01 0.000000e+00 -2.425207e-02 -4.609694e-02 -6.361090e-02 -7.572523e-02 -8.239936e-02 -8.455523e-02 -8.378874e-02 -8.192790e-02 -8.054534e-02 
1.471471e+01 0.000000e+00 -2.410836e-02 -4.583836e-02 -6.328844e-02 -7.540022e-02 -8.212920e-02 -8.438013e-02 -8.372256e-02 -8.195543e-02 -8.062675e-02 
1.477477e+01 0.000000e+00 -2.396637e-02 -4.558282e-02 -6.296964e-02 -7.507863e-02 -8.186144e-02 -8.420585e-02 -8.365547e-02 -8.198058e-02 -8.070495e-02 
1.483483e+01 0.000000e+00 -2.382608e-02 -4.533028e-02 -6.265445e-02 -7.476042e-02 -8.159605e-02 -8.403240e-02 -8.358749e-02 -8.200340e-02 -8.077999e-02 
1.489489e+01 0.000000e+00 -2.368746e-02 -4.508070e-02 -6.234281e-02 -7.444554e-02 -8.133299e-02 -8.385975e-02 -8.351863e-02 -8.202392e-02 -8.085192e-02 
1.495495e+01 0.000000e+00 -2.355049e-02 -4.483403e-02 -6.203469e-02 -7.413395e-02 -8.107223e-02 -8.368791e-02 -8.344892e-02 -8.204217e-02 -8.092079e-02 
1.501502e+01 0.000000e+00 -2.341515e-02 -4.459025e-02 -6.173002e-02 -7.382559e-02 -8.081375e-02 -8.351685e-02 -8.337837e-02 -8.205821e-02 -8.098664e-02 
1.507508e+01 0.000000e+00 -2.328141e-02 -4.434930e-02 -6.142876e-02 -7.352043e-02 -8.055750e-02 -8.334657e-02 -8.330698e-02 -8.207205e-02 -8.104952e-02 
1.513514e+01 0.000000e+00 -2.314925e-02 -4.411114e-02 -6.113087e-02 -7.321842e-02 -8.030347e-02 -8.317707e-02 -8.323479e-02 -8.208373e-02 -8.110948e-02 
1.519520e+01 0.000000e+00 -2.301865e-02 -4.387575e-02 -6.083629e-02 -7.291951e-02 -8.005161e-02 -8.300832e-02 -8.316179e-02 -8.209330e-02 -8.116657e-02 
1.525526e+01 0.000000e+00 -2.288960e-02 -4.364308e-02 -6.054499e-02 -7.262367e-02 -7.980191e-02 -8.284034e-02 -8.308801e-02 -8.210077e-02 -8.122082e-02 
1.531532e+01 0.000000e+00 -2.276206e-02 -4.341309e-02 -6.025691e-02 -7.233086e-02 -7.955433e-02 -8.267310e-02 -8.301346e-02 -8.210619e-02 -8.127228e-02 
1.537538e+01 0.000000e+00 -2.263601e-02 -4.318574e-02 -5.997201e-02 -7.204102e-02 -7.930884e-02 -8.250659e-02 -8.293815e-02 -8.210959e-02 -8.132100e-02 
1.543544e+01 0.000000e+00 -2.251145e-02 -4.296101e-02 -5.969026e-02 -7.175412e-02 -7.906542e-02 -8.234082e-02 -8.286210e-02 -8.211100e-02 -8.136702e-02 
1.549550e+01 0.000000e+00 -2.238833e-02 -4.273885e-02 -5.941159e-02 -7.147013e-02 -7.882404e-02 -8.217576e-02 -8.278532e-02 -8.211046e-02 -8.141038e-02 
1.555556e+01 0.000000e+00 -2.226666e-02 -4.251922e-02 -5.913598e-02 -7.118899e-02 -7.858467e-02 -8.201142e-02 -8.270782e-02 -8.210799e-02 -8.145113e-02 
1.561562e+01 0.000000e+00 -2.214639e-02 -4.230210e-02 -5.886338e-02 -7.091067e-02 -7.834728e-02 -8.184779e-02 -8.262962e-02 -8.210362e-02 -8.148930e-02 
1.567568e+01 0.000000e+00 -2.202753e-02 -4.208745e-02 -5.859375e-02 -7.063514e-02 -7.811185e-02 -8.168485e-02 -8.255073e-02 -8.209739e-02 -8.152493e-02 
1.573574e+01 0.000000e+00 -2.191004e-02 -4.187523e-02 -5.832704e-02 -7.036235e-02 -7.787836e-02 -8.152261e-02 -8.247116e-02 -8.208932e-02 -8.155807e-02 
1.579580e+01 0.000000e+00 -2.179391e-02 -4.166541e-02 -5.806322e-02 -7.009227e-02 -7.764677e-02 -8.136104e-02 -8.239092e-02 -8.207945e-02 -8.158876e-02 
1.585586e+01 0.000000e+00 -2.167911e-02 -4.145796e-02 -5.780225e-02 -6.982486e-02 -7.741706e-02 -8.120015e-02 -8.231004e-02 -8.206780e-02 -8.161703e-02 
1.591592e+01 0.000000e+00 -2.156564e-02 -4.125284e-02 -5.754409e-02 -6.956008e-02 -7.718921e-02 -8.103993e-02 -8.222851e-02 -8.205441e-02 -8.164292e-02 
1.597598e+01 0.000000e+00 -2.145347e-02 -4.105002e-02 -5.728870e-02 -6.929790e-02 -7.696319e-02 -8.088038e-02 -8.214636e-02 -8.203930e-02 -8.166647e-02 
1.603604e+01 0.000000e+00 -2.134258e-02 -4.084948e-02 -5.703603e-02 -6.903828e-02 -7.673898e-02 -8.072147e-02 -8.206359e-02 -8.202249e-02 -8.168772e-02 
1.609610e+01 0.000000e+00 -2.123296e-02 -4.065117e-02 -5.678606e-02 -6.878118e-02 -7.651655e-02 -8.056321e-02 -8.198021e-02 -8.200403e-02 -8.170670e-02 
1.615616e+01 0.000000e+00 -2.112459e-02 -4.045508e-02 -5.653875e-02 -6.852658e-02 -7.629588e-02 -8.040559e-02 -8.189624e-02 -8.198393e-02 -8.172344e-02 
1.621622e+01 0.000000e+00 -2.101745e-02 -4.026116e-02 -5.629406e-02 -6.827444e-02 -7.607695e-02 -8.024861e-02 -8.181169e-02 -8.196222e-02 -8.173800e-02 
1.627628e+01 0.000000e+00 -2.091152e-02 -4.006938e-02 -5.605195e-02 -6.802473e-02 -7.585974e-02 -8.009225e-02 -8.172657e-02 -8.193892e-02 -8.175039e-02 
1.633634e+01 0.000000e+00 -2.080679e-02 -3.987973e-02 -5.581239e-02 -6.777740e-02 -7.564421e-02 -7.993651e-02 -8.164089e-02 -8.191407e-02 -8.176065e-02 
1.639640e+01 0.000000e+00 -2.070324e-02 -3.969216e-02 -5.557534e-02 -6.753244e-02 -7.543036e-02 -7.978138e-02 -8.155466e-02 -8.188769e-02 -8.176883e-02 
1.645646e+01 0.000000e+00 -2.060086e-02 -3.950666e-02 -5.534078e-02 -6.728980e-02 -7.521815e-02 -7.962687e-02 -8.146789e-02 -8.185980e-02 -8.177494e-02 
1.651652e+01 0.000000e+00 -2.049963e-02 -3.932318e-02 -5.510865e-02 -6.704946e-02 -7.500757e-02 -7.947295e-02 -8.138059e-02 -8.183043e-02 -8.177903e-02 
1.657658e+01 0.000000e+00 -2.039953e-02 -3.914171e-02 -5.487894e-02 -6.681139e-02 -7.479860e-02 -7.931963e-02 -8.129278e-02 -8.179960e-02 -8.178113e-02 
1.663664e+01 0.000000e+00 -2.030054e-02 -3.896222e-02 -5.465161e-02 -6.657555e-02 -7.459121e-02 -7.916690e-02 -8.120446e-02 -8.176734e-02 -8.178126e-02 
1.669670e+01 0.000000e+00 -2.020266e-02 -3.878467e-02 -5.442663e-02 -6.634192e-02 -7.438538e-02 -7.901475e-02 -8.111564e-02 -8.173366e-02 -8.177946e-02 
1.675676e+01 0.000000e+00 -2.010587e-02 -3.860905e-02 -5.420395e-02 -6.611046e-02 -7.418110e-02 -7.886317e-02 -8.102634e-02 -8.169861e-02 -8.177577e-02 
1.681682e+01 0.000000e+00 -2.001014e-02 -3.843532e-02 -5.398356e-02 -6.588114e-02 -7.397834e-02 -7.871217e-02 -8.093656e-02 -8.166219e-02 -8.177021e-02 
1.687688e+01 0.000000e+00 -1.991547e-02 -3.826346e-02 -5.376543e-02 -6.565395e-02 -7.377708e-02 -7.856174e-02 -8.084631e-02 -8.162443e-02 -8.176280e-02 
1.693694e+01 0.000000e+00 -1.982185e-02 -3.809345e-02 -5.354951e-02 -6.542884e-02 -7.357731e-02 -7.841186e-02 -8.075561e-02 -8.158535e-02 -8.175359e-02 
1.699700e+01 0.000000e+00 -1.972925e-02 -3.792525e-02 -5.333578e-02 -6.520579e-02 -7.337901e-02 -7.826254e-02 -8.066445e-02 -8.154498e-02 -8.174260e-02 
1.705706e+01 0.000000e+00 -1.963767e-02 -3.775885e-02 -5.312421e-02 -6.498477e-02 -7.318215e-02 -7.811377e-02 -8.057286e-02 -8.150333e-02 -8.172986e-02 
1.711712e+01 0.000000e+00 -1.954709e-02 -3.759421e-02 -5.291477e-02 -6.476576e-02 -7.298672e-02 -7.796554e-02 -8.048084e-02 -8.146043e-02 -8.171540e-02 
1.717718e+01 0.000000e+00 -1.945749e-02 -3.743132e-02 -5.270743e-02 -6.454872e-02 -7.279270e-02 -7.781785e-02 -8.038839e-02 -8.141629e-02 -8.169925e-02 
1.723724e+01 0.000000e+00 -1.936887e-02 -3.727016e-02 -5.250217e-02 -6.433364e-02 -7.260007e-02 -7.767069e-02 -8.029554e-02 -8.137095e-02 -8.168142e-02 
1.729730e+01 0.000000e+00 -1.928120e-02 -3.711068e-02 -5.229895e-02 -6.412048e-02 -7.240881e-02 -7.752406e-02 -8.020228e-02 -8.132442e-02 -8.166196e-02 
1.735736e+01 0.000000e+00 -1.919448e-02 -3.695288e-02 -5.209775e-02 -6.390922e-02 -7.221891e-02 -7.737795e-02 -8.010862e-02 -8.127671e-02 -8.164089e-02 
1.741742e+01 0.000000e+00 -1.910869e-02 -3.679674e-02 -5.189853e-02 -6.369984e-02 -7.203035e-02 -7.723236e-02 -8.001458e-02 -8.122786e-02 -8.161822e-02 
1.747748e+01 0.000000e+00 -1.902383e-02 -3.664222e-02 -5.170128e-02 -6.349230e-02 -7.184311e-02 -7.708728e-02 -7.992016e-02 -8.117787e-02 -8.159400e-02 
1.753754e+01 0.000000e+00 -1.893987e-02 -3.648930e-02 -5.150597e-02 -6.328659e-02 -7.165717e-02 -7.694271e-02 -7.982538e-02 -8.112677e-02 -8.156825e-02 
1.759760e+01 0.000000e+00 -1.885680e-02 -3.633797e-02 -5.131256e-02 -6.308268e-02 -7.147253e-02 -7.679865e-02 -7.973023e-02 -8.107458e-02 -8.154098e-02 
1.765766e+01 0.000000e+00 -1.877462e-02 -3.618821e-02 -5.112104e-02 -6.288054e-02 -7.128915e-02 -7.665508e-02 -7.963472e-02 -8.102132e-02 -8.151223e-02 
1.771772e+01 0.000000e+00 -1.869331e-02 -3.603998e-02 -5.093137e-02 -6.268016e-02 -7.110703e-02 -7.651201e-02 -7.953887e-02 -8.096700e-02 -8.148202e-02 
1.777778e+01 0.000000e+00 -1.861286e-02 -3.589327e-02 -5.074354e-02 -6.248151e-02 -7.092616e-02 -7.636942e-02 -7.944268e-02 -8.091164e-02 -8.145038e-02 
1.783784e+01 0.000000e+00 -1.853325e-02 -3.574806e-02 -5.055751e-02 -6.228456e-02 -7.074650e-02 -7.622732e-02 -7.934616e-02 -8.085527e-02 -8.141732e-02 
1.789790e+01 0.000000e+00 -1.845448e-02 -3.560433e-02 -5.037327e-02 -6.208930e-02 -7.056806e-02 -7.608570e-02 -7.924932e-02 -8.079789e-02 -8.138287e-02 
1.795796e+01 0.000000e+00 -1.837654e-02 -3.546206e-02 -5.019079e-02 -6.189569e-02 -7.039081e-02 -7.594455e-02 -7.915217e-02 -8.073953e-02 -8.134706e-02 
1.801802e+01 0.000000e+00 -1.829940e-02 -3.532123e-02 -5.001004e-02 -6.170373e-02 -7.021474e-02 -7.580388e-02 -7.905470e-02 -8.068020e-02 -8.130990e-02 
1.807808e+01 0.000000e+00 -1.822307e-02 -3.518181e-02 -4.983101e-02 -6.151338e-02 -7.003983e-02 -7.566367e-02 -7.895693e-02 -8.061992e-02 -8.127142e-02 
1.813814e+01 0.000000e+00 -1.814753e-02 -3.504380e-02 -4.965366e-02 -6.132463e-02 -6.986607e-02 -7.552393e-02 -7.885887e-02 -8.055870e-02 -8.123165e-02 
1.819820e+01 0.000000e+00 -1.807277e-02 -3.490716e-02 -4.947798e-02 -6.113745e-02 -6.969345e-02 -7.538464e-02 -7.876053e-02 -8.049657e-02 -8.119060e-02 
1.825826e+01 0.000000e+00 -1.799877e-02 -3.477189e-02 -4.930394e-02 -6.095183e-02 -6.952195e-02 -7.524581e-02 -7.866190e-02 -8.043354e-02 -8.114829e-02 
1.831832e+01 0.000000e+00 -1.792554e-02 -3.463796e-02 -4.913153e-02 -6.076774e-02 -6.935155e-02 -7.510743e-02 -7.856300e-02 -8.036962e-02 -8.110475e-02 
1.837838e+01 0.000000e+00 -1.785305e-02 -3.450535e-02 -4.896071e-02 -6.058517e-02 -6.918225e-02 -7.496950e-02 -7.846383e-02 -8.030484e-02 -8.105999e-02 
1.843844e+01 0.000000e+00 -1.778130e-02 -3.437406e-02 -4.879147e-02 -6.040409e-02 -6.901403e-02 -7.483200e-02 -7.836440e-02 -8.023920e-02 -8.101405e-02 
1.849850e+01 0.000000e+00 -1.771028e-02 -3.424405e-02 -4.862379e-02 -6.022448e-02 -6.884687e-02 -7.469495e-02 -7.826472e-02 -8.017272e-02 -8.096692e-02 
1.855856e+01 0.000000e+00 -1.763997e-02 -3.411531e-02 -4.845764e-02 -6.004633e-02 -6.868077e-02 -7.455833e-02 -7.816479e-02 -8.010541e-02 -8.091865e-02 
1.861862e+01 0.000000e+00 -1.757038e-02 -3.398782e-02 -4.829301e-02 -5.986961e-02 -6.851571e-02 -7.442214e-02 -7.806462e-02 -8.003730e-02 -8.086925e-02 
1.867868e+01 0.000000e+00 -1.750148e-02 -3.386158e-02 -4.812988e-02 -5.969431e-02 -6.835168e-02 -7.428638e-02 -7.796422e-02 -7.996839e-02 -8.081872e-02 
1.873874e+01 0.000000e+00 -1.743327e-02 -3.373655e-02 -4.796822e-02 -5.952041e-02 -6.818866e-02 -7.415105e-02 -7.786358e-02 -7.989871e-02 -8.076711e-02 
1.879880e+01 0.000000e+00 -1.736574e-02 -3.361273e-02 -4.780801e-02 -5.934789e-02 -6.802665e-02 -7.401613e-02 -7.776273e-02 -7.982825e-02 -8.071442e-02 
1.885886e+01 0.000000e+00 -1.729888e-02 -3.349010e-02 -4.764924e-02 -5.917673e-02 -6.786562e-02 -7.388163e-02 -7.766166e-02 -7.975705e-02 -8.066067e-02 
1.891892e+01 0.000000e+00 -1.723269e-02 -3.336863e-02 -4.749189e-02 -5.900691e-02 -6.770557e-02 -7.374754e-02 -7.756037e-02 -7.968510e-02 -8.060588e-02 
1.897898e+01 0.000000e+00 -1.716714e-02 -3.324833e-02 -4.733594e-02 -5.883842e-02 -6.754649e-02 -7.361387e-02 -7.745888e-02 -7.961243e-02 -8.055007e-02 
1.903904e+01 0.000000e+00 -1.710224e-02 -3.312916e-02 -4.718136e-02 -5.867124e-02 -6.738837e-02 -7.348059e-02 -7.735719e-02 -7.953905e-02 -8.049326e-02 
1.909910e+01 0.000000e+00 -1.703797e-02 -3.301112e-02 -4.702814e-02 -5.850535e-02 -6.723119e-02 -7.334772e-02 -7.725531e-02 -7.946497e-02 -8.043546e-02 
1.915916e+01 0.000000e+00 -1.697433e-02 -3.289418e-02 -4.687627e-02 -5.834074e-02 -6.707494e-02 -7.321525e-02 -7.715324e-02 -7.939020e-02 -8.037669e-02 
1.921922e+01 0.000000e+00 -1.691130e-02 -3.277835e-02 -4.672572e-02 -5.817738e-02 -6.691961e-02 -7.308318e-02 -7.705099e-02 -7.931477e-02 -8.031697e-02 
1.927928e+01 0.000000e+00 -1.684889e-02 -3.266359e-02 -4.657648e-02 -5.801527e-02 -6.676518e-02 -7.295150e-02 -7.694855e-02 -7.923867e-02 -8.025631e-02 
1.933934e+01 0.000000e+00 -1.678707e-02 -3.254990e-02 -4.642853e-02 -5.785439e-02 -6.661166e-02 -7.282020e-02 -7.684595e-02 -7.916192e-02 -8.019473e-02 
1.939940e+01 0.000000e+00 -1.672585e-02 -3.243725e-02 -4.628185e-02 -5.769472e-02 -6.645903e-02 -7.268930e-02 -7.674318e-02 -7.908454e-02 -8.013225e-02 
1.945946e+01 0.000000e+00 -1.666522e-02 -3.232565e-02 -4.613642e-02 -5.753624e-02 -6.630727e-02 -7.255877e-02 -7.664024e-02 -7.900653e-02 -8.006889e-02 
1.951952e+01 0.000000e+00 -1.660516e-02 -3.221507e-02 -4.599224e-02 -5.737894e-02 -6.615638e-02 -7.242863e-02 -7.653715e-02 -7.892791e-02 -8.000465e-02 
1.957958e+01 0.000000e+00 -1.654566e-02 -3.210550e-02 -4.584927e-02 -5.722281e-02 -6.600634e-02 -7.229887e-02 -7.643391e-02 -7.884869e-02 -7.993955e-02 
1.963964e+01 0.000000e+00 -1.648673e-02 -3.199692e-02 -4.570752e-02 -5.706783e-02 -6.585715e-02 -7.216947e-02 -7.633052e-02 -7.876889e-02 -7.987362e-02 
1.969970e+01 0.000000e+00 -1.642836e-02 -3.188933e-02 -4.556695e-02 -5.691398e-02 -6.570880e-02 -7.204045e-02 -7.622698e-02 -7.868850e-02 -7.980686e-02 
1.975976e+01 0.000000e+00 -1.637053e-02 -3.178270e-02 -4.542756e-02 -5.676125e-02 -6.556127e-02 -7.191180e-02 -7.612331e-02 -7.860755e-02 -7.973929e-02 
1.981982e+01 0.000000e+00 -1.631324e-02 -3.167703e-02 -4.528933e-02 -5.660963e-02 -6.541456e-02 -7.178351e-02 -7.601950e-02 -7.852604e-02 -7.967092e-02 
1.987988e+01 0.000000e+00 -1.625648e-02 -3.157231e-02 -4.515224e-02 -5.645910e-02 -6.526866e-02 -7.165559e-02 -7.591557e-02 -7.844399e-02 -7.960177e-02 
1.993994e+01 0.000000e+00 -1.620024e-02 -3.146851e-02 -4.501628e-02 -5.630965e-02 -6.512355e-02 -7.152802e-02 -7.581151e-02 -7.836140e-02 -7.953185e-02 
2.000000e+01 0.000000e+00 -1.614453e-02 -3.136564e-02 -4.488144e-02 -5.616126e-02 -6.497924e-02 -7.140081e-02 -7.570733e-02 -7.827829e-02 -7.946118e-02 
2.006006e+01 0.000000e+00 -1.608932e-02 -3.126367e-02 -4.474769e-02 -5.601393e-02 -6.483570e-02 -7.127396e-02 -7.560304e-02 -7.819467e-02 -7.938977e-02 
2.012012e+01 0.000000e+00 -1.603462e-02 -3.116259e-02 -4.461503e-02 -5.586763e-02 -6.469293e-02 -7.114746e-02 -7.549863e-02 -7.811055e-02 -7.931763e-02 
2.018018e+01 0.000000e+00 -1.598041e-02 -3.106240e-02 -4.448344e-02 -5.572235e-02 -6.455092e-02 -7.102130e-02 -7.539412e-02 -7.802593e-02 -7.924478e-02 
2.024024e+01 0.000000e+00 -1.592670e-02 -3.096307e-02 -4.435291e-02 -5.557809e-02 -6.440966e-02 -7.089550e-02 -7.528950e-02 -7.794082e-02 -7.917122e-02 
2.030030e+01 0.000000e+00 -1.587346e-02 -3.086461e-02 -4.422342e-02 -5.543483e-02 -6.426914e-02 -7.077003e-02 -7.518479e-02 -7.785525e-02 -7.909698e-02 
2.036036e+01 0.000000e+00 -1.582071e-02 -3.076699e-02 -4.409496e-02 -5.529255e-02 -6.412936e-02 -7.064491e-02 -7.507998e-02 -7.776921e-02 -7.902207e-02 
2.042042e+01 0.000000e+00 -1.576843e-02 -3.067021e-02 -4.396751e-02 -5.515125e-02 -6.399031e-02 -7.052012e-02 -7.497508e-02 -7.768271e-02 -7.894650e-02 
2.048048e+01 0.000000e+00 -1.571661e-02 -3.057426e-02 -4.384107e-02 -5.501090e-02 -6.385197e-02 -7.039568e-02 -7.487009e-02 -7.759578e-02 -7.887027e-02 
2.054054e+01 0.000000e+00 -1.566525e-02 -3.047912e-02 -4.371562e-02 -5.487151e-02 -6.371435e-02 -7.027156e-02 -7.476502e-02 -7.750840e-02 -7.879341e-02 
2.060060e+01 0.000000e+00 -1.561434e-02 -3.038478e-02 -4.359114e-02 -5.473306e-02 -6.357742e-02 -7.014778e-02 -7.465987e-02 -7.742060e-02 -7.871592e-02 
2.066066e+01 0.000000e+00 -1.556388e-02 -3.029124e-02 -4.346763e-02 -5.459553e-02 -6.344119e-02 -7.002432e-02 -7.455465e-02 -7.733238e-02 -7.863782e-02 
2.072072e+01 0.000000e+00 -1.551385e-02 -3.019848e-02 -4.334507e-02 -5.445891e-02 -6.330564e-02 -6.990119e-02 -7.444935e-02 -7.724375e-02 -7.855911e-02 
2.078078e+01 0.000000e+00 -1.546427e-02 -3.010649e-02 -4.322345e-02 -5.432320e-02 -6.317077e-02 -6.977839e-02 -7.434399e-02 -7.715472e-02 -7.847982e-02 
2.084084e+01 0.000000e+00 -1.541511e-02 -3.001526e-02 -4.310276e-02 -5.418838e-02 -6.303658e-02 -6.965590e-02 -7.423856e-02 -7.706530e-02 -7.839995e-02 
2.090090e+01 0.000000e+00 -1.536637e-02 -2.992478e-02 -4.298298e-02 -5.405444e-02 -6.290304e-02 -6.953374e-02 -7.413307e-02 -7.697549e-02 -7.831950e-02 
2.096096e+01 0.000000e+00 -1.531805e-02 -2.983505e-02 -4.286411e-02 -5.392136e-02 -6.277016e-02 -6.941190e-02 -7.402752e-02 -7.688531e-02 -7.823851e-02 
2.102102e+01 0.000000e+00 -1.527015e-02 -2.974605e-02 -4.274613e-02 -5.378915e-02 -6.263793e-02 -6.929036e-02 -7.392192e-02 -7.679476e-02 -7.815696e-02 
2.108108e+01 0.000000e+00 -1.522265e-02 -2.965777e-02 -4.262902e-02 -5.365779e-02 -6.250633e-02 -6.916915e-02 -7.381626e-02 -7.670385e-02 -7.807488e-02 
2.114114e+01 0.000000e+00 -1.517555e-02 -2.957021e-02 -4.251279e-02 -5.352726e-02 -6.237537e-02 -6.904824e-02 -7.371056e-02 -7.661260e-02 -7.799228e-02 
2.120120e+01 0.000000e+00 -1.512884e-02 -2.948334e-02 -4.239741e-02 -5.339756e-02 -6.224504e-02 -6.892764e-02 -7.360482e-02 -7.652099e-02 -7.790916e-02 
2.126126e+01 0.000000e+00 -1.508253e-02 -2.939718e-02 -4.228289e-02 -5.326868e-02 -6.211532e-02 -6.880735e-02 -7.349903e-02 -7.642905e-02 -7.782553e-02 
2.132132e+01 0.000000e+00 -1.503660e-02 -2.931170e-02 -4.216919e-02 -5.314060e-02 -6.198622e-02 -6.868736e-02 -7.339321e-02 -7.633679e-02 -7.774142e-02 
2.138138e+01 0.000000e+00 -1.499106e-02 -2.922689e-02 -4.205633e-02 -5.301332e-02 -6.185773e-02 -6.856767e-02 -7.328735e-02 -7.624420e-02 -7.765681e-02 
2.144144e+01 0.000000e+00 -1.494589e-02 -2.914276e-02 -4.194427e-02 -5.288683e-02 -6.172983e-02 -6.844829e-02 -7.318146e-02 -7.615130e-02 -7.757174e-02 
2.150150e+01 0.000000e+00 -1.490108e-02 -2.905928e-02 -4.183302e-02 -5.276112e-02 -6.160252e-02 -6.832920e-02 -7.307554e-02 -7.605809e-02 -7.748619e-02 
2.156156e+01 0.000000e+00 -1.485665e-02 -2.897645e-02 -4.172257e-02 -5.263618e-02 -6.147581e-02 -6.821041e-02 -7.296959e-02 -7.596458e-02 -7.740019e-02 
2.162162e+01 0.000000e+00 -1.481257e-02 -2.889427e-02 -4.161290e-02 -5.251199e-02 -6.134967e-02 -6.809191e-02 -7.286362e-02 -7.587078e-02 -7.731375e-02 
2.168168e+01 0.000000e+00 -1.476885e-02 -2.881272e-02 -4.150400e-02 -5.238856e-02 -6.122410e-02 -6.797371e-02 -7.275763e-02 -7.577669e-02 -7.722687e-02 
2.174174e+01 0.000000e+00 -1.472549e-02 -2.873179e-02 -4.139587e-02 -5.226586e-02 -6.109910e-02 -6.785579e-02 -7.265163e-02 -7.568233e-02 -7.713956e-02 
2.180180e+01 0.000000e+00 -1.468246e-02 -2.865149e-02 -4.128849e-02 -5.214390e-02 -6.097466e-02 -6.773817e-02 -7.254561e-02 -7.558769e-02 -7.705183e-02 
2.186186e+01 0.000000e+00 -1.463979e-02 -2.857179e-02 -4.118186e-02 -5.202266e-02 -6.085078e-02 -6.762083e-02 -7.243957e-02 -7.549278e-02 -7.696369e-02 
2.192192e+01 0.000000e+00 -1.459744e-02 -2.849269e-02 -4.107597e-02 -5.190213e-02 -6.072745e-02 -6.750378e-02 -7.233353e-02 -7.539762e-02 -7.687515e-02 
2.198198e+01 0.000000e+00 -1.455544e-02 -2.841419e-02 -4.097080e-02 -5.178231e-02 -6.060465e-02 -6.738701e-02 -7.222748e-02 -7.530221e-02 -7.678621e-02 
2.204204e+01 0.000000e+00 -1.451376e-02 -2.833628e-02 -4.086634e-02 -5.166319e-02 -6.048240e-02 -6.727052e-02 -7.212143e-02 -7.520655e-02 -7.669689e-02 
2.210210e+01 0.000000e+00 -1.447240e-02 -2.825894e-02 -4.076260e-02 -5.154476e-02 -6.036068e-02 -6.715431e-02 -7.201538e-02 -7.511065e-02 -7.660719e-02 
2.216216e+01 0.000000e+00 -1.443137e-02 -2.818217e-02 -4.065955e-02 -5.142700e-02 -6.023948e-02 -6.703838e-02 -7.190932e-02 -7.501451e-02 -7.651713e-02 
2.222222e+01 0.000000e+00 -1.439065e-02 -2.810597e-02 -4.055720e-02 -5.130992e-02 -6.011880e-02 -6.692272e-02 -7.180327e-02 -7.491815e-02 -7.642670e-02 
2.228228e+01 0.000000e+00 -1.435025e-02 -2.803033e-02 -4.045553e-02 -5.119351e-02 -5.999864e-02 -6.680734e-02 -7.169723e-02 -7.482156e-02 -7.633592e-02 
2.234234e+01 0.000000e+00 -1.431015e-02 -2.795523e-02 -4.035453e-02 -5.107775e-02 -5.987899e-02 -6.669223e-02 -7.159120e-02 -7.472476e-02 -7.624480e-02 
2.240240e+01 0.000000e+00 -1.427036e-02 -2.788068e-02 -4.025419e-02 -5.096263e-02 -5.975984e-02 -6.657740e-02 -7.148517e-02 -7.462775e-02 -7.615334e-02 
2.246246e+01 0.000000e+00 -1.423087e-02 -2.780667e-02 -4.015452e-02 -5.084817e-02 -5.964119e-02 -6.646283e-02 -7.137916e-02 -7.453053e-02 -7.606155e-02 
2.252252e+01 0.000000e+00 -1.419167e-02 -2.773318e-02 -4.005549e-02 -5.073433e-02 -5.952304e-02 -6.634853e-02 -7.127316e-02 -7.443311e-02 -7.596943e-02 
2.258258e+01 0.000000e+00 -1.415277e-02 -2.766021e-02 -3.995710e-02 -5.062112e-02 -5.940537e-02 -6.623450e-02 -7.116719e-02 -7.433550e-02 -7.587701e-02 
2.264264e+01 0.000000e+00 -1.411415e-02 -2.758776e-02 -3.985934e-02 -5.050853e-02 -5.928819e-02 -6.612073e-02 -7.106123e-02 -7.423770e-02 -7.578427e-02 
2.270270e+01 0.000000e+00 -1.407582e-02 -2.751582e-02 -3.976221e-02 -5.039655e-02 -5.917148e-02 -6.600722e-02 -7.095529e-02 -7.413972e-02 -7.569123e-02 
2.276276e+01 0.000000e+00 -1.403778e-02 -2.744439e-02 -3.966570e-02 -5.028517e-02 -5.905525e-02 -6.589398e-02 -7.084938e-02 -7.404156e-02 -7.559790e-02 
2.282282e+01 0.000000e+00 -1.400001e-02 -2.737344e-02 -3.956980e-02 -5.017440e-02 -5.893949e-02 -6.578100e-02 -7.074349e-02 -7.394322e-02 -7.550429e-02 
2.288288e+01 0.000000e+00 -1.396251e-02 -2.730299e-02 -3.947450e-02 -5.006421e-02 -5.882419e-02 -6.566827e-02 -7.063764e-02 -7.384472e-02 -7.541039e-02 
2.294294e+01 0.000000e+00 -1.392529e-02 -2.723302e-02 -3.937979e-02 -4.995461e-02 -5.870935e-02 -6.555581e-02 -7.053181e-02 -7.374606e-02 -7.531622e-02 
2.300300e+01 0.000000e+00 -1.388833e-02 -2.716353e-02 -3.928567e-02 -4.984558e-02 -5.859496e-02 -6.544359e-02 -7.042602e-02 -7.364724e-02 -7.522179e-02 
2.306306e+01 0.000000e+00 -1.385164e-02 -2.709452e-02 -3.919213e-02 -4.973712e-02 -5.848103e-02 -6.533164e-02 -7.032025e-02 -7.354826e-02 -7.512709e-02 
2.312312e+01 0.000000e+00 -1.381520e-02 -2.702596e-02 -3.909917e-02 -4.962923e-02 -5.836754e-02 -6.521993e-02 -7.021453e-02 -7.344914e-02 -7.503214e-02 
2.318318e+01 0.000000e+00 -1.377903e-02 -2.695787e-02 -3.900677e-02 -4.952190e-02 -5.825449e-02 -6.510848e-02 -7.010884e-02 -7.334987e-02 -7.493694e-02 
2.324324e+01 0.000000e+00 -1.374311e-02 -2.689023e-02 -3.891493e-02 -4.941511e-02 -5.814188e-02 -6.499727e-02 -7.000320e-02 -7.325047e-02 -7.484150e-02 
2.330330e+01 0.000000e+00 -1.370744e-02 -2.682304e-02 -3.882364e-02 -4.930887e-02 -5.802970e-02 -6.488632e-02 -6.989760e-02 -7.315093e-02 -7.474583e-02 
2.336336e+01 0.000000e+00 -1.367202e-02 -2.675630e-02 -3.873290e-02 -4.920317e-02 -5.791795e-02 -6.477561e-02 -6.979203e-02 -7.305126e-02 -7.464992e-02 
2.342342e+01 0.000000e+00 -1.363684e-02 -2.668999e-02 -3.864270e-02 -4.909800e-02 -5.780662e-02 -6.466515e-02 -6.968652e-02 -7.295146e-02 -7.455380e-02 
2.348348e+01 0.000000e+00 -1.360190e-02 -2.662411e-02 -3.855303e-02 -4.899336e-02 -5.769571e-02 -6.455493e-02 -6.958105e-02 -7.285155e-02 -7.445745e-02 
2.354354e+01 0.000000e+00 -1.356720e-02 -2.655866e-02 -3.846389e-02 -4.888923e-02 -5.758522e-02 -6.444496e-02 -6.947563e-02 -7.275151e-02 -7.436090e-02 
2.360360e+01 0.000000e+00 -1.353274e-02 -2.649363e-02 -3.837526e-02 -4.878562e-02 -5.747514e-02 -6.433522e-02 -6.937027e-02 -7.265137e-02 -7.426414e-02 
2.366366e+01 0.000000e+00 -1.349851e-02 -2.642902e-02 -3.828715e-02 -4.868252e-02 -5.736547e-02 -6.422573e-02 -6.926495e-02 -7.255111e-02 -7.416717e-02 
2.372372e+01 0.000000e+00 -1.346451e-02 -2.636482e-02 -3.819955e-02 -4.857992e-02 -5.725620e-02 -6.411648e-02 -6.915969e-02 -7.245076e-02 -7.407002e-02 
2.378378e+01 0.000000e+00 -1.343074e-02 -2.630102e-02 -3.811245e-02 -4.847782e-02 -5.714733e-02 -6.400746e-02 -6.905448e-02 -7.235030e-02 -7.397267e-02 
2.384384e+01 0.000000e+00 -1.339719e-02 -2.623762e-02 -3.802585e-02 -4.837622e-02 -5.703886e-02 -6.389869e-02 -6.894934e-02 -7.224974e-02 -7.387514e-02 
2.390390e+01 0.000000e+00 -1.336386e-02 -2.617463e-02 -3.793974e-02 -4.827509e-02 -5.693077e-02 -6.379014e-02 -6.884425e-02 -7.214910e-02 -7.377743e-02 
2.396396e+01 0.000000e+00 -1.333075e-02 -2.611202e-02 -3.785411e-02 -4.817445e-02 -5.682308e-02 -6.368184e-02 -6.873922e-02 -7.204836e-02 -7.367954e-02 
2.402402e+01 0.000000e+00 -1.329786e-02 -2.604980e-02 -3.776895e-02 -4.807428e-02 -5.671577e-02 -6.357376e-02 -6.863425e-02 -7.194754e-02 -7.358149e-02 
2.408408e+01 0.000000e+00 -1.326517e-02 -2.598796e-02 -3.768427e-02 -4.797459e-02 -5.660885e-02 -6.346592e-02 -6.852934e-02 -7.184664e-02 -7.348328e-02 
2.414414e+01 0.000000e+00 -1.323270e-02 -2.592650e-02 -3.760006e-02 -4.787536e-02 -5.650230e-02 -6.335831e-02 -6.842450e-02 -7.174566e-02 -7.338490e-02 
2.420420e+01 0.000000e+00 -1.320044e-02 -2.586541e-02 -3.751631e-02 -4.777659e-02 -5.639612e-02 -6.325093e-02 -6.831973e-02 -7.164461e-02 -7.328637e-02 
2.426426e+01 0.000000e+00 -1.316838e-02 -2.580469e-02 -3.743302e-02 -4.767827e-02 -5.629032e-02 -6.314377e-02 -6.821502e-02 -7.154349e-02 -7.318769e-02 
2.432432e+01 0.000000e+00 -1.313653e-02 -2.574433e-02 -3.735017e-02 -4.758040e-02 -5.618488e-02 -6.303685e-02 -6.811039e-02 -7.144230e-02 -7.308887e-02 
2.438438e+01 0.000000e+00 -1.310487e-02 -2.568433e-02 -3.726778e-02 -4.748298e-02 -5.607980e-02 -6.293015e-02 -6.800582e-02 -7.134104e-02 -7.298991e-02 
2.444444e+01 0.000000e+00 -1.307341e-02 -2.562469e-02 -3.718582e-02 -4.738600e-02 -5.597509e-02 -6.282367e-02 -6.790132e-02 -7.123973e-02 -7.289081e-02 
2.450450e+01 0.000000e+00 -1.304215e-02 -2.556539e-02 -3.710430e-02 -4.728946e-02 -5.587073e-02 -6.271742e-02 -6.779690e-02 -7.113836e-02 -7.279158e-02 
2.456456e+01 0.000000e+00 -1.301108e-02 -2.550645e-02 -3.702321e-02 -4.719334e-02 -5.576673e-02 -6.261140e-02 -6.769255e-02 -7.103694e-02 -7.269223e-02 
2.462462e+01 0.000000e+00 -1.298020e-02 -2.544784e-02 -3.694254e-02 -4.709765e-02 -5.566308e-02 -6.250559e-02 -6.758828e-02 -7.093547e-02 -7.259275e-02 
2.468468e+01 0.000000e+00 -1.294951e-02 -2.538957e-02 -3.686229e-02 -4.700239e-02 -5.555977e-02 -6.240000e-02 -6.748409e-02 -7.083395e-02 -7.249316e-02 
2.474474e+01 0.000000e+00 -1.291901e-02 -2.533164e-02 -3.678246e-02 -4.690754e-02 -5.545681e-02 -6.229464e-02 -6.737997e-02 -7.073239e-02 -7.239345e-02 
2.480480e+01 0.000000e+00 -1.288868e-02 -2.527404e-02 -3.670304e-02 -4.681310e-02 -5.535419e-02 -6.218949e-02 -6.727593e-02 -7.063078e-02 -7.229363e-02 
2.486486e+01 0.000000e+00 -1.285855e-02 -2.521676e-02 -3.662403e-02 -4.671907e-02 -5.525191e-02 -6.208457e-02 -6.717197e-02 -7.052914e-02 -7.219371e-02 
2.492492e+01 0.000000e+00 -1.282858e-02 -2.515981e-02 -3.654542e-02 -4.662545e-02 -5.514996e-02 -6.197985e-02 -6.706809e-02 -7.042747e-02 -7.209368e-02 
2.498498e+01 0.000000e+00 -1.279880e-02 -2.510317e-02 -3.646720e-02 -4.653222e-02 -5.504835e-02 -6.187536e-02 -6.696430e-02 -7.032576e-02 -7.199356e-02 
2.504505e+01 0.000000e+00 -1.276919e-02 -2.504685e-02 -3.638938e-02 -4.643939e-02 -5.494707e-02 -6.177108e-02 -6.686059e-02 -7.022403e-02 -7.189335e-02 
2.510511e+01 0.000000e+00 -1.273976e-02 -2.499084e-02 -3.631194e-02 -4.634695e-02 -5.484611e-02 -6.166701e-02 -6.675696e-02 -7.012227e-02 -7.179305e-02 
2.516517e+01 0.000000e+00 -1.271049e-02 -2.493514e-02 -3.623489e-02 -4.625490e-02 -5.474547e-02 -6.156315e-02 -6.665342e-02 -7.002048e-02 -7.169266e-02 
2.522523e+01 0.000000e+00 -1.268140e-02 -2.487974e-02 -3.615822e-02 -4.616324e-02 -5.464516e-02 -6.145951e-02 -6.654997e-02 -6.991868e-02 -7.159218e-02 
2.528529e+01 0.000000e+00 -1.265247e-02 -2.482465e-02 -3.608192e-02 -4.607195e-02 -5.454516e-02 -6.135608e-02 -6.644661e-02 -6.981686e-02 -7.149164e-02 
2.534535e+01 0.000000e+00 -1.262370e-02 -2.476985e-02 -3.600600e-02 -4.598104e-02 -5.444548e-02 -6.125286e-02 -6.634333e-02 -6.971502e-02 -7.139101e-02 
2.540541e+01 0.000000e+00 -1.259510e-02 -2.471534e-02 -3.593044e-02 -4.589049e-02 -5.434611e-02 -6.114985e-02 -6.624015e-02 -6.961317e-02 -7.129032e-02 
2.546547e+01 0.000000e+00 -1.256666e-02 -2.466112e-02 -3.585524e-02 -4.580032e-02 -5.424706e-02 -6.104704e-02 -6.613705e-02 -6.951131e-02 -7.118955e-02 
2.552553e+01 0.000000e+00 -1.253838e-02 -2.460719e-02 -3.578040e-02 -4.571051e-02 -5.414831e-02 -6.094444e-02 -6.603405e-02 -6.940944e-02 -7.108873e-02 
2.558559e+01 0.000000e+00 -1.251026e-02 -2.455354e-02 -3.570592e-02 -4.562106e-02 -5.404986e-02 -6.084205e-02 -6.593114e-02 -6.930757e-02 -7.098784e-02 
2.564565e+01 0.000000e+00 -1.248229e-02 -2.450017e-02 -3.563178e-02 -4.553197e-02 -5.395172e-02 -6.073987e-02 -6.582833e-02 -6.920570e-02 -7.088689e-02 
2.570571e+01 0.000000e+00 -1.245447e-02 -2.444708e-02 -3.555800e-02 -4.544323e-02 -5.385387e-02 -6.063788e-02 -6.572561e-02 -6.910383e-02 -7.078589e-02 
2.576577e+01 0.000000e+00 -1.242681e-02 -2.439426e-02 -3.548455e-02 -4.535484e-02 -5.375632e-02 -6.053611e-02 -6.562298e-02 -6.900196e-02 -7.068485e-02 
2.582583e+01 0.000000e+00 -1.239929e-02 -2.434171e-02 -3.541145e-02 -4.526680e-02 -5.365907e-02 -6.043453e-02 -6.552045e-02 -6.890010e-02 -7.058375e-02 
2.588589e+01 0.000000e+00 -1.237193e-02 -2.428943e-02 -3.533868e-02 -4.517909e-02 -5.356211e-02 -6.033316e-02 -6.541802e-02 -6.879824e-02 -7.048261e-02 
2.594595e+01 0.000000e+00 -1.234471e-02 -2.423742e-02 -3.526624e-02 -4.509173e-02 -5.346544e-02 -6.023199e-02 -6.531569e-02 -6.869639e-02 -7.038142e-02 
2.600601e+01 0.000000e+00 -1.231763e-02 -2.418566e-02 -3.519413e-02 -4.500471e-02 -5.336906e-02 -6.013102e-02 -6.521346e-02 -6.859455e-02 -7.028020e-02 
2.606607e+01 0.000000e+00 -1.229070e-02 -2.413417e-02 -3.512235e-02 -4.491801e-02 -5.327296e-02 -6.003024e-02 -6.511133e-02 -6.849273e-02 -7.017894e-02 
2.612613e+01 0.000000e+00 -1.226391e-02 -2.408292e-02 -3.505089e-02 -4.483165e-02 -5.317715e-02 -5.992967e-02 -6.500929e-02 -6.839093e-02 -7.007765e-02 
2.618619e+01 0.000000e+00 -1.223726e-02 -2.403194e-02 -3.497974e-02 -4.474561e-02 -5.308161e-02 -5.982929e-02 -6.490736e-02 -6.828914e-02 -6.997633e-02 
2.624625e+01 0.000000e+00 -1.221075e-02 -2.398120e-02 -3.490891e-02 -4.465989e-02 -5.298636e-02 -5.972912e-02 -6.480554e-02 -6.818738e-02 -6.987499e-02 
2.630631e+01 0.000000e+00 -1.218437e-02 -2.393071e-02 -3.483839e-02 -4.457449e-02 -5.289138e-02 -5.962913e-02 -6.470381e-02 -6.808563e-02 -6.977362e-02 
2.636637e+01 0.000000e+00 -1.215813e-02 -2.388046e-02 -3.476818e-02 -4.448941e-02 -5.279667e-02 -5.952935e-02 -6.460219e-02 -6.798391e-02 -6.967223e-02 
2.642643e+01 0.000000e+00 -1.213202e-02 -2.383045e-02 -3.469827e-02 -4.440464e-02 -5.270224e-02 -5.942975e-02 -6.450067e-02 -6.788222e-02 -6.957082e-02 
2.648649e+01 0.000000e+00 -1.210605e-02 -2.378068e-02 -3.462866e-02 -4.432019e-02 -5.260807e-02 -5.933035e-02 -6.439926e-02 -6.778056e-02 -6.946939e-02 
2.654655e+01 0.000000e+00 -1.208020e-02 -2.373115e-02 -3.455936e-02 -4.423604e-02 -5.251417e-02 -5.923115e-02 -6.429796e-02 -6.767892e-02 -6.936796e-02 
2.660661e+01 0.000000e+00 -1.205448e-02 -2.368185e-02 -3.449034e-02 -4.415219e-02 -5.242054e-02 -5.913214e-02 -6.419676e-02 -6.757732e-02 -6.926651e-02 
2.666667e+01 0.000000e+00 -1.202889e-02 -2.363279e-02 -3.442162e-02 -4.406865e-02 -5.232718e-02 -5.903331e-02 -6.409567e-02 -6.747575e-02 -6.916505e-02 
2.672673e+01 0.000000e+00 -1.200343e-02 -2.358395e-02 -3.435319e-02 -4.398541e-02 -5.223407e-02 -5.893468e-02 -6.399468e-02 -6.737422e-02 -6.906359e-02 
2.678679e+01 0.000000e+00 -1.197809e-02 -2.353534e-02 -3.428504e-02 -4.390246e-02 -5.214122e-02 -5.883624e-02 -6.389381e-02 -6.727273e-02 -6.896213e-02 
2.684685e+01 0.000000e+00 -1.195288e-02 -2.348695e-02 -3.421718e-02 -4.381980e-02 -5.204863e-02 -5.873799e-02 -6.379305e-02 -6.717128e-02 -6.886066e-02 
2.690691e+01 0.000000e+00 -1.192779e-02 -2.343878e-02 -3.414959e-02 -4.373744e-02 -5.195630e-02 -5.863993e-02 -6.369239e-02 -6.706987e-02 -6.875920e-02 
2.696697e+01 0.000000e+00 -1.190281e-02 -2.339083e-02 -3.408228e-02 -4.365536e-02 -5.186422e-02 -5.854206e-02 -6.359185e-02 -6.696850e-02 -6.865774e-02 
2.702703e+01 0.000000e+00 -1.187796e-02 -2.334309e-02 -3.401525e-02 -4.357357e-02 -5.177239e-02 -5.844437e-02 -6.349141e-02 -6.686718e-02 -6.855629e-02 
2.708709e+01 0.000000e+00 -1.185322e-02 -2.329557e-02 -3.394849e-02 -4.349206e-02 -5.168081e-02 -5.834687e-02 -6.339109e-02 -6.676590e-02 -6.845484e-02 
2.714715e+01 0.000000e+00 -1.182860e-02 -2.324827e-02 -3.388199e-02 -4.341082e-02 -5.158948e-02 -5.824955e-02 -6.329088e-02 -6.666467e-02 -6.835341e-02 
2.720721e+01 0.000000e+00 -1.180410e-02 -2.320117e-02 -3.381577e-02 -4.332987e-02 -5.149840e-02 -5.815243e-02 -6.319079e-02 -6.656349e-02 -6.825199e-02 
2.726727e+01 0.000000e+00 -1.177971e-02 -2.315428e-02 -3.374980e-02 -4.324919e-02 -5.140756e-02 -5.805548e-02 -6.309080e-02 -6.646236e-02 -6.815059e-02 
2.732733e+01 0.000000e+00 -1.175543e-02 -2.310759e-02 -3.368410e-02 -4.316879e-02 -5.131697e-02 -5.795872e-02 -6.299094e-02 -6.636129e-02 -6.804920e-02 
2.738739e+01 0.000000e+00 -1.173127e-02 -2.306110e-02 -3.361865e-02 -4.308865e-02 -5.122661e-02 -5.786214e-02 -6.289118e-02 -6.626027e-02 -6.794784e-02 
2.744745e+01 0.000000e+00 -1.170721e-02 -2.301482e-02 -3.355346e-02 -4.300878e-02 -5.113649e-02 -5.776575e-02 -6.279154e-02 -6.615931e-02 -6.784649e-02 
2.750751e+01 0.000000e+00 -1.168327e-02 -2.296874e-02 -3.348852e-02 -4.292918e-02 -5.104661e-02 -5.766953e-02 -6.269202e-02 -6.605840e-02 -6.774517e-02 
2.756757e+01 0.000000e+00 -1.165943e-02 -2.292285e-02 -3.342383e-02 -4.284984e-02 -5.095697e-02 -5.757350e-02 -6.259261e-02 -6.595755e-02 -6.764388e-02 
2.762763e+01 0.000000e+00 -1.163570e-02 -2.287715e-02 -3.335939e-02 -4.277075e-02 -5.086756e-02 -5.747765e-02 -6.249332e-02 -6.585676e-02 -6.754261e-02 
2.768769e+01 0.000000e+00 -1.161207e-02 -2.283165e-02 -3.329520e-02 -4.269193e-02 -5.077839e-02 -5.738198e-02 -6.239415e-02 -6.575604e-02 -6.744138e-02 
2.774775e+01 0.000000e+00 -1.158855e-02 -2.278634e-02 -3.323125e-02 -4.261336e-02 -5.068944e-02 -5.728649e-02 -6.229509e-02 -6.565538e-02 -6.734017e-02 
2.780781e+01 0.000000e+00 -1.156513e-02 -2.274121e-02 -3.316754e-02 -4.253505e-02 -5.060072e-02 -5.719118e-02 -6.219615e-02 -6.555478e-02 -6.723900e-02 
2.786787e+01 0.000000e+00 -1.154182e-02 -2.269628e-02 -3.310406e-02 -4.245699e-02 -5.051224e-02 -5.709604e-02 -6.209733e-02 -6.545425e-02 -6.713786e-02 
2.792793e+01 0.000000e+00 -1.151860e-02 -2.265152e-02 -3.304082e-02 -4.237917e-02 -5.042397e-02 -5.700108e-02 -6.199863e-02 -6.535378e-02 -6.703676e-02 
2.798799e+01 0.000000e+00 -1.149549e-02 -2.260695e-02 -3.297782e-02 -4.230160e-02 -5.033594e-02 -5.690630e-02 -6.190005e-02 -6.525339e-02 -6.693570e-02 
2.804805e+01 0.000000e+00 -1.147247e-02 -2.256256e-02 -3.291505e-02 -4.222428e-02 -5.024812e-02 -5.681170e-02 -6.180158e-02 -6.515306e-02 -6.683468e-02 
2.810811e+01 0.000000e+00 -1.144956e-02 -2.251835e-02 -3.285250e-02 -4.214720e-02 -5.016053e-02 -5.671727e-02 -6.170324e-02 -6.505280e-02 -6.673371e-02 
2.816817e+01 0.000000e+00 -1.142674e-02 -2.247432e-02 -3.279019e-02 -4.207036e-02 -5.007316e-02 -5.662302e-02 -6.160502e-02 -6.495262e-02 -6.663277e-02 
2.822823e+01 0.000000e+00 -1.140401e-02 -2.243046e-02 -3.272810e-02 -4.199376e-02 -4.998600e-02 -5.652894e-02 -6.150692e-02 -6.485251e-02 -6.653189e-02 
2.828829e+01 0.000000e+00 -1.138138e-02 -2.238677e-02 -3.266623e-02 -4.191740e-02 -4.989906e-02 -5.643503e-02 -6.140894e-02 -6.475247e-02 -6.643105e-02 
2.834835e+01 0.000000e+00 -1.135885e-02 -2.234326e-02 -3.260458e-02 -4.184127e-02 -4.981234e-02 -5.634130e-02 -6.131108e-02 -6.465251e-02 -6.633026e-02 
2.840841e+01 0.000000e+00 -1.133640e-02 -2.229991e-02 -3.254315e-02 -4.176537e-02 -4.972584e-02 -5.624774e-02 -6.121334e-02 -6.455263e-02 -6.622952e-02 
2.846847e+01 0.000000e+00 -1.131405e-02 -2.225674e-02 -3.248193e-02 -4.168970e-02 -4.963954e-02 -5.615436e-02 -6.111573e-02 -6.445283e-02 -6.612883e-02 
2.852853e+01 0.000000e+00 -1.129179e-02 -2.221373e-02 -3.242093e-02 -4.161427e-02 -4.955346e-02 -5.606114e-02 -6.101823e-02 -6.435310e-02 -6.602820e-02 
2.858859e+01 0.000000e+00 -1.126963e-02 -2.217088e-02 -3.236015e-02 -4.153906e-02 -4.946759e-02 -5.596810e-02 -6.092086e-02 -6.425345e-02 -6.592762e-02 
2.864865e+01 0.000000e+00 -1.124755e-02 -2.212820e-02 -3.229957e-02 -4.146407e-02 -4.938193e-02 -5.587523e-02 -6.082362e-02 -6.415389e-02 -6.582710e-02 
2.870871e+01 0.000000e+00 -1.122555e-02 -2.208568e-02 -3.223920e-02 -4.138931e-02 -4.929647e-02 -5.578253e-02 -6.072650e-02 -6.405441e-02 -6.572663e-02 
2.876877e+01 0.000000e+00 -1.120365e-02 -2.204332e-02 -3.217904e-02 -4.131477e-02 -4.921122e-02 -5.568999e-02 -6.062950e-02 -6.395501e-02 -6.562623e-02 
2.882883e+01 0.000000e+00 -1.118183e-02 -2.200112e-02 -3.211908e-02 -4.124045e-02 -4.912618e-02 -5.559763e-02 -6.053262e-02 -6.385569e-02 -6.552589e-02 
2.888889e+01 0.000000e+00 -1.116010e-02 -2.195908e-02 -3.205933e-02 -4.116634e-02 -4.904134e-02 -5.550543e-02 -6.043587e-02 -6.375647e-02 -6.542561e-02 
2.894895e+01 0.000000e+00 -1.113845e-02 -2.191719e-02 -3.199977e-02 -4.109246e-02 -4.895670e-02 -5.541341e-02 -6.033925e-02 -6.365732e-02 -6.532539e-02 
2.900901e+01 0.000000e+00 -1.111689e-02 -2.187546e-02 -3.194042e-02 -4.101878e-02 -4.887226e-02 -5.532155e-02 -6.024275e-02 -6.355827e-02 -6.522524e-02 
2.906907e+01 0.000000e+00 -1.109541e-02 -2.183387e-02 -3.188126e-02 -4.094532e-02 -4.878803e-02 -5.522985e-02 -6.014637e-02 -6.345930e-02 -6.512515e-02 
2.912913e+01 0.000000e+00 -1.107401e-02 -2.179244e-02 -3.182230e-02 -4.087207e-02 -4.870399e-02 -5.513833e-02 -6.005012e-02 -6.336042e-02 -6.502514e-02 
2.918919e+01 0.000000e+00 -1.105270e-02 -2.175116e-02 -3.176353e-02 -4.079903e-02 -4.862015e-02 -5.504696e-02 -5.995400e-02 -6.326163e-02 -6.492519e-02 
2.924925e+01 0.000000e+00 -1.103146e-02 -2.171003e-02 -3.170496e-02 -4.072620e-02 -4.853651e-02 -5.495577e-02 -5.985800e-02 -6.316293e-02 -6.482531e-02 
2.930931e+01 0.000000e+00 -1.101031e-02 -2.166904e-02 -3.164657e-02 -4.065357e-02 -4.845306e-02 -5.486474e-02 -5.976213e-02 -6.306433e-02 -6.472550e-02 
2.936937e+01 0.000000e+00 -1.098923e-02 -2.162820e-02 -3.158838e-02 -4.058115e-02 -4.836980e-02 -5.477387e-02 -5.966639e-02 -6.296581e-02 -6.462577e-02 
2.942943e+01 0.000000e+00 -1.096823e-02 -2.158751e-02 -3.153037e-02 -4.050893e-02 -4.828674e-02 -5.468317e-02 -5.957077e-02 -6.286739e-02 -6.452611e-02 
2.948949e+01 0.000000e+00 -1.094731e-02 -2.154695e-02 -3.147255e-02 -4.043692e-02 -4.820387e-02 -5.459263e-02 -5.947528e-02 -6.276907e-02 -6.442652e-02 
2.954955e+01 0.000000e+00 -1.092647e-02 -2.150654e-02 -3.141491e-02 -4.036510e-02 -4.812119e-02 -5.450226e-02 -5.937992e-02 -6.267084e-02 -6.432702e-02 
2.960961e+01 0.000000e+00 -1.090570e-02 -2.146627e-02 -3.135745e-02 -4.029348e-02 -4.803870e-02 -5.441204e-02 -5.928468e-02 -6.257270e-02 -6.422758e-02 
2.966967e+01 0.000000e+00 -1.088501e-02 -2.142613e-02 -3.130017e-02 -4.022206e-02 -4.795640e-02 -5.432199e-02 -5.918957e-02 -6.247467e-02 -6.412823e-02 
2.972973e+01 0.000000e+00 -1.086440e-02 -2.138614e-02 -3.124308e-02 -4.015083e-02 -4.787429e-02 -5.423210e-02 -5.909459e-02 -6.237672e-02 -6.402896e-02 
2.978979e+01 0.000000e+00 -1.084385e-02 -2.134628e-02 -3.118616e-02 -4.007980e-02 -4.779236e-02 -5.414237e-02 -5.899974e-02 -6.227888e-02 -6.392977e-02 
2.984985e+01 0.000000e+00 -1.082338e-02 -2.130655e-02 -3.112941e-02 -4.000896e-02 -4.771062e-02 -5.405280e-02 -5.890502e-02 -6.218114e-02 -6.383065e-02 
2.990991e+01 0.000000e+00 -1.080299e-02 -2.126696e-02 -3.107284e-02 -3.993831e-02 -4.762906e-02 -5.396340e-02 -5.881042e-02 -6.208349e-02 -6.373163e-02 
2.996997e+01 0.000000e+00 -1.078266e-02 -2.122750e-02 -3.101645e-02 -3.986785e-02 -4.754768e-02 -5.387415e-02 -5.871595e-02 -6.198595e-02 -6.363268e-02 


==> Simulations/Plot_data/slack_string_very_large_n_V.txt <==
0.000000e+00 -9.224725e-01 -1.176630e-02 -3.652727e-01 -2.388979e-01 3.618419e-01 -1.111562e+00 -4.981121e-01 8.705984e-01 -8.395874e-01 -1.138317e+00 
6.006006e-02 -2.619745e-01 1.018563e-01 -1.547661e-01 -4.981691e-01 3.573023e-01 -7.219407e-01 -5.002438e-01 5.641914e-01 -8.064996e-01 -3.820128e-01 
1.201201e-01 5.596591e-02 9.575737e-02 -7.246991e-02 -5.549201e-01 3.103174e-01 -4.767605e-01 -4.824981e-01 3.674993e-01 -6.825295e-01 -8.529438e-02 
1.801802e-01 2.010376e-01 4.907436e-02 -4.357412e-02 -5.344163e-01 2.538687e-01 -3.172388e-01 -4.577902e-01 2.454277e-01 -5.502098e-01 2.057515e-02 
2.402402e-01 2.589354e-01 -5.195283e-03 -3.626254e-02 -4.884764e-01 1.997408e-01 -2.100251e-01 -4.322748e-01 1.706714e-01 -4.361392e-01 4.986634e-02 
3.003003e-01 2.734244e-01 -5.457291e-02 -3.703354e-02 -4.378814e-01 1.514582e-01 -1.357460e-01 -4.084368e-01 1.247674e-01 -3.454625e-01 5.045907e-02 
3.603604e-01 2.670069e-01 -9.540735e-02 -4.021580e-02 -3.904053e-01 1.094789e-01 -8.286951e-02 -3.869772e-01 9.603853e-02 -2.759507e-01 4.188400e-02 
4.204204e-01 2.512543e-01 -1.276061e-01 -4.350227e-02 -3.484645e-01 7.324069e-02 -4.435205e-02 -3.678298e-01 7.736938e-02 -2.235100e-01 3.171660e-02 
4.804805e-01 2.320607e-01 -1.523173e-01 -4.603735e-02 -3.123493e-01 4.193739e-02 -1.577283e-02 -3.506624e-01 6.452336e-02 -1.841632e-01 2.260277e-02 
5.405405e-01 2.123534e-01 -1.709551e-01 -4.759009e-02 -2.815755e-01 1.479232e-02 5.723518e-03 -3.351010e-01 5.501758e-02 -1.546270e-01 1.523677e-02 
6.006006e-01 1.935107e-01 -1.848262e-01 -4.819214e-02 -2.554381e-01 -8.863051e-03 2.203655e-02 -3.208169e-01 4.741504e-02 -1.323676e-01 9.598860e-03 
6.606607e-01 1.761092e-01 -1.950174e-01 -4.797692e-02 -2.332288e-01 -2.958099e-02 3.446793e-02 -3.075496e-01 4.089391e-02 -1.154914e-01 5.451898e-03 
7.207207e-01 1.603193e-01 -2.023880e-01 -4.710727e-02 -2.143122e-01 -4.781176e-02 4.393547e-02 -2.951046e-01 3.499048e-02 -1.026038e-01 2.527989e-03 
7.807808e-01 1.461147e-01 -2.076001e-01 -4.574316e-02 -1.981442e-01 -6.392236e-02 5.110385e-02 -2.833411e-01 2.944776e-02 -9.268335e-02 5.894044e-04 
8.408408e-01 1.333818e-01 -2.111576e-01 -4.402798e-02 -1.842697e-01 -7.821362e-02 5.646606e-02 -2.721591e-01 2.412693e-02 -8.498222e-02 -5.585752e-04 
9.009009e-01 1.219761e-01 -2.134418e-01 -4.208372e-02 -1.723113e-01 -9.093414e-02 6.039545e-02 -2.614887e-01 1.895597e-02 -7.895135e-02 -1.071218e-03 
9.609610e-01 1.117494e-01 -2.147411e-01 -4.001047e-02 -1.619576e-01 -1.022911e-01 6.317975e-02 -2.512803e-01 1.390008e-02 -7.418567e-02 -1.071943e-03 
1.021021e+00 1.025627e-01 -2.152745e-01 -3.788792e-02 -1.529519e-01 -1.124588e-01 6.504398e-02 -2.414985e-01 8.944654e-03 -7.038456e-02 -6.596439e-04 
1.081081e+00 9.429122e-02 -2.152092e-01 -3.577780e-02 -1.450825e-01 -1.215846e-01 6.616615e-02 -2.321173e-01 4.085671e-03 -6.732352e-02 8.544246e-05 
1.141141e+00 8.682505e-02 -2.146736e-01 -3.372654e-02 -1.381743e-01 -1.297942e-01 6.668849e-02 -2.231168e-01 -6.756828e-04 -6.483380e-02 1.097366e-03 
1.201201e+00 8.006858e-02 -2.137673e-01 -3.176784e-02 -1.320825e-01 -1.371953e-01 6.672544e-02 -2.144806e-01 -5.335986e-03 -6.278768e-02 2.321301e-03 
1.261261e+00 7.393896e-02 -2.125685e-01 -2.992511e-02 -1.266866e-01 -1.438806e-01 6.636969e-02 -2.061949e-01 -9.891158e-03 -6.108792e-02 3.711272e-03 
1.321321e+00 6.836445e-02 -2.111386e-01 -2.821352e-02 -1.218865e-01 -1.499302e-01 6.569664e-02 -1.982472e-01 -1.433726e-02 -5.965999e-02 5.228499e-03 
1.381381e+00 6.328287e-02 -2.095267e-01 -2.664182e-02 -1.175985e-01 -1.554133e-01 6.476788e-02 -1.906257e-01 -1.867086e-02 -5.844651e-02 6.840155e-03 
1.441441e+00 5.864014e-02 -2.077723e-01 -2.521377e-02 -1.137525e-01 -1.603903e-01 6.363388e-02 -1.833190e-01 -2.288921e-02 -5.740300e-02 8.518429e-03 
1.501502e+00 5.438910e-02 -2.059074e-01 -2.392943e-02 -1.102896e-01 -1.649137e-01 6.233607e-02 -1.763161e-01 -2.699022e-02 -5.649487e-02 1.023977e-02 
1.561562e+00 5.048851e-02 -2.039582e-01 -2.278611e-02 -1.071601e-01 -1.690292e-01 6.090857e-02 -1.696062e-01 -3.097245e-02 -5.569507e-02 1.198430e-02 
1.621622e+00 4.690216e-02 -2.019463e-01 -2.177913e-02 -1.043221e-01 -1.727770e-01 5.937947e-02 -1.631783e-01 -3.483507e-02 -5.498237e-02 1.373528e-02 
1.681682e+00 4.359818e-02 -1.998893e-01 -2.090250e-02 -1.017401e-01 -1.761923e-01 5.777196e-02 -1.570219e-01 -3.857777e-02 -5.434005e-02 1.547870e-02 
1.741742e+00 4.054845e-02 -1.978020e-01 -2.014933e-02 -9.938358e-02 -1.793060e-01 5.610519e-02 -1.511265e-01 -4.220068e-02 -5.375492e-02 1.720290e-02 
1.801802e+00 3.772809e-02 -1.956968e-01 -1.951226e-02 -9.722686e-02 -1.821453e-01 5.439495e-02 -1.454818e-01 -4.570436e-02 -5.321649e-02 1.889827e-02 
1.861862e+00 3.511506e-02 -1.935838e-01 -1.898368e-02 -9.524776e-02 -1.847343e-01 5.265432e-02 -1.400778e-01 -4.908969e-02 -5.271647e-02 2.055696e-02 
1.921922e+00 3.268975e-02 -1.914717e-01 -1.855598e-02 -9.342726e-02 -1.870944e-01 5.089405e-02 -1.349046e-01 -5.235787e-02 -5.224825e-02 2.217261e-02 
1.981982e+00 3.043475e-02 -1.893676e-01 -1.822169e-02 -9.174896e-02 -1.892444e-01 4.912304e-02 -1.299528e-01 -5.551036e-02 -5.180654e-02 2.374020e-02 
2.042042e+00 2.833451e-02 -1.872773e-01 -1.797354e-02 -9.019866e-02 -1.912012e-01 4.734860e-02 -1.252130e-01 -5.854882e-02 -5.138714e-02 2.525582e-02 
2.102102e+00 2.637518e-02 -1.852059e-01 -1.780462e-02 -8.876407e-02 -1.929800e-01 4.557674e-02 -1.206765e-01 -6.147510e-02 -5.098669e-02 2.671651e-02 
2.162162e+00 2.454435e-02 -1.831574e-01 -1.770833e-02 -8.743445e-02 -1.945942e-01 4.381239e-02 -1.163346e-01 -6.429124e-02 -5.060248e-02 2.812014e-02 
2.222222e+00 2.283095e-02 -1.811350e-01 -1.767846e-02 -8.620042e-02 -1.960559e-01 4.205957e-02 -1.121790e-01 -6.699937e-02 -5.023236e-02 2.946526e-02 
2.282282e+00 2.122502e-02 -1.791416e-01 -1.770920e-02 -8.505375e-02 -1.973762e-01 4.032155e-02 -1.082019e-01 -6.960176e-02 -4.987460e-02 3.075102e-02 
2.342342e+00 1.971765e-02 -1.771792e-01 -1.779513e-02 -8.398720e-02 -1.985650e-01 3.860097e-02 -1.043958e-01 -7.210075e-02 -4.952780e-02 3.197707e-02 
2.402402e+00 1.830081e-02 -1.752495e-01 -1.793118e-02 -8.299436e-02 -1.996313e-01 3.689994e-02 -1.007532e-01 -7.449876e-02 -4.919086e-02 3.314346e-02 
2.462462e+00 1.696728e-02 -1.733538e-01 -1.811269e-02 -8.206955e-02 -2.005832e-01 3.522013e-02 -9.726721e-02 -7.679827e-02 -4.886287e-02 3.425061e-02 
2.522523e+00 1.571055e-02 -1.714931e-01 -1.833533e-02 -8.120771e-02 -2.014283e-01 3.356286e-02 -9.393127e-02 -7.900177e-02 -4.854311e-02 3.529921e-02 
2.582583e+00 1.452475e-02 -1.696680e-01 -1.859511e-02 -8.040432e-02 -2.021735e-01 3.192913e-02 -9.073899e-02 -8.111180e-02 -4.823101e-02 3.629019e-02 
2.642643e+00 1.340457e-02 -1.678788e-01 -1.888834e-02 -7.965533e-02 -2.028250e-01 3.031968e-02 -8.768430e-02 -8.313092e-02 -4.792609e-02 3.722466e-02 
2.702703e+00 1.234520e-02 -1.661259e-01 -1.921165e-02 -7.895708e-02 -2.033888e-01 2.873506e-02 -8.476140e-02 -8.506166e-02 -4.762797e-02 3.810391e-02 
2.762763e+00 1.134227e-02 -1.644092e-01 -1.956191e-02 -7.830628e-02 -2.038703e-01 2.717561e-02 -8.196479e-02 -8.690658e-02 -4.733636e-02 3.892934e-02 
2.822823e+00 1.039183e-02 -1.627285e-01 -1.993627e-02 -7.769994e-02 -2.042743e-01 2.564156e-02 -7.928918e-02 -8.866820e-02 -4.705100e-02 3.970242e-02 
2.882883e+00 9.490278e-03 -1.610837e-01 -2.033210e-02 -7.713533e-02 -2.046056e-01 2.413299e-02 -7.672953e-02 -9.034904e-02 -4.677169e-02 4.042472e-02 
2.942943e+00 8.634320e-03 -1.594742e-01 -2.074700e-02 -7.660998e-02 -2.048685e-01 2.264988e-02 -7.428105e-02 -9.195157e-02 -4.649826e-02 4.109785e-02 
3.003003e+00 7.820962e-03 -1.578997e-01 -2.117876e-02 -7.612160e-02 -2.050671e-01 2.119215e-02 -7.193915e-02 -9.347825e-02 -4.623057e-02 4.172345e-02 
3.063063e+00 7.047463e-03 -1.563596e-01 -2.162536e-02 -7.566811e-02 -2.052050e-01 1.975962e-02 -6.969945e-02 -9.493148e-02 -4.596849e-02 4.230316e-02 
3.123123e+00 6.311314e-03 -1.548532e-01 -2.208494e-02 -7.524757e-02 -2.052860e-01 1.835207e-02 -6.755777e-02 -9.631364e-02 -4.571194e-02 4.283867e-02 
3.183183e+00 5.610211e-03 -1.533800e-01 -2.255580e-02 -7.485821e-02 -2.053132e-01 1.696923e-02 -6.551012e-02 -9.762706e-02 -4.546082e-02 4.333162e-02 
3.243243e+00 4.942039e-03 -1.519393e-01 -2.303640e-02 -7.449838e-02 -2.052899e-01 1.561081e-02 -6.355267e-02 -9.887401e-02 -4.521506e-02 4.378365e-02 
3.303303e+00 4.304849e-03 -1.505303e-01 -2.352530e-02 -7.416653e-02 -2.052189e-01 1.427645e-02 -6.168178e-02 -1.000567e-01 -4.497458e-02 4.419640e-02 
3.363363e+00 3.696846e-03 -1.491522e-01 -2.402120e-02 -7.386124e-02 -2.051030e-01 1.296582e-02 -5.989397e-02 -1.011774e-01 -4.473932e-02 4.457146e-02 
3.423423e+00 3.116372e-03 -1.478045e-01 -2.452291e-02 -7.358117e-02 -2.049449e-01 1.167853e-02 -5.818590e-02 -1.022381e-01 -4.450922e-02 4.491040e-02 
3.483483e+00 2.561893e-03 -1.464862e-01 -2.502935e-02 -7.332506e-02 -2.047470e-01 1.041418e-02 -5.655438e-02 -1.032410e-01 -4.428422e-02 4.521475e-02 
3.543544e+00 2.031988e-03 -1.451967e-01 -2.553951e-02 -7.309174e-02 -2.045117e-01 9.172393e-03 -5.499636e-02 -1.041881e-01 -4.406426e-02 4.548601e-02 
3.603604e+00 1.525338e-03 -1.439351e-01 -2.605248e-02 -7.288011e-02 -2.042412e-01 7.952749e-03 -5.350892e-02 -1.050813e-01 -4.384929e-02 4.572564e-02 
3.663664e+00 1.040719e-03 -1.427007e-01 -2.656744e-02 -7.268911e-02 -2.039375e-01 6.754841e-03 -5.208926e-02 -1.059226e-01 -4.363925e-02 4.593505e-02 
3.723724e+00 5.769906e-04 -1.414928e-01 -2.708361e-02 -7.251777e-02 -2.036027e-01 5.578258e-03 -5.073471e-02 -1.067138e-01 -4.343409e-02 4.611561e-02 
3.783784e+00 1.330894e-04 -1.403107e-01 -2.760032e-02 -7.236516e-02 -2.032387e-01 4.422587e-03 -4.944269e-02 -1.074568e-01 -4.323374e-02 4.626866e-02 
3.843844e+00 -2.919761e-04 -1.391535e-01 -2.811692e-02 -7.223038e-02 -2.028471e-01 3.287418e-03 -4.821075e-02 -1.081532e-01 -4.303815e-02 4.639548e-02 
3.903904e+00 -6.991330e-04 -1.380206e-01 -2.863285e-02 -7.211261e-02 -2.024298e-01 2.172344e-03 -4.703653e-02 -1.088049e-01 -4.284727e-02 4.649731e-02 
3.963964e+00 -1.089249e-03 -1.369112e-01 -2.914758e-02 -7.201106e-02 -2.019883e-01 1.076959e-03 -4.591777e-02 -1.094134e-01 -4.266103e-02 4.657536e-02 
4.024024e+00 -1.463136e-03 -1.358248e-01 -2.966064e-02 -7.192495e-02 -2.015242e-01 8.648076e-07 -4.485231e-02 -1.099803e-01 -4.247937e-02 4.663079e-02 
4.084084e+00 -1.821559e-03 -1.347606e-01 -3.017159e-02 -7.185358e-02 -2.010388e-01 -1.056334e-03 -4.383806e-02 -1.105073e-01 -4.230223e-02 4.666469e-02 
4.144144e+00 -2.165232e-03 -1.337179e-01 -3.068006e-02 -7.179625e-02 -2.005336e-01 -2.095025e-03 -4.287303e-02 -1.109958e-01 -4.212955e-02 4.667816e-02 
4.204204e+00 -2.494831e-03 -1.326962e-01 -3.118567e-02 -7.175232e-02 -2.000099e-01 -3.115591e-03 -4.195530e-02 -1.114472e-01 -4.196127e-02 4.667222e-02 
4.264264e+00 -2.810989e-03 -1.316948e-01 -3.168812e-02 -7.172115e-02 -1.994690e-01 -4.118408e-03 -4.108304e-02 -1.118630e-01 -4.179731e-02 4.664786e-02 
4.324324e+00 -3.114305e-03 -1.307132e-01 -3.218713e-02 -7.170215e-02 -1.989119e-01 -5.103844e-03 -4.025448e-02 -1.122446e-01 -4.163762e-02 4.660604e-02 
4.384384e+00 -3.405343e-03 -1.297506e-01 -3.268243e-02 -7.169474e-02 -1.983398e-01 -6.072263e-03 -3.946793e-02 -1.125932e-01 -4.148212e-02 4.654766e-02 
4.444444e+00 -3.684636e-03 -1.288067e-01 -3.317379e-02 -7.169839e-02 -1.977539e-01 -7.024019e-03 -3.872175e-02 -1.129102e-01 -4.133076e-02 4.647361e-02 
4.504505e+00 -3.952688e-03 -1.278808e-01 -3.366102e-02 -7.171255e-02 -1.971551e-01 -7.959459e-03 -3.801438e-02 -1.131967e-01 -4.118346e-02 4.638473e-02 
4.564565e+00 -4.209975e-03 -1.269724e-01 -3.414392e-02 -7.173674e-02 -1.965443e-01 -8.878924e-03 -3.734432e-02 -1.134540e-01 -4.104015e-02 4.628182e-02 
4.624625e+00 -4.456949e-03 -1.260810e-01 -3.462235e-02 -7.177047e-02 -1.959225e-01 -9.782747e-03 -3.671012e-02 -1.136831e-01 -4.090076e-02 4.616566e-02 
4.684685e+00 -4.694037e-03 -1.252061e-01 -3.509616e-02 -7.181327e-02 -1.952906e-01 -1.067125e-02 -3.611039e-02 -1.138853e-01 -4.076523e-02 4.603698e-02 
4.744745e+00 -4.921647e-03 -1.243472e-01 -3.556523e-02 -7.186471e-02 -1.946493e-01 -1.154477e-02 -3.554381e-02 -1.140616e-01 -4.063349e-02 4.589650e-02 
4.804805e+00 -5.140164e-03 -1.235038e-01 -3.602946e-02 -7.192435e-02 -1.939995e-01 -1.240359e-02 -3.500908e-02 -1.142131e-01 -4.050545e-02 4.574489e-02 
4.864865e+00 -5.349952e-03 -1.226756e-01 -3.648874e-02 -7.199180e-02 -1.933419e-01 -1.324804e-02 -3.450497e-02 -1.143406e-01 -4.038107e-02 4.558280e-02 
4.924925e+00 -5.551362e-03 -1.218621e-01 -3.694302e-02 -7.206665e-02 -1.926772e-01 -1.407840e-02 -3.403029e-02 -1.144453e-01 -4.026025e-02 4.541085e-02 
4.984985e+00 -5.744724e-03 -1.210628e-01 -3.739223e-02 -7.214852e-02 -1.920062e-01 -1.489497e-02 -3.358390e-02 -1.145279e-01 -4.014294e-02 4.522963e-02 
5.045045e+00 -5.930354e-03 -1.202773e-01 -3.783631e-02 -7.223707e-02 -1.913293e-01 -1.569804e-02 -3.316470e-02 -1.145896e-01 -4.002906e-02 4.503972e-02 
5.105105e+00 -6.108552e-03 -1.195054e-01 -3.827523e-02 -7.233192e-02 -1.906473e-01 -1.648787e-02 -3.277164e-02 -1.146310e-01 -3.991854e-02 4.484164e-02 
5.165165e+00 -6.279604e-03 -1.187465e-01 -3.870895e-02 -7.243277e-02 -1.899607e-01 -1.726475e-02 -3.240369e-02 -1.146530e-01 -3.981132e-02 4.463593e-02 
5.225225e+00 -6.443785e-03 -1.180004e-01 -3.913747e-02 -7.253927e-02 -1.892700e-01 -1.802893e-02 -3.205988e-02 -1.146565e-01 -3.970731e-02 4.442306e-02 
5.285285e+00 -6.601354e-03 -1.172667e-01 -3.956076e-02 -7.265112e-02 -1.885758e-01 -1.878068e-02 -3.173927e-02 -1.146422e-01 -3.960646e-02 4.420352e-02 
5.345345e+00 -6.752561e-03 -1.165450e-01 -3.997883e-02 -7.276802e-02 -1.878786e-01 -1.952025e-02 -3.144095e-02 -1.146109e-01 -3.950869e-02 4.397775e-02 
5.405405e+00 -6.897643e-03 -1.158350e-01 -4.039167e-02 -7.288969e-02 -1.871788e-01 -2.024789e-02 -3.116404e-02 -1.145633e-01 -3.941394e-02 4.374619e-02 
5.465465e+00 -7.036829e-03 -1.151364e-01 -4.079931e-02 -7.301585e-02 -1.864768e-01 -2.096383e-02 -3.090771e-02 -1.145001e-01 -3.932213e-02 4.350923e-02 
5.525526e+00 -7.170335e-03 -1.144490e-01 -4.120175e-02 -7.314624e-02 -1.857732e-01 -2.166832e-02 -3.067115e-02 -1.144220e-01 -3.923320e-02 4.326728e-02 
5.585586e+00 -7.298370e-03 -1.137723e-01 -4.159901e-02 -7.328060e-02 -1.850682e-01 -2.236157e-02 -3.045358e-02 -1.143296e-01 -3.914708e-02 4.302070e-02 
5.645646e+00 -7.421133e-03 -1.131062e-01 -4.199113e-02 -7.341868e-02 -1.843623e-01 -2.304383e-02 -3.025424e-02 -1.142235e-01 -3.906370e-02 4.276985e-02 
5.705706e+00 -7.538814e-03 -1.124503e-01 -4.237814e-02 -7.356026e-02 -1.836558e-01 -2.371530e-02 -3.007243e-02 -1.141044e-01 -3.898300e-02 4.251506e-02 
5.765766e+00 -7.651597e-03 -1.118044e-01 -4.276006e-02 -7.370510e-02 -1.829490e-01 -2.437620e-02 -2.990744e-02 -1.139729e-01 -3.890491e-02 4.225667e-02 
5.825826e+00 -7.759657e-03 -1.111682e-01 -4.313695e-02 -7.385299e-02 -1.822423e-01 -2.502675e-02 -2.975861e-02 -1.138294e-01 -3.882937e-02 4.199496e-02 
5.885886e+00 -7.863161e-03 -1.105416e-01 -4.350883e-02 -7.400372e-02 -1.815360e-01 -2.566714e-02 -2.962529e-02 -1.136746e-01 -3.875630e-02 4.173024e-02 
5.945946e+00 -7.962272e-03 -1.099241e-01 -4.387577e-02 -7.415709e-02 -1.808303e-01 -2.629757e-02 -2.950685e-02 -1.135090e-01 -3.868566e-02 4.146279e-02 
6.006006e+00 -8.057143e-03 -1.093157e-01 -4.423780e-02 -7.431291e-02 -1.801256e-01 -2.691824e-02 -2.940271e-02 -1.133330e-01 -3.861738e-02 4.119286e-02 
6.066066e+00 -8.147922e-03 -1.087161e-01 -4.459498e-02 -7.447098e-02 -1.794220e-01 -2.752935e-02 -2.931229e-02 -1.131472e-01 -3.855139e-02 4.092071e-02 
6.126126e+00 -8.234754e-03 -1.081251e-01 -4.494735e-02 -7.463113e-02 -1.787198e-01 -2.813107e-02 -2.923502e-02 -1.129519e-01 -3.848764e-02 4.064657e-02 
6.186186e+00 -8.317773e-03 -1.075424e-01 -4.529498e-02 -7.479320e-02 -1.780192e-01 -2.872359e-02 -2.917039e-02 -1.127478e-01 -3.842605e-02 4.037068e-02 
6.246246e+00 -8.397113e-03 -1.069679e-01 -4.563792e-02 -7.495701e-02 -1.773205e-01 -2.930709e-02 -2.911787e-02 -1.125351e-01 -3.836659e-02 4.009325e-02 
6.306306e+00 -8.472900e-03 -1.064014e-01 -4.597623e-02 -7.512241e-02 -1.766238e-01 -2.988173e-02 -2.907698e-02 -1.123144e-01 -3.830918e-02 3.981448e-02 
6.366366e+00 -8.545254e-03 -1.058426e-01 -4.630996e-02 -7.528925e-02 -1.759294e-01 -3.044770e-02 -2.904722e-02 -1.120860e-01 -3.825376e-02 3.953456e-02 
6.426426e+00 -8.614294e-03 -1.052915e-01 -4.663917e-02 -7.545738e-02 -1.752373e-01 -3.100516e-02 -2.902815e-02 -1.118503e-01 -3.820029e-02 3.925369e-02 
6.486486e+00 -8.680131e-03 -1.047478e-01 -4.696393e-02 -7.562666e-02 -1.745479e-01 -3.155426e-02 -2.901931e-02 -1.116076e-01 -3.814871e-02 3.897203e-02 
6.546547e+00 -8.742875e-03 -1.042114e-01 -4.728429e-02 -7.579696e-02 -1.738611e-01 -3.209517e-02 -2.902029e-02 -1.113584e-01 -3.809895e-02 3.868976e-02 
6.606607e+00 -8.802629e-03 -1.036820e-01 -4.760032e-02 -7.596815e-02 -1.731772e-01 -3.262805e-02 -2.903068e-02 -1.111030e-01 -3.805098e-02 3.840702e-02 
6.666667e+00 -8.859494e-03 -1.031596e-01 -4.791208e-02 -7.614010e-02 -1.724964e-01 -3.315304e-02 -2.905007e-02 -1.108417e-01 -3.800473e-02 3.812397e-02 
6.726727e+00 -8.913567e-03 -1.026440e-01 -4.821963e-02 -7.631271e-02 -1.718186e-01 -3.367029e-02 -2.907809e-02 -1.105748e-01 -3.796015e-02 3.784075e-02 
6.786787e+00 -8.964940e-03 -1.021350e-01 -4.852303e-02 -7.648585e-02 -1.711442e-01 -3.417995e-02 -2.911437e-02 -1.103026e-01 -3.791719e-02 3.755749e-02 
6.846847e+00 -9.013704e-03 -1.016325e-01 -4.882235e-02 -7.665942e-02 -1.704730e-01 -3.468216e-02 -2.915855e-02 -1.100255e-01 -3.787580e-02 3.727431e-02 
6.906907e+00 -9.059946e-03 -1.011363e-01 -4.911764e-02 -7.683332e-02 -1.698054e-01 -3.517705e-02 -2.921030e-02 -1.097437e-01 -3.783593e-02 3.699134e-02 
6.966967e+00 -9.103749e-03 -1.006464e-01 -4.940897e-02 -7.700744e-02 -1.691413e-01 -3.566477e-02 -2.926929e-02 -1.094575e-01 -3.779754e-02 3.670868e-02 
7.027027e+00 -9.145193e-03 -1.001625e-01 -4.969640e-02 -7.718169e-02 -1.684809e-01 -3.614544e-02 -2.933519e-02 -1.091671e-01 -3.776057e-02 3.642645e-02 
7.087087e+00 -9.184357e-03 -9.968459e-02 -4.997998e-02 -7.735598e-02 -1.678242e-01 -3.661920e-02 -2.940771e-02 -1.088728e-01 -3.772498e-02 3.614474e-02 
7.147147e+00 -9.221314e-03 -9.921249e-02 -5.025980e-02 -7.753023e-02 -1.671713e-01 -3.708617e-02 -2.948656e-02 -1.085750e-01 -3.769073e-02 3.586365e-02 
7.207207e+00 -9.256139e-03 -9.874610e-02 -5.053589e-02 -7.770435e-02 -1.665224e-01 -3.754647e-02 -2.957144e-02 -1.082736e-01 -3.765776e-02 3.558327e-02 
7.267267e+00 -9.288900e-03 -9.828530e-02 -5.080832e-02 -7.787825e-02 -1.658773e-01 -3.800024e-02 -2.966209e-02 -1.079692e-01 -3.762604e-02 3.530367e-02 
7.327327e+00 -9.319665e-03 -9.782997e-02 -5.107716e-02 -7.805188e-02 -1.652363e-01 -3.844757e-02 -2.975825e-02 -1.076617e-01 -3.759552e-02 3.502494e-02 
7.387387e+00 -9.348499e-03 -9.738000e-02 -5.134246e-02 -7.822514e-02 -1.645993e-01 -3.888860e-02 -2.985966e-02 -1.073515e-01 -3.756616e-02 3.474715e-02 
7.447447e+00 -9.375466e-03 -9.693530e-02 -5.160427e-02 -7.839799e-02 -1.639665e-01 -3.932344e-02 -2.996608e-02 -1.070387e-01 -3.753792e-02 3.447037e-02 
7.507508e+00 -9.400625e-03 -9.649574e-02 -5.186266e-02 -7.857034e-02 -1.633378e-01 -3.975218e-02 -3.007728e-02 -1.067236e-01 -3.751076e-02 3.419466e-02 
7.567568e+00 -9.424037e-03 -9.606124e-02 -5.211768e-02 -7.874214e-02 -1.627133e-01 -4.017496e-02 -3.019302e-02 -1.064063e-01 -3.748463e-02 3.392009e-02 
7.627628e+00 -9.445757e-03 -9.563170e-02 -5.236939e-02 -7.891332e-02 -1.620931e-01 -4.059186e-02 -3.031310e-02 -1.060870e-01 -3.745951e-02 3.364671e-02 
7.687688e+00 -9.465841e-03 -9.520702e-02 -5.261784e-02 -7.908384e-02 -1.614771e-01 -4.100300e-02 -3.043730e-02 -1.057658e-01 -3.743536e-02 3.337458e-02 
7.747748e+00 -9.484342e-03 -9.478710e-02 -5.286309e-02 -7.925363e-02 -1.608654e-01 -4.140848e-02 -3.056542e-02 -1.054430e-01 -3.741213e-02 3.310373e-02 
7.807808e+00 -9.501311e-03 -9.437187e-02 -5.310518e-02 -7.942265e-02 -1.602581e-01 -4.180839e-02 -3.069726e-02 -1.051187e-01 -3.738979e-02 3.283423e-02 
7.867868e+00 -9.516798e-03 -9.396122e-02 -5.334419e-02 -7.959085e-02 -1.596551e-01 -4.220284e-02 -3.083264e-02 -1.047931e-01 -3.736831e-02 3.256610e-02 
7.927928e+00 -9.530851e-03 -9.355509e-02 -5.358014e-02 -7.975818e-02 -1.590564e-01 -4.259192e-02 -3.097139e-02 -1.044662e-01 -3.734764e-02 3.229940e-02 
7.987988e+00 -9.543516e-03 -9.315337e-02 -5.381311e-02 -7.992460e-02 -1.584621e-01 -4.297572e-02 -3.111332e-02 -1.041382e-01 -3.732777e-02 3.203415e-02 
8.048048e+00 -9.554840e-03 -9.275600e-02 -5.404313e-02 -8.009006e-02 -1.578723e-01 -4.335433e-02 -3.125826e-02 -1.038094e-01 -3.730866e-02 3.177039e-02 
8.108108e+00 -9.564864e-03 -9.236290e-02 -5.427025e-02 -8.025453e-02 -1.572868e-01 -4.372785e-02 -3.140606e-02 -1.034797e-01 -3.729027e-02 3.150815e-02 
8.168168e+00 -9.573632e-03 -9.197398e-02 -5.449453e-02 -8.041797e-02 -1.567058e-01 -4.409636e-02 -3.155657e-02 -1.031494e-01 -3.727257e-02 3.124746e-02 
8.228228e+00 -9.581184e-03 -9.158918e-02 -5.471601e-02 -8.058035e-02 -1.561291e-01 -4.445995e-02 -3.170963e-02 -1.028184e-01 -3.725553e-02 3.098835e-02 
8.288288e+00 -9.587560e-03 -9.120843e-02 -5.493474e-02 -8.074163e-02 -1.555569e-01 -4.481870e-02 -3.186510e-02 -1.024871e-01 -3.723913e-02 3.073083e-02 
8.348348e+00 -9.592799e-03 -9.083164e-02 -5.515077e-02 -8.090178e-02 -1.549891e-01 -4.517269e-02 -3.202284e-02 -1.021554e-01 -3.722334e-02 3.047493e-02 
8.408408e+00 -9.596936e-03 -9.045877e-02 -5.536413e-02 -8.106077e-02 -1.544258e-01 -4.552201e-02 -3.218271e-02 -1.018235e-01 -3.720812e-02 3.022067e-02 
8.468468e+00 -9.600009e-03 -9.008973e-02 -5.557488e-02 -8.121858e-02 -1.538668e-01 -4.586673e-02 -3.234460e-02 -1.014914e-01 -3.719345e-02 2.996807e-02 
8.528529e+00 -9.602053e-03 -8.972446e-02 -5.578306e-02 -8.137518e-02 -1.533123e-01 -4.620694e-02 -3.250837e-02 -1.011593e-01 -3.717930e-02 2.971713e-02 
8.588589e+00 -9.603100e-03 -8.936291e-02 -5.598870e-02 -8.153054e-02 -1.527622e-01 -4.654270e-02 -3.267391e-02 -1.008273e-01 -3.716566e-02 2.946789e-02 
8.648649e+00 -9.603184e-03 -8.900500e-02 -5.619186e-02 -8.168464e-02 -1.522164e-01 -4.687409e-02 -3.284110e-02 -1.004954e-01 -3.715248e-02 2.922033e-02 
8.708709e+00 -9.602337e-03 -8.865069e-02 -5.639256e-02 -8.183747e-02 -1.516751e-01 -4.720118e-02 -3.300984e-02 -1.001637e-01 -3.713976e-02 2.897448e-02 
8.768769e+00 -9.600589e-03 -8.829990e-02 -5.659086e-02 -8.198900e-02 -1.511381e-01 -4.752405e-02 -3.318001e-02 -9.983235e-02 -3.712746e-02 2.873035e-02 
8.828829e+00 -9.597970e-03 -8.795259e-02 -5.678679e-02 -8.213922e-02 -1.506055e-01 -4.784277e-02 -3.335152e-02 -9.950138e-02 -3.711556e-02 2.848794e-02 
8.888889e+00 -9.594508e-03 -8.760870e-02 -5.698039e-02 -8.228810e-02 -1.500772e-01 -4.815739e-02 -3.352426e-02 -9.917088e-02 -3.710403e-02 2.824726e-02 
8.948949e+00 -9.590233e-03 -8.726817e-02 -5.717170e-02 -8.243564e-02 -1.495533e-01 -4.846800e-02 -3.369815e-02 -9.884092e-02 -3.709287e-02 2.800831e-02 
9.009009e+00 -9.585172e-03 -8.693095e-02 -5.736075e-02 -8.258181e-02 -1.490337e-01 -4.877465e-02 -3.387309e-02 -9.851155e-02 -3.708204e-02 2.777109e-02 
9.069069e+00 -9.579350e-03 -8.659699e-02 -5.754758e-02 -8.272661e-02 -1.485184e-01 -4.907741e-02 -3.404900e-02 -9.818285e-02 -3.707153e-02 2.753562e-02 
9.129129e+00 -9.572793e-03 -8.626624e-02 -5.773222e-02 -8.287003e-02 -1.480073e-01 -4.937635e-02 -3.422578e-02 -9.785488e-02 -3.706131e-02 2.730188e-02 
9.189189e+00 -9.565526e-03 -8.593865e-02 -5.791472e-02 -8.301204e-02 -1.475006e-01 -4.967152e-02 -3.440337e-02 -9.752770e-02 -3.705137e-02 2.706988e-02 
9.249249e+00 -9.557574e-03 -8.561417e-02 -5.809509e-02 -8.315265e-02 -1.469981e-01 -4.996298e-02 -3.458168e-02 -9.720136e-02 -3.704169e-02 2.683962e-02 
9.309309e+00 -9.548959e-03 -8.529275e-02 -5.827339e-02 -8.329185e-02 -1.464997e-01 -5.025080e-02 -3.476064e-02 -9.687592e-02 -3.703225e-02 2.661110e-02 
9.369369e+00 -9.539704e-03 -8.497436e-02 -5.844963e-02 -8.342962e-02 -1.460056e-01 -5.053503e-02 -3.494018e-02 -9.655143e-02 -3.702303e-02 2.638430e-02 
9.429429e+00 -9.529832e-03 -8.465893e-02 -5.862385e-02 -8.356596e-02 -1.455157e-01 -5.081572e-02 -3.512022e-02 -9.622794e-02 -3.701401e-02 2.615924e-02 
9.489489e+00 -9.519363e-03 -8.434644e-02 -5.879608e-02 -8.370087e-02 -1.450299e-01 -5.109295e-02 -3.530070e-02 -9.590549e-02 -3.700518e-02 2.593591e-02 
9.549550e+00 -9.508319e-03 -8.403684e-02 -5.896635e-02 -8.383433e-02 -1.445483e-01 -5.136675e-02 -3.548157e-02 -9.558413e-02 -3.699653e-02 2.571429e-02 
9.609610e+00 -9.496719e-03 -8.373008e-02 -5.913470e-02 -8.396635e-02 -1.440707e-01 -5.163719e-02 -3.566274e-02 -9.526390e-02 -3.698803e-02 2.549439e-02 
9.669670e+00 -9.484583e-03 -8.342613e-02 -5.930114e-02 -8.409692e-02 -1.435972e-01 -5.190431e-02 -3.584418e-02 -9.494485e-02 -3.697967e-02 2.527619e-02 
9.729730e+00 -9.471930e-03 -8.312494e-02 -5.946571e-02 -8.422605e-02 -1.431278e-01 -5.216817e-02 -3.602582e-02 -9.462700e-02 -3.697144e-02 2.505970e-02 
9.789790e+00 -9.458779e-03 -8.282648e-02 -5.962844e-02 -8.435371e-02 -1.426624e-01 -5.242881e-02 -3.620760e-02 -9.431040e-02 -3.696332e-02 2.484490e-02 
9.849850e+00 -9.445147e-03 -8.253071e-02 -5.978935e-02 -8.447993e-02 -1.422010e-01 -5.268630e-02 -3.638948e-02 -9.399508e-02 -3.695530e-02 2.463179e-02 
9.909910e+00 -9.431052e-03 -8.223759e-02 -5.994847e-02 -8.460469e-02 -1.417436e-01 -5.294067e-02 -3.657141e-02 -9.368107e-02 -3.694736e-02 2.442035e-02 
9.969970e+00 -9.416510e-03 -8.194708e-02 -6.010582e-02 -8.472800e-02 -1.412902e-01 -5.319197e-02 -3.675333e-02 -9.336841e-02 -3.693950e-02 2.421058e-02 
1.003003e+01 -9.401538e-03 -8.165915e-02 -6.026143e-02 -8.484985e-02 -1.408406e-01 -5.344026e-02 -3.693521e-02 -9.305712e-02 -3.693170e-02 2.400247e-02 
1.009009e+01 -9.386153e-03 -8.137377e-02 -6.041533e-02 -8.497025e-02 -1.403949e-01 -5.368557e-02 -3.711699e-02 -9.274723e-02 -3.692395e-02 2.379600e-02 
1.015015e+01 -9.370368e-03 -8.109089e-02 -6.056754e-02 -8.508920e-02 -1.399531e-01 -5.392795e-02 -3.729864e-02 -9.243876e-02 -3.691624e-02 2.359118e-02 
1.021021e+01 -9.354200e-03 -8.081049e-02 -6.071808e-02 -8.520670e-02 -1.395152e-01 -5.416745e-02 -3.748011e-02 -9.213175e-02 -3.690855e-02 2.338798e-02 
1.027027e+01 -9.337662e-03 -8.053253e-02 -6.086697e-02 -8.532276e-02 -1.390810e-01 -5.440410e-02 -3.766137e-02 -9.182621e-02 -3.690088e-02 2.318640e-02 
1.033033e+01 -9.320770e-03 -8.025699e-02 -6.101425e-02 -8.543737e-02 -1.386506e-01 -5.463796e-02 -3.784238e-02 -9.152217e-02 -3.689322e-02 2.298642e-02 
1.039039e+01 -9.303536e-03 -7.998382e-02 -6.115992e-02 -8.555055e-02 -1.382240e-01 -5.486906e-02 -3.802310e-02 -9.121964e-02 -3.688555e-02 2.278804e-02 
1.045045e+01 -9.285975e-03 -7.971301e-02 -6.130402e-02 -8.566229e-02 -1.378011e-01 -5.509745e-02 -3.820349e-02 -9.091865e-02 -3.687787e-02 2.259124e-02 
1.051051e+01 -9.268098e-03 -7.944451e-02 -6.144656e-02 -8.577260e-02 -1.373819e-01 -5.532315e-02 -3.838354e-02 -9.061921e-02 -3.687016e-02 2.239601e-02 
1.057057e+01 -9.249919e-03 -7.917830e-02 -6.158756e-02 -8.588149e-02 -1.369663e-01 -5.554623e-02 -3.856320e-02 -9.032134e-02 -3.686243e-02 2.220234e-02 
1.063063e+01 -9.231450e-03 -7.891435e-02 -6.172705e-02 -8.598896e-02 -1.365544e-01 -5.576670e-02 -3.874244e-02 -9.002506e-02 -3.685465e-02 2.201022e-02 
1.069069e+01 -9.212703e-03 -7.865263e-02 -6.186504e-02 -8.609501e-02 -1.361461e-01 -5.598461e-02 -3.892124e-02 -8.973037e-02 -3.684683e-02 2.181963e-02 
1.075075e+01 -9.193690e-03 -7.839312e-02 -6.200156e-02 -8.619966e-02 -1.357414e-01 -5.620000e-02 -3.909957e-02 -8.943730e-02 -3.683895e-02 2.163055e-02 
1.081081e+01 -9.174420e-03 -7.813578e-02 -6.213661e-02 -8.630291e-02 -1.353402e-01 -5.641290e-02 -3.927740e-02 -8.914586e-02 -3.683101e-02 2.144299e-02 
1.087087e+01 -9.154907e-03 -7.788059e-02 -6.227023e-02 -8.640476e-02 -1.349425e-01 -5.662335e-02 -3.945470e-02 -8.885605e-02 -3.682300e-02 2.125692e-02 
1.093093e+01 -9.135159e-03 -7.762753e-02 -6.240242e-02 -8.650522e-02 -1.345483e-01 -5.683139e-02 -3.963146e-02 -8.856789e-02 -3.681491e-02 2.107234e-02 
1.099099e+01 -9.115188e-03 -7.737656e-02 -6.253321e-02 -8.660431e-02 -1.341575e-01 -5.703705e-02 -3.980766e-02 -8.828139e-02 -3.680674e-02 2.088922e-02 
1.105105e+01 -9.095003e-03 -7.712767e-02 -6.266262e-02 -8.670202e-02 -1.337702e-01 -5.724035e-02 -3.998326e-02 -8.799656e-02 -3.679848e-02 2.070756e-02 
1.111111e+01 -9.074614e-03 -7.688083e-02 -6.279066e-02 -8.679836e-02 -1.333863e-01 -5.744135e-02 -4.015824e-02 -8.771339e-02 -3.679012e-02 2.052734e-02 
1.117117e+01 -9.054031e-03 -7.663601e-02 -6.291734e-02 -8.689335e-02 -1.330058e-01 -5.764006e-02 -4.033260e-02 -8.743191e-02 -3.678166e-02 2.034855e-02 
1.123123e+01 -9.033262e-03 -7.639318e-02 -6.304268e-02 -8.698699e-02 -1.326286e-01 -5.783653e-02 -4.050631e-02 -8.715212e-02 -3.677310e-02 2.017118e-02 
1.129129e+01 -9.012316e-03 -7.615234e-02 -6.316671e-02 -8.707929e-02 -1.322547e-01 -5.803077e-02 -4.067935e-02 -8.687402e-02 -3.676442e-02 1.999521e-02 
1.135135e+01 -8.991203e-03 -7.591345e-02 -6.328943e-02 -8.717025e-02 -1.318841e-01 -5.822283e-02 -4.085170e-02 -8.659762e-02 -3.675563e-02 1.982063e-02 
1.141141e+01 -8.969931e-03 -7.567649e-02 -6.341086e-02 -8.725989e-02 -1.315167e-01 -5.841273e-02 -4.102335e-02 -8.632292e-02 -3.674671e-02 1.964743e-02 
1.147147e+01 -8.948507e-03 -7.544143e-02 -6.353101e-02 -8.734822e-02 -1.311526e-01 -5.860051e-02 -4.119428e-02 -8.604993e-02 -3.673767e-02 1.947559e-02 
1.153153e+01 -8.926940e-03 -7.520827e-02 -6.364991e-02 -8.743524e-02 -1.307916e-01 -5.878619e-02 -4.136449e-02 -8.577865e-02 -3.672850e-02 1.930510e-02 
1.159159e+01 -8.905237e-03 -7.497697e-02 -6.376755e-02 -8.752097e-02 -1.304339e-01 -5.896980e-02 -4.153394e-02 -8.550908e-02 -3.671920e-02 1.913595e-02 
1.165165e+01 -8.883406e-03 -7.474751e-02 -6.388397e-02 -8.760540e-02 -1.300792e-01 -5.915137e-02 -4.170264e-02 -8.524122e-02 -3.670975e-02 1.896812e-02 
1.171171e+01 -8.861454e-03 -7.451988e-02 -6.399917e-02 -8.768856e-02 -1.297277e-01 -5.933093e-02 -4.187057e-02 -8.497507e-02 -3.670017e-02 1.880160e-02 
1.177177e+01 -8.839389e-03 -7.429405e-02 -6.411316e-02 -8.777045e-02 -1.293793e-01 -5.950851e-02 -4.203772e-02 -8.471064e-02 -3.669044e-02 1.863637e-02 
1.183183e+01 -8.817216e-03 -7.407001e-02 -6.422596e-02 -8.785108e-02 -1.290339e-01 -5.968412e-02 -4.220407e-02 -8.444793e-02 -3.668056e-02 1.847243e-02 
1.189189e+01 -8.794943e-03 -7.384772e-02 -6.433758e-02 -8.793046e-02 -1.286916e-01 -5.985781e-02 -4.236961e-02 -8.418693e-02 -3.667054e-02 1.830976e-02 
1.195195e+01 -8.772576e-03 -7.362719e-02 -6.444803e-02 -8.800860e-02 -1.283522e-01 -6.002959e-02 -4.253435e-02 -8.392764e-02 -3.666036e-02 1.814835e-02 
1.201201e+01 -8.750122e-03 -7.340838e-02 -6.455733e-02 -8.808551e-02 -1.280158e-01 -6.019949e-02 -4.269826e-02 -8.367007e-02 -3.665002e-02 1.798818e-02 
1.207207e+01 -8.727586e-03 -7.319128e-02 -6.466549e-02 -8.816120e-02 -1.276824e-01 -6.036753e-02 -4.286134e-02 -8.341421e-02 -3.663952e-02 1.782924e-02 
1.213213e+01 -8.704974e-03 -7.297586e-02 -6.477252e-02 -8.823568e-02 -1.273519e-01 -6.053374e-02 -4.302358e-02 -8.316006e-02 -3.662887e-02 1.767153e-02 
1.219219e+01 -8.682293e-03 -7.276212e-02 -6.487843e-02 -8.830896e-02 -1.270243e-01 -6.069815e-02 -4.318497e-02 -8.290761e-02 -3.661805e-02 1.751501e-02 
1.225225e+01 -8.659547e-03 -7.255003e-02 -6.498324e-02 -8.838105e-02 -1.266995e-01 -6.086077e-02 -4.334550e-02 -8.265687e-02 -3.660706e-02 1.735969e-02 
1.231231e+01 -8.636743e-03 -7.233957e-02 -6.508695e-02 -8.845196e-02 -1.263776e-01 -6.102163e-02 -4.350518e-02 -8.240783e-02 -3.659591e-02 1.720555e-02 
1.237237e+01 -8.613885e-03 -7.213074e-02 -6.518957e-02 -8.852170e-02 -1.260585e-01 -6.118076e-02 -4.366399e-02 -8.216048e-02 -3.658460e-02 1.705258e-02 
1.243243e+01 -8.590978e-03 -7.192351e-02 -6.529112e-02 -8.859028e-02 -1.257421e-01 -6.133817e-02 -4.382192e-02 -8.191483e-02 -3.657311e-02 1.690077e-02 
1.249249e+01 -8.568028e-03 -7.171786e-02 -6.539161e-02 -8.865771e-02 -1.254286e-01 -6.149389e-02 -4.397898e-02 -8.167087e-02 -3.656145e-02 1.675009e-02 
1.255255e+01 -8.545039e-03 -7.151378e-02 -6.549104e-02 -8.872400e-02 -1.251177e-01 -6.164795e-02 -4.413515e-02 -8.142859e-02 -3.654962e-02 1.660055e-02 
1.261261e+01 -8.522017e-03 -7.131125e-02 -6.558944e-02 -8.878917e-02 -1.248096e-01 -6.180035e-02 -4.429044e-02 -8.118799e-02 -3.653762e-02 1.645213e-02 
1.267267e+01 -8.498964e-03 -7.111026e-02 -6.568680e-02 -8.885321e-02 -1.245041e-01 -6.195112e-02 -4.444483e-02 -8.094907e-02 -3.652545e-02 1.630481e-02 
1.273273e+01 -8.475887e-03 -7.091079e-02 -6.578313e-02 -8.891615e-02 -1.242013e-01 -6.210029e-02 -4.459833e-02 -8.071181e-02 -3.651310e-02 1.615859e-02 
1.279279e+01 -8.452788e-03 -7.071283e-02 -6.587846e-02 -8.897798e-02 -1.239012e-01 -6.224788e-02 -4.475093e-02 -8.047622e-02 -3.650057e-02 1.601345e-02 
1.285285e+01 -8.429673e-03 -7.051635e-02 -6.597278e-02 -8.903873e-02 -1.236036e-01 -6.239389e-02 -4.490262e-02 -8.024229e-02 -3.648787e-02 1.586939e-02 
1.291291e+01 -8.406545e-03 -7.032136e-02 -6.606611e-02 -8.909841e-02 -1.233086e-01 -6.253836e-02 -4.505341e-02 -8.001001e-02 -3.647500e-02 1.572638e-02 
1.297297e+01 -8.383409e-03 -7.012782e-02 -6.615846e-02 -8.915701e-02 -1.230162e-01 -6.268131e-02 -4.520330e-02 -7.977937e-02 -3.646195e-02 1.558442e-02 
1.303303e+01 -8.360267e-03 -6.993573e-02 -6.624983e-02 -8.921456e-02 -1.227263e-01 -6.282274e-02 -4.535228e-02 -7.955037e-02 -3.644872e-02 1.544349e-02 
1.309309e+01 -8.337124e-03 -6.974508e-02 -6.634023e-02 -8.927106e-02 -1.224390e-01 -6.296269e-02 -4.550034e-02 -7.932301e-02 -3.643531e-02 1.530359e-02 
1.315315e+01 -8.313983e-03 -6.955584e-02 -6.642967e-02 -8.932652e-02 -1.221541e-01 -6.310117e-02 -4.564750e-02 -7.909727e-02 -3.642173e-02 1.516471e-02 
1.321321e+01 -8.290847e-03 -6.936800e-02 -6.651817e-02 -8.938095e-02 -1.218716e-01 -6.323819e-02 -4.579374e-02 -7.887315e-02 -3.640797e-02 1.502683e-02 
1.327327e+01 -8.267721e-03 -6.918156e-02 -6.660573e-02 -8.943437e-02 -1.215916e-01 -6.337378e-02 -4.593907e-02 -7.865064e-02 -3.639404e-02 1.488994e-02 
1.333333e+01 -8.244606e-03 -6.899650e-02 -6.669235e-02 -8.948678e-02 -1.213140e-01 -6.350796e-02 -4.608348e-02 -7.842973e-02 -3.637993e-02 1.475403e-02 
1.339339e+01 -8.221507e-03 -6.881279e-02 -6.677805e-02 -8.953820e-02 -1.210388e-01 -6.364073e-02 -4.622698e-02 -7.821042e-02 -3.636565e-02 1.461909e-02 
1.345345e+01 -8.198427e-03 -6.863044e-02 -6.686283e-02 -8.958863e-02 -1.207660e-01 -6.377212e-02 -4.636956e-02 -7.799270e-02 -3.635119e-02 1.448511e-02 
1.351351e+01 -8.175367e-03 -6.844943e-02 -6.694671e-02 -8.963808e-02 -1.204955e-01 -6.390215e-02 -4.651122e-02 -7.777656e-02 -3.633656e-02 1.435208e-02 
1.357357e+01 -8.152332e-03 -6.826975e-02 -6.702969e-02 -8.968657e-02 -1.202274e-01 -6.403083e-02 -4.665198e-02 -7.756199e-02 -3.632175e-02 1.421999e-02 
1.363363e+01 -8.129323e-03 -6.809137e-02 -6.711177e-02 -8.973409e-02 -1.199615e-01 -6.415817e-02 -4.679181e-02 -7.734899e-02 -3.630677e-02 1.408882e-02 
1.369369e+01 -8.106344e-03 -6.791430e-02 -6.719297e-02 -8.978067e-02 -1.196979e-01 -6.428420e-02 -4.693074e-02 -7.713754e-02 -3.629162e-02 1.395858e-02 
1.375375e+01 -8.083397e-03 -6.773851e-02 -6.727329e-02 -8.982632e-02 -1.194366e-01 -6.440893e-02 -4.706875e-02 -7.692765e-02 -3.627630e-02 1.382924e-02 
1.381381e+01 -8.060485e-03 -6.756400e-02 -6.735274e-02 -8.987103e-02 -1.191775e-01 -6.453237e-02 -4.720585e-02 -7.671929e-02 -3.626081e-02 1.370080e-02 
1.387387e+01 -8.037610e-03 -6.739076e-02 -6.743133e-02 -8.991483e-02 -1.189206e-01 -6.465454e-02 -4.734203e-02 -7.651246e-02 -3.624515e-02 1.357324e-02 
1.393393e+01 -8.014774e-03 -6.721876e-02 -6.750907e-02 -8.995772e-02 -1.186659e-01 -6.477546e-02 -4.747731e-02 -7.630716e-02 -3.622932e-02 1.344657e-02 
1.399399e+01 -7.991980e-03 -6.704801e-02 -6.758595e-02 -8.999971e-02 -1.184134e-01 -6.489514e-02 -4.761168e-02 -7.610338e-02 -3.621332e-02 1.332077e-02 
1.405405e+01 -7.969229e-03 -6.687849e-02 -6.766200e-02 -9.004081e-02 -1.181630e-01 -6.501359e-02 -4.774515e-02 -7.590110e-02 -3.619716e-02 1.319582e-02 
1.411411e+01 -7.946525e-03 -6.671019e-02 -6.773721e-02 -9.008103e-02 -1.179148e-01 -6.513083e-02 -4.787771e-02 -7.570031e-02 -3.618083e-02 1.307172e-02 
1.417417e+01 -7.923868e-03 -6.654309e-02 -6.781159e-02 -9.012038e-02 -1.176687e-01 -6.524687e-02 -4.800937e-02 -7.550102e-02 -3.616434e-02 1.294847e-02 
1.423423e+01 -7.901262e-03 -6.637719e-02 -6.788516e-02 -9.015886e-02 -1.174246e-01 -6.536173e-02 -4.814013e-02 -7.530320e-02 -3.614768e-02 1.282604e-02 
1.429429e+01 -7.878707e-03 -6.621247e-02 -6.795790e-02 -9.019650e-02 -1.171826e-01 -6.547543e-02 -4.826999e-02 -7.510686e-02 -3.613087e-02 1.270444e-02 
1.435435e+01 -7.856206e-03 -6.604893e-02 -6.802984e-02 -9.023329e-02 -1.169427e-01 -6.558796e-02 -4.839895e-02 -7.491197e-02 -3.611390e-02 1.258365e-02 
1.441441e+01 -7.833761e-03 -6.588655e-02 -6.810098e-02 -9.026925e-02 -1.167048e-01 -6.569936e-02 -4.852703e-02 -7.471855e-02 -3.609677e-02 1.246366e-02 
1.447447e+01 -7.811372e-03 -6.572533e-02 -6.817133e-02 -9.030439e-02 -1.164689e-01 -6.580962e-02 -4.865421e-02 -7.452656e-02 -3.607948e-02 1.234447e-02 
1.453453e+01 -7.789043e-03 -6.556525e-02 -6.824088e-02 -9.033871e-02 -1.162350e-01 -6.591877e-02 -4.878050e-02 -7.433601e-02 -3.606203e-02 1.222607e-02 
1.459459e+01 -7.766774e-03 -6.540630e-02 -6.830966e-02 -9.037222e-02 -1.160030e-01 -6.602682e-02 -4.890591e-02 -7.414688e-02 -3.604444e-02 1.210844e-02 
1.465465e+01 -7.744568e-03 -6.524847e-02 -6.837766e-02 -9.040493e-02 -1.157730e-01 -6.613377e-02 -4.903044e-02 -7.395917e-02 -3.602669e-02 1.199159e-02 
1.471471e+01 -7.722424e-03 -6.509176e-02 -6.844488e-02 -9.043686e-02 -1.155450e-01 -6.623965e-02 -4.915409e-02 -7.377287e-02 -3.600879e-02 1.187550e-02 
1.477477e+01 -7.700346e-03 -6.493615e-02 -6.851135e-02 -9.046800e-02 -1.153188e-01 -6.634446e-02 -4.927687e-02 -7.358797e-02 -3.599075e-02 1.176015e-02 
1.483483e+01 -7.678334e-03 -6.478163e-02 -6.857705e-02 -9.049838e-02 -1.150946e-01 -6.644822e-02 -4.939877e-02 -7.340445e-02 -3.597255e-02 1.164556e-02 
1.489489e+01 -7.656390e-03 -6.462820e-02 -6.864201e-02 -9.052799e-02 -1.148722e-01 -6.655093e-02 -4.951980e-02 -7.322232e-02 -3.595421e-02 1.153170e-02 
1.495495e+01 -7.634514e-03 -6.447584e-02 -6.870621e-02 -9.055684e-02 -1.146517e-01 -6.665261e-02 -4.963997e-02 -7.304155e-02 -3.593573e-02 1.141857e-02 
1.501502e+01 -7.612709e-03 -6.432454e-02 -6.876968e-02 -9.058495e-02 -1.144330e-01 -6.675328e-02 -4.975928e-02 -7.286215e-02 -3.591711e-02 1.130616e-02 
1.507508e+01 -7.590975e-03 -6.417430e-02 -6.883241e-02 -9.061232e-02 -1.142161e-01 -6.685293e-02 -4.987772e-02 -7.268410e-02 -3.589835e-02 1.119447e-02 
1.513514e+01 -7.569314e-03 -6.402511e-02 -6.889441e-02 -9.063896e-02 -1.140011e-01 -6.695159e-02 -4.999532e-02 -7.250739e-02 -3.587945e-02 1.108348e-02 
1.519520e+01 -7.547726e-03 -6.387695e-02 -6.895569e-02 -9.066488e-02 -1.137878e-01 -6.704927e-02 -5.011206e-02 -7.233201e-02 -3.586041e-02 1.097318e-02 
1.525526e+01 -7.526213e-03 -6.372982e-02 -6.901625e-02 -9.069009e-02 -1.135763e-01 -6.714597e-02 -5.022795e-02 -7.215796e-02 -3.584124e-02 1.086358e-02 
1.531532e+01 -7.504775e-03 -6.358371e-02 -6.907609e-02 -9.071459e-02 -1.133666e-01 -6.724170e-02 -5.034300e-02 -7.198523e-02 -3.582194e-02 1.075467e-02 
1.537538e+01 -7.483414e-03 -6.343862e-02 -6.913523e-02 -9.073839e-02 -1.131585e-01 -6.733649e-02 -5.045721e-02 -7.181380e-02 -3.580250e-02 1.064643e-02 
1.543544e+01 -7.462131e-03 -6.329452e-02 -6.919367e-02 -9.076151e-02 -1.129522e-01 -6.743033e-02 -5.057058e-02 -7.164366e-02 -3.578294e-02 1.053885e-02 
1.549550e+01 -7.440926e-03 -6.315141e-02 -6.925140e-02 -9.078394e-02 -1.127476e-01 -6.752323e-02 -5.068312e-02 -7.147482e-02 -3.576325e-02 1.043194e-02 
1.555556e+01 -7.419800e-03 -6.300929e-02 -6.930845e-02 -9.080570e-02 -1.125447e-01 -6.761522e-02 -5.079483e-02 -7.130725e-02 -3.574344e-02 1.032569e-02 
1.561562e+01 -7.398754e-03 -6.286815e-02 -6.936481e-02 -9.082680e-02 -1.123435e-01 -6.770629e-02 -5.090572e-02 -7.114095e-02 -3.572351e-02 1.022008e-02 
1.567568e+01 -7.377789e-03 -6.272797e-02 -6.942049e-02 -9.084723e-02 -1.121439e-01 -6.779646e-02 -5.101578e-02 -7.097591e-02 -3.570345e-02 1.011511e-02 
1.573574e+01 -7.356906e-03 -6.258875e-02 -6.947549e-02 -9.086702e-02 -1.119460e-01 -6.788574e-02 -5.112503e-02 -7.081212e-02 -3.568327e-02 1.001078e-02 
1.579580e+01 -7.336105e-03 -6.245049e-02 -6.952982e-02 -9.088616e-02 -1.117496e-01 -6.797413e-02 -5.123347e-02 -7.064957e-02 -3.566298e-02 9.907079e-03 
1.585586e+01 -7.315387e-03 -6.231317e-02 -6.958349e-02 -9.090467e-02 -1.115549e-01 -6.806165e-02 -5.134110e-02 -7.048826e-02 -3.564258e-02 9.803996e-03 
1.591592e+01 -7.294752e-03 -6.217678e-02 -6.963649e-02 -9.092255e-02 -1.113618e-01 -6.814831e-02 -5.144793e-02 -7.032817e-02 -3.562206e-02 9.701528e-03 
1.597598e+01 -7.274202e-03 -6.204132e-02 -6.968883e-02 -9.093980e-02 -1.111702e-01 -6.823411e-02 -5.155395e-02 -7.016929e-02 -3.560143e-02 9.599668e-03 
1.603604e+01 -7.253736e-03 -6.190678e-02 -6.974053e-02 -9.095645e-02 -1.109802e-01 -6.831906e-02 -5.165918e-02 -7.001162e-02 -3.558069e-02 9.498410e-03 
1.609610e+01 -7.233356e-03 -6.177315e-02 -6.979157e-02 -9.097248e-02 -1.107918e-01 -6.840318e-02 -5.176363e-02 -6.985515e-02 -3.555985e-02 9.397747e-03 
1.615616e+01 -7.213061e-03 -6.164043e-02 -6.984198e-02 -9.098792e-02 -1.106048e-01 -6.848647e-02 -5.186728e-02 -6.969986e-02 -3.553890e-02 9.297675e-03 
1.621622e+01 -7.192853e-03 -6.150860e-02 -6.989174e-02 -9.100277e-02 -1.104194e-01 -6.856894e-02 -5.197015e-02 -6.954576e-02 -3.551785e-02 9.198186e-03 
1.627628e+01 -7.172732e-03 -6.137767e-02 -6.994088e-02 -9.101703e-02 -1.102355e-01 -6.865059e-02 -5.207224e-02 -6.939282e-02 -3.549670e-02 9.099274e-03 
1.633634e+01 -7.152698e-03 -6.124761e-02 -6.998938e-02 -9.103071e-02 -1.100531e-01 -6.873145e-02 -5.217356e-02 -6.924104e-02 -3.547545e-02 9.000934e-03 
1.639640e+01 -7.132751e-03 -6.111843e-02 -7.003726e-02 -9.104382e-02 -1.098722e-01 -6.881151e-02 -5.227411e-02 -6.909042e-02 -3.545410e-02 8.903160e-03 
1.645646e+01 -7.112892e-03 -6.099012e-02 -7.008452e-02 -9.105636e-02 -1.096927e-01 -6.889079e-02 -5.237389e-02 -6.894094e-02 -3.543266e-02 8.805946e-03 
1.651652e+01 -7.093122e-03 -6.086266e-02 -7.013117e-02 -9.106834e-02 -1.095146e-01 -6.896929e-02 -5.247292e-02 -6.879259e-02 -3.541113e-02 8.709286e-03 
1.657658e+01 -7.073440e-03 -6.073606e-02 -7.017721e-02 -9.107978e-02 -1.093380e-01 -6.904702e-02 -5.257118e-02 -6.864537e-02 -3.538951e-02 8.613174e-03 
1.663664e+01 -7.053847e-03 -6.061031e-02 -7.022264e-02 -9.109067e-02 -1.091628e-01 -6.912398e-02 -5.266870e-02 -6.849927e-02 -3.536779e-02 8.517606e-03 
1.669670e+01 -7.034344e-03 -6.048539e-02 -7.026746e-02 -9.110101e-02 -1.089890e-01 -6.920020e-02 -5.276546e-02 -6.835427e-02 -3.534600e-02 8.422576e-03 
1.675676e+01 -7.014930e-03 -6.036131e-02 -7.031170e-02 -9.111083e-02 -1.088166e-01 -6.927566e-02 -5.286149e-02 -6.821038e-02 -3.532411e-02 8.328078e-03 
1.681682e+01 -6.995606e-03 -6.023805e-02 -7.035534e-02 -9.112012e-02 -1.086455e-01 -6.935039e-02 -5.295677e-02 -6.806758e-02 -3.530215e-02 8.234106e-03 
1.687688e+01 -6.976371e-03 -6.011561e-02 -7.039839e-02 -9.112889e-02 -1.084759e-01 -6.942439e-02 -5.305132e-02 -6.792586e-02 -3.528011e-02 8.140657e-03 
1.693694e+01 -6.957227e-03 -5.999398e-02 -7.044085e-02 -9.113715e-02 -1.083075e-01 -6.949767e-02 -5.314514e-02 -6.778521e-02 -3.525798e-02 8.047723e-03 
1.699700e+01 -6.938174e-03 -5.987315e-02 -7.048274e-02 -9.114489e-02 -1.081406e-01 -6.957023e-02 -5.323824e-02 -6.764563e-02 -3.523578e-02 7.955301e-03 
1.705706e+01 -6.919210e-03 -5.975313e-02 -7.052405e-02 -9.115214e-02 -1.079749e-01 -6.964208e-02 -5.333061e-02 -6.750711e-02 -3.521351e-02 7.863386e-03 
1.711712e+01 -6.900338e-03 -5.963390e-02 -7.056479e-02 -9.115889e-02 -1.078105e-01 -6.971322e-02 -5.342227e-02 -6.736964e-02 -3.519117e-02 7.771971e-03 
1.717718e+01 -6.881556e-03 -5.951545e-02 -7.060496e-02 -9.116515e-02 -1.076475e-01 -6.978368e-02 -5.351322e-02 -6.723321e-02 -3.516875e-02 7.681053e-03 
1.723724e+01 -6.862865e-03 -5.939778e-02 -7.064457e-02 -9.117093e-02 -1.074857e-01 -6.985345e-02 -5.360345e-02 -6.709782e-02 -3.514627e-02 7.590626e-03 
1.729730e+01 -6.844265e-03 -5.928088e-02 -7.068361e-02 -9.117623e-02 -1.073252e-01 -6.992253e-02 -5.369299e-02 -6.696344e-02 -3.512372e-02 7.500686e-03 
1.735736e+01 -6.825756e-03 -5.916475e-02 -7.072211e-02 -9.118106e-02 -1.071660e-01 -6.999095e-02 -5.378182e-02 -6.683009e-02 -3.510110e-02 7.411228e-03 
1.741742e+01 -6.807338e-03 -5.904938e-02 -7.076005e-02 -9.118542e-02 -1.070080e-01 -7.005869e-02 -5.386996e-02 -6.669774e-02 -3.507843e-02 7.322247e-03 
1.747748e+01 -6.789012e-03 -5.893477e-02 -7.079744e-02 -9.118932e-02 -1.068513e-01 -7.012578e-02 -5.395741e-02 -6.656640e-02 -3.505569e-02 7.233738e-03 
1.753754e+01 -6.770776e-03 -5.882090e-02 -7.083430e-02 -9.119276e-02 -1.066958e-01 -7.019221e-02 -5.404418e-02 -6.643605e-02 -3.503289e-02 7.145697e-03 
1.759760e+01 -6.752632e-03 -5.870777e-02 -7.087061e-02 -9.119576e-02 -1.065415e-01 -7.025799e-02 -5.413026e-02 -6.630668e-02 -3.501004e-02 7.058119e-03 
1.765766e+01 -6.734579e-03 -5.859538e-02 -7.090638e-02 -9.119831e-02 -1.063884e-01 -7.032314e-02 -5.421567e-02 -6.617829e-02 -3.498714e-02 6.971001e-03 
1.771772e+01 -6.716617e-03 -5.848372e-02 -7.094163e-02 -9.120042e-02 -1.062365e-01 -7.038765e-02 -5.430040e-02 -6.605087e-02 -3.496418e-02 6.884337e-03 
1.777778e+01 -6.698746e-03 -5.837278e-02 -7.097634e-02 -9.120210e-02 -1.060857e-01 -7.045153e-02 -5.438446e-02 -6.592441e-02 -3.494117e-02 6.798123e-03 
1.783784e+01 -6.680966e-03 -5.826257e-02 -7.101054e-02 -9.120335e-02 -1.059362e-01 -7.051479e-02 -5.446786e-02 -6.579891e-02 -3.491811e-02 6.712355e-03 
1.789790e+01 -6.663277e-03 -5.815306e-02 -7.104421e-02 -9.120417e-02 -1.057878e-01 -7.057743e-02 -5.455061e-02 -6.567435e-02 -3.489500e-02 6.627029e-03 
1.795796e+01 -6.645679e-03 -5.804426e-02 -7.107737e-02 -9.120458e-02 -1.056405e-01 -7.063946e-02 -5.463269e-02 -6.555073e-02 -3.487185e-02 6.542140e-03 
1.801802e+01 -6.628172e-03 -5.793616e-02 -7.111001e-02 -9.120457e-02 -1.054944e-01 -7.070089e-02 -5.471413e-02 -6.542804e-02 -3.484865e-02 6.457685e-03 
1.807808e+01 -6.610756e-03 -5.782876e-02 -7.114214e-02 -9.120416e-02 -1.053494e-01 -7.076173e-02 -5.479491e-02 -6.530627e-02 -3.482542e-02 6.373659e-03 
1.813814e+01 -6.593430e-03 -5.772205e-02 -7.117377e-02 -9.120334e-02 -1.052055e-01 -7.082196e-02 -5.487506e-02 -6.518542e-02 -3.480214e-02 6.290058e-03 
1.819820e+01 -6.576195e-03 -5.761602e-02 -7.120490e-02 -9.120213e-02 -1.050628e-01 -7.088162e-02 -5.495457e-02 -6.506547e-02 -3.477882e-02 6.206878e-03 
1.825826e+01 -6.559051e-03 -5.751067e-02 -7.123553e-02 -9.120052e-02 -1.049211e-01 -7.094069e-02 -5.503344e-02 -6.494643e-02 -3.475547e-02 6.124115e-03 
1.831832e+01 -6.541996e-03 -5.740599e-02 -7.126567e-02 -9.119852e-02 -1.047805e-01 -7.099918e-02 -5.511168e-02 -6.482828e-02 -3.473209e-02 6.041766e-03 
1.837838e+01 -6.525032e-03 -5.730198e-02 -7.129531e-02 -9.119614e-02 -1.046410e-01 -7.105711e-02 -5.518930e-02 -6.471102e-02 -3.470867e-02 5.959826e-03 
1.843844e+01 -6.508158e-03 -5.719863e-02 -7.132447e-02 -9.119338e-02 -1.045025e-01 -7.111447e-02 -5.526630e-02 -6.459464e-02 -3.468522e-02 5.878292e-03 
1.849850e+01 -6.491373e-03 -5.709595e-02 -7.135314e-02 -9.119024e-02 -1.043651e-01 -7.117128e-02 -5.534268e-02 -6.447913e-02 -3.466174e-02 5.797161e-03 
1.855856e+01 -6.474678e-03 -5.699391e-02 -7.138134e-02 -9.118674e-02 -1.042288e-01 -7.122753e-02 -5.541845e-02 -6.436448e-02 -3.463824e-02 5.716427e-03 
1.861862e+01 -6.458073e-03 -5.689252e-02 -7.140905e-02 -9.118287e-02 -1.040935e-01 -7.128323e-02 -5.549360e-02 -6.425070e-02 -3.461471e-02 5.636088e-03 
1.867868e+01 -6.441557e-03 -5.679177e-02 -7.143630e-02 -9.117864e-02 -1.039591e-01 -7.133839e-02 -5.556816e-02 -6.413776e-02 -3.459115e-02 5.556140e-03 
1.873874e+01 -6.425129e-03 -5.669166e-02 -7.146307e-02 -9.117405e-02 -1.038259e-01 -7.139301e-02 -5.564211e-02 -6.402567e-02 -3.456757e-02 5.476580e-03 
1.879880e+01 -6.408791e-03 -5.659218e-02 -7.148938e-02 -9.116911e-02 -1.036936e-01 -7.144710e-02 -5.571547e-02 -6.391441e-02 -3.454398e-02 5.397404e-03 
1.885886e+01 -6.392541e-03 -5.649333e-02 -7.151522e-02 -9.116383e-02 -1.035623e-01 -7.150066e-02 -5.578823e-02 -6.380398e-02 -3.452036e-02 5.318608e-03 
1.891892e+01 -6.376380e-03 -5.639509e-02 -7.154061e-02 -9.115820e-02 -1.034320e-01 -7.155370e-02 -5.586041e-02 -6.369438e-02 -3.449672e-02 5.240189e-03 
1.897898e+01 -6.360307e-03 -5.629748e-02 -7.156554e-02 -9.115223e-02 -1.033027e-01 -7.160622e-02 -5.593200e-02 -6.358559e-02 -3.447307e-02 5.162144e-03 
1.903904e+01 -6.344322e-03 -5.620048e-02 -7.159002e-02 -9.114592e-02 -1.031743e-01 -7.165823e-02 -5.600302e-02 -6.347762e-02 -3.444941e-02 5.084469e-03 
1.909910e+01 -6.328424e-03 -5.610408e-02 -7.161404e-02 -9.113929e-02 -1.030469e-01 -7.170972e-02 -5.607345e-02 -6.337044e-02 -3.442573e-02 5.007162e-03 
1.915916e+01 -6.312614e-03 -5.600829e-02 -7.163762e-02 -9.113233e-02 -1.029205e-01 -7.176072e-02 -5.614332e-02 -6.326407e-02 -3.440205e-02 4.930218e-03 
1.921922e+01 -6.296891e-03 -5.591309e-02 -7.166076e-02 -9.112504e-02 -1.027950e-01 -7.181122e-02 -5.621261e-02 -6.315848e-02 -3.437835e-02 4.853634e-03 
1.927928e+01 -6.281255e-03 -5.581848e-02 -7.168346e-02 -9.111744e-02 -1.026704e-01 -7.186122e-02 -5.628135e-02 -6.305368e-02 -3.435464e-02 4.777408e-03 
1.933934e+01 -6.265705e-03 -5.572447e-02 -7.170572e-02 -9.110952e-02 -1.025467e-01 -7.191074e-02 -5.634952e-02 -6.294965e-02 -3.433093e-02 4.701536e-03 
1.939940e+01 -6.250242e-03 -5.563103e-02 -7.172755e-02 -9.110130e-02 -1.024240e-01 -7.195977e-02 -5.641713e-02 -6.284639e-02 -3.430721e-02 4.626015e-03 
1.945946e+01 -6.234865e-03 -5.553818e-02 -7.174895e-02 -9.109276e-02 -1.023022e-01 -7.200832e-02 -5.648420e-02 -6.274390e-02 -3.428350e-02 4.550842e-03 
1.951952e+01 -6.219573e-03 -5.544590e-02 -7.176993e-02 -9.108392e-02 -1.021812e-01 -7.205639e-02 -5.655071e-02 -6.264216e-02 -3.425977e-02 4.476014e-03 
1.957958e+01 -6.204367e-03 -5.535419e-02 -7.179048e-02 -9.107478e-02 -1.020612e-01 -7.210399e-02 -5.661668e-02 -6.254118e-02 -3.423605e-02 4.401528e-03 
1.963964e+01 -6.189247e-03 -5.526304e-02 -7.181060e-02 -9.106535e-02 -1.019420e-01 -7.215113e-02 -5.668211e-02 -6.244094e-02 -3.421233e-02 4.327380e-03 
1.969970e+01 -6.174211e-03 -5.517246e-02 -7.183032e-02 -9.105563e-02 -1.018237e-01 -7.219780e-02 -5.674700e-02 -6.234145e-02 -3.418861e-02 4.253569e-03 
1.975976e+01 -6.159260e-03 -5.508243e-02 -7.184961e-02 -9.104561e-02 -1.017063e-01 -7.224401e-02 -5.681136e-02 -6.224268e-02 -3.416490e-02 4.180091e-03 
1.981982e+01 -6.144393e-03 -5.499295e-02 -7.186850e-02 -9.103532e-02 -1.015897e-01 -7.228977e-02 -5.687519e-02 -6.214464e-02 -3.414119e-02 4.106943e-03 
1.987988e+01 -6.129610e-03 -5.490403e-02 -7.188698e-02 -9.102474e-02 -1.014740e-01 -7.233508e-02 -5.693849e-02 -6.204732e-02 -3.411749e-02 4.034122e-03 
1.993994e+01 -6.114910e-03 -5.481564e-02 -7.190505e-02 -9.101388e-02 -1.013591e-01 -7.237994e-02 -5.700128e-02 -6.195072e-02 -3.409380e-02 3.961626e-03 
2.000000e+01 -6.100294e-03 -5.472779e-02 -7.192272e-02 -9.100275e-02 -1.012451e-01 -7.242436e-02 -5.706354e-02 -6.185483e-02 -3.407011e-02 3.889452e-03 
2.006006e+01 -6.085761e-03 -5.464048e-02 -7.193999e-02 -9.099135e-02 -1.011319e-01 -7.246834e-02 -5.712529e-02 -6.175964e-02 -3.404644e-02 3.817597e-03 
2.012012e+01 -6.071310e-03 -5.455370e-02 -7.195687e-02 -9.097968e-02 -1.010195e-01 -7.251189e-02 -5.718653e-02 -6.166514e-02 -3.402278e-02 3.746058e-03 
2.018018e+01 -6.056942e-03 -5.446744e-02 -7.197335e-02 -9.096774e-02 -1.009079e-01 -7.255501e-02 -5.724726e-02 -6.157134e-02 -3.399913e-02 3.674833e-03 
2.024024e+01 -6.042656e-03 -5.438171e-02 -7.198944e-02 -9.095555e-02 -1.007971e-01 -7.259770e-02 -5.730748e-02 -6.147822e-02 -3.397550e-02 3.603919e-03 
2.030030e+01 -6.028451e-03 -5.429649e-02 -7.200515e-02 -9.094310e-02 -1.006871e-01 -7.263997e-02 -5.736721e-02 -6.138579e-02 -3.395189e-02 3.533313e-03 
2.036036e+01 -6.014328e-03 -5.421179e-02 -7.202047e-02 -9.093040e-02 -1.005779e-01 -7.268182e-02 -5.742644e-02 -6.129403e-02 -3.392829e-02 3.463013e-03 
2.042042e+01 -6.000286e-03 -5.412760e-02 -7.203541e-02 -9.091744e-02 -1.004695e-01 -7.272326e-02 -5.748518e-02 -6.120293e-02 -3.390471e-02 3.393017e-03 
2.048048e+01 -5.986324e-03 -5.404392e-02 -7.204997e-02 -9.090424e-02 -1.003618e-01 -7.276428e-02 -5.754343e-02 -6.111250e-02 -3.388115e-02 3.323321e-03 
2.054054e+01 -5.972442e-03 -5.396073e-02 -7.206416e-02 -9.089079e-02 -1.002549e-01 -7.280490e-02 -5.760119e-02 -6.102273e-02 -3.385761e-02 3.253923e-03 
2.060060e+01 -5.958641e-03 -5.387805e-02 -7.207797e-02 -9.087710e-02 -1.001488e-01 -7.284512e-02 -5.765847e-02 -6.093361e-02 -3.383409e-02 3.184822e-03 
2.066066e+01 -5.944918e-03 -5.379586e-02 -7.209142e-02 -9.086317e-02 -1.000434e-01 -7.288493e-02 -5.771527e-02 -6.084514e-02 -3.381060e-02 3.116013e-03 
2.072072e+01 -5.931275e-03 -5.371416e-02 -7.210449e-02 -9.084901e-02 -9.993878e-02 -7.292435e-02 -5.777160e-02 -6.075731e-02 -3.378714e-02 3.047496e-03 
2.078078e+01 -5.917711e-03 -5.363295e-02 -7.211720e-02 -9.083461e-02 -9.983489e-02 -7.296337e-02 -5.782745e-02 -6.067011e-02 -3.376369e-02 2.979267e-03 
2.084084e+01 -5.904226e-03 -5.355221e-02 -7.212956e-02 -9.081998e-02 -9.973173e-02 -7.300200e-02 -5.788284e-02 -6.058355e-02 -3.374028e-02 2.911325e-03 
2.090090e+01 -5.890818e-03 -5.347196e-02 -7.214155e-02 -9.080513e-02 -9.962930e-02 -7.304025e-02 -5.793776e-02 -6.049761e-02 -3.371689e-02 2.843666e-03 
2.096096e+01 -5.877488e-03 -5.339219e-02 -7.215318e-02 -9.079006e-02 -9.952758e-02 -7.307812e-02 -5.799221e-02 -6.041229e-02 -3.369354e-02 2.776289e-03 
2.102102e+01 -5.864236e-03 -5.331288e-02 -7.216446e-02 -9.077476e-02 -9.942658e-02 -7.311560e-02 -5.804621e-02 -6.032758e-02 -3.367021e-02 2.709191e-03 
2.108108e+01 -5.851060e-03 -5.323404e-02 -7.217540e-02 -9.075925e-02 -9.932628e-02 -7.315271e-02 -5.809976e-02 -6.024349e-02 -3.364692e-02 2.642370e-03 
2.114114e+01 -5.837961e-03 -5.315567e-02 -7.218598e-02 -9.074352e-02 -9.922668e-02 -7.318945e-02 -5.815285e-02 -6.016000e-02 -3.362366e-02 2.575824e-03 
2.120120e+01 -5.824938e-03 -5.307776e-02 -7.219622e-02 -9.072757e-02 -9.912778e-02 -7.322582e-02 -5.820549e-02 -6.007711e-02 -3.360043e-02 2.509551e-03 
2.126126e+01 -5.811991e-03 -5.300030e-02 -7.220611e-02 -9.071142e-02 -9.902956e-02 -7.326182e-02 -5.825769e-02 -5.999482e-02 -3.357724e-02 2.443548e-03 
2.132132e+01 -5.799120e-03 -5.292330e-02 -7.221567e-02 -9.069506e-02 -9.893202e-02 -7.329746e-02 -5.830945e-02 -5.991312e-02 -3.355408e-02 2.377813e-03 
2.138138e+01 -5.786324e-03 -5.284675e-02 -7.222489e-02 -9.067850e-02 -9.883515e-02 -7.333273e-02 -5.836076e-02 -5.983200e-02 -3.353096e-02 2.312344e-03 
2.144144e+01 -5.773602e-03 -5.277064e-02 -7.223377e-02 -9.066173e-02 -9.873895e-02 -7.336766e-02 -5.841165e-02 -5.975146e-02 -3.350788e-02 2.247140e-03 
2.150150e+01 -5.760955e-03 -5.269498e-02 -7.224232e-02 -9.064477e-02 -9.864341e-02 -7.340222e-02 -5.846209e-02 -5.967150e-02 -3.348484e-02 2.182197e-03 
2.156156e+01 -5.748382e-03 -5.261976e-02 -7.225054e-02 -9.062760e-02 -9.854853e-02 -7.343644e-02 -5.851211e-02 -5.959211e-02 -3.346183e-02 2.117514e-03 
2.162162e+01 -5.735882e-03 -5.254497e-02 -7.225844e-02 -9.061025e-02 -9.845430e-02 -7.347031e-02 -5.856171e-02 -5.951328e-02 -3.343887e-02 2.053089e-03 
2.168168e+01 -5.723456e-03 -5.247061e-02 -7.226601e-02 -9.059270e-02 -9.836071e-02 -7.350384e-02 -5.861088e-02 -5.943502e-02 -3.341595e-02 1.988920e-03 
2.174174e+01 -5.711102e-03 -5.239669e-02 -7.227325e-02 -9.057496e-02 -9.826775e-02 -7.353702e-02 -5.865963e-02 -5.935731e-02 -3.339308e-02 1.925004e-03 
2.180180e+01 -5.698821e-03 -5.232319e-02 -7.228018e-02 -9.055704e-02 -9.817543e-02 -7.356986e-02 -5.870796e-02 -5.928015e-02 -3.337024e-02 1.861340e-03 
2.186186e+01 -5.686612e-03 -5.225011e-02 -7.228679e-02 -9.053893e-02 -9.808374e-02 -7.360237e-02 -5.875588e-02 -5.920354e-02 -3.334745e-02 1.797927e-03 
2.192192e+01 -5.674475e-03 -5.217745e-02 -7.229309e-02 -9.052064e-02 -9.799267e-02 -7.363455e-02 -5.880339e-02 -5.912748e-02 -3.332471e-02 1.734761e-03 
2.198198e+01 -5.662409e-03 -5.210521e-02 -7.229907e-02 -9.050217e-02 -9.790221e-02 -7.366640e-02 -5.885049e-02 -5.905195e-02 -3.330202e-02 1.671841e-03 
2.204204e+01 -5.650414e-03 -5.203338e-02 -7.230475e-02 -9.048353e-02 -9.781236e-02 -7.369792e-02 -5.889718e-02 -5.897696e-02 -3.327937e-02 1.609165e-03 
2.210210e+01 -5.638489e-03 -5.196197e-02 -7.231012e-02 -9.046470e-02 -9.772311e-02 -7.372911e-02 -5.894347e-02 -5.890249e-02 -3.325677e-02 1.546732e-03 
2.216216e+01 -5.626635e-03 -5.189095e-02 -7.231518e-02 -9.044571e-02 -9.763446e-02 -7.375999e-02 -5.898937e-02 -5.882855e-02 -3.323421e-02 1.484539e-03 
2.222222e+01 -5.614850e-03 -5.182034e-02 -7.231994e-02 -9.042654e-02 -9.754641e-02 -7.379054e-02 -5.903487e-02 -5.875514e-02 -3.321171e-02 1.422584e-03 
2.228228e+01 -5.603135e-03 -5.175013e-02 -7.232440e-02 -9.040721e-02 -9.745894e-02 -7.382078e-02 -5.907997e-02 -5.868223e-02 -3.318926e-02 1.360866e-03 
2.234234e+01 -5.591489e-03 -5.168032e-02 -7.232856e-02 -9.038771e-02 -9.737206e-02 -7.385070e-02 -5.912468e-02 -5.860985e-02 -3.316686e-02 1.299384e-03 
2.240240e+01 -5.579911e-03 -5.161090e-02 -7.233243e-02 -9.036805e-02 -9.728575e-02 -7.388032e-02 -5.916901e-02 -5.853796e-02 -3.314451e-02 1.238134e-03 
2.246246e+01 -5.568402e-03 -5.154188e-02 -7.233600e-02 -9.034822e-02 -9.720001e-02 -7.390963e-02 -5.921295e-02 -5.846659e-02 -3.312222e-02 1.177116e-03 
2.252252e+01 -5.556960e-03 -5.147324e-02 -7.233929e-02 -9.032824e-02 -9.711484e-02 -7.393863e-02 -5.925651e-02 -5.839571e-02 -3.309998e-02 1.116327e-03 
2.258258e+01 -5.545587e-03 -5.140498e-02 -7.234228e-02 -9.030809e-02 -9.703023e-02 -7.396732e-02 -5.929969e-02 -5.832532e-02 -3.307780e-02 1.055766e-03 
2.264264e+01 -5.534280e-03 -5.133711e-02 -7.234499e-02 -9.028780e-02 -9.694618e-02 -7.399572e-02 -5.934250e-02 -5.825543e-02 -3.305567e-02 9.954319e-04 
2.270270e+01 -5.523040e-03 -5.126962e-02 -7.234742e-02 -9.026734e-02 -9.686268e-02 -7.402382e-02 -5.938493e-02 -5.818603e-02 -3.303359e-02 9.353220e-04 
2.276276e+01 -5.511866e-03 -5.120250e-02 -7.234956e-02 -9.024674e-02 -9.677972e-02 -7.405162e-02 -5.942699e-02 -5.811711e-02 -3.301158e-02 8.754350e-04 
2.282282e+01 -5.500758e-03 -5.113576e-02 -7.235143e-02 -9.022599e-02 -9.669731e-02 -7.407914e-02 -5.946868e-02 -5.804866e-02 -3.298962e-02 8.157692e-04 
2.288288e+01 -5.489716e-03 -5.106938e-02 -7.235301e-02 -9.020509e-02 -9.661543e-02 -7.410636e-02 -5.951001e-02 -5.798070e-02 -3.296772e-02 7.563231e-04 
2.294294e+01 -5.478739e-03 -5.100337e-02 -7.235433e-02 -9.018404e-02 -9.653409e-02 -7.413329e-02 -5.955097e-02 -5.791320e-02 -3.294588e-02 6.970949e-04 
2.300300e+01 -5.467826e-03 -5.093773e-02 -7.235537e-02 -9.016286e-02 -9.645327e-02 -7.415994e-02 -5.959158e-02 -5.784617e-02 -3.292409e-02 6.380831e-04 
2.306306e+01 -5.456978e-03 -5.087245e-02 -7.235614e-02 -9.014153e-02 -9.637297e-02 -7.418630e-02 -5.963182e-02 -5.777961e-02 -3.290237e-02 5.792861e-04 
2.312312e+01 -5.446195e-03 -5.080753e-02 -7.235664e-02 -9.012005e-02 -9.629319e-02 -7.421238e-02 -5.967171e-02 -5.771350e-02 -3.288071e-02 5.207023e-04 
2.318318e+01 -5.435475e-03 -5.074296e-02 -7.235687e-02 -9.009845e-02 -9.621393e-02 -7.423819e-02 -5.971125e-02 -5.764786e-02 -3.285911e-02 4.623301e-04 
2.324324e+01 -5.424818e-03 -5.067875e-02 -7.235684e-02 -9.007670e-02 -9.613517e-02 -7.426372e-02 -5.975045e-02 -5.758266e-02 -3.283758e-02 4.041681e-04 
2.330330e+01 -5.414224e-03 -5.061489e-02 -7.235655e-02 -9.005482e-02 -9.605692e-02 -7.428897e-02 -5.978929e-02 -5.751791e-02 -3.281610e-02 3.462147e-04 
2.336336e+01 -5.403693e-03 -5.055138e-02 -7.235600e-02 -9.003281e-02 -9.597916e-02 -7.431395e-02 -5.982779e-02 -5.745361e-02 -3.279469e-02 2.884684e-04 
2.342342e+01 -5.393224e-03 -5.048821e-02 -7.235520e-02 -9.001067e-02 -9.590190e-02 -7.433867e-02 -5.986595e-02 -5.738975e-02 -3.277335e-02 2.309277e-04 
2.348348e+01 -5.382816e-03 -5.042538e-02 -7.235413e-02 -8.998840e-02 -9.582513e-02 -7.436311e-02 -5.990376e-02 -5.732633e-02 -3.275207e-02 1.735911e-04 
2.354354e+01 -5.372471e-03 -5.036290e-02 -7.235282e-02 -8.996600e-02 -9.574885e-02 -7.438729e-02 -5.994124e-02 -5.726334e-02 -3.273085e-02 1.164572e-04 
2.360360e+01 -5.362186e-03 -5.030075e-02 -7.235125e-02 -8.994348e-02 -9.567305e-02 -7.441121e-02 -5.997839e-02 -5.720078e-02 -3.270970e-02 5.952446e-05 
2.366366e+01 -5.351962e-03 -5.023893e-02 -7.234943e-02 -8.992083e-02 -9.559772e-02 -7.443487e-02 -6.001521e-02 -5.713864e-02 -3.268862e-02 2.791529e-06 
2.372372e+01 -5.341798e-03 -5.017745e-02 -7.234737e-02 -8.989806e-02 -9.552287e-02 -7.445826e-02 -6.005169e-02 -5.707694e-02 -3.266760e-02 -5.374304e-05 
2.378378e+01 -5.331694e-03 -5.011630e-02 -7.234506e-02 -8.987517e-02 -9.544849e-02 -7.448141e-02 -6.008785e-02 -5.701565e-02 -3.264665e-02 -1.100807e-04 
2.384384e+01 -5.321650e-03 -5.005547e-02 -7.234251e-02 -8.985216e-02 -9.537457e-02 -7.450429e-02 -6.012368e-02 -5.695478e-02 -3.262577e-02 -1.662227e-04 
2.390390e+01 -5.311665e-03 -4.999497e-02 -7.233971e-02 -8.982903e-02 -9.530111e-02 -7.452693e-02 -6.015919e-02 -5.689432e-02 -3.260496e-02 -2.221706e-04 
2.396396e+01 -5.301739e-03 -4.993480e-02 -7.233668e-02 -8.980579e-02 -9.522811e-02 -7.454931e-02 -6.019439e-02 -5.683427e-02 -3.258421e-02 -2.779256e-04 
2.402402e+01 -5.291872e-03 -4.987494e-02 -7.233341e-02 -8.978243e-02 -9.515556e-02 -7.457145e-02 -6.022926e-02 -5.677462e-02 -3.256354e-02 -3.334892e-04 
2.408408e+01 -5.282062e-03 -4.981539e-02 -7.232990e-02 -8.975896e-02 -9.508346e-02 -7.459334e-02 -6.026382e-02 -5.671539e-02 -3.254294e-02 -3.888627e-04 
2.414414e+01 -5.272310e-03 -4.975617e-02 -7.232616e-02 -8.973538e-02 -9.501180e-02 -7.461499e-02 -6.029806e-02 -5.665655e-02 -3.252240e-02 -4.440474e-04 
2.420420e+01 -5.262616e-03 -4.969725e-02 -7.232219e-02 -8.971169e-02 -9.494059e-02 -7.463639e-02 -6.033200e-02 -5.659810e-02 -3.250194e-02 -4.990445e-04 
2.426426e+01 -5.252979e-03 -4.963865e-02 -7.231799e-02 -8.968789e-02 -9.486981e-02 -7.465756e-02 -6.036563e-02 -5.654005e-02 -3.248155e-02 -5.538555e-04 
2.432432e+01 -5.243398e-03 -4.958035e-02 -7.231356e-02 -8.966399e-02 -9.479946e-02 -7.467848e-02 -6.039895e-02 -5.648239e-02 -3.246123e-02 -6.084816e-04 
2.438438e+01 -5.233874e-03 -4.952235e-02 -7.230891e-02 -8.963998e-02 -9.472954e-02 -7.469917e-02 -6.043196e-02 -5.642512e-02 -3.244098e-02 -6.629240e-04 
2.444444e+01 -5.224406e-03 -4.946466e-02 -7.230403e-02 -8.961587e-02 -9.466005e-02 -7.471962e-02 -6.046468e-02 -5.636823e-02 -3.242081e-02 -7.171841e-04 
2.450450e+01 -5.214993e-03 -4.940727e-02 -7.229893e-02 -8.959165e-02 -9.459097e-02 -7.473985e-02 -6.049710e-02 -5.631173e-02 -3.240071e-02 -7.712631e-04 
2.456456e+01 -5.205636e-03 -4.935018e-02 -7.229361e-02 -8.956734e-02 -9.452232e-02 -7.475984e-02 -6.052922e-02 -5.625560e-02 -3.238068e-02 -8.251622e-04 
2.462462e+01 -5.196334e-03 -4.929339e-02 -7.228808e-02 -8.954292e-02 -9.445408e-02 -7.477960e-02 -6.056104e-02 -5.619984e-02 -3.236073e-02 -8.788826e-04 
2.468468e+01 -5.187086e-03 -4.923688e-02 -7.228232e-02 -8.951841e-02 -9.438625e-02 -7.479913e-02 -6.059257e-02 -5.614446e-02 -3.234085e-02 -9.324257e-04 
2.474474e+01 -5.177892e-03 -4.918067e-02 -7.227635e-02 -8.949380e-02 -9.431882e-02 -7.481844e-02 -6.062381e-02 -5.608944e-02 -3.232105e-02 -9.857924e-04 
2.480480e+01 -5.168753e-03 -4.912475e-02 -7.227017e-02 -8.946909e-02 -9.425180e-02 -7.483753e-02 -6.065477e-02 -5.603479e-02 -3.230132e-02 -1.038984e-03 
2.486486e+01 -5.159667e-03 -4.906911e-02 -7.226378e-02 -8.944429e-02 -9.418518e-02 -7.485639e-02 -6.068543e-02 -5.598051e-02 -3.228166e-02 -1.092002e-03 
2.492492e+01 -5.150634e-03 -4.901376e-02 -7.225718e-02 -8.941940e-02 -9.411895e-02 -7.487504e-02 -6.071581e-02 -5.592658e-02 -3.226208e-02 -1.144847e-03 
2.498498e+01 -5.141654e-03 -4.895869e-02 -7.225037e-02 -8.939441e-02 -9.405311e-02 -7.489346e-02 -6.074591e-02 -5.587301e-02 -3.224258e-02 -1.197521e-03 
2.504505e+01 -5.132726e-03 -4.890391e-02 -7.224335e-02 -8.936934e-02 -9.398767e-02 -7.491167e-02 -6.077573e-02 -5.581979e-02 -3.222316e-02 -1.250024e-03 
2.510511e+01 -5.123851e-03 -4.884940e-02 -7.223613e-02 -8.934418e-02 -9.392260e-02 -7.492967e-02 -6.080528e-02 -5.576693e-02 -3.220381e-02 -1.302358e-03 
2.516517e+01 -5.115027e-03 -4.879516e-02 -7.222871e-02 -8.931893e-02 -9.385793e-02 -7.494745e-02 -6.083454e-02 -5.571441e-02 -3.218454e-02 -1.354524e-03 
2.522523e+01 -5.106255e-03 -4.874120e-02 -7.222109e-02 -8.929359e-02 -9.379363e-02 -7.496502e-02 -6.086354e-02 -5.566224e-02 -3.216534e-02 -1.406523e-03 
2.528529e+01 -5.097534e-03 -4.868751e-02 -7.221327e-02 -8.926817e-02 -9.372970e-02 -7.498238e-02 -6.089226e-02 -5.561041e-02 -3.214623e-02 -1.458356e-03 
2.534535e+01 -5.088864e-03 -4.863409e-02 -7.220525e-02 -8.924266e-02 -9.366615e-02 -7.499953e-02 -6.092071e-02 -5.555892e-02 -3.212719e-02 -1.510025e-03 
2.540541e+01 -5.080244e-03 -4.858094e-02 -7.219703e-02 -8.921708e-02 -9.360296e-02 -7.501648e-02 -6.094889e-02 -5.550777e-02 -3.210823e-02 -1.561529e-03 
2.546547e+01 -5.071675e-03 -4.852806e-02 -7.218863e-02 -8.919141e-02 -9.354014e-02 -7.503322e-02 -6.097680e-02 -5.545695e-02 -3.208935e-02 -1.612871e-03 
2.552553e+01 -5.063155e-03 -4.847543e-02 -7.218003e-02 -8.916566e-02 -9.347768e-02 -7.504976e-02 -6.100446e-02 -5.540647e-02 -3.207055e-02 -1.664052e-03 
2.558559e+01 -5.054685e-03 -4.842307e-02 -7.217124e-02 -8.913983e-02 -9.341559e-02 -7.506609e-02 -6.103185e-02 -5.535631e-02 -3.205182e-02 -1.715072e-03 
2.564565e+01 -5.046264e-03 -4.837097e-02 -7.216226e-02 -8.911392e-02 -9.335384e-02 -7.508223e-02 -6.105898e-02 -5.530649e-02 -3.203318e-02 -1.765932e-03 
2.570571e+01 -5.037891e-03 -4.831913e-02 -7.215309e-02 -8.908794e-02 -9.329245e-02 -7.509817e-02 -6.108585e-02 -5.525698e-02 -3.201462e-02 -1.816634e-03 
2.576577e+01 -5.029568e-03 -4.826754e-02 -7.214374e-02 -8.906188e-02 -9.323141e-02 -7.511391e-02 -6.111247e-02 -5.520780e-02 -3.199613e-02 -1.867179e-03 
2.582583e+01 -5.021292e-03 -4.821621e-02 -7.213421e-02 -8.903574e-02 -9.317072e-02 -7.512945e-02 -6.113883e-02 -5.515893e-02 -3.197773e-02 -1.917567e-03 
2.588589e+01 -5.013065e-03 -4.816512e-02 -7.212449e-02 -8.900954e-02 -9.311037e-02 -7.514480e-02 -6.116494e-02 -5.511039e-02 -3.195941e-02 -1.967800e-03 
2.594595e+01 -5.004885e-03 -4.811429e-02 -7.211459e-02 -8.898326e-02 -9.305036e-02 -7.515996e-02 -6.119080e-02 -5.506215e-02 -3.194116e-02 -2.017878e-03 
2.600601e+01 -4.996752e-03 -4.806370e-02 -7.210451e-02 -8.895690e-02 -9.299069e-02 -7.517493e-02 -6.121640e-02 -5.501423e-02 -3.192300e-02 -2.067804e-03 
2.606607e+01 -4.988666e-03 -4.801336e-02 -7.209425e-02 -8.893048e-02 -9.293135e-02 -7.518971e-02 -6.124177e-02 -5.496661e-02 -3.190492e-02 -2.117576e-03 
2.612613e+01 -4.980627e-03 -4.796327e-02 -7.208382e-02 -8.890399e-02 -9.287235e-02 -7.520430e-02 -6.126688e-02 -5.491931e-02 -3.188692e-02 -2.167198e-03 
2.618619e+01 -4.972634e-03 -4.791342e-02 -7.207322e-02 -8.887743e-02 -9.281367e-02 -7.521870e-02 -6.129176e-02 -5.487230e-02 -3.186900e-02 -2.216668e-03 
2.624625e+01 -4.964687e-03 -4.786380e-02 -7.206244e-02 -8.885080e-02 -9.275532e-02 -7.523292e-02 -6.131639e-02 -5.482560e-02 -3.185116e-02 -2.265990e-03 
2.630631e+01 -4.956786e-03 -4.781443e-02 -7.205149e-02 -8.882411e-02 -9.269729e-02 -7.524696e-02 -6.134078e-02 -5.477920e-02 -3.183341e-02 -2.315163e-03 
2.636637e+01 -4.948930e-03 -4.776529e-02 -7.204036e-02 -8.879735e-02 -9.263958e-02 -7.526081e-02 -6.136494e-02 -5.473309e-02 -3.181574e-02 -2.364188e-03 
2.642643e+01 -4.941119e-03 -4.771639e-02 -7.202908e-02 -8.877053e-02 -9.258219e-02 -7.527448e-02 -6.138885e-02 -5.468728e-02 -3.179815e-02 -2.413066e-03 
2.648649e+01 -4.933353e-03 -4.766772e-02 -7.201762e-02 -8.874364e-02 -9.252511e-02 -7.528797e-02 -6.141254e-02 -5.464176e-02 -3.178064e-02 -2.461799e-03 
2.654655e+01 -4.925631e-03 -4.761928e-02 -7.200600e-02 -8.871669e-02 -9.246835e-02 -7.530128e-02 -6.143599e-02 -5.459653e-02 -3.176321e-02 -2.510387e-03 
2.660661e+01 -4.917953e-03 -4.757107e-02 -7.199421e-02 -8.868968e-02 -9.241190e-02 -7.531442e-02 -6.145921e-02 -5.455159e-02 -3.174587e-02 -2.558831e-03 
2.666667e+01 -4.910320e-03 -4.752309e-02 -7.198226e-02 -8.866261e-02 -9.235575e-02 -7.532738e-02 -6.148220e-02 -5.450694e-02 -3.172861e-02 -2.607132e-03 
2.672673e+01 -4.902730e-03 -4.747534e-02 -7.197015e-02 -8.863548e-02 -9.229990e-02 -7.534017e-02 -6.150496e-02 -5.446256e-02 -3.171143e-02 -2.655291e-03 
2.678679e+01 -4.895183e-03 -4.742781e-02 -7.195788e-02 -8.860829e-02 -9.224436e-02 -7.535278e-02 -6.152749e-02 -5.441847e-02 -3.169433e-02 -2.703308e-03 
2.684685e+01 -4.887679e-03 -4.738050e-02 -7.194545e-02 -8.858105e-02 -9.218911e-02 -7.536523e-02 -6.154981e-02 -5.437466e-02 -3.167732e-02 -2.751186e-03 
2.690691e+01 -4.880218e-03 -4.733342e-02 -7.193287e-02 -8.855374e-02 -9.213416e-02 -7.537750e-02 -6.157189e-02 -5.433112e-02 -3.166039e-02 -2.798923e-03 
2.696697e+01 -4.872799e-03 -4.728655e-02 -7.192013e-02 -8.852639e-02 -9.207951e-02 -7.538960e-02 -6.159376e-02 -5.428786e-02 -3.164355e-02 -2.846522e-03 
2.702703e+01 -4.865422e-03 -4.723990e-02 -7.190723e-02 -8.849897e-02 -9.202514e-02 -7.540154e-02 -6.161541e-02 -5.424487e-02 -3.162678e-02 -2.893983e-03 
2.708709e+01 -4.858087e-03 -4.719347e-02 -7.189418e-02 -8.847150e-02 -9.197107e-02 -7.541331e-02 -6.163684e-02 -5.420215e-02 -3.161011e-02 -2.941308e-03 
2.714715e+01 -4.850794e-03 -4.714725e-02 -7.188098e-02 -8.844398e-02 -9.191728e-02 -7.542491e-02 -6.165805e-02 -5.415970e-02 -3.159351e-02 -2.988496e-03 
2.720721e+01 -4.843542e-03 -4.710124e-02 -7.186763e-02 -8.841641e-02 -9.186377e-02 -7.543635e-02 -6.167905e-02 -5.411751e-02 -3.157700e-02 -3.035548e-03 
2.726727e+01 -4.836330e-03 -4.705545e-02 -7.185414e-02 -8.838878e-02 -9.181054e-02 -7.544763e-02 -6.169984e-02 -5.407559e-02 -3.156057e-02 -3.082467e-03 
2.732733e+01 -4.829160e-03 -4.700986e-02 -7.184049e-02 -8.836110e-02 -9.175759e-02 -7.545875e-02 -6.172041e-02 -5.403393e-02 -3.154423e-02 -3.129251e-03 
2.738739e+01 -4.822029e-03 -4.696449e-02 -7.182670e-02 -8.833337e-02 -9.170492e-02 -7.546970e-02 -6.174077e-02 -5.399253e-02 -3.152797e-02 -3.175903e-03 
2.744745e+01 -4.814939e-03 -4.691932e-02 -7.181276e-02 -8.830560e-02 -9.165252e-02 -7.548050e-02 -6.176093e-02 -5.395139e-02 -3.151179e-02 -3.222423e-03 
2.750751e+01 -4.807889e-03 -4.687435e-02 -7.179868e-02 -8.827777e-02 -9.160039e-02 -7.549114e-02 -6.178088e-02 -5.391050e-02 -3.149570e-02 -3.268812e-03 
2.756757e+01 -4.800878e-03 -4.682959e-02 -7.178446e-02 -8.824990e-02 -9.154853e-02 -7.550162e-02 -6.180062e-02 -5.386987e-02 -3.147969e-02 -3.315070e-03 
2.762763e+01 -4.793907e-03 -4.678503e-02 -7.177010e-02 -8.822198e-02 -9.149694e-02 -7.551195e-02 -6.182016e-02 -5.382949e-02 -3.146377e-02 -3.361198e-03 
2.768769e+01 -4.786974e-03 -4.674067e-02 -7.175560e-02 -8.819401e-02 -9.144561e-02 -7.552212e-02 -6.183949e-02 -5.378936e-02 -3.144793e-02 -3.407198e-03 
2.774775e+01 -4.780080e-03 -4.669650e-02 -7.174096e-02 -8.816600e-02 -9.139455e-02 -7.553214e-02 -6.185863e-02 -5.374947e-02 -3.143218e-02 -3.453069e-03 
2.780781e+01 -4.773225e-03 -4.665254e-02 -7.172618e-02 -8.813795e-02 -9.134374e-02 -7.554201e-02 -6.187756e-02 -5.370984e-02 -3.141651e-02 -3.498813e-03 
2.786787e+01 -4.766408e-03 -4.660877e-02 -7.171127e-02 -8.810985e-02 -9.129319e-02 -7.555173e-02 -6.189630e-02 -5.367044e-02 -3.140092e-02 -3.544430e-03 
2.792793e+01 -4.759629e-03 -4.656520e-02 -7.169622e-02 -8.808170e-02 -9.124290e-02 -7.556129e-02 -6.191484e-02 -5.363129e-02 -3.138542e-02 -3.589922e-03 
2.798799e+01 -4.752887e-03 -4.652181e-02 -7.168104e-02 -8.805352e-02 -9.119286e-02 -7.557071e-02 -6.193319e-02 -5.359238e-02 -3.137000e-02 -3.635288e-03 
2.804805e+01 -4.746183e-03 -4.647862e-02 -7.166573e-02 -8.802529e-02 -9.114307e-02 -7.557998e-02 -6.195134e-02 -5.355371e-02 -3.135467e-02 -3.680530e-03 
2.810811e+01 -4.739516e-03 -4.643562e-02 -7.165028e-02 -8.799702e-02 -9.109353e-02 -7.558911e-02 -6.196930e-02 -5.351528e-02 -3.133942e-02 -3.725649e-03 
2.816817e+01 -4.732886e-03 -4.639281e-02 -7.163471e-02 -8.796872e-02 -9.104423e-02 -7.559809e-02 -6.198706e-02 -5.347708e-02 -3.132426e-02 -3.770644e-03 
2.822823e+01 -4.726292e-03 -4.635019e-02 -7.161901e-02 -8.794037e-02 -9.099518e-02 -7.560692e-02 -6.200464e-02 -5.343911e-02 -3.130918e-02 -3.815517e-03 
2.828829e+01 -4.719735e-03 -4.630775e-02 -7.160318e-02 -8.791198e-02 -9.094637e-02 -7.561561e-02 -6.202203e-02 -5.340138e-02 -3.129418e-02 -3.860269e-03 
2.834835e+01 -4.713214e-03 -4.626549e-02 -7.158723e-02 -8.788355e-02 -9.089780e-02 -7.562416e-02 -6.203924e-02 -5.336387e-02 -3.127927e-02 -3.904900e-03 
2.840841e+01 -4.706728e-03 -4.622342e-02 -7.157115e-02 -8.785509e-02 -9.084947e-02 -7.563257e-02 -6.205625e-02 -5.332660e-02 -3.126444e-02 -3.949411e-03 
2.846847e+01 -4.700279e-03 -4.618153e-02 -7.155494e-02 -8.782659e-02 -9.080138e-02 -7.564083e-02 -6.207309e-02 -5.328955e-02 -3.124970e-02 -3.993802e-03 
2.852853e+01 -4.693864e-03 -4.613982e-02 -7.153862e-02 -8.779806e-02 -9.075352e-02 -7.564896e-02 -6.208974e-02 -5.325272e-02 -3.123505e-02 -4.038075e-03 
2.858859e+01 -4.687485e-03 -4.609829e-02 -7.152217e-02 -8.776948e-02 -9.070589e-02 -7.565695e-02 -6.210621e-02 -5.321612e-02 -3.122047e-02 -4.082230e-03 
2.864865e+01 -4.681141e-03 -4.605693e-02 -7.150560e-02 -8.774088e-02 -9.065849e-02 -7.566480e-02 -6.212250e-02 -5.317973e-02 -3.120598e-02 -4.126268e-03 
2.870871e+01 -4.674831e-03 -4.601575e-02 -7.148892e-02 -8.771224e-02 -9.061132e-02 -7.567252e-02 -6.213861e-02 -5.314357e-02 -3.119158e-02 -4.170188e-03 
2.876877e+01 -4.668556e-03 -4.597475e-02 -7.147212e-02 -8.768356e-02 -9.056438e-02 -7.568010e-02 -6.215454e-02 -5.310763e-02 -3.117726e-02 -4.213993e-03 
2.882883e+01 -4.662314e-03 -4.593392e-02 -7.145519e-02 -8.765485e-02 -9.051766e-02 -7.568754e-02 -6.217029e-02 -5.307190e-02 -3.116302e-02 -4.257683e-03 
2.888889e+01 -4.656107e-03 -4.589326e-02 -7.143816e-02 -8.762611e-02 -9.047116e-02 -7.569486e-02 -6.218588e-02 -5.303638e-02 -3.114887e-02 -4.301257e-03 
2.894895e+01 -4.649933e-03 -4.585278e-02 -7.142101e-02 -8.759734e-02 -9.042489e-02 -7.570204e-02 -6.220128e-02 -5.300108e-02 -3.113480e-02 -4.344718e-03 
2.900901e+01 -4.643793e-03 -4.581246e-02 -7.140374e-02 -8.756853e-02 -9.037883e-02 -7.570909e-02 -6.221652e-02 -5.296599e-02 -3.112082e-02 -4.388066e-03 
2.906907e+01 -4.637685e-03 -4.577231e-02 -7.138637e-02 -8.753970e-02 -9.033298e-02 -7.571601e-02 -6.223158e-02 -5.293111e-02 -3.110692e-02 -4.431300e-03 
2.912913e+01 -4.631611e-03 -4.573233e-02 -7.136888e-02 -8.751083e-02 -9.028736e-02 -7.572280e-02 -6.224648e-02 -5.289644e-02 -3.109311e-02 -4.474423e-03 
2.918919e+01 -4.625569e-03 -4.569252e-02 -7.135128e-02 -8.748194e-02 -9.024194e-02 -7.572946e-02 -6.226120e-02 -5.286197e-02 -3.107937e-02 -4.517434e-03 
2.924925e+01 -4.619560e-03 -4.565287e-02 -7.133357e-02 -8.745301e-02 -9.019674e-02 -7.573599e-02 -6.227576e-02 -5.282771e-02 -3.106573e-02 -4.560334e-03 
2.930931e+01 -4.613583e-03 -4.561338e-02 -7.131576e-02 -8.742406e-02 -9.015174e-02 -7.574240e-02 -6.229015e-02 -5.279366e-02 -3.105216e-02 -4.603124e-03 
2.936937e+01 -4.607638e-03 -4.557405e-02 -7.129783e-02 -8.739508e-02 -9.010696e-02 -7.574868e-02 -6.230438e-02 -5.275980e-02 -3.103868e-02 -4.645805e-03 
2.942943e+01 -4.601725e-03 -4.553489e-02 -7.127981e-02 -8.736607e-02 -9.006238e-02 -7.575484e-02 -6.231844e-02 -5.272615e-02 -3.102529e-02 -4.688376e-03 
2.948949e+01 -4.595843e-03 -4.549588e-02 -7.126167e-02 -8.733704e-02 -9.001800e-02 -7.576087e-02 -6.233234e-02 -5.269269e-02 -3.101198e-02 -4.730839e-03 
2.954955e+01 -4.589993e-03 -4.545704e-02 -7.124343e-02 -8.730798e-02 -8.997382e-02 -7.576678e-02 -6.234608e-02 -5.265944e-02 -3.099875e-02 -4.773195e-03 
2.960961e+01 -4.584174e-03 -4.541835e-02 -7.122509e-02 -8.727889e-02 -8.992985e-02 -7.577256e-02 -6.235966e-02 -5.262637e-02 -3.098560e-02 -4.815443e-03 
2.966967e+01 -4.578385e-03 -4.537982e-02 -7.120665e-02 -8.724978e-02 -8.988607e-02 -7.577823e-02 -6.237308e-02 -5.259351e-02 -3.097254e-02 -4.857584e-03 
2.972973e+01 -4.572628e-03 -4.534144e-02 -7.118811e-02 -8.722064e-02 -8.984249e-02 -7.578378e-02 -6.238634e-02 -5.256083e-02 -3.095956e-02 -4.899620e-03 
2.978979e+01 -4.566900e-03 -4.530322e-02 -7.116946e-02 -8.719148e-02 -8.979911e-02 -7.578920e-02 -6.239945e-02 -5.252835e-02 -3.094666e-02 -4.941550e-03 
2.984985e+01 -4.561203e-03 -4.526515e-02 -7.115072e-02 -8.716230e-02 -8.975592e-02 -7.579451e-02 -6.241239e-02 -5.249606e-02 -3.093385e-02 -4.983375e-03 
2.990991e+01 -4.555536e-03 -4.522723e-02 -7.113188e-02 -8.713309e-02 -8.971292e-02 -7.579970e-02 -6.242519e-02 -5.246396e-02 -3.092112e-02 -5.025096e-03 
2.996997e+01 -4.549899e-03 -4.518946e-02 -7.111294e-02 -8.710386e-02 -8.967011e-02 -7.580477e-02 -6.243783e-02 -5.243204e-02 -3.090848e-02 -5.066713e-03 


==> figures/Plot_data/DAPI_string_large_n_V.txt <==
0.000000e+00 3.953161e-01 1.339555e+00 2.683026e+00 -2.275102e+00 -4.218468e-01 1.602273e-01 1.667277e-01 -3.882370e-02 1.194824e+00 8.751356e-01 
6.006006e-02 3.223850e-01 1.079879e+00 2.309722e+00 -2.019730e+00 -4.676201e-01 2.154176e-01 1.579608e-01 -3.603680e-02 1.076219e+00 8.192811e-01 
1.201201e-01 2.589365e-01 8.712033e-01 2.001372e+00 -1.803546e+00 -4.975361e-01 2.610894e-01 1.565904e-01 -3.419912e-02 9.759668e-01 7.734159e-01 
1.801802e-01 2.034703e-01 7.032050e-01 1.746240e+00 -1.620015e+00 -5.157270e-01 2.984076e-01 1.606137e-01 -3.295252e-02 8.900288e-01 7.355513e-01 
2.402402e-01 1.548628e-01 5.676859e-01 1.534637e+00 -1.463679e+00 -5.252466e-01 3.283834e-01 1.683571e-01 -3.206684e-02 8.153849e-01 7.040281e-01 
3.003003e-01 1.121761e-01 4.581360e-01 1.358666e+00 -1.330031e+00 -5.284010e-01 3.519252e-01 1.784945e-01 -3.140286e-02 7.497062e-01 6.774995e-01 
3.603604e-01 7.460710e-02 3.693835e-01 1.211903e+00 -1.215356e+00 -5.269431e-01 3.698494e-01 1.900008e-01 -3.088587e-02 6.911825e-01 6.548766e-01 
4.204204e-01 4.146489e-02 2.973150e-01 1.089121e+00 -1.116586e+00 -5.222057e-01 3.828868e-01 2.020961e-01 -3.048417e-02 6.384036e-01 6.352813e-01 
4.804805e-01 1.215504e-02 2.386547e-01 9.860547e-01 -1.031187e+00 -5.151996e-01 3.916881e-01 2.141967e-01 -3.019317e-02 5.902711e-01 6.180076e-01 
5.405405e-01 -1.383381e-02 1.907898e-01 8.992270e-01 -9.570616e-01 -5.066880e-01 3.968305e-01 2.258736e-01 -3.002420e-02 5.459292e-01 6.024909e-01 
6.006006e-01 -3.694148e-02 1.516325e-01 8.257936e-01 -8.924711e-01 -4.972448e-01 3.988241e-01 2.368205e-01 -2.999676e-02 5.047116e-01 5.882813e-01 
6.606607e-01 -5.754627e-02 1.195118e-01 7.634265e-01 -8.359716e-01 -4.872976e-01 3.981182e-01 2.468260e-01 -3.013326e-02 4.660997e-01 5.750232e-01 
7.207207e-01 -7.597367e-02 9.308774e-02 7.102170e-01 -7.863609e-01 -4.771627e-01 3.951079e-01 2.557536e-01 -3.045557e-02 4.296899e-01 5.624377e-01 
7.807808e-01 -9.250385e-02 7.128336e-02 6.645981e-01 -7.426365e-01 -4.670709e-01 3.901398e-01 2.635239e-01 -3.098285e-02 3.951681e-01 5.503082e-01 
8.408408e-01 -1.073781e-01 5.323158e-02 6.252812e-01 -7.039594e-01 -4.571875e-01 3.835179e-01 2.701017e-01 -3.173027e-02 3.622902e-01 5.384693e-01 
9.009009e-01 -1.208041e-01 3.823273e-02 5.912053e-01 -6.696264e-01 -4.476281e-01 3.755080e-01 2.754852e-01 -3.270840e-02 3.308660e-01 5.267967e-01 
9.609610e-01 -1.329611e-01 2.572108e-02 5.614954e-01 -6.390455e-01 -4.384705e-01 3.663428e-01 2.796972e-01 -3.392298e-02 3.007474e-01 5.151996e-01 
1.021021e+00 -1.440033e-01 1.523828e-02 5.354294e-01 -6.117175e-01 -4.297637e-01 3.562257e-01 2.827792e-01 -3.537500e-02 2.718192e-01 5.036142e-01 
1.081081e+00 -1.540639e-01 6.412322e-03 5.124101e-01 -5.872195e-01 -4.215349e-01 3.453347e-01 2.847857e-01 -3.706099e-02 2.439915e-01 4.919983e-01 
1.141141e+00 -1.632575e-01 -1.059275e-03 4.919434e-01 -5.651919e-01 -4.137951e-01 3.338254e-01 2.857802e-01 -3.897339e-02 2.171939e-01 4.803273e-01 
1.201201e+00 -1.716829e-01 -7.422757e-03 4.736200e-01 -5.453281e-01 -4.065432e-01 3.218338e-01 2.858321e-01 -4.110099e-02 1.913715e-01 4.685901e-01 
1.261261e+00 -1.794252e-01 -1.287880e-02 4.571007e-01 -5.273654e-01 -3.997688e-01 3.094793e-01 2.850143e-01 -4.342943e-02 1.664811e-01 4.567865e-01 
1.321321e+00 -1.865574e-01 -1.759103e-02 4.421041e-01 -5.110774e-01 -3.934552e-01 2.968663e-01 2.834012e-01 -4.594162e-02 1.424887e-01 4.449250e-01 
1.381381e+00 -1.931424e-01 -2.169283e-02 4.283969e-01 -4.962688e-01 -3.875806e-01 2.840863e-01 2.810673e-01 -4.861827e-02 1.193671e-01 4.330202e-01 
1.441441e+00 -1.992340e-01 -2.529284e-02 4.157854e-01 -4.827696e-01 -3.821201e-01 2.712197e-01 2.780865e-01 -5.143826e-02 9.709493e-02 4.210920e-01 
1.501502e+00 -2.048783e-01 -2.847940e-02 4.041090e-01 -4.704315e-01 -3.770464e-01 2.583372e-01 2.745305e-01 -5.437906e-02 7.565466e-02 4.091636e-01 
1.561562e+00 -2.101143e-01 -3.132409e-02 3.932349e-01 -4.591243e-01 -3.723307e-01 2.455010e-01 2.704691e-01 -5.741714e-02 5.503209e-02 3.972607e-01 
1.621622e+00 -2.149753e-01 -3.388466e-02 3.830529e-01 -4.487333e-01 -3.679433e-01 2.327658e-01 2.659693e-01 -6.052824e-02 3.521540e-02 3.854108e-01 
1.681682e+00 -2.194895e-01 -3.620742e-02 3.734723e-01 -4.391568e-01 -3.638544e-01 2.201798e-01 2.610951e-01 -6.368772e-02 1.619458e-02 3.736421e-01 
1.741742e+00 -2.236804e-01 -3.832914e-02 3.644183e-01 -4.303041e-01 -3.600339e-01 2.077856e-01 2.559073e-01 -6.687083e-02 -2.039048e-03 3.619834e-01 
1.801802e+00 -2.275677e-01 -4.027869e-02 3.558294e-01 -4.220942e-01 -3.564521e-01 1.956207e-01 2.504637e-01 -7.005292e-02 -1.949322e-02 3.504631e-01 
1.861862e+00 -2.311674e-01 -4.207833e-02 3.476557e-01 -4.144542e-01 -3.530799e-01 1.837184e-01 2.448186e-01 -7.320967e-02 -3.617501e-02 3.391093e-01 
1.921922e+00 -2.344929e-01 -4.374482e-02 3.398564e-01 -4.073181e-01 -3.498887e-01 1.721079e-01 2.390231e-01 -7.631726e-02 -5.209108e-02 3.279492e-01 
1.981982e+00 -2.375548e-01 -4.529036e-02 3.323988e-01 -4.006262e-01 -3.468508e-01 1.608149e-01 2.331251e-01 -7.935256e-02 -6.724789e-02 3.170089e-01 
2.042042e+00 -2.403616e-01 -4.672332e-02 3.252565e-01 -3.943242e-01 -3.439394e-01 1.498621e-01 2.271694e-01 -8.229326e-02 -8.165182e-02 3.063134e-01 
2.102102e+00 -2.429198e-01 -4.804893e-02 3.184090e-01 -3.883625e-01 -3.411288e-01 1.392695e-01 2.211974e-01 -8.511795e-02 -9.530935e-02 2.958863e-01 
2.162162e+00 -2.452342e-01 -4.926982e-02 3.118400e-01 -3.826957e-01 -3.383940e-01 1.290544e-01 2.152478e-01 -8.780627e-02 -1.082271e-01 2.857495e-01 
2.222222e+00 -2.473085e-01 -5.038650e-02 3.055374e-01 -3.772820e-01 -3.357116e-01 1.192319e-01 2.093563e-01 -9.033901e-02 -1.204121e-01 2.759236e-01 
2.282282e+00 -2.491450e-01 -5.139775e-02 2.994918e-01 -3.720833e-01 -3.330590e-01 1.098149e-01 2.035557e-01 -9.269810e-02 -1.318714e-01 2.664273e-01 
2.342342e+00 -2.507452e-01 -5.230101e-02 2.936967e-01 -3.670642e-01 -3.304149e-01 1.008146e-01 1.978760e-01 -9.486678e-02 -1.426129e-01 2.572778e-01 
2.402402e+00 -2.521099e-01 -5.309264e-02 2.881475e-01 -3.621924e-01 -3.277592e-01 9.224021e-02 1.923448e-01 -9.682954e-02 -1.526447e-01 2.484904e-01 
2.462462e+00 -2.532392e-01 -5.376823e-02 2.828413e-01 -3.574381e-01 -3.250731e-01 8.409930e-02 1.869869e-01 -9.857226e-02 -1.619754e-01 2.400788e-01 
2.522523e+00 -2.541329e-01 -5.432281e-02 2.777766e-01 -3.527738e-01 -3.223390e-01 7.639791e-02 1.818248e-01 -1.000821e-01 -1.706143e-01 2.320550e-01 
2.582583e+00 -2.547904e-01 -5.475106e-02 2.729525e-01 -3.481743e-01 -3.195406e-01 6.914059e-02 1.768785e-01 -1.013478e-01 -1.785711e-01 2.244291e-01 
2.642643e+00 -2.552112e-01 -5.504747e-02 2.683693e-01 -3.436167e-01 -3.166629e-01 6.233047e-02 1.721660e-01 -1.023593e-01 -1.858562e-01 2.172097e-01 
2.702703e+00 -2.553944e-01 -5.520655e-02 2.640274e-01 -3.390799e-01 -3.136922e-01 5.596936e-02 1.677027e-01 -1.031080e-01 -1.924808e-01 2.104035e-01 
2.762763e+00 -2.553395e-01 -5.522290e-02 2.599276e-01 -3.345448e-01 -3.106161e-01 5.005777e-02 1.635022e-01 -1.035868e-01 -1.984564e-01 2.040156e-01 
2.822823e+00 -2.550461e-01 -5.509138e-02 2.560708e-01 -3.299940e-01 -3.074234e-01 4.459498e-02 1.595759e-01 -1.037898e-01 -2.037955e-01 1.980496e-01 
2.882883e+00 -2.545140e-01 -5.480722e-02 2.524578e-01 -3.254120e-01 -3.041043e-01 3.957908e-02 1.559335e-01 -1.037128e-01 -2.085110e-01 1.925075e-01 
2.942943e+00 -2.537433e-01 -5.436607e-02 2.490893e-01 -3.207850e-01 -3.006504e-01 3.500704e-02 1.525824e-01 -1.033527e-01 -2.126167e-01 1.873894e-01 
3.003003e+00 -2.527345e-01 -5.376413e-02 2.459656e-01 -3.161007e-01 -2.970544e-01 3.087469e-02 1.495286e-01 -1.027077e-01 -2.161268e-01 1.826944e-01 
3.063063e+00 -2.514888e-01 -5.299816e-02 2.430866e-01 -3.113484e-01 -2.933103e-01 2.717681e-02 1.467762e-01 -1.017777e-01 -2.190563e-01 1.784198e-01 
3.123123e+00 -2.500076e-01 -5.206562e-02 2.404517e-01 -3.065190e-01 -2.894134e-01 2.390715e-02 1.443275e-01 -1.005635e-01 -2.214211e-01 1.745616e-01 
3.183183e+00 -2.482930e-01 -5.096464e-02 2.380599e-01 -3.016049e-01 -2.853604e-01 2.105845e-02 1.421835e-01 -9.906741e-02 -2.232372e-01 1.711145e-01 
3.243243e+00 -2.463477e-01 -4.969409e-02 2.359095e-01 -2.965997e-01 -2.811489e-01 1.862250e-02 1.403435e-01 -9.729279e-02 -2.245218e-01 1.680717e-01 
3.303303e+00 -2.441749e-01 -4.825364e-02 2.339981e-01 -2.914988e-01 -2.767778e-01 1.659015e-02 1.388053e-01 -9.524430e-02 -2.252922e-01 1.654255e-01 
3.363363e+00 -2.417788e-01 -4.664372e-02 2.323227e-01 -2.862985e-01 -2.722474e-01 1.495137e-02 1.375654e-01 -9.292770e-02 -2.255667e-01 1.631666e-01 
3.423423e+00 -2.391637e-01 -4.486561e-02 2.308796e-01 -2.809966e-01 -2.675589e-01 1.369525e-02 1.366191e-01 -9.034984e-02 -2.253639e-01 1.612849e-01 
3.483483e+00 -2.363351e-01 -4.292138e-02 2.296644e-01 -2.755923e-01 -2.627146e-01 1.281009e-02 1.359603e-01 -8.751865e-02 -2.247030e-01 1.597690e-01 
3.543544e+00 -2.332989e-01 -4.081394e-02 2.286718e-01 -2.700857e-01 -2.577179e-01 1.228339e-02 1.355816e-01 -8.444302e-02 -2.236038e-01 1.586068e-01 
3.603604e+00 -2.300618e-01 -3.854701e-02 2.278959e-01 -2.644782e-01 -2.525734e-01 1.210193e-02 1.354748e-01 -8.113282e-02 -2.220863e-01 1.577850e-01 
3.663664e+00 -2.266310e-01 -3.612514e-02 2.273302e-01 -2.587723e-01 -2.472864e-01 1.225177e-02 1.356304e-01 -7.759879e-02 -2.201713e-01 1.572895e-01 
3.723724e+00 -2.230146e-01 -3.355366e-02 2.269672e-01 -2.529716e-01 -2.418633e-01 1.271834e-02 1.360382e-01 -7.385250e-02 -2.178796e-01 1.571054e-01 
3.783784e+00 -2.192212e-01 -3.083867e-02 2.267990e-01 -2.470807e-01 -2.363114e-01 1.348644e-02 1.366866e-01 -6.990632e-02 -2.152327e-01 1.572170e-01 
3.843844e+00 -2.152601e-01 -2.798705e-02 2.268167e-01 -2.411050e-01 -2.306388e-01 1.454032e-02 1.375638e-01 -6.577332e-02 -2.122522e-01 1.576081e-01 
3.903904e+00 -2.111411e-01 -2.500637e-02 2.270111e-01 -2.350510e-01 -2.248544e-01 1.586371e-02 1.386567e-01 -6.146724e-02 -2.089600e-01 1.582617e-01 
3.963964e+00 -2.068747e-01 -2.190491e-02 2.273721e-01 -2.289260e-01 -2.189679e-01 1.743988e-02 1.399517e-01 -5.700241e-02 -2.053781e-01 1.591604e-01 
4.024024e+00 -2.024718e-01 -1.869161e-02 2.278890e-01 -2.227379e-01 -2.129895e-01 1.925169e-02 1.414347e-01 -5.239371e-02 -2.015291e-01 1.602862e-01 
4.084084e+00 -1.979440e-01 -1.537602e-02 2.285509e-01 -2.164956e-01 -2.069303e-01 2.128161e-02 1.430909e-01 -4.765646e-02 -1.974351e-01 1.616208e-01 
4.144144e+00 -1.933033e-01 -1.196824e-02 2.293460e-01 -2.102084e-01 -2.008017e-01 2.351184e-02 1.449049e-01 -4.280642e-02 -1.931188e-01 1.631455e-01 
4.204204e+00 -1.885620e-01 -8.478924e-03 2.302623e-01 -2.038864e-01 -1.946159e-01 2.592428e-02 1.468611e-01 -3.785969e-02 -1.886027e-01 1.648414e-01 
4.264264e+00 -1.837329e-01 -4.919196e-03 2.312871e-01 -1.975402e-01 -1.883852e-01 2.850067e-02 1.489434e-01 -3.283264e-02 -1.839091e-01 1.666894e-01 
4.324324e+00 -1.788292e-01 -1.300602e-03 2.324076e-01 -1.911808e-01 -1.821226e-01 3.122256e-02 1.511354e-01 -2.774187e-02 -1.790606e-01 1.686701e-01 
4.384384e+00 -1.738642e-01 2.364931e-03 2.336106e-01 -1.848197e-01 -1.758413e-01 3.407144e-02 1.534207e-01 -2.260411e-02 -1.740794e-01 1.707643e-01 
4.444444e+00 -1.688517e-01 6.065156e-03 2.348826e-01 -1.784688e-01 -1.695548e-01 3.702875e-02 1.557824e-01 -1.743622e-02 -1.689875e-01 1.729525e-01 
4.504505e+00 -1.638055e-01 9.787559e-03 2.362099e-01 -1.721401e-01 -1.632768e-01 4.007595e-02 1.582037e-01 -1.225505e-02 -1.638069e-01 1.752155e-01 
4.564565e+00 -1.587395e-01 1.351942e-02 2.375787e-01 -1.658460e-01 -1.570210e-01 4.319457e-02 1.606678e-01 -7.077439e-03 -1.585591e-01 1.775342e-01 
4.624625e+00 -1.536679e-01 1.724785e-02 2.389750e-01 -1.595990e-01 -1.508015e-01 4.636628e-02 1.631579e-01 -1.920127e-03 -1.532653e-01 1.798894e-01 
4.684685e+00 -1.486048e-01 2.095987e-02 2.403848e-01 -1.534117e-01 -1.446321e-01 4.957292e-02 1.656573e-01 3.200306e-03 -1.479464e-01 1.822626e-01 
4.744745e+00 -1.435643e-01 2.464248e-02 2.417942e-01 -1.472969e-01 -1.385268e-01 5.279657e-02 1.681495e-01 8.267490e-03 -1.426227e-01 1.846353e-01 
4.804805e+00 -1.385603e-01 2.828267e-02 2.431891e-01 -1.412670e-01 -1.324993e-01 5.601962e-02 1.706181e-01 1.326533e-02 -1.373142e-01 1.869893e-01 
4.864865e+00 -1.336068e-01 3.186752e-02 2.445559e-01 -1.353347e-01 -1.265633e-01 5.922477e-02 1.730472e-01 1.817804e-02 -1.320402e-01 1.893070e-01 
4.924925e+00 -1.287175e-01 3.538423e-02 2.458809e-01 -1.295124e-01 -1.207323e-01 6.239515e-02 1.754210e-01 2.299025e-02 -1.268197e-01 1.915712e-01 
4.984985e+00 -1.239058e-01 3.882019e-02 2.471506e-01 -1.238123e-01 -1.150194e-01 6.551430e-02 1.777242e-01 2.768698e-02 -1.216707e-01 1.937653e-01 
5.045045e+00 -1.191850e-01 4.216303e-02 2.483521e-01 -1.182464e-01 -1.094374e-01 6.856627e-02 1.799421e-01 3.225377e-02 -1.166108e-01 1.958731e-01 
5.105105e+00 -1.145679e-01 4.540068e-02 2.494724e-01 -1.128262e-01 -1.039988e-01 7.153565e-02 1.820601e-01 3.667667e-02 -1.116569e-01 1.978792e-01 
5.165165e+00 -1.100669e-01 4.852139e-02 2.504992e-01 -1.075632e-01 -9.871569e-02 7.440759e-02 1.840646e-01 4.094230e-02 -1.068250e-01 1.997686e-01 
5.225225e+00 -1.056941e-01 5.151383e-02 2.514206e-01 -1.024681e-01 -9.359959e-02 7.716788e-02 1.859422e-01 4.503792e-02 -1.021304e-01 2.015272e-01 
5.285285e+00 -1.014611e-01 5.436710e-02 2.522250e-01 -9.755140e-02 -8.866156e-02 7.980296e-02 1.876804e-01 4.895144e-02 -9.758776e-02 2.031417e-01 
5.345345e+00 -9.737879e-02 5.707078e-02 2.529016e-01 -9.282300e-02 -8.391209e-02 8.230000e-02 1.892673e-01 5.267147e-02 -9.321062e-02 2.045993e-01 
5.405405e+00 -9.345776e-02 5.961498e-02 2.534398e-01 -8.829225e-02 -7.936106e-02 8.464686e-02 1.906917e-01 5.618734e-02 -8.901183e-02 2.058883e-01 
5.465465e+00 -8.970785e-02 6.199040e-02 2.538298e-01 -8.396794e-02 -7.501771e-02 8.683220e-02 1.919430e-01 5.948916e-02 -8.500329e-02 2.069975e-01 
5.525526e+00 -8.613827e-02 6.418832e-02 2.540627e-01 -7.985821e-02 -7.089062e-02 8.884546e-02 1.930115e-01 6.256784e-02 -8.119600e-02 2.079170e-01 
5.585586e+00 -8.275760e-02 6.620068e-02 2.541297e-01 -7.597055e-02 -6.698763e-02 9.067693e-02 1.938885e-01 6.541510e-02 -7.760002e-02 2.086375e-01 
5.645646e+00 -7.957367e-02 6.802010e-02 2.540232e-01 -7.231174e-02 -6.331586e-02 9.231771e-02 1.945657e-01 6.802351e-02 -7.422445e-02 2.091505e-01 
5.705706e+00 -7.659362e-02 6.963989e-02 2.537361e-01 -6.888787e-02 -5.988167e-02 9.375979e-02 1.950359e-01 7.038650e-02 -7.107742e-02 2.094487e-01 
5.765766e+00 -7.382382e-02 7.105410e-02 2.532622e-01 -6.570426e-02 -5.669062e-02 9.499606e-02 1.952929e-01 7.249839e-02 -6.816608e-02 2.095255e-01 
5.825826e+00 -7.126983e-02 7.225756e-02 2.525958e-01 -6.276545e-02 -5.374747e-02 9.602029e-02 1.953311e-01 7.435439e-02 -6.549659e-02 2.093755e-01 
5.885886e+00 -6.893647e-02 7.324582e-02 2.517323e-01 -6.007523e-02 -5.105615e-02 9.682717e-02 1.951460e-01 7.595063e-02 -6.307411e-02 2.089941e-01 
5.945946e+00 -6.682769e-02 7.401528e-02 2.506678e-01 -5.763655e-02 -4.861976e-02 9.741232e-02 1.947339e-01 7.728414e-02 -6.090282e-02 2.083776e-01 
6.006006e+00 -6.494666e-02 7.456311e-02 2.493992e-01 -5.545155e-02 -4.644054e-02 9.777228e-02 1.940920e-01 7.835287e-02 -5.898586e-02 2.075233e-01 
6.066066e+00 -6.329567e-02 7.488732e-02 2.479243e-01 -5.352157e-02 -4.451990e-02 9.790453e-02 1.932185e-01 7.915571e-02 -5.732543e-02 2.064297e-01 
6.126126e+00 -6.187621e-02 7.498672e-02 2.462416e-01 -5.184710e-02 -4.285835e-02 9.780746e-02 1.921125e-01 7.969245e-02 -5.592269e-02 2.050960e-01 
6.186186e+00 -6.068889e-02 7.486097e-02 2.443507e-01 -5.042778e-02 -4.145559e-02 9.748041e-02 1.907739e-01 7.996379e-02 -5.477785e-02 2.035223e-01 
6.246246e+00 -5.973350e-02 7.451054e-02 2.422518e-01 -4.926246e-02 -4.031042e-02 9.692363e-02 1.892036e-01 7.997133e-02 -5.389014e-02 2.017099e-01 
6.306306e+00 -5.900898e-02 7.393674e-02 2.399460e-01 -4.834913e-02 -3.942083e-02 9.613828e-02 1.874034e-01 7.971760e-02 -5.325785e-02 1.996607e-01 
6.366366e+00 -5.851344e-02 7.314168e-02 2.374353e-01 -4.768496e-02 -3.878394e-02 9.512641e-02 1.853760e-01 7.920596e-02 -5.287832e-02 1.973779e-01 
6.426426e+00 -5.824416e-02 7.212830e-02 2.347225e-01 -4.726635e-02 -3.839607e-02 9.389094e-02 1.831249e-01 7.844067e-02 -5.274800e-02 1.948653e-01 
6.486486e+00 -5.819762e-02 7.090032e-02 2.318111e-01 -4.708885e-02 -3.825270e-02 9.243567e-02 1.806543e-01 7.742679e-02 -5.286243e-02 1.921277e-01 
6.546547e+00 -5.836950e-02 6.946225e-02 2.287055e-01 -4.714727e-02 -3.834855e-02 9.076524e-02 1.779697e-01 7.617024e-02 -5.321630e-02 1.891705e-01 
6.606607e+00 -5.875471e-02 6.781935e-02 2.254109e-01 -4.743566e-02 -3.867755e-02 8.888508e-02 1.750768e-01 7.467770e-02 -5.380345e-02 1.860003e-01 
6.666667e+00 -5.934739e-02 6.597763e-02 2.219332e-01 -4.794731e-02 -3.923288e-02 8.680142e-02 1.719824e-01 7.295662e-02 -5.461694e-02 1.826242e-01 
6.726727e+00 -6.014099e-02 6.394381e-02 2.182789e-01 -4.867484e-02 -4.000702e-02 8.452125e-02 1.686941e-01 7.101519e-02 -5.564905e-02 1.790501e-01 
6.786787e+00 -6.112823e-02 6.172530e-02 2.144554e-01 -4.961016e-02 -4.099175e-02 8.205227e-02 1.652201e-01 6.886228e-02 -5.689132e-02 1.752867e-01 
6.846847e+00 -6.230116e-02 5.933017e-02 2.104707e-01 -5.074452e-02 -4.217818e-02 7.940288e-02 1.615691e-01 6.650746e-02 -5.833460e-02 1.713433e-01 
6.906907e+00 -6.365122e-02 5.676712e-02 2.063334e-01 -5.206860e-02 -4.355682e-02 7.658214e-02 1.577508e-01 6.396087e-02 -5.996909e-02 1.672299e-01 
6.966967e+00 -6.516921e-02 5.404544e-02 2.020526e-01 -5.357244e-02 -4.511757e-02 7.359971e-02 1.537751e-01 6.123329e-02 -6.178438e-02 1.629569e-01 
7.027027e+00 -6.684540e-02 5.117496e-02 1.976381e-01 -5.524558e-02 -4.684982e-02 7.046581e-02 1.496528e-01 5.833600e-02 -6.376948e-02 1.585356e-01 
7.087087e+00 -6.866951e-02 4.816605e-02 1.931003e-01 -5.707704e-02 -4.874240e-02 6.719123e-02 1.453950e-01 5.528081e-02 -6.591288e-02 1.539776e-01 
7.147147e+00 -7.063079e-02 4.502954e-02 1.884498e-01 -5.905536e-02 -5.078373e-02 6.378720e-02 1.410134e-01 5.207998e-02 -6.820259e-02 1.492948e-01 
7.207207e+00 -7.271804e-02 4.177671e-02 1.836979e-01 -6.116869e-02 -5.296175e-02 6.026543e-02 1.365200e-01 4.874617e-02 -7.062619e-02 1.444999e-01 
7.267267e+00 -7.491966e-02 3.841922e-02 1.788561e-01 -6.340477e-02 -5.526407e-02 5.663801e-02 1.319273e-01 4.529241e-02 -7.317088e-02 1.396057e-01 
7.327327e+00 -7.722369e-02 3.496908e-02 1.739364e-01 -6.575102e-02 -5.767795e-02 5.291737e-02 1.272480e-01 4.173204e-02 -7.582352e-02 1.346254e-01 
7.387387e+00 -7.961786e-02 3.143861e-02 1.689510e-01 -6.819459e-02 -6.019036e-02 4.911624e-02 1.224951e-01 3.807869e-02 -7.857070e-02 1.295724e-01 
7.447447e+00 -8.208967e-02 2.784036e-02 1.639124e-01 -7.072236e-02 -6.278805e-02 4.524760e-02 1.176821e-01 3.434618e-02 -8.139876e-02 1.244604e-01 
7.507508e+00 -8.462635e-02 2.418712e-02 1.588334e-01 -7.332104e-02 -6.545756e-02 4.132465e-02 1.128222e-01 3.054852e-02 -8.429387e-02 1.193033e-01 
7.567568e+00 -8.721502e-02 2.049181e-02 1.537267e-01 -7.597720e-02 -6.818531e-02 3.736072e-02 1.079292e-01 2.669981e-02 -8.724207e-02 1.141150e-01 
7.627628e+00 -8.984265e-02 1.676747e-02 1.486053e-01 -7.867730e-02 -7.095762e-02 3.336923e-02 1.030166e-01 2.281424e-02 -9.022933e-02 1.089095e-01 
7.687688e+00 -9.249615e-02 1.302722e-02 1.434823e-01 -8.140777e-02 -7.376077e-02 2.936366e-02 9.809824e-02 1.890602e-02 -9.324158e-02 1.037010e-01 
7.747748e+00 -9.516242e-02 9.284154e-03 1.383707e-01 -8.415502e-02 -7.658105e-02 2.535751e-02 9.318778e-02 1.498931e-02 -9.626477e-02 9.850336e-02 
7.807808e+00 -9.782837e-02 5.551367e-03 1.332836e-01 -8.690553e-02 -7.940480e-02 2.136419e-02 8.829885e-02 1.107819e-02 -9.928494e-02 9.333058e-02 
7.867868e+00 -1.004810e-01 1.841856e-03 1.282337e-01 -8.964589e-02 -8.221849e-02 1.739703e-02 8.344494e-02 7.186637e-03 -1.022882e-01 8.819643e-02 
7.927928e+00 -1.031075e-01 -1.831515e-03 1.232339e-01 -9.236280e-02 -8.500870e-02 1.346922e-02 7.863942e-02 3.328413e-03 -1.052610e-01 8.311455e-02 
7.987988e+00 -1.056950e-01 -5.456055e-03 1.182969e-01 -9.504320e-02 -8.776225e-02 9.593744e-03 7.389540e-02 -4.829277e-04 -1.081897e-01 7.809830e-02 
8.048048e+00 -1.082312e-01 -9.019298e-03 1.134349e-01 -9.767424e-02 -9.046619e-02 5.783340e-03 6.922578e-02 -4.234105e-03 -1.110613e-01 7.316081e-02 
8.108108e+00 -1.107038e-01 -1.250905e-02 1.086602e-01 -1.002434e-01 -9.310786e-02 2.050464e-03 6.464313e-02 -7.912158e-03 -1.138628e-01 6.831487e-02 
8.168168e+00 -1.131009e-01 -1.591342e-02 1.039844e-01 -1.027383e-01 -9.567493e-02 -1.592761e-03 6.015967e-02 -1.150448e-02 -1.165818e-01 6.357289e-02 
8.228228e+00 -1.154110e-01 -1.922088e-02 9.941908e-02 -1.051473e-01 -9.815546e-02 -5.134586e-03 5.578726e-02 -1.499888e-02 -1.192061e-01 5.894691e-02 
8.288288e+00 -1.176228e-01 -2.242030e-02 9.497520e-02 -1.074587e-01 -1.005379e-01 -8.563679e-03 5.153729e-02 -1.838360e-02 -1.217239e-01 5.444849e-02 
8.348348e+00 -1.197256e-01 -2.550098e-02 9.066340e-02 -1.096618e-01 -1.028112e-01 -1.186916e-02 4.742072e-02 -2.164735e-02 -1.241242e-01 5.008874e-02 
8.408408e+00 -1.217092e-01 -2.845268e-02 8.649380e-02 -1.117458e-01 -1.049648e-01 -1.504064e-02 4.344799e-02 -2.477939e-02 -1.263963e-01 4.587821e-02 
8.468468e+00 -1.235638e-01 -3.126569e-02 8.247602e-02 -1.137009e-01 -1.069886e-01 -1.806827e-02 3.962900e-02 -2.776950e-02 -1.285299e-01 4.182692e-02 
8.528529e+00 -1.252801e-01 -3.393081e-02 7.861915e-02 -1.155175e-01 -1.088730e-01 -2.094273e-02 3.597309e-02 -3.060806e-02 -1.305156e-01 3.794430e-02 
8.588589e+00 -1.268496e-01 -3.643945e-02 7.493167e-02 -1.171869e-01 -1.106093e-01 -2.365531e-02 3.248898e-02 -3.328606e-02 -1.323444e-01 3.423916e-02 
8.648649e+00 -1.282641e-01 -3.878358e-02 7.142151e-02 -1.187008e-01 -1.121892e-01 -2.619794e-02 2.918477e-02 -3.579513e-02 -1.340080e-01 3.071966e-02 
8.708709e+00 -1.295161e-01 -4.095583e-02 6.809593e-02 -1.200515e-01 -1.136049e-01 -2.856315e-02 2.606791e-02 -3.812757e-02 -1.354987e-01 2.739330e-02 
8.768769e+00 -1.305990e-01 -4.294946e-02 6.496156e-02 -1.212322e-01 -1.148495e-01 -3.074417e-02 2.314517e-02 -4.027637e-02 -1.368096e-01 2.426687e-02 
8.828829e+00 -1.315066e-01 -4.475841e-02 6.202434e-02 -1.222366e-01 -1.159167e-01 -3.273491e-02 2.042261e-02 -4.223523e-02 -1.379345e-01 2.134647e-02 
8.888889e+00 -1.322334e-01 -4.637731e-02 5.928953e-02 -1.230592e-01 -1.168010e-01 -3.452999e-02 1.790559e-02 -4.399857e-02 -1.388678e-01 1.863747e-02 
8.948949e+00 -1.327747e-01 -4.780150e-02 5.676168e-02 -1.236950e-01 -1.174975e-01 -3.612474e-02 1.559873e-02 -4.556156e-02 -1.396048e-01 1.614446e-02 
9.009009e+00 -1.331266e-01 -4.902703e-02 5.444461e-02 -1.241400e-01 -1.180021e-01 -3.751525e-02 1.350590e-02 -4.692012e-02 -1.401414e-01 1.387132e-02 
9.069069e+00 -1.332856e-01 -5.005069e-02 5.234141e-02 -1.243909e-01 -1.183114e-01 -3.869833e-02 1.163023e-02 -4.807093e-02 -1.404744e-01 1.182114e-02 
9.129129e+00 -1.332494e-01 -5.087003e-02 5.045443e-02 -1.244450e-01 -1.184228e-01 -3.967157e-02 9.974075e-03 -4.901144e-02 -1.406013e-01 9.996238e-03 
9.189189e+00 -1.330160e-01 -5.148330e-02 4.878527e-02 -1.243005e-01 -1.183345e-01 -4.043330e-02 8.539035e-03 -4.973988e-02 -1.405204e-01 8.398166e-03 
9.249249e+00 -1.325845e-01 -5.188954e-02 4.733480e-02 -1.239563e-01 -1.180453e-01 -4.098261e-02 7.325940e-03 -5.025526e-02 -1.402306e-01 7.027695e-03 
9.309309e+00 -1.319546e-01 -5.208852e-02 4.610310e-02 -1.234119e-01 -1.175550e-01 -4.131937e-02 6.334856e-03 -5.055735e-02 -1.397320e-01 5.884824e-03 
9.369369e+00 -1.311266e-01 -5.208075e-02 4.508955e-02 -1.226680e-01 -1.168639e-01 -4.144417e-02 5.565086e-03 -5.064668e-02 -1.390249e-01 4.968781e-03 
9.429429e+00 -1.301018e-01 -5.186750e-02 4.429275e-02 -1.217255e-01 -1.159732e-01 -4.135838e-02 5.015182e-03 -5.052457e-02 -1.381108e-01 4.278035e-03 
9.489489e+00 -1.288821e-01 -5.145075e-02 4.371061e-02 -1.205864e-01 -1.148848e-01 -4.106410e-02 4.682948e-03 -5.019307e-02 -1.369919e-01 3.810300e-03 
9.549550e+00 -1.274700e-01 -5.083321e-02 4.334028e-02 -1.192533e-01 -1.136014e-01 -4.056415e-02 4.565458e-03 -4.965496e-02 -1.356708e-01 3.562554e-03 
9.609610e+00 -1.258690e-01 -5.001829e-02 4.317822e-02 -1.177296e-01 -1.121263e-01 -3.986208e-02 4.659067e-03 -4.891378e-02 -1.341512e-01 3.531050e-03 
9.669670e+00 -1.240831e-01 -4.901011e-02 4.322020e-02 -1.160193e-01 -1.104636e-01 -3.896213e-02 4.959428e-03 -4.797375e-02 -1.324375e-01 3.711334e-03 
9.729730e+00 -1.221170e-01 -4.781344e-02 4.346132e-02 -1.141270e-01 -1.086180e-01 -3.786922e-02 5.461514e-03 -4.683977e-02 -1.305344e-01 4.098267e-03 
9.789790e+00 -1.199760e-01 -4.643372e-02 4.389602e-02 -1.120582e-01 -1.065949e-01 -3.658891e-02 6.159638e-03 -4.551742e-02 -1.284476e-01 4.686047e-03 
9.849850e+00 -1.176660e-01 -4.487701e-02 4.451811e-02 -1.098189e-01 -1.044004e-01 -3.512743e-02 7.047476e-03 -4.401293e-02 -1.261835e-01 5.468230e-03 
9.909910e+00 -1.151938e-01 -4.314996e-02 4.532081e-02 -1.074157e-01 -1.020411e-01 -3.349158e-02 8.118098e-03 -4.233311e-02 -1.237488e-01 6.437763e-03 
9.969970e+00 -1.125664e-01 -4.125983e-02 4.629674e-02 -1.048556e-01 -9.952418e-02 -3.168877e-02 9.363988e-03 -4.048539e-02 -1.211511e-01 7.587008e-03 
1.003003e+01 -1.097916e-01 -3.921441e-02 4.743801e-02 -1.021466e-01 -9.685744e-02 -2.972693e-02 1.077708e-02 -3.847774e-02 -1.183982e-01 8.907772e-03 
1.009009e+01 -1.068775e-01 -3.702199e-02 4.873617e-02 -9.929688e-02 -9.404917e-02 -2.761453e-02 1.234880e-02 -3.631865e-02 -1.154988e-01 1.039134e-02 
1.015015e+01 -1.038330e-01 -3.469136e-02 5.018232e-02 -9.631513e-02 -9.110815e-02 -2.536052e-02 1.407007e-02 -3.401709e-02 -1.124619e-01 1.202853e-02 
1.021021e+01 -1.006670e-01 -3.223178e-02 5.176710e-02 -9.321058e-02 -8.804362e-02 -2.297429e-02 1.593137e-02 -3.158251e-02 -1.092969e-01 1.380967e-02 
1.027027e+01 -9.738934e-02 -2.965288e-02 5.348073e-02 -8.999283e-02 -8.486522e-02 -2.046566e-02 1.792277e-02 -2.902476e-02 -1.060137e-01 1.572471e-02 
1.033033e+01 -9.400979e-02 -2.696469e-02 5.531308e-02 -8.667189e-02 -8.158299e-02 -1.784481e-02 2.003396e-02 -2.635407e-02 -1.026226e-01 1.776321e-02 
1.039039e+01 -9.053870e-02 -2.417759e-02 5.725365e-02 -8.325809e-02 -7.820728e-02 -1.512227e-02 2.225429e-02 -2.358101e-02 -9.913421e-02 1.991438e-02 
1.045045e+01 -8.698664e-02 -2.130223e-02 5.929166e-02 -7.976205e-02 -7.474876e-02 -1.230886e-02 2.457283e-02 -2.071645e-02 -9.555935e-02 2.216717e-02 
1.051051e+01 -8.336446e-02 -1.834955e-02 6.141608e-02 -7.619467e-02 -7.121837e-02 -9.415652e-03 2.697836e-02 -1.777151e-02 -9.190920e-02 2.451023e-02 
1.057057e+01 -7.968323e-02 -1.533068e-02 6.361564e-02 -7.256706e-02 -6.762725e-02 -6.453950e-03 2.945947e-02 -1.475754e-02 -8.819513e-02 2.693203e-02 
1.063063e+01 -7.595418e-02 -1.225695e-02 6.587891e-02 -6.889050e-02 -6.398671e-02 -3.435219e-03 3.200459e-02 -1.168607e-02 -8.442869e-02 2.942085e-02 
1.069069e+01 -7.218870e-02 -9.139802e-03 6.819433e-02 -6.517643e-02 -6.030822e-02 -3.710606e-04 3.460198e-02 -8.568729e-03 -8.062154e-02 3.196486e-02 
1.075075e+01 -6.839824e-02 -5.990795e-03 7.055023e-02 -6.143637e-02 -5.660333e-02 2.726836e-03 3.723983e-02 -5.417276e-03 -7.678544e-02 3.455212e-02 
1.081081e+01 -6.459434e-02 -2.821523e-03 7.293492e-02 -5.768187e-02 -5.288363e-02 5.846733e-03 3.990630e-02 -2.243494e-03 -7.293218e-02 3.717066e-02 
1.087087e+01 -6.078853e-02 3.564079e-04 7.533667e-02 -5.392452e-02 -4.916074e-02 8.976889e-03 4.258953e-02 9.408241e-04 -6.907359e-02 3.980850e-02 
1.093093e+01 -5.699230e-02 3.531424e-03 7.774380e-02 -5.017585e-02 -4.544623e-02 1.210560e-02 4.527770e-02 4.123923e-03 -6.522142e-02 4.245373e-02 
1.099099e+01 -5.321707e-02 6.692027e-03 8.014472e-02 -4.644735e-02 -4.175159e-02 1.522124e-02 4.795908e-02 7.294130e-03 -6.138735e-02 4.509448e-02 
1.105105e+01 -4.947416e-02 9.826835e-03 8.252794e-02 -4.275037e-02 -3.808821e-02 1.831230e-02 5.062204e-02 1.043989e-02 -5.758294e-02 4.771903e-02 
1.111111e+01 -4.577471e-02 1.292462e-02 8.488212e-02 -3.909609e-02 -3.446731e-02 2.136744e-02 5.325513e-02 1.354981e-02 -5.381960e-02 5.031583e-02 
1.117117e+01 -4.212969e-02 1.597436e-02 8.719615e-02 -3.549552e-02 -3.089991e-02 2.437552e-02 5.584711e-02 1.661271e-02 -5.010852e-02 5.287354e-02 
1.123123e+01 -3.854981e-02 1.896525e-02 8.945912e-02 -3.195942e-02 -2.739680e-02 2.732562e-02 5.838697e-02 1.961763e-02 -4.646063e-02 5.538103e-02 
1.129129e+01 -3.504554e-02 2.188676e-02 9.166042e-02 -2.849829e-02 -2.396849e-02 3.020713e-02 6.086397e-02 2.255390e-02 -4.288662e-02 5.782748e-02 
1.135135e+01 -3.162701e-02 2.472870e-02 9.378973e-02 -2.512230e-02 -2.062520e-02 3.300974e-02 6.326770e-02 2.541118e-02 -3.939684e-02 6.020240e-02 
1.141141e+01 -2.830403e-02 2.748117e-02 9.583709e-02 -2.184130e-02 -1.737677e-02 3.572346e-02 6.558811e-02 2.817945e-02 -3.600128e-02 6.249562e-02 
1.147147e+01 -2.508601e-02 3.013470e-02 9.779291e-02 -1.866475e-02 -1.423269e-02 3.833874e-02 6.781550e-02 3.084910e-02 -3.270956e-02 6.469739e-02 
1.153153e+01 -2.198199e-02 3.268020e-02 9.964803e-02 -1.560169e-02 -1.120203e-02 4.084638e-02 6.994062e-02 3.341092e-02 -2.953088e-02 6.679836e-02 
1.159159e+01 -1.900052e-02 3.510901e-02 1.013937e-01 -1.266073e-02 -8.293399e-03 4.323768e-02 7.195465e-02 3.585617e-02 -2.647398e-02 6.878964e-02 
1.165165e+01 -1.614973e-02 3.741298e-02 1.030217e-01 -9.850025e-03 -5.514966e-03 4.550438e-02 7.384925e-02 3.817654e-02 -2.354714e-02 7.066282e-02 
1.171171e+01 -1.343723e-02 3.958441e-02 1.045241e-01 -7.177203e-03 -2.874384e-03 4.763873e-02 7.561659e-02 4.036428e-02 -2.075812e-02 7.240997e-02 
1.177177e+01 -1.087011e-02 4.161615e-02 1.058939e-01 -4.649392e-03 -3.787897e-04 4.963350e-02 7.724935e-02 4.241212e-02 -1.811416e-02 7.402374e-02 
1.183183e+01 -8.454926e-03 4.350158e-02 1.071243e-01 -2.273169e-03 1.965229e-03 5.148203e-02 7.874077e-02 4.431336e-02 -1.562195e-02 7.549728e-02 
1.189189e+01 -6.197666e-03 4.523465e-02 1.082091e-01 -5.454910e-05 4.151646e-03 5.317820e-02 8.008466e-02 4.606188e-02 -1.328760e-02 7.682436e-02 
1.195195e+01 -4.103741e-03 4.680988e-02 1.091427e-01 2.001037e-03 6.175024e-03 5.471649e-02 8.127542e-02 4.765212e-02 -1.111665e-02 7.799931e-02 
1.201201e+01 -2.177958e-03 4.822241e-02 1.099204e-01 3.888759e-03 8.030522e-03 5.609198e-02 8.230806e-02 4.907916e-02 -9.113999e-03 7.901708e-02 
1.207207e+01 -4.245177e-04 4.946797e-02 1.105376e-01 5.604399e-03 9.713917e-03 5.730038e-02 8.317819e-02 5.033867e-02 -7.283957e-03 7.987324e-02 
1.213213e+01 1.153008e-03 5.054294e-02 1.109908e-01 7.144366e-03 1.122161e-02 5.833800e-02 8.388207e-02 5.142697e-02 -5.630187e-03 8.056401e-02 
1.219219e+01 2.551677e-03 5.144431e-02 1.112767e-01 8.505703e-03 1.255064e-02 5.920182e-02 8.441660e-02 5.234101e-02 -4.155713e-03 8.108622e-02 
1.225225e+01 3.769192e-03 5.216973e-02 1.113931e-01 9.686095e-03 1.369870e-02 5.988945e-02 8.477932e-02 5.307839e-02 -2.862913e-03 8.143737e-02 
1.231231e+01 4.803899e-03 5.271748e-02 1.113381e-01 1.068388e-02 1.466410e-02 6.039915e-02 8.496842e-02 5.363736e-02 -1.753509e-03 8.161563e-02 
1.237237e+01 5.654790e-03 5.308651e-02 1.111105e-01 1.149803e-02 1.544583e-02 6.072983e-02 8.498274e-02 5.401683e-02 -8.285689e-04 8.161980e-02 
1.243243e+01 6.321510e-03 5.327639e-02 1.107099e-01 1.212818e-02 1.604352e-02 6.088107e-02 8.482180e-02 5.421636e-02 -8.850686e-05 8.144935e-02 
1.249249e+01 6.804346e-03 5.328736e-02 1.101365e-01 1.257461e-02 1.645745e-02 6.085307e-02 8.448574e-02 5.423616e-02 4.669168e-04 8.110440e-02 
1.255255e+01 7.104229e-03 5.312030e-02 1.093911e-01 1.283824e-02 1.668854e-02 6.064670e-02 8.397536e-02 5.407709e-02 8.385889e-04 8.058572e-02 
1.261261e+01 7.222722e-03 5.277671e-02 1.084751e-01 1.292064e-02 1.673836e-02 6.026347e-02 8.329211e-02 5.374065e-02 1.028037e-03 7.989472e-02 
1.267267e+01 7.162017e-03 5.225874e-02 1.073905e-01 1.282397e-02 1.660907e-02 5.970549e-02 8.243806e-02 5.322896e-02 1.037419e-03 7.903345e-02 
1.273273e+01 6.924917e-03 5.156913e-02 1.061401e-01 1.255105e-02 1.630350e-02 5.897553e-02 8.141589e-02 5.254478e-02 8.695142e-04 7.800458e-02 
1.279279e+01 6.514828e-03 5.071124e-02 1.047272e-01 1.210527e-02 1.582503e-02 5.807692e-02 8.022890e-02 5.169146e-02 5.277057e-04 7.681138e-02 
1.285285e+01 5.935739e-03 4.968901e-02 1.031556e-01 1.149062e-02 1.517767e-02 5.701361e-02 7.888098e-02 5.067294e-02 1.596784e-05 7.545772e-02 
1.291291e+01 5.192210e-03 4.850694e-02 1.014298e-01 1.071165e-02 1.436596e-02 5.579011e-02 7.737659e-02 4.949373e-02 -6.611531e-04 7.394803e-02 
1.297297e+01 4.289347e-03 4.717010e-02 9.955479e-02 9.773476e-03 1.339503e-02 5.441148e-02 7.572073e-02 4.815890e-02 -1.498559e-03 7.228731e-02 
1.303303e+01 3.232783e-03 4.568406e-02 9.753607e-02 8.681723e-03 1.227051e-02 5.288331e-02 7.391894e-02 4.667405e-02 -2.490619e-03 7.048108e-02 
1.309309e+01 2.028656e-03 4.405491e-02 9.537968e-02 7.442528e-03 1.099854e-02 5.121170e-02 7.197727e-02 4.504527e-02 -3.631198e-03 6.853539e-02 
1.315315e+01 6.835805e-04 4.228923e-02 9.309214e-02 6.062510e-03 9.585749e-03 4.940322e-02 6.990226e-02 4.327916e-02 -4.913675e-03 6.645674e-02 
1.321321e+01 -7.953733e-04 4.039403e-02 9.068040e-02 4.548736e-03 8.039204e-03 4.746490e-02 6.770088e-02 4.138276e-02 -6.330977e-03 6.425211e-02 
1.327327e+01 -2.400712e-03 3.837675e-02 8.815187e-02 2.908703e-03 6.366411e-03 4.540422e-02 6.538054e-02 3.936353e-02 -7.875601e-03 6.192890e-02 
1.333333e+01 -4.124548e-03 3.624525e-02 8.551433e-02 1.150300e-03 4.575266e-03 4.322901e-02 6.294907e-02 3.722933e-02 -9.539647e-03 5.949492e-02 
1.339339e+01 -5.958626e-03 3.400773e-02 8.277592e-02 -7.182154e-04 2.674034e-03 4.094751e-02 6.041464e-02 3.498840e-02 -1.131485e-02 5.695834e-02 
1.345345e+01 -7.894359e-03 3.167273e-02 7.994515e-02 -2.688254e-03 6.713114e-04 3.856827e-02 5.778576e-02 3.264931e-02 -1.319260e-02 5.432767e-02 
1.351351e+01 -9.922861e-03 2.924910e-02 7.703080e-02 -4.750926e-03 -1.424004e-03 3.610016e-02 5.507125e-02 3.022093e-02 -1.516400e-02 5.161172e-02 
1.357357e+01 -1.203497e-02 2.674594e-02 7.404193e-02 -6.897072e-03 -3.602747e-03 3.355229e-02 5.228020e-02 2.771239e-02 -1.721986e-02 4.881956e-02 
1.363363e+01 -1.422131e-02 2.417260e-02 7.098783e-02 -9.117301e-03 -5.855518e-03 3.093403e-02 4.942193e-02 2.513308e-02 -1.935080e-02 4.596053e-02 
1.369369e+01 -1.647229e-02 2.153862e-02 6.787800e-02 -1.140202e-02 -8.172721e-03 2.825495e-02 4.650596e-02 2.249255e-02 -2.154719e-02 4.304412e-02 
1.375375e+01 -1.877816e-02 1.885371e-02 6.472209e-02 -1.374149e-02 -1.054460e-02 2.552476e-02 4.354196e-02 1.980054e-02 -2.379926e-02 4.008003e-02 
1.381381e+01 -2.112905e-02 1.612769e-02 6.152988e-02 -1.612582e-02 -1.296126e-02 2.275331e-02 4.053977e-02 1.706692e-02 -2.609712e-02 3.707807e-02 
1.387387e+01 -2.351499e-02 1.337050e-02 5.831125e-02 -1.854504e-02 -1.541273e-02 1.995055e-02 3.750927e-02 1.430164e-02 -2.843078e-02 3.404813e-02 
1.393393e+01 -2.592597e-02 1.059211e-02 5.507613e-02 -2.098914e-02 -1.788898e-02 1.712648e-02 3.446044e-02 1.151471e-02 -3.079020e-02 3.100017e-02 
1.399399e+01 -2.835194e-02 7.802514e-03 5.183446e-02 -2.344807e-02 -2.037996e-02 1.429111e-02 3.140324e-02 8.716158e-03 -3.316531e-02 2.794418e-02 
1.405405e+01 -3.078289e-02 5.011691e-03 4.859618e-02 -2.591180e-02 -2.287564e-02 1.145444e-02 2.834764e-02 5.915986e-03 -3.554606e-02 2.489011e-02 
1.411411e+01 -3.320885e-02 2.229568e-03 4.537116e-02 -2.837037e-02 -2.536605e-02 8.626404e-03 2.530355e-02 3.124153e-03 -3.792247e-02 2.184787e-02 
1.417417e+01 -3.561995e-02 -5.340182e-04 4.216921e-02 -3.081390e-02 -2.784129e-02 5.816869e-03 2.228079e-02 3.505252e-04 -4.028464e-02 1.882727e-02 
1.423423e+01 -3.800643e-02 -3.269356e-03 3.899997e-02 -3.323264e-02 -3.029161e-02 3.035564e-03 1.928905e-02 -2.395156e-03 -4.262279e-02 1.583802e-02 
1.429429e+01 -4.035871e-02 -5.966889e-03 3.587298e-02 -3.561697e-02 -3.270739e-02 2.920608e-04 1.633788e-02 -5.103305e-03 -4.492729e-02 1.288965e-02 
1.435435e+01 -4.266737e-02 -8.617254e-03 3.279753e-02 -3.795751e-02 -3.507924e-02 -2.404258e-03 1.343662e-02 -7.764532e-03 -4.718873e-02 9.991505e-03 
1.441441e+01 -4.492324e-02 -1.121131e-02 2.978274e-02 -4.024506e-02 -3.739795e-02 -5.044235e-03 1.059440e-02 -1.036967e-02 -4.939790e-02 7.152716e-03 
1.447447e+01 -4.711741e-02 -1.374017e-02 2.683744e-02 -4.247070e-02 -3.965460e-02 -7.618969e-03 7.820085e-03 -1.290980e-02 -5.154585e-02 4.382147e-03 
1.453453e+01 -4.924122e-02 -1.619524e-02 2.397019e-02 -4.462580e-02 -4.184054e-02 -1.011984e-02 5.122260e-03 -1.537631e-02 -5.362393e-02 1.688380e-03 
1.459459e+01 -5.128637e-02 -1.856824e-02 2.118923e-02 -4.670202e-02 -4.394744e-02 -1.253856e-02 2.509191e-03 -1.776088e-02 -5.562379e-02 -9.203176e-04 
1.465465e+01 -5.324487e-02 -2.085121e-02 1.850245e-02 -4.869139e-02 -4.596732e-02 -1.486715e-02 -1.119506e-05 -2.005555e-02 -5.753743e-02 -3.436023e-03 
1.471471e+01 -5.510911e-02 -2.303660e-02 1.591740e-02 -5.058630e-02 -4.789256e-02 -1.709805e-02 -2.431344e-03 -2.225272e-02 -5.935723e-02 -5.851182e-03 
1.477477e+01 -5.687189e-02 -2.511721e-02 1.344119e-02 -5.237952e-02 -4.971594e-02 -1.922405e-02 -4.744095e-03 -2.434519e-02 -6.107596e-02 -8.158635e-03 
1.483483e+01 -5.852641e-02 -2.708630e-02 1.108056e-02 -5.406427e-02 -5.143066e-02 -2.123838e-02 -6.942707e-03 -2.632619e-02 -6.268679e-02 -1.035164e-02 
1.489489e+01 -6.006632e-02 -2.893755e-02 8.841786e-03 -5.563420e-02 -5.303036e-02 -2.313471e-02 -9.020877e-03 -2.818937e-02 -6.418335e-02 -1.242391e-02 
1.495495e+01 -6.148571e-02 -3.066509e-02 6.730678e-03 -5.708339e-02 -5.450914e-02 -2.490717e-02 -1.097276e-02 -2.992886e-02 -6.555975e-02 -1.436959e-02 
1.501502e+01 -6.277918e-02 -3.226354e-02 4.752581e-03 -5.840644e-02 -5.586157e-02 -2.655036e-02 -1.279300e-02 -3.153925e-02 -6.681053e-02 -1.618332e-02 
1.507508e+01 -6.394181e-02 -3.372802e-02 2.912343e-03 -5.959842e-02 -5.708273e-02 -2.805939e-02 -1.447673e-02 -3.301564e-02 -6.793078e-02 -1.786024e-02 
1.513514e+01 -6.496919e-02 -3.505415e-02 1.214301e-03 -6.065493e-02 -5.816822e-02 -2.942987e-02 -1.601958e-02 -3.435364e-02 -6.891605e-02 -1.939600e-02 
1.519520e+01 -6.585742e-02 -3.623807e-02 -3.377289e-04 -6.157207e-02 -5.911412e-02 -3.065794e-02 -1.741773e-02 -3.554938e-02 -6.976246e-02 -2.078675e-02 
1.525526e+01 -6.660315e-02 -3.727647e-02 -1.740464e-03 -6.234649e-02 -5.991710e-02 -3.174026e-02 -1.866786e-02 -3.659952e-02 -7.046664e-02 -2.202921e-02 
1.531532e+01 -6.720358e-02 -3.816656e-02 -2.991162e-03 -6.297538e-02 -6.057432e-02 -3.267404e-02 -1.976723e-02 -3.750126e-02 -7.102576e-02 -2.312062e-02 
1.537538e+01 -6.765644e-02 -3.890611e-02 -4.087630e-03 -6.345647e-02 -6.108353e-02 -3.345705e-02 -2.071362e-02 -3.825238e-02 -7.143755e-02 -2.405877e-02 
1.543544e+01 -6.796001e-02 -3.949344e-02 -5.028227e-03 -6.378805e-02 -6.144301e-02 -3.408759e-02 -2.150537e-02 -3.885117e-02 -7.170028e-02 -2.484200e-02 
1.549550e+01 -6.811315e-02 -3.992744e-02 -5.811868e-03 -6.396897e-02 -6.165161e-02 -3.456455e-02 -2.214138e-02 -3.929650e-02 -7.181281e-02 -2.546922e-02 
1.555556e+01 -6.811526e-02 -4.020753e-02 -6.438025e-03 -6.399864e-02 -6.170873e-02 -3.488735e-02 -2.262111e-02 -3.958780e-02 -7.177451e-02 -2.593989e-02 
1.561562e+01 -6.796630e-02 -4.033371e-02 -6.906725e-03 -6.387701e-02 -6.161433e-02 -3.505598e-02 -2.294457e-02 -3.972505e-02 -7.158535e-02 -2.625403e-02 
1.567568e+01 -6.766678e-02 -4.030652e-02 -7.218547e-03 -6.360460e-02 -6.136892e-02 -3.507096e-02 -2.311232e-02 -3.970879e-02 -7.124584e-02 -2.641220e-02 
1.573574e+01 -6.721776e-02 -4.012704e-02 -7.374616e-03 -6.318247e-02 -6.097356e-02 -3.493339e-02 -2.312548e-02 -3.954010e-02 -7.075702e-02 -2.641553e-02 
1.579580e+01 -6.662085e-02 -3.979692e-02 -7.376598e-03 -6.261222e-02 -6.042985e-02 -3.464490e-02 -2.298571e-02 -3.922060e-02 -7.012049e-02 -2.626566e-02 
1.585586e+01 -6.587816e-02 -3.931831e-02 -7.226690e-03 -6.189597e-02 -5.973991e-02 -3.420764e-02 -2.269517e-02 -3.875245e-02 -6.933838e-02 -2.596480e-02 
1.591592e+01 -6.499236e-02 -3.869388e-02 -6.927605e-03 -6.103640e-02 -5.890642e-02 -3.362428e-02 -2.225659e-02 -3.813832e-02 -6.841335e-02 -2.551565e-02 
1.597598e+01 -6.396660e-02 -3.792683e-02 -6.482568e-03 -6.003665e-02 -5.793251e-02 -3.289802e-02 -2.167316e-02 -3.738141e-02 -6.734853e-02 -2.492142e-02 
1.603604e+01 -6.280454e-02 -3.702084e-02 -5.895292e-03 -5.890038e-02 -5.682186e-02 -3.203253e-02 -2.094860e-02 -3.648538e-02 -6.614760e-02 -2.418583e-02 
1.609610e+01 -6.151031e-02 -3.598007e-02 -5.169970e-03 -5.763172e-02 -5.557858e-02 -3.103196e-02 -2.008709e-02 -3.545439e-02 -6.481466e-02 -2.331306e-02 
1.615616e+01 -6.008848e-02 -3.480913e-02 -4.311251e-03 -5.623526e-02 -5.420726e-02 -2.990094e-02 -1.909326e-02 -3.429305e-02 -6.335432e-02 -2.230776e-02 
1.621622e+01 -5.854410e-02 -3.351307e-02 -3.324225e-03 -5.471603e-02 -5.271295e-02 -2.864452e-02 -1.797220e-02 -3.300643e-02 -6.177160e-02 -2.117501e-02 
1.627628e+01 -5.688261e-02 -3.209738e-02 -2.214398e-03 -5.307948e-02 -5.110109e-02 -2.726817e-02 -1.672940e-02 -3.160000e-02 -6.007195e-02 -1.992033e-02 
1.633634e+01 -5.510985e-02 -3.056792e-02 -9.876742e-04 -5.133146e-02 -4.937752e-02 -2.577776e-02 -1.537076e-02 -3.007962e-02 -5.826122e-02 -1.854961e-02 
1.639640e+01 -5.323204e-02 -2.893094e-02 3.496688e-04 -4.947819e-02 -4.754846e-02 -2.417953e-02 -1.390255e-02 -2.845154e-02 -5.634561e-02 -1.706912e-02 
1.645646e+01 -5.125574e-02 -2.719303e-02 1.791007e-03 -4.752623e-02 -4.562049e-02 -2.248009e-02 -1.233139e-02 -2.672235e-02 -5.433171e-02 -1.548549e-02 
1.651652e+01 -4.918785e-02 -2.536110e-02 3.329392e-03 -4.548248e-02 -4.360050e-02 -2.068634e-02 -1.066422e-02 -2.489898e-02 -5.222640e-02 -1.380567e-02 
1.657658e+01 -4.703556e-02 -2.344237e-02 4.957582e-03 -4.335412e-02 -4.149567e-02 -1.880551e-02 -8.908266e-03 -2.298863e-02 -5.003687e-02 -1.203690e-02 
1.663664e+01 -4.480630e-02 -2.144432e-02 6.668065e-03 -4.114862e-02 -3.931347e-02 -1.684506e-02 -7.071043e-03 -2.099879e-02 -4.777058e-02 -1.018669e-02 
1.669670e+01 -4.250779e-02 -1.937466e-02 8.453092e-03 -3.887367e-02 -3.706158e-02 -1.481272e-02 -5.160291e-03 -1.893718e-02 -4.543523e-02 -8.262791e-03 
1.675676e+01 -4.014792e-02 -1.724133e-02 1.030470e-02 -3.653717e-02 -3.474793e-02 -1.271642e-02 -3.183965e-03 -1.681173e-02 -4.303872e-02 -6.273160e-03 
1.681682e+01 -3.773479e-02 -1.505243e-02 1.221475e-02 -3.414722e-02 -3.238060e-02 -1.056428e-02 -1.150202e-03 -1.463055e-02 -4.058915e-02 -4.225942e-03 
1.687688e+01 -3.527662e-02 -1.281624e-02 1.417495e-02 -3.171206e-02 -2.996783e-02 -8.364562e-03 9.327145e-04 -1.240192e-02 -3.809475e-02 -2.129429e-03 
1.693694e+01 -3.278177e-02 -1.054112e-02 1.617689e-02 -2.924004e-02 -2.751798e-02 -6.125644e-03 3.056377e-03 -1.013421e-02 -3.556389e-02 7.967589e-06 
1.699700e+01 -3.025870e-02 -8.235551e-03 1.821207e-02 -2.673962e-02 -2.503951e-02 -3.856001e-03 5.212291e-03 -7.835899e-03 -3.300502e-02 2.177746e-03 
1.705706e+01 -2.771591e-02 -5.908064e-03 2.027193e-02 -2.421930e-02 -2.254092e-02 -1.564166e-03 7.391903e-03 -5.515523e-03 -3.042665e-02 4.371347e-03 
1.711712e+01 -2.516192e-02 -3.567212e-03 2.234788e-02 -2.168762e-02 -2.003075e-02 7.413032e-04 9.586633e-03 -3.181642e-03 -2.783732e-02 6.580185e-03 
1.717718e+01 -2.260528e-02 -1.221549e-03 2.443134e-02 -1.915312e-02 -1.751754e-02 3.051850e-03 1.178791e-02 -8.428107e-04 -2.524555e-02 8.795678e-03 
1.723724e+01 -2.005447e-02 1.120408e-03 2.651377e-02 -1.662428e-02 -1.500978e-02 5.358955e-03 1.398718e-02 1.492448e-03 -2.265986e-02 1.100928e-02 
1.729730e+01 -1.751793e-02 3.450205e-03 2.858669e-02 -1.410955e-02 -1.251592e-02 7.654161e-03 1.617597e-02 3.815676e-03 -2.008866e-02 1.321250e-02 
1.735736e+01 -1.500399e-02 5.759483e-03 3.064171e-02 -1.161726e-02 -1.004428e-02 9.929106e-03 1.834591e-02 6.118510e-03 -1.754032e-02 1.539696e-02 
1.741742e+01 -1.252086e-02 8.040008e-03 3.267057e-02 -9.155631e-03 -7.603087e-03 1.217555e-02 2.048873e-02 8.392713e-03 -1.502303e-02 1.755439e-02 
1.747748e+01 -1.007661e-02 1.028370e-02 3.466515e-02 -6.732720e-03 -5.200406e-03 1.438542e-02 2.259634e-02 1.063020e-02 -1.254487e-02 1.967669e-02 
1.753754e+01 -7.679111e-03 1.248266e-02 3.661754e-02 -4.356409e-03 -2.844118e-03 1.655080e-02 2.466080e-02 1.282306e-02 -1.011372e-02 2.175593e-02 
1.759760e+01 -5.336032e-03 1.462919e-02 3.852002e-02 -2.034372e-03 -5.418975e-04 1.866401e-02 2.667441e-02 1.496361e-02 -7.737256e-03 2.378438e-02 
1.765766e+01 -3.054811e-03 1.671584e-02 4.036509e-02 2.259541e-04 1.698816e-03 2.071757e-02 2.862968e-02 1.704437e-02 -5.422909e-03 2.575457e-02 
1.771772e+01 -8.426208e-04 1.873541e-02 4.214555e-02 2.417392e-03 3.870844e-03 2.270430e-02 3.051941e-02 1.905816e-02 -3.177862e-03 2.765927e-02 
1.777778e+01 1.293646e-03 2.068100e-02 4.385445e-02 4.533048e-03 5.967291e-03 2.461728e-02 3.233665e-02 2.099806e-02 -1.009010e-03 2.949155e-02 
1.783784e+01 3.347408e-03 2.254599e-02 4.548517e-02 6.566336e-03 7.981570e-03 2.644990e-02 3.407479e-02 2.285745e-02 1.077060e-03 3.124477e-02 
1.789790e+01 5.312410e-03 2.432412e-02 4.703140e-02 8.511002e-03 9.907423e-03 2.819589e-02 3.572753e-02 2.463006e-02 3.074093e-03 3.291264e-02 
1.795796e+01 7.182750e-03 2.600945e-02 4.848720e-02 1.036114e-02 1.173894e-02 2.984931e-02 3.728892e-02 2.630997e-02 4.976180e-03 3.448921e-02 
1.801802e+01 8.952893e-03 2.759645e-02 4.984698e-02 1.211121e-02 1.347059e-02 3.140462e-02 3.875339e-02 2.789161e-02 6.777785e-03 3.596889e-02 
1.807808e+01 1.061769e-02 2.907993e-02 5.110557e-02 1.375606e-02 1.509722e-02 3.285665e-02 4.011576e-02 2.936982e-02 8.473757e-03 3.734651e-02 
1.813814e+01 1.217240e-02 3.045514e-02 5.225817e-02 1.529096e-02 1.661407e-02 3.420062e-02 4.137123e-02 3.073983e-02 1.005935e-02 3.861727e-02 
1.819820e+01 1.361270e-02 3.171773e-02 5.330041e-02 1.671157e-02 1.801683e-02 3.543219e-02 4.251546e-02 3.199728e-02 1.153024e-02 3.977680e-02 
1.825826e+01 1.493469e-02 3.286379e-02 5.422835e-02 1.801399e-02 1.930159e-02 3.654745e-02 4.354450e-02 3.313827e-02 1.288252e-02 4.082116e-02 
1.831832e+01 1.613491e-02 3.388984e-02 5.503850e-02 1.919477e-02 2.046489e-02 3.754292e-02 4.445487e-02 3.415932e-02 1.411274e-02 4.174688e-02 
1.837838e+01 1.721038e-02 3.479288e-02 5.572782e-02 2.025090e-02 2.150373e-02 3.841558e-02 4.524353e-02 3.505740e-02 1.521790e-02 4.255089e-02 
1.843844e+01 1.815855e-02 3.557033e-02 5.629373e-02 2.117986e-02 2.241558e-02 3.916287e-02 4.590791e-02 3.582997e-02 1.619546e-02 4.323063e-02 
1.849850e+01 1.897734e-02 3.622012e-02 5.673412e-02 2.197956e-02 2.319835e-02 3.978269e-02 4.644589e-02 3.647491e-02 1.704335e-02 4.378399e-02 
1.855856e+01 1.966516e-02 3.674062e-02 5.704734e-02 2.264839e-02 2.385044e-02 4.027344e-02 4.685585e-02 3.699062e-02 1.775996e-02 4.420932e-02 
1.861862e+01 2.022088e-02 3.713068e-02 5.723224e-02 2.318525e-02 2.437071e-02 4.063396e-02 4.713661e-02 3.737595e-02 1.834416e-02 4.450546e-02 
1.867868e+01 2.064385e-02 3.738965e-02 5.728811e-02 2.358946e-02 2.475853e-02 4.086358e-02 4.728751e-02 3.763022e-02 1.879531e-02 4.467172e-02 
1.873874e+01 2.093390e-02 3.751733e-02 5.721475e-02 2.386086e-02 2.501371e-02 4.096211e-02 4.730832e-02 3.775325e-02 1.911323e-02 4.470790e-02 
1.879880e+01 2.109133e-02 3.751400e-02 5.701242e-02 2.399974e-02 2.513655e-02 4.092983e-02 4.719932e-02 3.774531e-02 1.929822e-02 4.461426e-02 
1.885886e+01 2.111690e-02 3.738042e-02 5.668185e-02 2.400688e-02 2.512780e-02 4.076749e-02 4.696125e-02 3.760715e-02 1.935105e-02 4.439153e-02 
1.891892e+01 2.101185e-02 3.711779e-02 5.622423e-02 2.388349e-02 2.498872e-02 4.047631e-02 4.659529e-02 3.734000e-02 1.927294e-02 4.404090e-02 
1.897898e+01 2.077787e-02 3.672780e-02 5.564122e-02 2.363128e-02 2.472097e-02 4.005795e-02 4.610312e-02 3.694551e-02 1.906560e-02 4.356404e-02 
1.903904e+01 2.041709e-02 3.621256e-02 5.493492e-02 2.325237e-02 2.432669e-02 3.951454e-02 4.548684e-02 3.642581e-02 1.873116e-02 4.296305e-02 
1.909910e+01 1.993209e-02 3.557464e-02 5.410787e-02 2.274935e-02 2.380846e-02 3.884863e-02 4.474899e-02 3.578346e-02 1.827218e-02 4.224047e-02 
1.915916e+01 1.932587e-02 3.481701e-02 5.316302e-02 2.212520e-02 2.316928e-02 3.806321e-02 4.389255e-02 3.502144e-02 1.769169e-02 4.139927e-02 
1.921922e+01 1.860185e-02 3.394309e-02 5.210377e-02 2.138335e-02 2.241255e-02 3.716167e-02 4.292089e-02 3.414315e-02 1.699309e-02 4.044283e-02 
1.927928e+01 1.776384e-02 3.295665e-02 5.093389e-02 2.052761e-02 2.154210e-02 3.614782e-02 4.183781e-02 3.315239e-02 1.618019e-02 3.937494e-02 
1.933934e+01 1.681603e-02 3.186189e-02 4.965754e-02 1.956216e-02 2.056210e-02 3.502582e-02 4.064747e-02 3.205332e-02 1.525718e-02 3.819975e-02 
1.939940e+01 1.576298e-02 3.066335e-02 4.827924e-02 1.849157e-02 1.947711e-02 3.380023e-02 3.935439e-02 3.085051e-02 1.422864e-02 3.692180e-02 
1.945946e+01 1.460959e-02 2.936591e-02 4.680386e-02 1.732074e-02 1.829205e-02 3.247592e-02 3.796346e-02 2.954882e-02 1.309947e-02 3.554596e-02 
1.951952e+01 1.336110e-02 2.797479e-02 4.523660e-02 1.605491e-02 1.701213e-02 3.105812e-02 3.647988e-02 2.815349e-02 1.187489e-02 3.407743e-02 
1.957958e+01 1.202305e-02 2.649552e-02 4.358297e-02 1.469960e-02 1.564290e-02 2.955235e-02 3.490915e-02 2.667003e-02 1.056045e-02 3.252172e-02 
1.963964e+01 1.060125e-02 2.493391e-02 4.184876e-02 1.326063e-02 1.419017e-02 2.796441e-02 3.325708e-02 2.510425e-02 9.161974e-03 3.088463e-02 
1.969970e+01 9.101792e-03 2.329601e-02 4.004001e-02 1.174410e-02 1.266002e-02 2.630037e-02 3.152973e-02 2.346222e-02 7.685542e-03 2.917221e-02 
1.975976e+01 7.530992e-03 2.158814e-02 3.816301e-02 1.015632e-02 1.105878e-02 2.456653e-02 2.973337e-02 2.175024e-02 6.137479e-03 2.739075e-02 
1.981982e+01 5.895387e-03 1.981682e-02 3.622427e-02 8.503827e-03 9.392969e-03 2.276943e-02 2.787454e-02 1.997483e-02 4.524322e-03 2.554677e-02 
1.987988e+01 4.201701e-03 1.798876e-02 3.423048e-02 6.793339e-03 7.669318e-03 2.091576e-02 2.595991e-02 1.814272e-02 2.852798e-03 2.364695e-02 
1.993994e+01 2.456823e-03 1.611083e-02 3.218850e-02 5.031749e-03 5.894711e-03 1.901240e-02 2.399637e-02 1.626076e-02 1.129797e-03 2.169817e-02 
2.000000e+01 6.677788e-04 1.419004e-02 3.010532e-02 3.226081e-03 4.076174e-03 1.706636e-02 2.199091e-02 1.433597e-02 -6.376510e-04 1.970742e-02 
2.006006e+01 -1.158292e-03 1.223353e-02 2.798806e-02 1.383475e-03 2.220845e-03 1.508477e-02 1.995064e-02 1.237548e-02 -2.442405e-03 1.768182e-02 
2.012012e+01 -3.014165e-03 1.024851e-02 2.584390e-02 -4.888458e-04 3.359459e-04 1.307484e-02 1.788277e-02 1.038650e-02 -4.277237e-03 1.562857e-02 
2.018018e+01 -4.892554e-03 8.242237e-03 2.368010e-02 -2.383596e-03 -1.571240e-03 1.104384e-02 1.579455e-02 8.376311e-03 -6.134860e-03 1.355492e-02 
2.024024e+01 -6.786143e-03 6.222026e-03 2.150396e-02 -4.293459e-03 -3.493395e-03 8.999076e-03 1.369329e-02 6.352204e-03 -8.007954e-03 1.146818e-02 
2.030030e+01 -8.687606e-03 4.195188e-03 1.932276e-02 -6.211111e-03 -5.423198e-03 6.947857e-03 1.158628e-02 4.321496e-03 -9.889191e-03 9.375636e-03 
2.036036e+01 -1.058964e-02 2.169012e-03 1.714378e-02 -8.129248e-03 -7.353346e-03 4.897474e-03 9.480807e-03 2.291480e-03 -1.177126e-02 7.284578e-03 
2.042042e+01 -1.248499e-02 1.507466e-04 1.497425e-02 -1.004061e-02 -9.276581e-03 2.855173e-03 7.384105e-03 2.694016e-04 -1.364691e-02 5.202240e-03 
2.048048e+01 -1.436646e-02 -1.852435e-03 1.282134e-02 -1.193801e-02 -1.118572e-02 8.281291e-04 5.303342e-03 -1.737564e-03 -1.550894e-02 3.135785e-03 
2.054054e+01 -1.622696e-02 -3.833454e-03 1.069210e-02 -1.381436e-02 -1.307367e-02 -1.176581e-03 3.245584e-03 -3.722337e-03 -1.735027e-02 1.092281e-03 
2.060060e+01 -1.805953e-02 -5.785354e-03 8.593476e-03 -1.566270e-02 -1.493346e-02 -3.152001e-03 1.217778e-03 -5.677963e-03 -1.916391e-02 -9.213238e-04 
2.066066e+01 -1.985734e-02 -7.701326e-03 6.532261e-03 -1.747619e-02 -1.675828e-02 -5.091321e-03 -7.732734e-04 -7.597630e-03 -2.094305e-02 -2.898230e-03 
2.072072e+01 -2.161375e-02 -9.574728e-03 4.515081e-03 -1.924819e-02 -1.854147e-02 -6.987902e-03 -2.720940e-03 -9.474697e-03 -2.268103e-02 -4.831808e-03 
2.078078e+01 -2.332228e-02 -1.139911e-02 2.548370e-03 -2.097224e-02 -2.027658e-02 -8.835295e-03 -4.618782e-03 -1.130272e-02 -2.437138e-02 -6.715616e-03 
2.084084e+01 -2.497670e-02 -1.316825e-02 6.383457e-04 -2.264209e-02 -2.195736e-02 -1.062727e-02 -6.460574e-03 -1.307545e-02 -2.600787e-02 -8.543433e-03 
2.090090e+01 -2.657100e-02 -1.487613e-02 -1.209007e-03 -2.425173e-02 -2.357780e-02 -1.235782e-02 -8.240328e-03 -1.478691e-02 -2.758447e-02 -1.030927e-02 
2.096096e+01 -2.809942e-02 -1.651702e-02 -2.987961e-03 -2.579542e-02 -2.513216e-02 -1.402122e-02 -9.952309e-03 -1.643134e-02 -2.909543e-02 -1.200739e-02 
2.102102e+01 -2.955648e-02 -1.808546e-02 -4.693063e-03 -2.726766e-02 -2.661495e-02 -1.561198e-02 -1.159106e-02 -1.800328e-02 -3.053526e-02 -1.363233e-02 
2.108108e+01 -3.093700e-02 -1.957626e-02 -6.319152e-03 -2.866328e-02 -2.802098e-02 -1.712495e-02 -1.315141e-02 -1.949755e-02 -3.189879e-02 -1.517894e-02 
2.114114e+01 -3.223610e-02 -2.098456e-02 -7.861379e-03 -2.997741e-02 -2.934539e-02 -1.855525e-02 -1.462851e-02 -2.090930e-02 -3.318113e-02 -1.664235e-02 
2.120120e+01 -3.344924e-02 -2.230583e-02 -9.315217e-03 -3.120548e-02 -3.058363e-02 -1.989835e-02 -1.601782e-02 -2.223397e-02 -3.437772e-02 -1.801804e-02 
2.126126e+01 -3.457220e-02 -2.353586e-02 -1.067648e-02 -3.234330e-02 -3.173149e-02 -2.115005e-02 -1.731516e-02 -2.346737e-02 -3.548436e-02 -1.930181e-02 
2.132132e+01 -3.560112e-02 -2.467081e-02 -1.194134e-02 -3.338699e-02 -3.278510e-02 -2.230649e-02 -1.851668e-02 -2.460565e-02 -3.649719e-02 -2.048982e-02 
2.138138e+01 -3.653251e-02 -2.570719e-02 -1.310632e-02 -3.433309e-02 -3.374099e-02 -2.336421e-02 -1.961892e-02 -2.564534e-02 -3.741270e-02 -2.157860e-02 
2.144144e+01 -3.736326e-02 -2.664190e-02 -1.416833e-02 -3.517845e-02 -3.459603e-02 -2.432009e-02 -2.061876e-02 -2.658331e-02 -3.822779e-02 -2.256506e-02 
2.150150e+01 -3.809063e-02 -2.747221e-02 -1.512466e-02 -3.592036e-02 -3.534749e-02 -2.517141e-02 -2.151350e-02 -2.741685e-02 -3.893970e-02 -2.344647e-02 
2.156156e+01 -3.871228e-02 -2.819580e-02 -1.597299e-02 -3.655646e-02 -3.599303e-02 -2.591584e-02 -2.230082e-02 -2.814363e-02 -3.954611e-02 -2.422052e-02 
2.162162e+01 -3.922627e-02 -2.881073e-02 -1.671140e-02 -3.708482e-02 -3.653071e-02 -2.655145e-02 -2.297878e-02 -2.876172e-02 -4.004505e-02 -2.488527e-02 
2.168168e+01 -3.963104e-02 -2.931546e-02 -1.733837e-02 -3.750389e-02 -3.695898e-02 -2.707669e-02 -2.354585e-02 -2.926957e-02 -4.043499e-02 -2.543919e-02 
2.174174e+01 -3.992547e-02 -2.970887e-02 -1.785279e-02 -3.781254e-02 -3.727671e-02 -2.749046e-02 -2.400093e-02 -2.966606e-02 -4.071478e-02 -2.588119e-02 
2.180180e+01 -4.010882e-02 -2.999023e-02 -1.825394e-02 -3.801003e-02 -3.748318e-02 -2.779202e-02 -2.434329e-02 -2.995047e-02 -4.088370e-02 -2.621052e-02 
2.186186e+01 -4.018077e-02 -3.015924e-02 -1.854152e-02 -3.809605e-02 -3.757805e-02 -2.798106e-02 -2.457263e-02 -3.012249e-02 -4.094141e-02 -2.642690e-02 
2.192192e+01 -4.014140e-02 -3.021598e-02 -1.871565e-02 -3.807066e-02 -3.756141e-02 -2.805768e-02 -2.468905e-02 -3.018220e-02 -4.088799e-02 -2.653042e-02 
2.198198e+01 -3.999120e-02 -3.016096e-02 -1.877681e-02 -3.793437e-02 -3.743375e-02 -2.802237e-02 -2.469305e-02 -3.013010e-02 -4.072393e-02 -2.652157e-02 
2.204204e+01 -3.973105e-02 -2.999505e-02 -1.872593e-02 -3.768804e-02 -3.719595e-02 -2.787602e-02 -2.458553e-02 -2.996709e-02 -4.045012e-02 -2.640127e-02 
2.210210e+01 -3.936223e-02 -2.971955e-02 -1.856430e-02 -3.733297e-02 -3.684929e-02 -2.761992e-02 -2.436778e-02 -2.969445e-02 -4.006781e-02 -2.617081e-02 
2.216216e+01 -3.888639e-02 -2.933614e-02 -1.829359e-02 -3.687081e-02 -3.639543e-02 -2.725575e-02 -2.404148e-02 -2.931385e-02 -3.957868e-02 -2.583185e-02 
2.222222e+01 -3.830559e-02 -2.884685e-02 -1.791588e-02 -3.630360e-02 -3.583642e-02 -2.678555e-02 -2.360869e-02 -2.882735e-02 -3.898476e-02 -2.538647e-02 
2.228228e+01 -3.762222e-02 -2.825411e-02 -1.743359e-02 -3.563376e-02 -3.517467e-02 -2.621174e-02 -2.307183e-02 -2.823735e-02 -3.828845e-02 -2.483708e-02 
2.234234e+01 -3.683906e-02 -2.756069e-02 -1.684951e-02 -3.486404e-02 -3.441294e-02 -2.553710e-02 -2.243368e-02 -2.754664e-02 -3.749253e-02 -2.418647e-02 
2.240240e+01 -3.595921e-02 -2.676972e-02 -1.616677e-02 -3.399756e-02 -3.355435e-02 -2.476474e-02 -2.169738e-02 -2.675833e-02 -3.660010e-02 -2.343776e-02 
2.246246e+01 -3.498613e-02 -2.588464e-02 -1.538884e-02 -3.303777e-02 -3.260234e-02 -2.389814e-02 -2.086638e-02 -2.587588e-02 -3.561461e-02 -2.259441e-02 
2.252252e+01 -3.392357e-02 -2.490923e-02 -1.451948e-02 -3.198843e-02 -3.156067e-02 -2.294104e-02 -1.994445e-02 -2.490305e-02 -3.453980e-02 -2.166020e-02 
2.258258e+01 -3.277559e-02 -2.384755e-02 -1.356280e-02 -3.085359e-02 -3.043341e-02 -2.189753e-02 -1.893568e-02 -2.384393e-02 -3.337975e-02 -2.063921e-02 
2.264264e+01 -3.154654e-02 -2.270397e-02 -1.252314e-02 -2.963761e-02 -2.922490e-02 -2.077196e-02 -1.784442e-02 -2.270286e-02 -3.213879e-02 -1.953580e-02 
2.270270e+01 -3.024104e-02 -2.148310e-02 -1.140516e-02 -2.834510e-02 -2.793977e-02 -1.956895e-02 -1.667531e-02 -2.148446e-02 -3.082155e-02 -1.835460e-02 
2.276276e+01 -2.886395e-02 -2.018983e-02 -1.021373e-02 -2.698093e-02 -2.658288e-02 -1.829339e-02 -1.543323e-02 -2.019363e-02 -2.943288e-02 -1.710049e-02 
2.282282e+01 -2.742038e-02 -1.882925e-02 -8.953969e-03 -2.555020e-02 -2.515934e-02 -1.695039e-02 -1.412329e-02 -1.883545e-02 -2.797789e-02 -1.577858e-02 
2.288288e+01 -2.591563e-02 -1.740669e-02 -7.631209e-03 -2.405823e-02 -2.367444e-02 -1.554525e-02 -1.275081e-02 -1.741526e-02 -2.646188e-02 -1.439421e-02 
2.294294e+01 -2.435520e-02 -1.592766e-02 -6.250967e-03 -2.251050e-02 -2.213370e-02 -1.408349e-02 -1.132132e-02 -1.593855e-02 -2.489034e-02 -1.295287e-02 
2.300300e+01 -2.274476e-02 -1.439783e-02 -4.818929e-03 -2.091268e-02 -2.054279e-02 -1.257078e-02 -9.840485e-03 -1.441100e-02 -2.326896e-02 -1.146026e-02 
2.306306e+01 -2.109014e-02 -1.282302e-02 -3.340931e-03 -1.927061e-02 -1.890752e-02 -1.101296e-02 -8.314145e-03 -1.283845e-02 -2.160353e-02 -9.922210e-03 
2.312312e+01 -1.939726e-02 -1.120920e-02 -1.822938e-03 -1.759021e-02 -1.723383e-02 -9.415972e-03 -6.748259e-03 -1.122684e-02 -1.990001e-02 -8.344674e-03 
2.318318e+01 -1.767219e-02 -9.562410e-03 -2.710152e-04 -1.587755e-02 -1.552779e-02 -7.785881e-03 -5.148889e-03 -9.582228e-03 -1.816445e-02 -6.733717e-03 
2.324324e+01 -1.592106e-02 -7.888800e-03 1.308688e-03 -1.413876e-02 -1.379552e-02 -6.128824e-03 -3.522180e-03 -7.910759e-03 -1.640296e-02 -5.095485e-03 
2.330330e+01 -1.415005e-02 -6.194565e-03 2.909964e-03 -1.238001e-02 -1.204322e-02 -4.451002e-03 -1.874336e-03 -6.218629e-03 -1.462175e-02 -3.436181e-03 
2.336336e+01 -1.236540e-02 -4.485940e-03 4.526566e-03 -1.060755e-02 -1.027711e-02 -2.758651e-03 -2.115981e-04 -4.512075e-03 -1.282704e-02 -1.762046e-03 
2.342342e+01 -1.057335e-02 -2.769176e-03 6.152237e-03 -8.827620e-03 -8.503445e-03 -1.058021e-03 1.459778e-03 -2.797347e-03 -1.102507e-02 -7.933712e-05 
2.348348e+01 -8.780123e-03 -1.050514e-03 7.780725e-03 -7.046447e-03 -6.728451e-03 6.446455e-04 3.133545e-03 -1.080685e-03 -9.222070e-03 1.605700e-03 
2.354354e+01 -6.991933e-03 6.638357e-04 9.405810e-03 -5.270238e-03 -4.958334e-03 2.343137e-03 4.803488e-03 6.316996e-04 -7.424244e-03 3.286850e-03 
2.360360e+01 -5.214927e-03 2.367716e-03 1.102133e-02 -3.505143e-03 -3.199248e-03 4.031295e-03 6.463443e-03 2.333648e-03 -5.637739e-03 4.957948e-03 
2.366366e+01 -3.455182e-03 4.055043e-03 1.262118e-02 -1.757240e-03 -1.457269e-03 5.703035e-03 8.107323e-03 4.019078e-03 -3.868632e-03 6.612908e-03 
2.372372e+01 -1.718677e-03 5.719830e-03 1.419938e-02 -3.250672e-05 2.616219e-04 7.352370e-03 9.729134e-03 5.682002e-03 -2.122899e-03 8.245735e-03 
2.378378e+01 -1.127486e-05 7.356208e-03 1.575004e-02 1.663192e-03 1.951560e-03 8.973429e-03 1.132300e-02 7.316549e-03 -4.064023e-04 9.850557e-03 
2.384384e+01 1.661299e-03 8.958444e-03 1.726743e-02 3.324131e-03 3.606820e-03 1.056048e-02 1.288319e-02 8.916988e-03 1.275134e-03 1.142163e-02 
2.390390e+01 3.293476e-03 1.052096e-02 1.874595e-02 4.944742e-03 5.221831e-03 1.210794e-02 1.440412e-02 1.047774e-02 2.916144e-03 1.295339e-02 
2.396396e+01 4.879864e-03 1.203837e-02 2.018021e-02 6.519633e-03 6.791201e-03 1.361042e-02 1.588038e-02 1.199341e-02 4.511237e-03 1.444041e-02 
2.402402e+01 6.415267e-03 1.350545e-02 2.156498e-02 8.043605e-03 8.309730e-03 1.506271e-02 1.730677e-02 1.345880e-02 6.055216e-03 1.587750e-02 
2.408408e+01 7.894698e-03 1.491723e-02 2.289528e-02 9.511674e-03 9.772434e-03 1.645982e-02 1.867828e-02 1.486890e-02 7.543099e-03 1.725966e-02 
2.414414e+01 9.313403e-03 1.626893e-02 2.416632e-02 1.091908e-02 1.117455e-02 1.779698e-02 1.999016e-02 1.621896e-02 8.970130e-03 1.858211e-02 
2.420420e+01 1.066687e-02 1.755603e-02 2.537358e-02 1.226132e-02 1.251158e-02 1.906968e-02 2.123788e-02 1.750446e-02 1.033180e-02 1.984034e-02 
2.426426e+01 1.195084e-02 1.877429e-02 2.651281e-02 1.353413e-02 1.377925e-02 2.027365e-02 2.241718e-02 1.872114e-02 1.162386e-02 2.103009e-02 
2.432432e+01 1.316135e-02 1.991971e-02 2.757999e-02 1.473354e-02 1.497359e-02 2.140491e-02 2.352406e-02 1.986502e-02 1.284232e-02 2.214735e-02 
2.438438e+01 1.429469e-02 2.098860e-02 2.857142e-02 1.585585e-02 1.609091e-02 2.245976e-02 2.455482e-02 2.093239e-02 1.398351e-02 2.318844e-02 
2.444444e+01 1.534747e-02 2.197755e-02 2.948370e-02 1.689767e-02 1.712781e-02 2.343479e-02 2.550606e-02 2.191985e-02 1.504402e-02 2.414993e-02 
2.450450e+01 1.631661e-02 2.288346e-02 3.031372e-02 1.785591e-02 1.808119e-02 2.432692e-02 2.637467e-02 2.282431e-02 1.602076e-02 2.502874e-02 
2.456456e+01 1.719932e-02 2.370357e-02 3.105870e-02 1.872779e-02 1.894830e-02 2.513335e-02 2.715787e-02 2.364298e-02 1.691097e-02 2.582208e-02 
2.462462e+01 1.799318e-02 2.443542e-02 3.171618e-02 1.951087e-02 1.972667e-02 2.585165e-02 2.785322e-02 2.437343e-02 1.771221e-02 2.652750e-02 
2.468468e+01 1.869606e-02 2.507689e-02 3.228403e-02 2.020305e-02 2.041420e-02 2.647969e-02 2.845858e-02 2.501352e-02 1.842235e-02 2.714287e-02 
2.474474e+01 1.930618e-02 2.562620e-02 3.276045e-02 2.080253e-02 2.100911e-02 2.701568e-02 2.897216e-02 2.556148e-02 1.903963e-02 2.766641e-02 
2.480480e+01 1.982212e-02 2.608190e-02 3.314402e-02 2.130789e-02 2.150997e-02 2.745819e-02 2.939253e-02 2.601587e-02 1.956262e-02 2.809666e-02 
2.486486e+01 2.024278e-02 2.644292e-02 3.343362e-02 2.171804e-02 2.191568e-02 2.780613e-02 2.971859e-02 2.637559e-02 1.999022e-02 2.843255e-02 
2.492492e+01 2.056743e-02 2.670849e-02 3.362849e-02 2.203224e-02 2.222550e-02 2.805873e-02 2.994958e-02 2.663990e-02 2.032170e-02 2.867330e-02 
2.498498e+01 2.079567e-02 2.687822e-02 3.372824e-02 2.225009e-02 2.243904e-02 2.821561e-02 3.008511e-02 2.680838e-02 2.055666e-02 2.881853e-02 
2.504505e+01 2.092745e-02 2.695206e-02 3.373280e-02 2.237154e-02 2.255625e-02 2.827672e-02 3.012510e-02 2.688101e-02 2.069507e-02 2.886816e-02 
2.510511e+01 2.096307e-02 2.693029e-02 3.364246e-02 2.239691e-02 2.257743e-02 2.824233e-02 3.006987e-02 2.685805e-02 2.073721e-02 2.882251e-02 
2.516517e+01 2.090318e-02 2.681357e-02 3.345785e-02 2.232681e-02 2.250321e-02 2.811309e-02 2.992002e-02 2.674016e-02 2.068373e-02 2.868218e-02 
2.522523e+01 2.074875e-02 2.660285e-02 3.317993e-02 2.216224e-02 2.233458e-02 2.788997e-02 2.967655e-02 2.652830e-02 2.053561e-02 2.844816e-02 
2.528529e+01 2.050109e-02 2.629944e-02 3.281000e-02 2.190451e-02 2.207285e-02 2.757428e-02 2.934073e-02 2.622378e-02 2.029417e-02 2.812174e-02 
2.534535e+01 2.016184e-02 2.590498e-02 3.234969e-02 2.155524e-02 2.171964e-02 2.716764e-02 2.891421e-02 2.582823e-02 1.996103e-02 2.770456e-02 
2.540541e+01 1.973296e-02 2.542141e-02 3.180093e-02 2.111640e-02 2.127692e-02 2.667200e-02 2.839893e-02 2.534359e-02 1.953816e-02 2.719855e-02 
2.546547e+01 1.921669e-02 2.485099e-02 3.116599e-02 2.059024e-02 2.074694e-02 2.608961e-02 2.779714e-02 2.477213e-02 1.902782e-02 2.660597e-02 
2.552553e+01 1.861562e-02 2.419628e-02 3.044740e-02 1.997933e-02 2.013227e-02 2.542304e-02 2.711139e-02 2.411640e-02 1.843257e-02 2.592937e-02 
2.558559e+01 1.793258e-02 2.346012e-02 2.964800e-02 1.928651e-02 1.943575e-02 2.467513e-02 2.634452e-02 2.337924e-02 1.775526e-02 2.517160e-02 
2.564565e+01 1.717070e-02 2.264563e-02 2.877092e-02 1.851492e-02 1.866050e-02 2.384899e-02 2.549965e-02 2.256377e-02 1.699902e-02 2.433577e-02 
2.570571e+01 1.633337e-02 2.175620e-02 2.781952e-02 1.766793e-02 1.780992e-02 2.294801e-02 2.458017e-02 2.167338e-02 1.616724e-02 2.342526e-02 
2.576577e+01 1.542422e-02 2.079545e-02 2.679743e-02 1.674919e-02 1.688764e-02 2.197583e-02 2.358969e-02 2.071170e-02 1.526355e-02 2.244369e-02 
2.582583e+01 1.444713e-02 1.976725e-02 2.570851e-02 1.576257e-02 1.589753e-02 2.093629e-02 2.253208e-02 1.968259e-02 1.429182e-02 2.139494e-02 
2.588589e+01 1.340620e-02 1.867569e-02 2.455685e-02 1.471215e-02 1.484369e-02 1.983350e-02 2.141143e-02 1.859015e-02 1.325617e-02 2.028309e-02 
2.594595e+01 1.230571e-02 1.752507e-02 2.334672e-02 1.360224e-02 1.373040e-02 1.867174e-02 2.023202e-02 1.743865e-02 1.216086e-02 1.911242e-02 
2.600601e+01 1.115014e-02 1.631985e-02 2.208261e-02 1.243731e-02 1.256214e-02 1.745549e-02 1.899832e-02 1.623259e-02 1.101040e-02 1.788741e-02 
2.606607e+01 9.944154e-03 1.506469e-02 2.076914e-02 1.122202e-02 1.134358e-02 1.618939e-02 1.771499e-02 1.497660e-02 9.809433e-03 1.661269e-02 
2.612613e+01 8.692548e-03 1.376438e-02 1.941111e-02 9.961169e-03 1.007950e-02 1.487825e-02 1.638680e-02 1.367548e-02 8.562762e-03 1.529307e-02 
2.618619e+01 7.400261e-03 1.242385e-02 1.801345e-02 8.659692e-03 8.774853e-03 1.352698e-02 1.501870e-02 1.233417e-02 7.275325e-03 1.393348e-02 
2.624625e+01 6.072343e-03 1.104816e-02 1.658119e-02 7.322642e-03 7.434680e-03 1.214065e-02 1.361573e-02 1.095771e-02 5.952175e-03 1.253896e-02 
2.630631e+01 4.713943e-03 9.642443e-03 1.511949e-02 5.955166e-03 6.064131e-03 1.072438e-02 1.218303e-02 9.551242e-03 4.598463e-03 1.111464e-02 
2.636637e+01 3.330286e-03 8.211922e-03 1.363354e-02 4.562490e-03 4.668431e-03 9.283411e-03 1.072580e-02 8.119992e-03 3.219414e-03 9.665756e-03 
2.642643e+01 1.926657e-03 6.761877e-03 1.212864e-02 3.149898e-03 3.252861e-03 7.823010e-03 9.249344e-03 6.669237e-03 1.820313e-03 8.197574e-03 
2.648649e+01 5.083757e-04 5.297626e-03 1.061007e-02 1.722710e-03 1.822744e-03 6.348497e-03 7.758959e-03 5.204295e-03 4.064831e-04 6.715409e-03 
2.654655e+01 -9.192148e-04 3.824505e-03 9.083191e-03 2.862679e-04 3.834193e-04 4.865207e-03 6.259983e-03 3.730501e-03 -1.016734e-03 5.224598e-03 
2.660661e+01 -2.350774e-03 2.347852e-03 7.553318e-03 -1.154087e-03 -1.059772e-03 3.378476e-03 4.757750e-03 2.253193e-03 -2.443995e-03 3.730474e-03 
2.666667e+01 -3.780979e-03 8.729842e-04 6.025767e-03 -2.593032e-03 -2.501509e-03 1.893623e-03 3.257575e-03 7.776885e-04 -3.869977e-03 2.238352e-03 
2.672673e+01 -5.204546e-03 -5.948182e-04 4.505814e-03 -4.025285e-03 -3.936508e-03 4.159263e-04 1.764735e-03 -6.907329e-04 -5.289395e-03 7.535100e-04 
2.678679e+01 -6.616249e-03 -2.050332e-03 2.998675e-03 -5.445619e-03 -5.359544e-03 -1.049392e-03 2.844505e-04 -2.146849e-03 -6.697021e-03 -7.188329e-04 
2.684685e+01 -8.010934e-03 -3.488411e-03 1.509493e-03 -6.848881e-03 -6.765464e-03 -2.497186e-03 -1.178135e-03 -3.585511e-03 -8.087703e-03 -2.173531e-03 
2.690691e+01 -9.383546e-03 -4.903999e-03 4.331650e-05 -8.230014e-03 -8.149212e-03 -3.922401e-03 -2.617969e-03 -5.001667e-03 -9.456381e-03 -3.605534e-03 
2.696697e+01 -1.072914e-02 -6.292155e-03 -1.394916e-03 -9.584072e-03 -9.505842e-03 -5.320096e-03 -4.030113e-03 -6.390373e-03 -1.079811e-02 -5.009900e-03 
2.702703e+01 -1.204288e-02 -7.648063e-03 -2.800396e-03 -1.090624e-02 -1.083054e-02 -6.685455e-03 -5.409753e-03 -7.746814e-03 -1.210806e-02 -6.381817e-03 
2.708709e+01 -1.332012e-02 -8.967052e-03 -4.168457e-03 -1.219183e-02 -1.211862e-02 -8.013809e-03 -6.752223e-03 -9.066320e-03 -1.338157e-02 -7.716617e-03 
2.714715e+01 -1.455632e-02 -1.024461e-02 -5.494594e-03 -1.343634e-02 -1.336558e-02 -9.300649e-03 -8.053014e-03 -1.034438e-02 -1.461411e-02 -9.009793e-03 
2.720721e+01 -1.574716e-02 -1.147641e-02 -6.774479e-03 -1.463543e-02 -1.456708e-02 -1.054164e-02 -9.307797e-03 -1.157667e-02 -1.580136e-02 -1.025701e-02 
2.726727e+01 -1.688848e-02 -1.265831e-02 -8.003973e-03 -1.578496e-02 -1.571897e-02 -1.173265e-02 -1.051243e-02 -1.275903e-02 -1.693916e-02 -1.145414e-02 
2.732733e+01 -1.797635e-02 -1.378635e-02 -9.179142e-03 -1.688098e-02 -1.681732e-02 -1.286972e-02 -1.166298e-02 -1.388753e-02 -1.802356e-02 -1.259723e-02 
2.738739e+01 -1.900703e-02 -1.485684e-02 -1.029627e-02 -1.791976e-02 -1.785839e-02 -1.394915e-02 -1.275572e-02 -1.495845e-02 -1.905085e-02 -1.368257e-02 
2.744745e+01 -1.997704e-02 -1.586626e-02 -1.135186e-02 -1.889781e-02 -1.883869e-02 -1.496743e-02 -1.378716e-02 -1.596830e-02 -2.001751e-02 -1.470666e-02 
2.750751e+01 -2.088310e-02 -1.681137e-02 -1.234268e-02 -1.981187e-02 -1.975496e-02 -1.592132e-02 -1.475406e-02 -1.691381e-02 -2.092031e-02 -1.566626e-02 
2.756757e+01 -2.172223e-02 -1.768916e-02 -1.326572e-02 -2.065894e-02 -2.060420e-02 -1.680781e-02 -1.565340e-02 -1.779200e-02 -2.175622e-02 -1.655836e-02 
2.762763e+01 -2.249166e-02 -1.849689e-02 -1.411824e-02 -2.143626e-02 -2.138367e-02 -1.762416e-02 -1.648247e-02 -1.860011e-02 -2.252250e-02 -1.738023e-02 
2.768769e+01 -2.318893e-02 -1.923210e-02 -1.489778e-02 -2.214137e-02 -2.209088e-02 -1.836790e-02 -1.723877e-02 -1.933568e-02 -2.321667e-02 -1.812939e-02 
2.774775e+01 -2.381184e-02 -1.989257e-02 -1.560214e-02 -2.277207e-02 -2.272364e-02 -1.903683e-02 -1.792012e-02 -1.999650e-02 -2.383654e-02 -1.880365e-02 
2.780781e+01 -2.435845e-02 -2.047640e-02 -1.622942e-02 -2.332642e-02 -2.328002e-02 -1.962904e-02 -1.852460e-02 -2.058066e-02 -2.438018e-02 -1.940108e-02 
2.786787e+01 -2.482714e-02 -2.098195e-02 -1.677797e-02 -2.380280e-02 -2.375839e-02 -2.014289e-02 -1.905059e-02 -2.108653e-02 -2.484595e-02 -1.992008e-02 
2.792793e+01 -2.521657e-02 -2.140788e-02 -1.724648e-02 -2.419987e-02 -2.415742e-02 -2.057705e-02 -1.949674e-02 -2.151277e-02 -2.523251e-02 -2.035929e-02 
2.798799e+01 -2.552568e-02 -2.175315e-02 -1.763389e-02 -2.451657e-02 -2.447605e-02 -2.093047e-02 -1.986202e-02 -2.185834e-02 -2.553881e-02 -2.071768e-02 
2.804805e+01 -2.575374e-02 -2.201702e-02 -1.793947e-02 -2.475216e-02 -2.471354e-02 -2.120241e-02 -2.014568e-02 -2.212249e-02 -2.576411e-02 -2.099449e-02 
2.810811e+01 -2.590027e-02 -2.219902e-02 -1.816277e-02 -2.490618e-02 -2.486942e-02 -2.139242e-02 -2.034726e-02 -2.230476e-02 -2.590794e-02 -2.118929e-02 
2.816817e+01 -2.596513e-02 -2.229901e-02 -1.830364e-02 -2.497848e-02 -2.494354e-02 -2.150033e-02 -2.046663e-02 -2.240500e-02 -2.597015e-02 -2.130191e-02 
2.822823e+01 -2.594844e-02 -2.231712e-02 -1.836222e-02 -2.496919e-02 -2.493605e-02 -2.152629e-02 -2.050391e-02 -2.242336e-02 -2.595087e-02 -2.133250e-02 
2.828829e+01 -2.585065e-02 -2.225380e-02 -1.833896e-02 -2.487875e-02 -2.484737e-02 -2.147075e-02 -2.045956e-02 -2.236026e-02 -2.585053e-02 -2.128150e-02 
2.834835e+01 -2.567248e-02 -2.210976e-02 -1.823457e-02 -2.470787e-02 -2.467822e-02 -2.133441e-02 -2.033429e-02 -2.221644e-02 -2.566986e-02 -2.114963e-02 
2.840841e+01 -2.541493e-02 -2.188602e-02 -1.805009e-02 -2.445757e-02 -2.442962e-02 -2.111831e-02 -2.012911e-02 -2.199291e-02 -2.540987e-02 -2.093791e-02 
2.846847e+01 -2.507929e-02 -2.158387e-02 -1.778679e-02 -2.412912e-02 -2.410284e-02 -2.082371e-02 -1.984533e-02 -2.169094e-02 -2.507183e-02 -2.064762e-02 
2.852853e+01 -2.466712e-02 -2.120487e-02 -1.744625e-02 -2.372410e-02 -2.369946e-02 -2.045220e-02 -1.948450e-02 -2.131212e-02 -2.465731e-02 -2.028034e-02 
2.858859e+01 -2.418025e-02 -2.075085e-02 -1.703031e-02 -2.324434e-02 -2.322131e-02 -2.000561e-02 -1.904847e-02 -2.085828e-02 -2.416814e-02 -1.983790e-02 
2.864865e+01 -2.362076e-02 -2.022391e-02 -1.654106e-02 -2.269191e-02 -2.267047e-02 -1.948602e-02 -1.853932e-02 -2.033149e-02 -2.360640e-02 -1.932239e-02 
2.870871e+01 -2.299101e-02 -1.962638e-02 -1.598084e-02 -2.206917e-02 -2.204927e-02 -1.889577e-02 -1.795940e-02 -1.973411e-02 -2.297444e-02 -1.873616e-02 
2.876877e+01 -2.229355e-02 -1.896085e-02 -1.535224e-02 -2.137868e-02 -2.136031e-02 -1.823745e-02 -1.731129e-02 -1.906871e-02 -2.227482e-02 -1.808178e-02 
2.882883e+01 -2.153121e-02 -1.823013e-02 -1.465808e-02 -2.062325e-02 -2.060637e-02 -1.751387e-02 -1.659780e-02 -1.833811e-02 -2.151036e-02 -1.736206e-02 
2.888889e+01 -2.070699e-02 -1.743723e-02 -1.390137e-02 -1.980591e-02 -1.979050e-02 -1.672805e-02 -1.582195e-02 -1.754532e-02 -2.068407e-02 -1.658004e-02 
2.894895e+01 -1.982414e-02 -1.658539e-02 -1.308536e-02 -1.892988e-02 -1.891591e-02 -1.588323e-02 -1.498699e-02 -1.669359e-02 -1.979919e-02 -1.573895e-02 
2.900901e+01 -1.888606e-02 -1.567805e-02 -1.221347e-02 -1.799858e-02 -1.798603e-02 -1.498282e-02 -1.409633e-02 -1.578633e-02 -1.885913e-02 -1.484221e-02 
2.906907e+01 -1.789637e-02 -1.471879e-02 -1.128932e-02 -1.701563e-02 -1.700446e-02 -1.403044e-02 -1.315359e-02 -1.482715e-02 -1.786749e-02 -1.389343e-02 
2.912913e+01 -1.685883e-02 -1.371138e-02 -1.031666e-02 -1.598477e-02 -1.597496e-02 -1.302985e-02 -1.216253e-02 -1.381982e-02 -1.682804e-02 -1.289637e-02 
2.918919e+01 -1.577734e-02 -1.265976e-02 -9.299435e-03 -1.490993e-02 -1.490146e-02 -1.198498e-02 -1.112707e-02 -1.276825e-02 -1.574470e-02 -1.185496e-02 
2.924925e+01 -1.465598e-02 -1.156796e-02 -8.241689e-03 -1.379516e-02 -1.378800e-02 -1.089986e-02 -1.005127e-02 -1.167650e-02 -1.462151e-02 -1.077326e-02 
2.930931e+01 -1.349889e-02 -1.044016e-02 -7.147602e-03 -1.264464e-02 -1.263875e-02 -9.778693e-03 -8.939304e-03 -1.054874e-02 -1.346265e-02 -9.655428e-03 
2.936937e+01 -1.231037e-02 -9.280654e-03 -6.021457e-03 -1.146263e-02 -1.145800e-02 -8.625742e-03 -7.795455e-03 -9.389261e-03 -1.227238e-02 -8.505760e-03 
2.942943e+01 -1.109477e-02 -8.093792e-03 -4.867624e-03 -1.025350e-02 -1.025010e-02 -7.445377e-03 -6.624088e-03 -8.202418e-03 -1.105508e-02 -7.328618e-03 
2.948949e+01 -9.856538e-03 -6.884017e-03 -3.690545e-03 -9.021682e-03 -9.019502e-03 -6.242038e-03 -5.429647e-03 -6.992654e-03 -9.815180e-03 -6.128444e-03 
2.954955e+01 -8.600156e-03 -5.655826e-03 -2.494718e-03 -7.771679e-03 -7.770686e-03 -5.020221e-03 -4.216625e-03 -5.764463e-03 -8.557169e-03 -4.909733e-03 
2.960961e+01 -7.330158e-03 -4.413750e-03 -1.284680e-03 -6.508018e-03 -6.508188e-03 -3.784459e-03 -2.989560e-03 -4.522379e-03 -7.285580e-03 -3.677021e-03 
2.966967e+01 -6.051099e-03 -3.162348e-03 -6.499127e-05 -5.235251e-03 -5.236562e-03 -2.539311e-03 -1.753010e-03 -3.270959e-03 -6.004966e-03 -2.434866e-03 
2.972973e+01 -4.767539e-03 -1.906182e-03 1.159782e-03 -3.957941e-03 -3.960369e-03 -1.289338e-03 -5.115379e-04 -2.014765e-03 -4.719886e-03 -1.187831e-03 
2.978979e+01 -3.484027e-03 -6.498033e-04 2.385085e-03 -2.680637e-03 -2.684159e-03 -3.909494e-05 7.303007e-04 -7.583514e-04 -3.434891e-03 5.952805e-05 
2.984985e+01 -2.205088e-03 6.022610e-04 3.606388e-03 -1.407862e-03 -1.412458e-03 1.206893e-03 1.967979e-03 4.937571e-04 -2.154501e-03 1.302685e-03 
2.990991e+01 -9.352009e-04 1.845528e-03 4.819204e-03 -1.440976e-04 -1.497449e-04 2.444141e-03 3.197011e-03 1.737077e-03 -8.831993e-04 2.537156e-03 
2.996997e+01 3.212107e-04 3.075573e-03 6.019106e-03 1.106233e-03 1.099556e-03 3.668226e-03 4.412972e-03 2.967183e-03 3.745942e-04 3.758514e-03 


==> figures/Plot_data/DAPI_string_small_n_V.txt <==
0.000000e+00 4.518746e-01 1.648384e+00 -2.028362e+00 -4.492568e-01 2.359932e-01 -8.351730e-01 -1.275955e+00 6.170351e-01 6.127015e-01 2.893812e-01 
6.006006e-02 5.105191e-01 1.374825e+00 -1.729587e+00 -4.910324e-01 1.356809e-01 -7.935774e-01 -1.138851e+00 5.099527e-01 5.885881e-01 3.058130e-01 
1.201201e-01 5.513150e-01 1.152051e+00 -1.481793e+00 -5.175626e-01 4.787516e-02 -7.547931e-01 -1.020971e+00 4.215611e-01 5.629494e-01 3.199892e-01 
1.801802e-01 5.780629e-01 9.705492e-01 -1.275615e+00 -5.325794e-01 -2.832491e-02 -7.188063e-01 -9.192407e-01 3.485970e-01 5.368029e-01 3.320031e-01 
2.402402e-01 5.938215e-01 8.225999e-01 -1.103462e+00 -5.389456e-01 -9.388959e-02 -6.854977e-01 -8.311141e-01 2.883861e-01 5.108775e-01 3.419822e-01 
3.003003e-01 6.010483e-01 7.019392e-01 -9.591760e-01 -5.388559e-01 -1.498079e-01 -6.546875e-01 -7.544749e-01 2.387360e-01 4.856863e-01 3.500807e-01 
3.603604e-01 6.017147e-01 6.034816e-01 -8.377587e-01 -5.339879e-01 -1.970495e-01 -6.261646e-01 -6.875597e-01 1.978458e-01 4.615780e-01 3.564672e-01 
4.204204e-01 5.973988e-01 5.230972e-01 -7.351447e-01 -5.256205e-01 -2.365404e-01 -5.997062e-01 -6.288944e-01 1.642344e-01 4.387766e-01 3.613147e-01 
4.804805e-01 5.893604e-01 4.574312e-01 -6.480242e-01 -5.147259e-01 -2.691479e-01 -5.750914e-01 -5.772438e-01 1.366812e-01 4.174129e-01 3.647946e-01 
5.405405e-01 5.786021e-01 4.037576e-01 -5.736989e-01 -5.020399e-01 -2.956731e-01 -5.521094e-01 -5.315701e-01 1.141786e-01 3.975483e-01 3.670723e-01 
6.006006e-01 5.659188e-01 3.598607e-01 -5.099656e-01 -4.881177e-01 -3.168470e-01 -5.305644e-01 -4.909994e-01 9.589347e-02 3.791937e-01 3.683036e-01 
6.606607e-01 5.519378e-01 3.239388e-01 -4.550229e-01 -4.733764e-01 -3.333315e-01 -5.102788e-01 -4.547944e-01 8.113542e-02 3.623237e-01 3.686333e-01 
7.207207e-01 5.371510e-01 2.945266e-01 -4.073954e-01 -4.581275e-01 -3.457218e-01 -4.910936e-01 -4.223316e-01 6.933133e-02 3.468877e-01 3.681939e-01 
7.807808e-01 5.219413e-01 2.704314e-01 -3.658728e-01 -4.426028e-01 -3.545494e-01 -4.728687e-01 -3.930832e-01 6.000432e-02 3.328181e-01 3.671054e-01 
8.408408e-01 5.066041e-01 2.506824e-01 -3.294610e-01 -4.269736e-01 -3.602877e-01 -4.554821e-01 -3.666015e-01 5.275676e-02 3.200366e-01 3.654754e-01 
9.009009e-01 4.913644e-01 2.344887e-01 -2.973418e-01 -4.113656e-01 -3.633562e-01 -4.388287e-01 -3.425068e-01 4.725627e-02 3.084589e-01 3.633991e-01 
9.609610e-01 4.763908e-01 2.212055e-01 -2.688407e-01 -3.958704e-01 -3.641257e-01 -4.228186e-01 -3.204762e-01 4.322426e-02 2.979981e-01 3.609603e-01 
1.021021e+00 4.618068e-01 2.103069e-01 -2.434010e-01 -3.805543e-01 -3.629234e-01 -4.073760e-01 -3.002355e-01 4.042663e-02 2.885672e-01 3.582320e-01 
1.081081e+00 4.476999e-01 2.013631e-01 -2.205621e-01 -3.654651e-01 -3.600372e-01 -3.924377e-01 -2.815514e-01 3.866602e-02 2.800808e-01 3.552768e-01 
1.141141e+00 4.341293e-01 1.940229e-01 -1.999429e-01 -3.506365e-01 -3.557202e-01 -3.779511e-01 -2.642258e-01 3.777551e-02 2.724563e-01 3.521486e-01 
1.201201e+00 4.211313e-01 1.879985e-01 -1.812268e-01 -3.360925e-01 -3.501949e-01 -3.638734e-01 -2.480900e-01 3.761343e-02 2.656150e-01 3.488923e-01 
1.261261e+00 4.087249e-01 1.830538e-01 -1.641512e-01 -3.218500e-01 -3.436565e-01 -3.501699e-01 -2.330010e-01 3.805910e-02 2.594817e-01 3.455456e-01 
1.321321e+00 3.969148e-01 1.789947e-01 -1.484974e-01 -3.079207e-01 -3.362764e-01 -3.368134e-01 -2.188375e-01 3.900927e-02 2.539862e-01 3.421393e-01 
1.381381e+00 3.856954e-01 1.756612e-01 -1.340835e-01 -2.943132e-01 -3.282050e-01 -3.237825e-01 -2.054966e-01 4.037524e-02 2.490621e-01 3.386980e-01 
1.441441e+00 3.750526e-01 1.729208e-01 -1.207577e-01 -2.810333e-01 -3.195741e-01 -3.110612e-01 -1.928913e-01 4.208048e-02 2.446477e-01 3.352410e-01 
1.501502e+00 3.649665e-01 1.706638e-01 -1.083932e-01 -2.680856e-01 -3.104998e-01 -2.986378e-01 -1.809482e-01 4.405862e-02 2.406854e-01 3.317830e-01 
1.561562e+00 3.554123e-01 1.687985e-01 -9.688439e-02 -2.554737e-01 -3.010838e-01 -2.865044e-01 -1.696056e-01 4.625185e-02 2.371216e-01 3.283342e-01 
1.621622e+00 3.463623e-01 1.672483e-01 -8.614278e-02 -2.432006e-01 -2.914156e-01 -2.746562e-01 -1.588118e-01 4.860955e-02 2.339067e-01 3.249015e-01 
1.681682e+00 3.377865e-01 1.659486e-01 -7.609448e-02 -2.312689e-01 -2.815741e-01 -2.630906e-01 -1.485232e-01 5.108720e-02 2.309947e-01 3.214888e-01 
1.741742e+00 3.296533e-01 1.648447e-01 -6.667768e-02 -2.196814e-01 -2.716285e-01 -2.518075e-01 -1.387040e-01 5.364543e-02 2.283427e-01 3.180969e-01 
1.801802e+00 3.219307e-01 1.638900e-01 -5.784065e-02 -2.084404e-01 -2.616399e-01 -2.408082e-01 -1.293243e-01 5.624930e-02 2.259114e-01 3.147249e-01 
1.861862e+00 3.145865e-01 1.630446e-01 -4.954013e-02 -1.975486e-01 -2.516622e-01 -2.300954e-01 -1.203594e-01 5.886765e-02 2.236642e-01 3.113696e-01 
1.921922e+00 3.075885e-01 1.622740e-01 -4.173992e-02 -1.870084e-01 -2.417428e-01 -2.196725e-01 -1.117892e-01 6.147259e-02 2.215673e-01 3.080266e-01 
1.981982e+00 3.009053e-01 1.615481e-01 -3.440971e-02 -1.768226e-01 -2.319237e-01 -2.095440e-01 -1.035973e-01 6.403908e-02 2.195895e-01 3.046900e-01 
2.042042e+00 2.945061e-01 1.608408e-01 -2.752413e-02 -1.669936e-01 -2.222417e-01 -1.997146e-01 -9.577041e-02 6.654458e-02 2.177021e-01 3.013530e-01 
2.102102e+00 2.883611e-01 1.601289e-01 -2.106190e-02 -1.575238e-01 -2.127294e-01 -1.901895e-01 -8.829797e-02 6.896876e-02 2.158783e-01 2.980082e-01 
2.162162e+00 2.824418e-01 1.593920e-01 -1.500517e-02 -1.484156e-01 -2.034155e-01 -1.809739e-01 -8.117149e-02 7.129326e-02 2.140937e-01 2.946476e-01 
2.222222e+00 2.767207e-01 1.586119e-01 -9.338899e-03 -1.396711e-01 -1.943250e-01 -1.720728e-01 -7.438432e-02 7.350151e-02 2.123258e-01 2.912627e-01 
2.282282e+00 2.711717e-01 1.577724e-01 -4.050362e-03 -1.312920e-01 -1.854801e-01 -1.634914e-01 -6.793118e-02 7.557855e-02 2.105539e-01 2.878452e-01 
2.342342e+00 2.657702e-01 1.568591e-01 8.712670e-04 -1.232801e-01 -1.768999e-01 -1.552344e-01 -6.180796e-02 7.751093e-02 2.087592e-01 2.843864e-01 
2.402402e+00 2.604928e-01 1.558590e-01 5.435285e-03 -1.156365e-01 -1.686011e-01 -1.473062e-01 -5.601138e-02 7.928659e-02 2.069242e-01 2.808781e-01 
2.462462e+00 2.553177e-01 1.547605e-01 9.649776e-03 -1.083621e-01 -1.605981e-01 -1.397106e-01 -5.053881e-02 8.089475e-02 2.050332e-01 2.773119e-01 
2.522523e+00 2.502244e-01 1.535534e-01 1.352187e-02 -1.014572e-01 -1.529032e-01 -1.324511e-01 -4.538803e-02 8.232587e-02 2.030722e-01 2.736801e-01 
2.582583e+00 2.451941e-01 1.522285e-01 1.705800e-02 -9.492181e-02 -1.455265e-01 -1.255306e-01 -4.055710e-02 8.357159e-02 2.010283e-01 2.699753e-01 
2.642643e+00 2.402090e-01 1.507779e-01 2.026404e-02 -8.875529e-02 -1.384767e-01 -1.189513e-01 -3.604419e-02 8.462466e-02 1.988901e-01 2.661905e-01 
2.702703e+00 2.352533e-01 1.491945e-01 2.314556e-02 -8.295652e-02 -1.317605e-01 -1.127147e-01 -3.184743e-02 8.547891e-02 1.966475e-01 2.623195e-01 
2.762763e+00 2.303121e-01 1.474724e-01 2.570789e-02 -7.752378e-02 -1.253831e-01 -1.068217e-01 -2.796484e-02 8.612921e-02 1.942918e-01 2.583564e-01 
2.822823e+00 2.253722e-01 1.456066e-01 2.795630e-02 -7.245477e-02 -1.193485e-01 -1.012726e-01 -2.439420e-02 8.657147e-02 1.918152e-01 2.542962e-01 
2.882883e+00 2.204216e-01 1.435931e-01 2.989609e-02 -6.774660e-02 -1.136590e-01 -9.606661e-02 -2.113299e-02 8.680256e-02 1.892116e-01 2.501346e-01 
2.942943e+00 2.154498e-01 1.414286e-01 3.153267e-02 -6.339571e-02 -1.083157e-01 -9.120255e-02 -1.817832e-02 8.682033e-02 1.864756e-01 2.458678e-01 
3.003003e+00 2.104476e-01 1.391110e-01 3.287166e-02 -5.939796e-02 -1.033187e-01 -8.667827e-02 -1.552685e-02 8.662356e-02 1.836031e-01 2.414932e-01 
3.063063e+00 2.054069e-01 1.366389e-01 3.391891e-02 -5.574851e-02 -9.866655e-02 -8.249094e-02 -1.317479e-02 8.621195e-02 1.805911e-01 2.370084e-01 
3.123123e+00 2.003211e-01 1.340118e-01 3.468063e-02 -5.244194e-02 -9.435707e-02 -7.863693e-02 -1.111783e-02 8.558609e-02 1.774376e-01 2.324123e-01 
3.183183e+00 1.951846e-01 1.312300e-01 3.516334e-02 -4.947213e-02 -9.038683e-02 -7.511186e-02 -9.351092e-03 8.474746e-02 1.741415e-01 2.277043e-01 
3.243243e+00 1.899931e-01 1.282947e-01 3.537399e-02 -4.683236e-02 -8.675147e-02 -7.191060e-02 -7.869171e-03 8.369838e-02 1.707030e-01 2.228846e-01 
3.303303e+00 1.847434e-01 1.252078e-01 3.531993e-02 -4.451526e-02 -8.344568e-02 -6.902730e-02 -6.666069e-03 8.244200e-02 1.671229e-01 2.179544e-01 
3.363363e+00 1.794335e-01 1.219722e-01 3.500893e-02 -4.251285e-02 -8.046325e-02 -6.645534e-02 -5.735212e-03 8.098225e-02 1.634031e-01 2.129154e-01 
3.423423e+00 1.740623e-01 1.185913e-01 3.444923e-02 -4.081655e-02 -7.779712e-02 -6.418743e-02 -5.069441e-03 7.932387e-02 1.595464e-01 2.077702e-01 
3.483483e+00 1.686299e-01 1.150694e-01 3.364952e-02 -3.941718e-02 -7.543945e-02 -6.221560e-02 -4.661019e-03 7.747232e-02 1.555562e-01 2.025221e-01 
3.543544e+00 1.631371e-01 1.114114e-01 3.261894e-02 -3.830499e-02 -7.338160e-02 -6.053120e-02 -4.501640e-03 7.543379e-02 1.514370e-01 1.971753e-01 
3.603604e+00 1.575861e-01 1.076231e-01 3.136708e-02 -3.746969e-02 -7.161424e-02 -5.912494e-02 -4.582439e-03 7.321515e-02 1.471938e-01 1.917345e-01 
3.663664e+00 1.519794e-01 1.037107e-01 2.990395e-02 -3.690047e-02 -7.012738e-02 -5.798697e-02 -4.894017e-03 7.082393e-02 1.428327e-01 1.862051e-01 
3.723724e+00 1.463209e-01 9.968123e-02 2.824003e-02 -3.658603e-02 -6.891037e-02 -5.710681e-02 -5.426454e-03 6.826827e-02 1.383600e-01 1.805933e-01 
3.783784e+00 1.406148e-01 9.554220e-02 2.638617e-02 -3.651458e-02 -6.795199e-02 -5.647348e-02 -6.169337e-03 6.555691e-02 1.337831e-01 1.749056e-01 
3.843844e+00 1.348665e-01 9.130171e-02 2.435362e-02 -3.667393e-02 -6.724051e-02 -5.607549e-02 -7.111791e-03 6.269912e-02 1.291098e-01 1.691495e-01 
3.903904e+00 1.290817e-01 8.696838e-02 2.215400e-02 -3.705146e-02 -6.676365e-02 -5.590087e-02 -8.242502e-03 5.970468e-02 1.243483e-01 1.633327e-01 
3.963964e+00 1.232671e-01 8.255133e-02 1.979924e-02 -3.763422e-02 -6.650874e-02 -5.593725e-02 -9.549757e-03 5.658385e-02 1.195076e-01 1.574637e-01 
4.024024e+00 1.174297e-01 7.806009e-02 1.730162e-02 -3.840889e-02 -6.646268e-02 -5.617185e-02 -1.102148e-02 5.334731e-02 1.145971e-01 1.515511e-01 
4.084084e+00 1.115771e-01 7.350462e-02 1.467365e-02 -3.936190e-02 -6.661201e-02 -5.659156e-02 -1.264525e-02 5.000613e-02 1.096266e-01 1.456042e-01 
4.144144e+00 1.057176e-01 6.889524e-02 1.192811e-02 -4.047940e-02 -6.694298e-02 -5.718296e-02 -1.440837e-02 4.657169e-02 1.046063e-01 1.396327e-01 
4.204204e+00 9.985966e-02 6.424258e-02 9.077979e-03 -4.174735e-02 -6.744157e-02 -5.793238e-02 -1.629788e-02 4.305572e-02 9.954658e-02 1.336464e-01 
4.264264e+00 9.401232e-02 5.955753e-02 6.136388e-03 -4.315151e-02 -6.809355e-02 -5.882592e-02 -1.830063e-02 3.947015e-02 9.445839e-02 1.276556e-01 
4.324324e+00 8.818487e-02 5.485123e-02 3.116613e-03 -4.467756e-02 -6.888452e-02 -5.984954e-02 -2.040328e-02 3.582716e-02 8.935273e-02 1.216709e-01 
4.384384e+00 8.238690e-02 5.013499e-02 3.201499e-05 -4.631107e-02 -6.979996e-02 -6.098905e-02 -2.259237e-02 3.213906e-02 8.424087e-02 1.157029e-01 
4.444444e+00 7.662821e-02 4.542026e-02 -3.103999e-03 -4.803756e-02 -7.082528e-02 -6.223020e-02 -2.485438e-02 2.841829e-02 7.913420e-02 1.097624e-01 
4.504505e+00 7.091880e-02 4.071858e-02 -6.278012e-03 -4.984256e-02 -7.194587e-02 -6.355871e-02 -2.717573e-02 2.467735e-02 7.404422e-02 1.038604e-01 
4.564565e+00 6.526880e-02 3.604154e-02 -9.476641e-03 -5.171166e-02 -7.314715e-02 -6.496030e-02 -2.954285e-02 2.092878e-02 6.898248e-02 9.800789e-02 
4.624625e+00 5.968837e-02 3.140072e-02 -1.268658e-02 -5.363053e-02 -7.441459e-02 -6.642077e-02 -3.194224e-02 1.718507e-02 6.396053e-02 9.221594e-02 
4.684685e+00 5.418775e-02 2.680765e-02 -1.589464e-02 -5.558497e-02 -7.573378e-02 -6.792601e-02 -3.436047e-02 1.345866e-02 5.898989e-02 8.649552e-02 
4.744745e+00 4.877711e-02 2.227378e-02 -1.908779e-02 -5.756095e-02 -7.709049e-02 -6.946207e-02 -3.678428e-02 9.761871e-03 5.408197e-02 8.085755e-02 
4.804805e+00 4.346656e-02 1.781042e-02 -2.225320e-02 -5.954467e-02 -7.847066e-02 -7.101519e-02 -3.920058e-02 6.106871e-03 4.924809e-02 7.531283e-02 
4.864865e+00 3.826611e-02 1.342869e-02 -2.537828e-02 -6.152258e-02 -7.986051e-02 -7.257185e-02 -4.159648e-02 2.505619e-03 4.449934e-02 6.987199e-02 
4.924925e+00 3.318556e-02 9.139514e-03 -2.845072e-02 -6.348143e-02 -8.124653e-02 -7.411880e-02 -4.395941e-02 -1.030165e-03 3.984662e-02 6.454544e-02 
4.984985e+00 2.823453e-02 4.953517e-03 -3.145852e-02 -6.540831e-02 -8.261554e-02 -7.564313e-02 -4.627705e-02 -4.489047e-03 3.530057e-02 5.934335e-02 
5.045045e+00 2.342236e-02 8.810418e-04 -3.439005e-02 -6.729068e-02 -8.395474e-02 -7.713227e-02 -4.853748e-02 -7.859918e-03 3.087152e-02 5.427560e-02 
5.105105e+00 1.875812e-02 -3.067917e-03 -3.723406e-02 -6.911641e-02 -8.525174e-02 -7.857407e-02 -5.072913e-02 -1.113203e-02 2.656945e-02 4.935173e-02 
5.165165e+00 1.425051e-02 -6.883747e-03 -3.997975e-02 -7.087384e-02 -8.649457e-02 -7.995678e-02 -5.284086e-02 -1.429504e-02 2.240397e-02 4.458090e-02 
5.225225e+00 9.907875e-03 -1.055725e-02 -4.261675e-02 -7.255176e-02 -8.767177e-02 -8.126915e-02 -5.486199e-02 -1.733904e-02 1.838427e-02 3.997190e-02 
5.285285e+00 5.738143e-03 -1.407968e-02 -4.513520e-02 -7.413949e-02 -8.877236e-02 -8.250042e-02 -5.678231e-02 -2.025458e-02 1.451908e-02 3.553303e-02 
5.345345e+00 1.748791e-03 -1.744277e-02 -4.752578e-02 -7.562690e-02 -8.978593e-02 -8.364036e-02 -5.859217e-02 -2.303273e-02 1.081667e-02 3.127217e-02 
5.405405e+00 -2.053178e-03 -2.063878e-02 -4.977969e-02 -7.700442e-02 -9.070263e-02 -8.467932e-02 -6.028242e-02 -2.566508e-02 7.284773e-03 2.719665e-02 
5.465465e+00 -5.661271e-03 -2.366047e-02 -5.188872e-02 -7.826307e-02 -9.151320e-02 -8.560821e-02 -6.184452e-02 -2.814376e-02 3.930601e-03 2.331330e-02 
5.525526e+00 -9.069532e-03 -2.650122e-02 -5.384526e-02 -7.939451e-02 -9.220901e-02 -8.641859e-02 -6.327053e-02 -3.046153e-02 7.607873e-04 1.962838e-02 
5.585586e+00 -1.227256e-02 -2.915497e-02 -5.564235e-02 -8.039103e-02 -9.278208e-02 -8.710262e-02 -6.455310e-02 -3.261171e-02 -2.218621e-03 1.614757e-02 
5.645646e+00 -1.526555e-02 -3.161626e-02 -5.727363e-02 -8.124559e-02 -9.322508e-02 -8.765314e-02 -6.568557e-02 -3.458826e-02 -5.002189e-03 1.287595e-02 
5.705706e+00 -1.804429e-02 -3.388028e-02 -5.873342e-02 -8.195183e-02 -9.353138e-02 -8.806366e-02 -6.666191e-02 -3.638580e-02 -7.585110e-03 9.817982e-03 
5.765766e+00 -2.060519e-02 -3.594286e-02 -6.001674e-02 -8.250406e-02 -9.369502e-02 -8.832839e-02 -6.747679e-02 -3.799961e-02 -9.963228e-03 6.977480e-03 
5.825826e+00 -2.294530e-02 -3.780049e-02 -6.111926e-02 -8.289734e-02 -9.371079e-02 -8.844221e-02 -6.812554e-02 -3.942562e-02 -1.213304e-02 4.357615e-03 
5.885886e+00 -2.506231e-02 -3.945033e-02 -6.203736e-02 -8.312741e-02 -9.357416e-02 -8.840075e-02 -6.860421e-02 -4.066046e-02 -1.409173e-02 1.960891e-03 
5.945946e+00 -2.695459e-02 -4.089021e-02 -6.276814e-02 -8.319075e-02 -9.328135e-02 -8.820034e-02 -6.890957e-02 -4.170148e-02 -1.583714e-02 -2.108593e-04 
6.006006e+00 -2.862115e-02 -4.211866e-02 -6.330941e-02 -8.308456e-02 -9.282929e-02 -8.783804e-02 -6.903909e-02 -4.254668e-02 -1.736781e-02 -2.156482e-03 
6.066066e+00 -3.006168e-02 -4.313488e-02 -6.365968e-02 -8.280679e-02 -9.221568e-02 -8.731165e-02 -6.899095e-02 -4.319481e-02 -1.868298e-02 -3.875505e-03 
6.126126e+00 -3.127655e-02 -4.393880e-02 -6.381818e-02 -8.235608e-02 -9.143893e-02 -8.661968e-02 -6.876407e-02 -4.364529e-02 -1.978256e-02 -5.368142e-03 
6.186186e+00 -3.226680e-02 -4.453099e-02 -6.378486e-02 -8.173185e-02 -9.049818e-02 -8.576139e-02 -6.835807e-02 -4.389826e-02 -2.066717e-02 -6.635287e-03 
6.246246e+00 -3.303412e-02 -4.491275e-02 -6.356036e-02 -8.093420e-02 -8.939330e-02 -8.473674e-02 -6.777329e-02 -4.395456e-02 -2.133811e-02 -7.678514e-03 
6.306306e+00 -3.358089e-02 -4.508601e-02 -6.314603e-02 -7.996396e-02 -8.812489e-02 -8.354642e-02 -6.701076e-02 -4.381570e-02 -2.179735e-02 -8.500068e-03 
6.366366e+00 -3.391013e-02 -4.505341e-02 -6.254392e-02 -7.882267e-02 -8.669425e-02 -8.219181e-02 -6.607221e-02 -4.348391e-02 -2.204754e-02 -9.102858e-03 
6.426426e+00 -3.402549e-02 -4.481823e-02 -6.175674e-02 -7.751256e-02 -8.510337e-02 -8.067499e-02 -6.496007e-02 -4.296204e-02 -2.209198e-02 -9.490445e-03 
6.486486e+00 -3.393128e-02 -4.438441e-02 -6.078787e-02 -7.603652e-02 -8.335494e-02 -7.899872e-02 -6.367741e-02 -4.225364e-02 -2.193462e-02 -9.667027e-03 
6.546547e+00 -3.363241e-02 -4.375649e-02 -5.964135e-02 -7.439813e-02 -8.145229e-02 -7.716642e-02 -6.222798e-02 -4.136287e-02 -2.158004e-02 -9.637427e-03 
6.606607e+00 -3.313438e-02 -4.293964e-02 -5.832181e-02 -7.260158e-02 -7.939941e-02 -7.518214e-02 -6.061613e-02 -4.029454e-02 -2.103344e-02 -9.407071e-03 
6.666667e+00 -3.244329e-02 -4.193962e-02 -5.683452e-02 -7.065170e-02 -7.720092e-02 -7.305058e-02 -5.884686e-02 -3.905402e-02 -2.030058e-02 -8.981968e-03 
6.726727e+00 -3.156576e-02 -4.076276e-02 -5.518533e-02 -6.855391e-02 -7.486203e-02 -7.077700e-02 -5.692572e-02 -3.764730e-02 -1.938782e-02 -8.368691e-03 
6.786787e+00 -3.050898e-02 -3.941591e-02 -5.338065e-02 -6.631421e-02 -7.238852e-02 -6.836726e-02 -5.485884e-02 -3.608089e-02 -1.830204e-02 -7.574349e-03 
6.846847e+00 -2.928061e-02 -3.790646e-02 -5.142739e-02 -6.393911e-02 -6.978674e-02 -6.582774e-02 -5.265290e-02 -3.436185e-02 -1.705066e-02 -6.606563e-03 
6.906907e+00 -2.788883e-02 -3.624228e-02 -4.933300e-02 -6.143568e-02 -6.706353e-02 -6.316537e-02 -5.031507e-02 -3.249771e-02 -1.564157e-02 -5.473436e-03 
6.966967e+00 -2.634223e-02 -3.443170e-02 -4.710540e-02 -5.881144e-02 -6.422625e-02 -6.038754e-02 -4.785301e-02 -3.049651e-02 -1.408312e-02 -4.183527e-03 
7.027027e+00 -2.464983e-02 -3.248348e-02 -4.475292e-02 -5.607437e-02 -6.128269e-02 -5.750209e-02 -4.527481e-02 -2.836669e-02 -1.238410e-02 -2.745816e-03 
7.087087e+00 -2.282106e-02 -3.040677e-02 -4.228434e-02 -5.323290e-02 -5.824107e-02 -5.451731e-02 -4.258900e-02 -2.611711e-02 -1.055369e-02 -1.169675e-03 
7.147147e+00 -2.086567e-02 -2.821109e-02 -3.970878e-02 -5.029579e-02 -5.511001e-02 -5.144184e-02 -3.980446e-02 -2.375700e-02 -8.601426e-03 5.351688e-04 
7.207207e+00 -1.879374e-02 -2.590627e-02 -3.703571e-02 -4.727219e-02 -5.189847e-02 -4.828470e-02 -3.693043e-02 -2.129591e-02 -6.537173e-03 2.358666e-03 
7.267267e+00 -1.661563e-02 -2.350245e-02 -3.427492e-02 -4.417154e-02 -4.861573e-02 -4.505522e-02 -3.397647e-02 -1.874372e-02 -4.371091e-03 4.290480e-03 
7.327327e+00 -1.434196e-02 -2.101001e-02 -3.143644e-02 -4.100358e-02 -4.527135e-02 -4.176298e-02 -3.095237e-02 -1.611053e-02 -2.113590e-03 6.320027e-03 
7.387387e+00 -1.198354e-02 -1.843955e-02 -2.853053e-02 -3.777825e-02 -4.187514e-02 -3.841783e-02 -2.786820e-02 -1.340670e-02 2.247006e-04 8.436511e-03 
7.447447e+00 -9.551364e-03 -1.580185e-02 -2.556766e-02 -3.450572e-02 -3.843709e-02 -3.502980e-02 -2.473419e-02 -1.064276e-02 2.632977e-03 1.062896e-02 
7.507508e+00 -7.056549e-03 -1.310783e-02 -2.255841e-02 -3.119629e-02 -3.496736e-02 -3.160910e-02 -2.156073e-02 -7.829377e-03 5.100294e-03 1.288627e-02 
7.567568e+00 -4.510310e-03 -1.036851e-02 -1.951352e-02 -2.786041e-02 -3.147625e-02 -2.816604e-02 -1.835835e-02 -4.977348e-03 7.615606e-03 1.519724e-02 
7.627628e+00 -1.923918e-03 -7.594966e-03 -1.644377e-02 -2.450859e-02 -2.797412e-02 -2.471102e-02 -1.513761e-02 -2.097523e-03 1.016781e-02 1.755062e-02 
7.687688e+00 6.913417e-04 -4.798301e-03 -1.335996e-02 -2.115138e-02 -2.447138e-02 -2.125449e-02 -1.190915e-02 7.992173e-04 1.274577e-02 1.993511e-02 
7.747748e+00 3.324207e-03 -1.989599e-03 -1.027292e-02 -1.779932e-02 -2.097845e-02 -1.780688e-02 -8.683580e-03 3.701999e-03 1.533838e-02 2.233948e-02 
7.807808e+00 5.963476e-03 8.201097e-04 -7.193397e-03 -1.446294e-02 -1.750570e-02 -1.437861e-02 -5.471484e-03 6.600001e-03 1.793458e-02 2.475252e-02 
7.867868e+00 8.598046e-03 3.619888e-03 -4.132076e-03 -1.115267e-02 -1.406345e-02 -1.098000e-02 -2.283355e-03 9.482486e-03 2.052341e-02 2.716312e-02 
7.927928e+00 1.121695e-02 6.398933e-03 -1.099508e-03 -7.878821e-03 -1.066188e-02 -7.621274e-03 8.704298e-04 1.233885e-02 2.309404e-02 2.956034e-02 
7.987988e+00 1.380940e-02 9.146608e-03 1.893914e-03 -4.651565e-03 -7.311035e-03 -4.312497e-03 3.979649e-03 1.515863e-02 2.563580e-02 3.193337e-02 
8.048048e+00 1.636481e-02 1.185248e-02 4.837996e-03 -1.480874e-03 -4.020770e-03 -1.063545e-03 7.034276e-03 1.793160e-02 2.813824e-02 3.427163e-02 
8.108108e+00 1.887285e-02 1.450637e-02 7.722774e-03 1.623506e-03 -8.007155e-04 2.115930e-03 1.002451e-02 2.064773e-02 3.059114e-02 3.656478e-02 
8.168168e+00 2.132345e-02 1.709834e-02 1.053856e-02 4.652088e-03 2.339757e-03 5.216535e-03 1.294082e-02 2.329728e-02 3.298456e-02 3.880276e-02 
8.228228e+00 2.370688e-02 1.961880e-02 1.327595e-02 7.595681e-03 5.391567e-03 8.229169e-03 1.577396e-02 2.587081e-02 3.530886e-02 4.097581e-02 
8.288288e+00 2.601372e-02 2.205848e-02 1.592589e-02 1.044542e-02 8.345959e-03 1.114506e-02 1.851502e-02 2.835922e-02 3.755475e-02 4.307454e-02 
8.348348e+00 2.823497e-02 2.440847e-02 1.847968e-02 1.319280e-02 1.119453e-02 1.395578e-02 2.115546e-02 3.075376e-02 3.971331e-02 4.508989e-02 
8.408408e+00 3.036198e-02 2.666028e-02 2.092902e-02 1.582971e-02 1.392926e-02 1.665330e-02 2.368712e-02 3.304609e-02 4.177600e-02 4.701325e-02 
8.468468e+00 3.238657e-02 2.880584e-02 2.326602e-02 1.834843e-02 1.654256e-02 1.923000e-02 2.610224e-02 3.522828e-02 4.373474e-02 4.883641e-02 
8.528529e+00 3.430100e-02 3.083752e-02 2.548325e-02 2.074171e-02 1.902724e-02 2.167869e-02 2.839353e-02 3.729285e-02 4.558187e-02 5.055162e-02 
8.588589e+00 3.609802e-02 3.274819e-02 2.757375e-02 2.300275e-02 2.137661e-02 2.399267e-02 3.055415e-02 3.923280e-02 4.731023e-02 5.215161e-02 
8.648649e+00 3.777086e-02 3.453119e-02 2.953103e-02 2.512524e-02 2.358446e-02 2.616568e-02 3.257777e-02 4.104162e-02 4.891314e-02 5.362961e-02 
8.708709e+00 3.931330e-02 3.618040e-02 3.134915e-02 2.710339e-02 2.564507e-02 2.819202e-02 3.445853e-02 4.271331e-02 5.038445e-02 5.497938e-02 
8.768769e+00 4.071964e-02 3.769023e-02 3.302266e-02 2.893191e-02 2.755325e-02 3.006648e-02 3.619115e-02 4.424241e-02 5.171856e-02 5.619522e-02 
8.828829e+00 4.198475e-02 3.905564e-02 3.454670e-02 3.060608e-02 2.930436e-02 3.178440e-02 3.777085e-02 4.562400e-02 5.291039e-02 5.727196e-02 
8.888889e+00 4.310406e-02 4.027217e-02 3.591695e-02 3.212174e-02 3.089432e-02 3.334167e-02 3.919344e-02 4.685373e-02 5.395545e-02 5.820504e-02 
8.948949e+00 4.407359e-02 4.133592e-02 3.712966e-02 3.347527e-02 3.231959e-02 3.473478e-02 4.045528e-02 4.792783e-02 5.484983e-02 5.899045e-02 
9.009009e+00 4.488994e-02 4.224359e-02 3.818169e-02 3.466366e-02 3.357724e-02 3.596075e-02 4.155333e-02 4.884311e-02 5.559021e-02 5.962478e-02 
9.069069e+00 4.555033e-02 4.299249e-02 3.907045e-02 3.568448e-02 3.466490e-02 3.701723e-02 4.248513e-02 4.959698e-02 5.617385e-02 6.010524e-02 
9.129129e+00 4.605257e-02 4.358050e-02 3.979400e-02 3.653589e-02 3.558083e-02 3.790244e-02 4.324881e-02 5.018743e-02 5.659864e-02 6.042961e-02 
9.189189e+00 4.639509e-02 4.400615e-02 4.035096e-02 3.721666e-02 3.632385e-02 3.861521e-02 4.384311e-02 5.061308e-02 5.686306e-02 6.059631e-02 
9.249249e+00 4.657691e-02 4.426853e-02 4.074057e-02 3.772615e-02 3.689339e-02 3.915495e-02 4.426737e-02 5.087314e-02 5.696620e-02 6.060435e-02 
9.309309e+00 4.659769e-02 4.436738e-02 4.096269e-02 3.806432e-02 3.728948e-02 3.952168e-02 4.452153e-02 5.096741e-02 5.690774e-02 6.045335e-02 
9.369369e+00 4.645766e-02 4.430301e-02 4.101775e-02 3.823173e-02 3.751275e-02 3.971602e-02 4.460612e-02 5.089633e-02 5.668801e-02 6.014356e-02 
9.429429e+00 4.615768e-02 4.407635e-02 4.090680e-02 3.822952e-02 3.756440e-02 3.973917e-02 4.452227e-02 5.066089e-02 5.630789e-02 5.967579e-02 
9.489489e+00 4.569919e-02 4.368890e-02 4.063145e-02 3.805943e-02 3.744623e-02 3.959292e-02 4.427168e-02 5.026271e-02 5.576887e-02 5.905148e-02 
9.549550e+00 4.508422e-02 4.314278e-02 4.019390e-02 3.772377e-02 3.716062e-02 3.927962e-02 4.385665e-02 4.970395e-02 5.507303e-02 5.827264e-02 
9.609610e+00 4.431536e-02 4.244063e-02 3.959694e-02 3.722542e-02 3.671047e-02 3.880220e-02 4.328002e-02 4.898735e-02 5.422301e-02 5.734183e-02 
9.669670e+00 4.339578e-02 4.158568e-02 3.884388e-02 3.656778e-02 3.609929e-02 3.816412e-02 4.254520e-02 4.811623e-02 5.322201e-02 5.626221e-02 
9.729730e+00 4.232916e-02 4.058169e-02 3.793859e-02 3.575483e-02 3.533108e-02 3.736940e-02 4.165613e-02 4.709442e-02 5.207377e-02 5.503745e-02 
9.789790e+00 4.111974e-02 3.943295e-02 3.688544e-02 3.479103e-02 3.441036e-02 3.642255e-02 4.061726e-02 4.592627e-02 5.078256e-02 5.367175e-02 
9.849850e+00 3.977225e-02 3.814425e-02 3.568933e-02 3.368137e-02 3.334217e-02 3.532860e-02 3.943355e-02 4.461666e-02 4.935314e-02 5.216985e-02 
9.909910e+00 3.829191e-02 3.672088e-02 3.435561e-02 3.243129e-02 3.213201e-02 3.409304e-02 3.811044e-02 4.317092e-02 4.779077e-02 5.053693e-02 
9.969970e+00 3.668441e-02 3.516855e-02 3.289013e-02 3.104671e-02 3.078584e-02 3.272182e-02 3.665382e-02 4.159486e-02 4.610117e-02 4.877866e-02 
1.003003e+01 3.495586e-02 3.349346e-02 3.129914e-02 2.953398e-02 2.931005e-02 3.122134e-02 3.507003e-02 3.989472e-02 4.429050e-02 4.690115e-02 
1.009009e+01 3.311281e-02 3.170220e-02 2.958931e-02 2.789985e-02 2.771145e-02 2.959838e-02 3.336579e-02 3.807716e-02 4.236533e-02 4.491092e-02 
1.015015e+01 3.116218e-02 2.980175e-02 2.776770e-02 2.615146e-02 2.599722e-02 2.786012e-02 3.154823e-02 3.614921e-02 4.033261e-02 4.281488e-02 
1.021021e+01 2.911127e-02 2.779943e-02 2.584174e-02 2.429629e-02 2.417488e-02 2.601410e-02 2.962483e-02 3.411827e-02 3.819967e-02 4.062029e-02 
1.027027e+01 2.696770e-02 2.570293e-02 2.381915e-02 2.234217e-02 2.225230e-02 2.406815e-02 2.760338e-02 3.199207e-02 3.597415e-02 3.833477e-02 
1.033033e+01 2.473938e-02 2.352020e-02 2.170800e-02 2.029720e-02 2.023764e-02 2.203044e-02 2.549199e-02 2.977862e-02 3.366401e-02 3.596622e-02 
1.039039e+01 2.243451e-02 2.125949e-02 1.951658e-02 1.816978e-02 1.813931e-02 1.990937e-02 2.329902e-02 2.748622e-02 3.127745e-02 3.352280e-02 
1.045045e+01 2.006154e-02 1.892928e-02 1.725344e-02 1.596850e-02 1.596596e-02 1.771359e-02 2.103307e-02 2.512340e-02 2.882295e-02 3.101295e-02 
1.051051e+01 1.762909e-02 1.653825e-02 1.492733e-02 1.370219e-02 1.372644e-02 1.545195e-02 1.870295e-02 2.269888e-02 2.630916e-02 2.844527e-02 
1.057057e+01 1.514598e-02 1.409526e-02 1.254718e-02 1.137983e-02 1.142979e-02 1.313347e-02 1.631761e-02 2.022158e-02 2.374493e-02 2.582858e-02 
1.063063e+01 1.262118e-02 1.160930e-02 1.012205e-02 9.010549e-03 9.085148e-03 1.076729e-02 1.388618e-02 1.770053e-02 2.113923e-02 2.317181e-02 
1.069069e+01 1.006374e-02 9.089480e-03 7.661092e-03 6.603564e-03 6.701781e-03 8.362678e-03 1.141786e-02 1.514488e-02 1.850114e-02 2.048400e-02 
1.075075e+01 7.482822e-03 6.544978e-03 5.173557e-03 4.168172e-03 4.289015e-03 5.928947e-03 8.921940e-03 1.256386e-02 1.583984e-02 1.777429e-02 
1.081081e+01 4.887592e-03 3.985011e-03 2.668717e-03 1.713706e-03 1.856215e-03 3.475460e-03 6.407736e-03 9.966729e-03 1.316452e-02 1.505184e-02 
1.087087e+01 2.287243e-03 1.418803e-03 1.558510e-04 -7.505006e-04 -5.872547e-04 1.011577e-03 3.884570e-03 7.362741e-03 1.048439e-02 1.232582e-02 
1.093093e+01 -3.090613e-04 -1.144449e-03 -2.355790e-03 -3.215144e-03 -3.032060e-03 -1.453371e-03 1.361735e-03 4.761136e-03 7.808619e-03 9.605364e-03 
1.099099e+01 -2.892218e-03 -3.695608e-03 -4.857017e-03 -5.670985e-03 -5.468932e-03 -3.910120e-03 -1.151542e-03 2.171085e-03 5.146335e-03 6.899572e-03 
1.105105e+01 -5.453215e-03 -6.225631e-03 -7.338735e-03 -8.108879e-03 -7.888697e-03 -6.349502e-03 -3.646126e-03 -3.983304e-04 2.506563e-03 4.217435e-03 
1.111111e+01 -7.983167e-03 -8.725600e-03 -9.791977e-03 -1.051981e-02 -1.028231e-02 -8.762477e-03 -6.113013e-03 -2.938159e-03 -1.017968e-04 1.567822e-03 
1.117117e+01 -1.047334e-02 -1.118675e-02 -1.220793e-02 -1.289492e-02 -1.264090e-02 -1.114017e-02 -8.543359e-03 -5.439607e-03 -2.669999e-03 -1.040552e-03 
1.123123e+01 -1.291519e-02 -1.360052e-02 -1.457798e-02 -1.522555e-02 -1.495576e-02 -1.347388e-02 -1.092851e-02 -7.894067e-03 -5.189485e-03 -3.599159e-03 
1.129129e+01 -1.530039e-02 -1.595853e-02 -1.689373e-02 -1.750325e-02 -1.721842e-02 -1.575516e-02 -1.326002e-02 -1.029315e-02 -7.651916e-03 -6.099687e-03 
1.135135e+01 -1.762085e-02 -1.825269e-02 -1.914700e-02 -1.971981e-02 -1.942067e-02 -1.797577e-02 -1.552972e-02 -1.262872e-02 -1.004920e-02 -8.534069e-03 
1.141141e+01 -1.986877e-02 -2.047516e-02 -2.132994e-02 -2.186733e-02 -2.155455e-02 -2.012779e-02 -1.772968e-02 -1.489291e-02 -1.237351e-02 -1.089451e-02 
1.147147e+01 -2.203664e-02 -2.261840e-02 -2.343496e-02 -2.393819e-02 -2.361244e-02 -2.220357e-02 -1.985230e-02 -1.707816e-02 -1.461732e-02 -1.317352e-02 
1.153153e+01 -2.411727e-02 -2.467520e-02 -2.545481e-02 -2.592509e-02 -2.558701e-02 -2.419580e-02 -2.189031e-02 -1.917723e-02 -1.677346e-02 -1.536393e-02 
1.159159e+01 -2.610382e-02 -2.663870e-02 -2.738260e-02 -2.782110e-02 -2.747131e-02 -2.609754e-02 -2.383678e-02 -2.118323e-02 -1.883506e-02 -1.745892e-02 
1.165165e+01 -2.798984e-02 -2.850241e-02 -2.921179e-02 -2.961966e-02 -2.925877e-02 -2.790220e-02 -2.568515e-02 -2.308966e-02 -2.079567e-02 -1.945204e-02 
1.171171e+01 -2.976925e-02 -3.026025e-02 -3.093627e-02 -3.131460e-02 -3.094318e-02 -2.960361e-02 -2.742926e-02 -2.489040e-02 -2.264919e-02 -2.133724e-02 
1.177177e+01 -3.143640e-02 -3.190654e-02 -3.255031e-02 -3.290019e-02 -3.251880e-02 -3.119599e-02 -2.906339e-02 -2.657975e-02 -2.438998e-02 -2.310888e-02 
1.183183e+01 -3.298606e-02 -3.343602e-02 -3.404864e-02 -3.437109e-02 -3.398027e-02 -3.267402e-02 -3.058223e-02 -2.815244e-02 -2.601279e-02 -2.476175e-02 
1.189189e+01 -3.441347e-02 -3.484391e-02 -3.542643e-02 -3.572246e-02 -3.532273e-02 -3.403282e-02 -3.198091e-02 -2.960365e-02 -2.751285e-02 -2.629109e-02 
1.195195e+01 -3.571429e-02 -3.612586e-02 -3.667930e-02 -3.694989e-02 -3.654175e-02 -3.526798e-02 -3.325505e-02 -3.092903e-02 -2.888584e-02 -2.769260e-02 
1.201201e+01 -3.688470e-02 -3.727802e-02 -3.780338e-02 -3.804945e-02 -3.763340e-02 -3.637555e-02 -3.440075e-02 -3.212469e-02 -3.012790e-02 -2.896245e-02 
1.207207e+01 -3.792134e-02 -3.829702e-02 -3.879525e-02 -3.901773e-02 -3.859423e-02 -3.735210e-02 -3.541456e-02 -3.318726e-02 -3.123569e-02 -3.009731e-02 
1.213213e+01 -3.882135e-02 -3.917998e-02 -3.965201e-02 -3.985178e-02 -3.942128e-02 -3.819468e-02 -3.629357e-02 -3.411383e-02 -3.220633e-02 -3.109433e-02 
1.219219e+01 -3.958239e-02 -3.992454e-02 -4.037127e-02 -4.054918e-02 -4.011212e-02 -3.890085e-02 -3.703536e-02 -3.490202e-02 -3.303748e-02 -3.195118e-02 
1.225225e+01 -4.020260e-02 -4.052882e-02 -4.095113e-02 -4.110801e-02 -4.066482e-02 -3.946867e-02 -3.763802e-02 -3.554995e-02 -3.372729e-02 -3.266603e-02 
1.231231e+01 -4.068066e-02 -4.099148e-02 -4.139021e-02 -4.152687e-02 -4.107795e-02 -3.989674e-02 -3.810016e-02 -3.605625e-02 -3.427441e-02 -3.323755e-02 
1.237237e+01 -4.101575e-02 -4.131169e-02 -4.168767e-02 -4.180487e-02 -4.135061e-02 -4.018415e-02 -3.842089e-02 -3.642008e-02 -3.467803e-02 -3.366496e-02 
1.243243e+01 -4.120757e-02 -4.148913e-02 -4.184314e-02 -4.194165e-02 -4.148243e-02 -4.033053e-02 -3.859986e-02 -3.664110e-02 -3.493785e-02 -3.394795e-02 
1.249249e+01 -4.125632e-02 -4.152399e-02 -4.185682e-02 -4.193735e-02 -4.147354e-02 -4.033601e-02 -3.863721e-02 -3.671950e-02 -3.505407e-02 -3.408675e-02 
1.255255e+01 -4.116273e-02 -4.141698e-02 -4.172937e-02 -4.179263e-02 -4.132457e-02 -4.020124e-02 -3.853363e-02 -3.665596e-02 -3.502741e-02 -3.408210e-02 
1.261261e+01 -4.092802e-02 -4.116931e-02 -4.146198e-02 -4.150865e-02 -4.103669e-02 -3.992737e-02 -3.829026e-02 -3.645169e-02 -3.485910e-02 -3.393523e-02 
1.267267e+01 -4.055391e-02 -4.078268e-02 -4.105633e-02 -4.108708e-02 -4.061154e-02 -3.951606e-02 -3.790879e-02 -3.610837e-02 -3.455084e-02 -3.364788e-02 
1.273273e+01 -4.004261e-02 -4.025930e-02 -4.051460e-02 -4.053007e-02 -4.005126e-02 -3.896944e-02 -3.739137e-02 -3.562819e-02 -3.410484e-02 -3.322226e-02 
1.279279e+01 -3.939680e-02 -3.960181e-02 -3.983944e-02 -3.984023e-02 -3.935847e-02 -3.829013e-02 -3.674064e-02 -3.501380e-02 -3.352380e-02 -3.266107e-02 
1.285285e+01 -3.861963e-02 -3.881338e-02 -3.903396e-02 -3.902068e-02 -3.853624e-02 -3.748123e-02 -3.595969e-02 -3.426834e-02 -3.281084e-02 -3.196748e-02 
1.291291e+01 -3.771470e-02 -3.789757e-02 -3.810172e-02 -3.807494e-02 -3.758812e-02 -3.654626e-02 -3.505208e-02 -3.339537e-02 -3.196958e-02 -3.114509e-02 
1.297297e+01 -3.668603e-02 -3.685841e-02 -3.704673e-02 -3.700702e-02 -3.651808e-02 -3.548920e-02 -3.402180e-02 -3.239891e-02 -3.100405e-02 -3.019795e-02 
1.303303e+01 -3.553809e-02 -3.570033e-02 -3.587340e-02 -3.582130e-02 -3.533050e-02 -3.431445e-02 -3.287325e-02 -3.128338e-02 -2.991868e-02 -2.913053e-02 
1.309309e+01 -3.427572e-02 -3.442819e-02 -3.458657e-02 -3.452260e-02 -3.403019e-02 -3.302679e-02 -3.161125e-02 -3.005363e-02 -2.871835e-02 -2.794768e-02 
1.315315e+01 -3.290415e-02 -3.304719e-02 -3.319143e-02 -3.311609e-02 -3.262232e-02 -3.163142e-02 -3.024099e-02 -2.871485e-02 -2.740827e-02 -2.665465e-02 
1.321321e+01 -3.142898e-02 -3.156292e-02 -3.169353e-02 -3.160733e-02 -3.111241e-02 -3.013386e-02 -2.876802e-02 -2.727262e-02 -2.599403e-02 -2.525704e-02 
1.327327e+01 -2.985612e-02 -2.998129e-02 -3.009879e-02 -3.000219e-02 -2.950636e-02 -2.853999e-02 -2.719821e-02 -2.573284e-02 -2.448156e-02 -2.376078e-02 
1.333333e+01 -2.819181e-02 -2.830852e-02 -2.841340e-02 -2.830686e-02 -2.781033e-02 -2.685600e-02 -2.553779e-02 -2.410174e-02 -2.287711e-02 -2.217213e-02 
1.339339e+01 -2.644258e-02 -2.655114e-02 -2.664388e-02 -2.652785e-02 -2.603082e-02 -2.508837e-02 -2.379323e-02 -2.238582e-02 -2.118719e-02 -2.049763e-02 
1.345345e+01 -2.461523e-02 -2.471593e-02 -2.479699e-02 -2.467189e-02 -2.417456e-02 -2.324385e-02 -2.197130e-02 -2.059187e-02 -1.941860e-02 -1.874408e-02 
1.351351e+01 -2.271679e-02 -2.280991e-02 -2.287974e-02 -2.274598e-02 -2.224855e-02 -2.132942e-02 -2.007900e-02 -1.872689e-02 -1.757837e-02 -1.691851e-02 
1.357357e+01 -2.075449e-02 -2.084031e-02 -2.089934e-02 -2.075733e-02 -2.025997e-02 -1.935228e-02 -1.812353e-02 -1.679812e-02 -1.567375e-02 -1.502819e-02 
1.363363e+01 -1.873576e-02 -1.881455e-02 -1.886320e-02 -1.871333e-02 -1.821621e-02 -1.731982e-02 -1.611230e-02 -1.481297e-02 -1.371216e-02 -1.308055e-02 
1.369369e+01 -1.666818e-02 -1.674020e-02 -1.677889e-02 -1.662152e-02 -1.612481e-02 -1.523958e-02 -1.405285e-02 -1.277899e-02 -1.170119e-02 -1.108318e-02 
1.375375e+01 -1.455947e-02 -1.462497e-02 -1.465407e-02 -1.448958e-02 -1.399344e-02 -1.311923e-02 -1.195286e-02 -1.070390e-02 -9.648547e-03 -9.043810e-03 
1.381381e+01 -1.241744e-02 -1.247666e-02 -1.249656e-02 -1.232528e-02 -1.182987e-02 -1.096654e-02 -9.820120e-03 -8.595491e-03 -7.562045e-03 -6.970254e-03 
1.387387e+01 -1.024997e-02 -1.030314e-02 -1.031421e-02 -1.013649e-02 -9.641950e-03 -8.789360e-03 -7.662487e-03 -6.461630e-03 -5.449569e-03 -4.870408e-03 
1.393393e+01 -8.064973e-03 -8.112329e-03 -8.114931e-03 -7.931092e-03 -7.437562e-03 -6.595581e-03 -5.487858e-03 -4.310232e-03 -3.319047e-03 -2.752207e-03 
1.399399e+01 -5.870403e-03 -5.912163e-03 -5.906636e-03 -5.716995e-03 -5.224611e-03 -4.393107e-03 -3.304147e-03 -2.149226e-03 -1.178418e-03 -6.236013e-04 
1.405405e+01 -3.674181e-03 -3.710558e-03 -3.697236e-03 -3.502097e-03 -3.010988e-03 -2.189828e-03 -1.119256e-03 1.347425e-05 9.643885e-04 1.507475e-03 
1.411411e+01 -1.484188e-03 -1.515389e-03 -1.494595e-03 -1.294251e-03 -8.045395e-04 6.405089e-06 1.058958e-03 2.169998e-03 3.101490e-03 3.633130e-03 
1.417417e+01 6.917652e-04 6.655392e-04 6.934944e-04 8.987587e-04 1.386955e-03 2.187812e-03 3.222705e-03 4.312542e-03 5.225071e-03 5.745542e-03 
1.423423e+01 2.845965e-03 2.824521e-03 2.859335e-03 3.069246e-03 3.555816e-03 4.346711e-03 5.364295e-03 6.433406e-03 7.327419e-03 7.836990e-03 
1.429429e+01 4.970826e-03 4.953976e-03 4.995356e-03 5.209650e-03 5.694486e-03 6.475544e-03 7.476162e-03 8.525009e-03 9.400942e-03 9.899875e-03 
1.435435e+01 7.058912e-03 7.046475e-03 7.094137e-03 7.312559e-03 7.795560e-03 8.566903e-03 9.550890e-03 1.057993e-02 1.143820e-02 1.192675e-02 
1.441441e+01 9.102965e-03 9.094766e-03 9.148438e-03 9.370742e-03 9.851809e-03 1.061356e-02 1.158124e-02 1.259091e-02 1.343194e-02 1.391036e-02 
1.447447e+01 1.109593e-02 1.109180e-02 1.115122e-02 1.137717e-02 1.185621e-02 1.260849e-02 1.356019e-02 1.455091e-02 1.537510e-02 1.584363e-02 
1.453453e+01 1.303098e-02 1.303076e-02 1.309566e-02 1.332503e-02 1.380195e-02 1.454488e-02 1.548091e-02 1.645311e-02 1.726086e-02 1.771973e-02 
1.459459e+01 1.490154e-02 1.490506e-02 1.497521e-02 1.520777e-02 1.568250e-02 1.641618e-02 1.733685e-02 1.829093e-02 1.908262e-02 1.953206e-02 
1.465465e+01 1.670131e-02 1.670841e-02 1.678357e-02 1.701910e-02 1.749156e-02 1.821612e-02 1.912172e-02 2.005809e-02 2.083408e-02 2.127432e-02 
1.471471e+01 1.842426e-02 1.843480e-02 1.851473e-02 1.875305e-02 1.922315e-02 1.993870e-02 2.082952e-02 2.174856e-02 2.250922e-02 2.294048e-02 
1.477477e+01 2.006470e-02 2.007854e-02 2.016302e-02 2.040391e-02 2.087159e-02 2.157825e-02 2.245458e-02 2.335667e-02 2.410235e-02 2.452484e-02 
1.483483e+01 2.161727e-02 2.163427e-02 2.172308e-02 2.196636e-02 2.243154e-02 2.312941e-02 2.399153e-02 2.487704e-02 2.560809e-02 2.602201e-02 
1.489489e+01 2.307693e-02 2.309696e-02 2.318989e-02 2.343537e-02 2.389801e-02 2.458720e-02 2.543537e-02 2.630467e-02 2.702142e-02 2.742698e-02 
1.495495e+01 2.443905e-02 2.446196e-02 2.455883e-02 2.480633e-02 2.526635e-02 2.594697e-02 2.678147e-02 2.763489e-02 2.833768e-02 2.873507e-02 
1.501502e+01 2.569934e-02 2.572502e-02 2.582561e-02 2.607497e-02 2.653231e-02 2.720448e-02 2.802556e-02 2.886346e-02 2.955259e-02 2.994200e-02 
1.507508e+01 2.685391e-02 2.688223e-02 2.698637e-02 2.723742e-02 2.769204e-02 2.835584e-02 2.916377e-02 2.998647e-02 3.066226e-02 3.104389e-02 
1.513514e+01 2.789930e-02 2.793015e-02 2.803764e-02 2.829022e-02 2.874206e-02 2.939762e-02 3.019263e-02 3.100047e-02 3.166322e-02 3.203724e-02 
1.519520e+01 2.883243e-02 2.886569e-02 2.897637e-02 2.923033e-02 2.967934e-02 3.032675e-02 3.110909e-02 3.190238e-02 3.255239e-02 3.291898e-02 
1.525526e+01 2.965066e-02 2.968622e-02 2.979991e-02 3.005511e-02 3.050125e-02 3.114061e-02 3.191052e-02 3.268957e-02 3.332713e-02 3.368645e-02 
1.531532e+01 3.035178e-02 3.038953e-02 3.050608e-02 3.076236e-02 3.120559e-02 3.183701e-02 3.259471e-02 3.335983e-02 3.398521e-02 3.433745e-02 
1.537538e+01 3.093400e-02 3.097385e-02 3.109309e-02 3.135033e-02 3.179061e-02 3.241417e-02 3.315991e-02 3.391138e-02 3.452486e-02 3.487017e-02 
1.543544e+01 3.139599e-02 3.143783e-02 3.155961e-02 3.181768e-02 3.225497e-02 3.287078e-02 3.360477e-02 3.434289e-02 3.494474e-02 3.528327e-02 
1.549550e+01 3.173685e-02 3.178058e-02 3.190476e-02 3.216352e-02 3.259779e-02 3.320595e-02 3.392841e-02 3.465346e-02 3.524393e-02 3.557585e-02 
1.555556e+01 3.195611e-02 3.200165e-02 3.212808e-02 3.238742e-02 3.281864e-02 3.341924e-02 3.413037e-02 3.484263e-02 3.542198e-02 3.574743e-02 
1.561562e+01 3.205377e-02 3.210102e-02 3.222957e-02 3.248937e-02 3.291750e-02 3.351064e-02 3.421066e-02 3.491039e-02 3.547886e-02 3.579800e-02 
1.567568e+01 3.203023e-02 3.207911e-02 3.220964e-02 3.246979e-02 3.289482e-02 3.348058e-02 3.416969e-02 3.485715e-02 3.541499e-02 3.572796e-02 
1.573574e+01 3.188635e-02 3.193677e-02 3.206916e-02 3.232956e-02 3.275145e-02 3.332993e-02 3.400834e-02 3.468378e-02 3.523121e-02 3.553815e-02 
1.579580e+01 3.162341e-02 3.167530e-02 3.180942e-02 3.206996e-02 3.248869e-02 3.305999e-02 3.372787e-02 3.439155e-02 3.492882e-02 3.522985e-02 
1.585586e+01 3.124312e-02 3.129638e-02 3.143212e-02 3.169270e-02 3.210825e-02 3.267245e-02 3.333002e-02 3.398217e-02 3.450949e-02 3.480476e-02 
1.591592e+01 3.074757e-02 3.080215e-02 3.093938e-02 3.119991e-02 3.161227e-02 3.216946e-02 3.281688e-02 3.345776e-02 3.397534e-02 3.426498e-02 
1.597598e+01 3.013929e-02 3.019510e-02 3.033373e-02 3.059412e-02 3.100326e-02 3.155353e-02 3.219100e-02 3.282082e-02 3.332888e-02 3.361301e-02 
1.603604e+01 2.942119e-02 2.947816e-02 2.961807e-02 2.987823e-02 3.028415e-02 3.082758e-02 3.145527e-02 3.207426e-02 3.257301e-02 3.285176e-02 
1.609610e+01 2.859654e-02 2.865461e-02 2.879570e-02 2.905555e-02 2.945823e-02 2.999490e-02 3.061299e-02 3.122138e-02 3.171101e-02 3.198450e-02 
1.615616e+01 2.766898e-02 2.772809e-02 2.787027e-02 2.812972e-02 2.852914e-02 2.905915e-02 2.966781e-02 3.026581e-02 3.074653e-02 3.101487e-02 
1.621622e+01 2.664253e-02 2.670260e-02 2.684577e-02 2.710475e-02 2.750091e-02 2.802433e-02 2.862373e-02 2.921154e-02 2.968354e-02 2.994685e-02 
1.627628e+01 2.552149e-02 2.558247e-02 2.572653e-02 2.598497e-02 2.637787e-02 2.689478e-02 2.748508e-02 2.806292e-02 2.852638e-02 2.878477e-02 
1.633634e+01 2.431051e-02 2.437234e-02 2.451721e-02 2.477504e-02 2.516466e-02 2.567515e-02 2.625650e-02 2.682457e-02 2.727968e-02 2.753326e-02 
1.639640e+01 2.301452e-02 2.307715e-02 2.322274e-02 2.347989e-02 2.386623e-02 2.437037e-02 2.494295e-02 2.550144e-02 2.594838e-02 2.619724e-02 
1.645646e+01 2.163874e-02 2.170211e-02 2.184835e-02 2.210475e-02 2.248780e-02 2.298568e-02 2.354963e-02 2.409873e-02 2.453767e-02 2.478193e-02 
1.651652e+01 2.018864e-02 2.025268e-02 2.039949e-02 2.065509e-02 2.103485e-02 2.152654e-02 2.208202e-02 2.262192e-02 2.305302e-02 2.329278e-02 
1.657658e+01 1.866990e-02 1.873458e-02 1.888188e-02 1.913661e-02 1.951309e-02 1.999867e-02 2.054581e-02 2.107670e-02 2.150014e-02 2.173549e-02 
1.663664e+01 1.708846e-02 1.715372e-02 1.730144e-02 1.755525e-02 1.792844e-02 1.840799e-02 1.894695e-02 1.946899e-02 1.988492e-02 2.011596e-02 
1.669670e+01 1.545040e-02 1.551621e-02 1.566427e-02 1.591711e-02 1.628701e-02 1.676060e-02 1.729152e-02 1.780489e-02 1.821348e-02 1.844031e-02 
1.675676e+01 1.376201e-02 1.382831e-02 1.397665e-02 1.422848e-02 1.459508e-02 1.506279e-02 1.558580e-02 1.609068e-02 1.649208e-02 1.671478e-02 
1.681682e+01 1.202970e-02 1.209645e-02 1.224500e-02 1.249576e-02 1.285908e-02 1.332098e-02 1.383622e-02 1.433277e-02 1.472713e-02 1.494579e-02 
1.687688e+01 1.026000e-02 1.032715e-02 1.047586e-02 1.072550e-02 1.108555e-02 1.154171e-02 1.204931e-02 1.253769e-02 1.292515e-02 1.313986e-02 
1.693694e+01 8.459535e-03 8.527056e-03 8.675861e-03 8.924339e-03 9.281113e-03 9.731605e-03 1.023170e-02 1.071208e-02 1.109278e-02 1.130363e-02 
1.699700e+01 6.635011e-03 6.702860e-03 6.851703e-03 7.098980e-03 7.452487e-03 7.897382e-03 8.390099e-03 8.862624e-03 9.236715e-03 9.443775e-03 
1.705706e+01 4.793172e-03 4.861310e-03 5.010137e-03 5.256175e-03 5.606421e-03 6.045789e-03 6.531253e-03 6.996077e-03 7.363690e-03 7.567046e-03 
1.711712e+01 2.940785e-03 3.009177e-03 3.157935e-03 3.402696e-03 3.749690e-03 4.183599e-03 4.661932e-03 5.119204e-03 5.480472e-03 5.680204e-03 
1.717718e+01 1.084615e-03 1.153226e-03 1.301865e-03 1.545314e-03 1.889065e-03 2.317583e-03 2.788906e-03 3.238769e-03 3.593823e-03 3.790006e-03 
1.723724e+01 -7.686002e-04 -6.998030e-04 -5.513317e-04 -3.092286e-04 3.128978e-05 4.544835e-04 9.189140e-04 1.361511e-03 1.710476e-03 1.903185e-03 
1.729730e+01 -2.612174e-03 -2.543223e-03 -2.394965e-03 -2.154239e-03 -1.816944e-03 -1.399008e-03 -9.413544e-04 -5.058855e-04 -1.628847e-04 2.642373e-05 
1.735736e+01 -4.439495e-03 -4.370421e-03 -4.222421e-03 -3.983101e-03 -3.649017e-03 -3.236274e-03 -2.785285e-03 -2.356809e-03 -2.019652e-03 -1.833673e-03 
1.741742e+01 -6.244049e-03 -6.174883e-03 -6.027182e-03 -5.789297e-03 -5.458413e-03 -5.050797e-03 -4.606362e-03 -4.184746e-03 -3.853314e-03 -3.670596e-03 
1.747748e+01 -8.019445e-03 -7.950214e-03 -7.802853e-03 -7.566429e-03 -7.238732e-03 -6.836181e-03 -6.398190e-03 -5.983305e-03 -5.657484e-03 -5.477958e-03 
1.753754e+01 -9.759433e-03 -9.690164e-03 -9.543183e-03 -9.308244e-03 -8.983722e-03 -8.586171e-03 -8.154518e-03 -7.746238e-03 -7.425915e-03 -7.249516e-03 
1.759760e+01 -1.145793e-02 -1.138865e-02 -1.124208e-02 -1.100865e-02 -1.068729e-02 -1.029468e-02 -9.869260e-03 -9.467462e-03 -9.152527e-03 -8.979189e-03 
1.765766e+01 -1.310903e-02 -1.303977e-02 -1.289365e-02 -1.266175e-02 -1.234354e-02 -1.195580e-02 -1.153652e-02 -1.114108e-02 -1.083142e-02 -1.066108e-02 
1.771772e+01 -1.470706e-02 -1.463783e-02 -1.449220e-02 -1.426185e-02 -1.394677e-02 -1.356385e-02 -1.315059e-02 -1.276139e-02 -1.245692e-02 -1.228952e-02 
1.777778e+01 -1.624653e-02 -1.617736e-02 -1.603225e-02 -1.580347e-02 -1.549150e-02 -1.511334e-02 -1.470602e-02 -1.432295e-02 -1.402354e-02 -1.385902e-02 
1.783784e+01 -1.772223e-02 -1.765315e-02 -1.750858e-02 -1.728139e-02 -1.697252e-02 -1.659906e-02 -1.619757e-02 -1.582051e-02 -1.552608e-02 -1.536437e-02 
1.789790e+01 -1.912919e-02 -1.906021e-02 -1.891622e-02 -1.869064e-02 -1.838485e-02 -1.801603e-02 -1.762028e-02 -1.724912e-02 -1.695957e-02 -1.680063e-02 
1.795796e+01 -2.046273e-02 -2.039388e-02 -2.025049e-02 -2.002652e-02 -1.972381e-02 -1.935957e-02 -1.896946e-02 -1.860410e-02 -1.831933e-02 -1.816309e-02 
1.801802e+01 -2.171845e-02 -2.164975e-02 -2.150699e-02 -2.128465e-02 -2.098499e-02 -2.062527e-02 -2.024073e-02 -1.988105e-02 -1.960097e-02 -1.944738e-02 
1.807808e+01 -2.289227e-02 -2.282373e-02 -2.268163e-02 -2.246094e-02 -2.216430e-02 -2.180906e-02 -2.142998e-02 -2.107589e-02 -2.080040e-02 -2.064941e-02 
1.813814e+01 -2.398042e-02 -2.391206e-02 -2.377064e-02 -2.355160e-02 -2.325799e-02 -2.290715e-02 -2.253345e-02 -2.218485e-02 -2.191386e-02 -2.176542e-02 
1.819820e+01 -2.497946e-02 -2.491129e-02 -2.477058e-02 -2.455321e-02 -2.426259e-02 -2.391611e-02 -2.354771e-02 -2.320449e-02 -2.293792e-02 -2.279197e-02 
1.825826e+01 -2.588630e-02 -2.581834e-02 -2.567835e-02 -2.546266e-02 -2.517502e-02 -2.483285e-02 -2.446965e-02 -2.413172e-02 -2.386948e-02 -2.372598e-02 
1.831832e+01 -2.669818e-02 -2.663046e-02 -2.649121e-02 -2.627721e-02 -2.599252e-02 -2.565460e-02 -2.529653e-02 -2.496379e-02 -2.470581e-02 -2.456470e-02 
1.837838e+01 -2.741273e-02 -2.734525e-02 -2.720677e-02 -2.699445e-02 -2.671271e-02 -2.637899e-02 -2.602596e-02 -2.569832e-02 -2.544450e-02 -2.530575e-02 
1.843844e+01 -2.802791e-02 -2.796069e-02 -2.782299e-02 -2.761238e-02 -2.733355e-02 -2.700398e-02 -2.665592e-02 -2.633328e-02 -2.608356e-02 -2.594710e-02 
1.849850e+01 -2.854208e-02 -2.847513e-02 -2.833823e-02 -2.812932e-02 -2.785340e-02 -2.752792e-02 -2.718474e-02 -2.686703e-02 -2.662132e-02 -2.648712e-02 
1.855856e+01 -2.895396e-02 -2.888729e-02 -2.875121e-02 -2.854401e-02 -2.827096e-02 -2.794953e-02 -2.761116e-02 -2.729828e-02 -2.705651e-02 -2.692452e-02 
1.861862e+01 -2.926263e-02 -2.919626e-02 -2.906101e-02 -2.885553e-02 -2.858534e-02 -2.826790e-02 -2.793427e-02 -2.762613e-02 -2.738822e-02 -2.725841e-02 
1.867868e+01 -2.946758e-02 -2.940152e-02 -2.926711e-02 -2.906335e-02 -2.879600e-02 -2.848250e-02 -2.815353e-02 -2.785006e-02 -2.761594e-02 -2.748825e-02 
1.873874e+01 -2.956865e-02 -2.950291e-02 -2.936936e-02 -2.916731e-02 -2.890279e-02 -2.859318e-02 -2.826880e-02 -2.796991e-02 -2.773951e-02 -2.761391e-02 
1.879880e+01 -2.956606e-02 -2.950065e-02 -2.936798e-02 -2.916765e-02 -2.890593e-02 -2.860017e-02 -2.828030e-02 -2.798591e-02 -2.775916e-02 -2.763561e-02 
1.885886e+01 -2.946042e-02 -2.939535e-02 -2.926355e-02 -2.906495e-02 -2.880601e-02 -2.850405e-02 -2.818863e-02 -2.789865e-02 -2.767548e-02 -2.755394e-02 
1.891892e+01 -2.925267e-02 -2.918795e-02 -2.905705e-02 -2.886018e-02 -2.860399e-02 -2.830578e-02 -2.799474e-02 -2.770911e-02 -2.748945e-02 -2.736988e-02 
1.897898e+01 -2.894416e-02 -2.887979e-02 -2.874980e-02 -2.855464e-02 -2.830119e-02 -2.800669e-02 -2.769996e-02 -2.741860e-02 -2.720239e-02 -2.708475e-02 
1.903904e+01 -2.853654e-02 -2.847255e-02 -2.834346e-02 -2.815003e-02 -2.789930e-02 -2.760845e-02 -2.730596e-02 -2.702880e-02 -2.681598e-02 -2.670023e-02 
1.909910e+01 -2.803186e-02 -2.796824e-02 -2.784008e-02 -2.764837e-02 -2.740033e-02 -2.711309e-02 -2.681478e-02 -2.654174e-02 -2.633225e-02 -2.621836e-02 
1.915916e+01 -2.743247e-02 -2.736922e-02 -2.724199e-02 -2.705201e-02 -2.680664e-02 -2.652297e-02 -2.622878e-02 -2.595979e-02 -2.575356e-02 -2.564150e-02 
1.921922e+01 -2.674105e-02 -2.667820e-02 -2.655191e-02 -2.636364e-02 -2.612092e-02 -2.584078e-02 -2.555064e-02 -2.528563e-02 -2.508261e-02 -2.497233e-02 
1.927928e+01 -2.596062e-02 -2.589817e-02 -2.577282e-02 -2.558626e-02 -2.534618e-02 -2.506951e-02 -2.478336e-02 -2.452227e-02 -2.432239e-02 -2.421387e-02 
1.933934e+01 -2.509449e-02 -2.503243e-02 -2.490803e-02 -2.472319e-02 -2.448571e-02 -2.421248e-02 -2.393026e-02 -2.367302e-02 -2.347623e-02 -2.336943e-02 
1.939940e+01 -2.414623e-02 -2.408458e-02 -2.396114e-02 -2.377801e-02 -2.354311e-02 -2.327328e-02 -2.299493e-02 -2.274147e-02 -2.254772e-02 -2.244261e-02 
1.945946e+01 -2.311973e-02 -2.305849e-02 -2.293602e-02 -2.275458e-02 -2.252225e-02 -2.225577e-02 -2.198123e-02 -2.173150e-02 -2.154072e-02 -2.143727e-02 
1.951952e+01 -2.201911e-02 -2.195829e-02 -2.183678e-02 -2.165704e-02 -2.142726e-02 -2.116409e-02 -2.089330e-02 -2.064722e-02 -2.045937e-02 -2.035755e-02 
1.957958e+01 -2.084874e-02 -2.078834e-02 -2.066780e-02 -2.048976e-02 -2.026249e-02 -2.000259e-02 -1.973550e-02 -1.949302e-02 -1.930804e-02 -1.920782e-02 
1.963964e+01 -1.961322e-02 -1.955324e-02 -1.943367e-02 -1.925732e-02 -1.903255e-02 -1.877588e-02 -1.851243e-02 -1.827349e-02 -1.809133e-02 -1.799268e-02 
1.969970e+01 -1.831734e-02 -1.825779e-02 -1.813920e-02 -1.796453e-02 -1.774224e-02 -1.748876e-02 -1.722890e-02 -1.699343e-02 -1.681404e-02 -1.671693e-02 
1.975976e+01 -1.696609e-02 -1.690698e-02 -1.678937e-02 -1.661637e-02 -1.639654e-02 -1.614621e-02 -1.588988e-02 -1.565783e-02 -1.548116e-02 -1.538556e-02 
1.981982e+01 -1.556464e-02 -1.550597e-02 -1.538934e-02 -1.521801e-02 -1.500061e-02 -1.475339e-02 -1.450054e-02 -1.427185e-02 -1.409786e-02 -1.400374e-02 
1.987988e+01 -1.411829e-02 -1.406006e-02 -1.394441e-02 -1.377474e-02 -1.355976e-02 -1.331561e-02 -1.306619e-02 -1.284081e-02 -1.266945e-02 -1.257679e-02 
1.993994e+01 -1.263249e-02 -1.257470e-02 -1.246003e-02 -1.229202e-02 -1.207942e-02 -1.183831e-02 -1.159227e-02 -1.137014e-02 -1.120136e-02 -1.111013e-02 
2.000000e+01 -1.111277e-02 -1.105543e-02 -1.094175e-02 -1.077538e-02 -1.056516e-02 -1.032703e-02 -1.008432e-02 -9.865394e-03 -9.699150e-03 -9.609324e-03 
2.006006e+01 -9.564784e-03 -9.507891e-03 -9.395193e-03 -9.230468e-03 -9.022589e-03 -8.787422e-03 -8.547990e-03 -8.332211e-03 -8.168459e-03 -8.080014e-03 
2.012012e+01 -7.994231e-03 -7.937789e-03 -7.826075e-03 -7.662981e-03 -7.457428e-03 -7.225183e-03 -6.988981e-03 -6.776298e-03 -6.614995e-03 -6.527905e-03 
2.018018e+01 -6.406865e-03 -6.350875e-03 -6.240146e-03 -6.078674e-03 -5.875425e-03 -5.646065e-03 -5.413047e-03 -5.203409e-03 -5.044513e-03 -4.958754e-03 
2.024024e+01 -4.808465e-03 -4.752928e-03 -4.643183e-03 -4.483326e-03 -4.282359e-03 -4.055848e-03 -3.825967e-03 -3.619324e-03 -3.462794e-03 -3.378342e-03 
2.030030e+01 -3.204816e-03 -3.149733e-03 -3.040971e-03 -2.882719e-03 -2.684014e-03 -2.460317e-03 -2.233526e-03 -2.029831e-03 -1.875626e-03 -1.792458e-03 
2.036036e+01 -1.601686e-03 -1.547059e-03 -1.439278e-03 -1.282623e-03 -1.086158e-03 -8.652395e-04 -6.414944e-04 -4.406993e-04 -2.887787e-04 -2.068725e-04 
2.042042e+01 -4.808442e-06 4.936122e-05 1.561623e-04 3.112307e-04 5.054773e-04 7.236510e-04 9.443949e-04 1.142337e-03 1.292011e-03 1.372678e-03 
2.048048e+01 1.580140e-03 1.633852e-03 1.739675e-03 1.893166e-03 2.085215e-03 2.300679e-03 2.518465e-03 2.713599e-03 2.861066e-03 2.940515e-03 
2.054054e+01 3.147560e-03 3.200814e-03 3.305661e-03 3.457584e-03 3.647457e-03 3.860244e-03 4.075115e-03 4.267487e-03 4.412783e-03 4.491037e-03 
2.060060e+01 4.691948e-03 4.744744e-03 4.848617e-03 4.998982e-03 5.186699e-03 5.396843e-03 5.608842e-03 5.798495e-03 5.941658e-03 6.018736e-03 
2.066066e+01 6.207915e-03 6.260253e-03 6.363156e-03 6.511972e-03 6.697555e-03 6.905088e-03 7.114256e-03 7.301234e-03 7.442299e-03 7.518222e-03 
2.072072e+01 7.690209e-03 7.742089e-03 7.844023e-03 7.991301e-03 8.174770e-03 8.379726e-03 8.586104e-03 8.770449e-03 8.909451e-03 8.984239e-03 
2.078078e+01 9.133728e-03 9.185149e-03 9.286119e-03 9.431869e-03 9.613245e-03 9.815654e-03 1.001928e-02 1.020104e-02 1.033801e-02 1.041168e-02 
2.084084e+01 1.053354e-02 1.058450e-02 1.068451e-02 1.082874e-02 1.100805e-02 1.120794e-02 1.140886e-02 1.158806e-02 1.172304e-02 1.179562e-02 
2.090090e+01 1.188490e-02 1.193540e-02 1.203445e-02 1.217718e-02 1.235443e-02 1.255184e-02 1.275009e-02 1.292678e-02 1.305980e-02 1.313130e-02 
2.096096e+01 1.318326e-02 1.323331e-02 1.333141e-02 1.347263e-02 1.364786e-02 1.384281e-02 1.403843e-02 1.421265e-02 1.434374e-02 1.441418e-02 
2.102102e+01 1.442430e-02 1.447389e-02 1.457104e-02 1.471078e-02 1.488399e-02 1.507653e-02 1.526955e-02 1.544134e-02 1.557053e-02 1.563993e-02 
2.108108e+01 1.560393e-02 1.565307e-02 1.574927e-02 1.588753e-02 1.605875e-02 1.624890e-02 1.643936e-02 1.660875e-02 1.673608e-02 1.680446e-02 
2.114114e+01 1.671829e-02 1.676697e-02 1.686223e-02 1.699903e-02 1.716828e-02 1.735607e-02 1.754400e-02 1.771104e-02 1.783653e-02 1.790390e-02 
2.120120e+01 1.776380e-02 1.781203e-02 1.790635e-02 1.804170e-02 1.820900e-02 1.839445e-02 1.857990e-02 1.874461e-02 1.886830e-02 1.893468e-02 
2.126126e+01 1.873713e-02 1.878491e-02 1.887829e-02 1.901220e-02 1.917757e-02 1.936072e-02 1.954371e-02 1.970614e-02 1.982806e-02 1.989347e-02 
2.132132e+01 1.963523e-02 1.968256e-02 1.977502e-02 1.990750e-02 2.007095e-02 2.025183e-02 2.043241e-02 2.059259e-02 2.071276e-02 2.077721e-02 
2.138138e+01 2.045536e-02 2.050225e-02 2.059378e-02 2.072484e-02 2.088640e-02 2.106503e-02 2.124323e-02 2.140119e-02 2.151964e-02 2.158316e-02 
2.144144e+01 2.119506e-02 2.124150e-02 2.133211e-02 2.146176e-02 2.162145e-02 2.179786e-02 2.197371e-02 2.212949e-02 2.224625e-02 2.230884e-02 
2.150150e+01 2.185217e-02 2.189816e-02 2.198786e-02 2.211611e-02 2.227395e-02 2.244817e-02 2.262170e-02 2.277534e-02 2.289043e-02 2.295211e-02 
2.156156e+01 2.242484e-02 2.247039e-02 2.255918e-02 2.268604e-02 2.284205e-02 2.301410e-02 2.318535e-02 2.333688e-02 2.345034e-02 2.351112e-02 
2.162162e+01 2.291155e-02 2.295665e-02 2.304455e-02 2.317003e-02 2.332423e-02 2.349414e-02 2.366314e-02 2.381258e-02 2.392443e-02 2.398434e-02 
2.168168e+01 2.331108e-02 2.335574e-02 2.344274e-02 2.356686e-02 2.371926e-02 2.388706e-02 2.405384e-02 2.420123e-02 2.431150e-02 2.437054e-02 
2.174174e+01 2.362254e-02 2.366676e-02 2.375287e-02 2.387564e-02 2.402626e-02 2.419198e-02 2.435657e-02 2.450194e-02 2.461065e-02 2.466884e-02 
2.180180e+01 2.384536e-02 2.388915e-02 2.397437e-02 2.409579e-02 2.424466e-02 2.440832e-02 2.457075e-02 2.471413e-02 2.482130e-02 2.487866e-02 
2.186186e+01 2.397928e-02 2.402264e-02 2.410698e-02 2.422708e-02 2.437421e-02 2.453583e-02 2.469614e-02 2.483756e-02 2.494322e-02 2.499975e-02 
2.192192e+01 2.402440e-02 2.406732e-02 2.415079e-02 2.426957e-02 2.441497e-02 2.457459e-02 2.473280e-02 2.487229e-02 2.497646e-02 2.503219e-02 
2.198198e+01 2.398108e-02 2.402358e-02 2.410617e-02 2.422365e-02 2.436735e-02 2.452499e-02 2.468112e-02 2.481871e-02 2.492143e-02 2.497635e-02 
2.204204e+01 2.385005e-02 2.389212e-02 2.397385e-02 2.409003e-02 2.423205e-02 2.438772e-02 2.454182e-02 2.467754e-02 2.477881e-02 2.483296e-02 
2.210210e+01 2.363231e-02 2.367395e-02 2.375483e-02 2.386972e-02 2.401008e-02 2.416382e-02 2.431591e-02 2.444978e-02 2.454963e-02 2.460301e-02 
2.216216e+01 2.332919e-02 2.337041e-02 2.345044e-02 2.356406e-02 2.370277e-02 2.385460e-02 2.400470e-02 2.413675e-02 2.423522e-02 2.428783e-02 
2.222222e+01 2.294231e-02 2.298311e-02 2.306230e-02 2.317466e-02 2.331173e-02 2.346168e-02 2.360982e-02 2.374009e-02 2.383717e-02 2.388904e-02 
2.228228e+01 2.247359e-02 2.251397e-02 2.259232e-02 2.270343e-02 2.283889e-02 2.298697e-02 2.313319e-02 2.326169e-02 2.335742e-02 2.340856e-02 
2.234234e+01 2.192521e-02 2.196518e-02 2.204270e-02 2.215256e-02 2.228643e-02 2.243268e-02 2.257699e-02 2.270375e-02 2.279816e-02 2.284857e-02 
2.240240e+01 2.129965e-02 2.133921e-02 2.141590e-02 2.152454e-02 2.165683e-02 2.180126e-02 2.194369e-02 2.206874e-02 2.216184e-02 2.221154e-02 
2.246246e+01 2.059964e-02 2.063879e-02 2.071466e-02 2.082208e-02 2.095281e-02 2.109545e-02 2.123603e-02 2.135939e-02 2.145120e-02 2.150020e-02 
2.252252e+01 1.982815e-02 1.986690e-02 1.994196e-02 2.004818e-02 2.017736e-02 2.031822e-02 2.045698e-02 2.057868e-02 2.066921e-02 2.071753e-02 
2.258258e+01 1.898842e-02 1.902676e-02 1.910101e-02 1.920604e-02 1.933370e-02 1.947281e-02 1.960976e-02 1.972982e-02 1.981911e-02 1.986675e-02 
2.264264e+01 1.808388e-02 1.812182e-02 1.819527e-02 1.829912e-02 1.842527e-02 1.856265e-02 1.869782e-02 1.881627e-02 1.890433e-02 1.895130e-02 
2.270270e+01 1.711820e-02 1.715574e-02 1.722840e-02 1.733107e-02 1.745573e-02 1.759140e-02 1.772483e-02 1.784169e-02 1.792853e-02 1.797484e-02 
2.276276e+01 1.609523e-02 1.613238e-02 1.620425e-02 1.630576e-02 1.642894e-02 1.656293e-02 1.669462e-02 1.680991e-02 1.689556e-02 1.694123e-02 
2.282282e+01 1.501901e-02 1.505576e-02 1.512685e-02 1.522722e-02 1.534893e-02 1.548126e-02 1.561125e-02 1.572500e-02 1.580947e-02 1.585450e-02 
2.288288e+01 1.389374e-02 1.393011e-02 1.400043e-02 1.409965e-02 1.421992e-02 1.435061e-02 1.447891e-02 1.459114e-02 1.467445e-02 1.471886e-02 
2.294294e+01 1.272379e-02 1.275977e-02 1.282932e-02 1.292742e-02 1.304626e-02 1.317532e-02 1.330197e-02 1.341270e-02 1.349487e-02 1.353866e-02 
2.300300e+01 1.151365e-02 1.154925e-02 1.161803e-02 1.171502e-02 1.183245e-02 1.195990e-02 1.208491e-02 1.219416e-02 1.227521e-02 1.231839e-02 
2.306306e+01 1.026792e-02 1.030314e-02 1.037117e-02 1.046704e-02 1.058308e-02 1.070895e-02 1.083235e-02 1.094014e-02 1.102008e-02 1.106266e-02 
2.312312e+01 8.991313e-03 9.026152e-03 9.093434e-03 9.188218e-03 9.302869e-03 9.427181e-03 9.548983e-03 9.655339e-03 9.734193e-03 9.776183e-03 
2.318318e+01 7.688621e-03 7.723085e-03 7.789626e-03 7.883326e-03 7.996611e-03 8.119379e-03 8.239610e-03 8.344551e-03 8.422331e-03 8.463741e-03 
2.324324e+01 6.364701e-03 6.398793e-03 6.464598e-03 6.557226e-03 6.669161e-03 6.790403e-03 6.909084e-03 7.012630e-03 7.089353e-03 7.130192e-03 
2.330330e+01 5.024455e-03 5.058179e-03 5.123255e-03 5.214822e-03 5.325421e-03 5.445156e-03 5.562309e-03 5.664479e-03 5.740160e-03 5.780438e-03 
2.336336e+01 3.672818e-03 3.706175e-03 3.770530e-03 3.861045e-03 3.970323e-03 4.088572e-03 4.204216e-03 4.305031e-03 4.379686e-03 4.419409e-03 
2.342342e+01 2.314732e-03 2.347727e-03 2.411366e-03 2.500841e-03 2.608813e-03 2.725593e-03 2.839748e-03 2.939227e-03 3.012871e-03 3.052049e-03 
2.348348e+01 9.551355e-04 9.877712e-04 1.050701e-03 1.139145e-03 1.245827e-03 1.361156e-03 1.473843e-03 1.572005e-03 1.644652e-03 1.683294e-03 
2.354354e+01 -4.010586e-04 -3.687795e-04 -3.065523e-04 -2.191277e-04 -1.137226e-04 1.737914e-07 1.114124e-04 2.082758e-04 2.799418e-04 3.180543e-04 
2.360360e+01 -1.748979e-03 -1.717053e-03 -1.655523e-03 -1.569107e-03 -1.464964e-03 -1.352482e-03 -1.242673e-03 -1.147090e-03 -1.076391e-03 -1.038799e-03 
2.366366e+01 -3.083814e-03 -3.052239e-03 -2.991398e-03 -2.905981e-03 -2.803086e-03 -2.692001e-03 -2.583602e-03 -2.489281e-03 -2.419534e-03 -2.382456e-03 
2.372372e+01 -4.400827e-03 -4.369599e-03 -4.309441e-03 -4.225014e-03 -4.123351e-03 -4.013647e-03 -3.906639e-03 -3.813562e-03 -3.744754e-03 -3.708181e-03 
2.378378e+01 -5.695374e-03 -5.664491e-03 -5.605010e-03 -5.521561e-03 -5.421118e-03 -5.312777e-03 -5.207142e-03 -5.115291e-03 -5.047408e-03 -5.011333e-03 
2.384384e+01 -6.962922e-03 -6.932380e-03 -6.873570e-03 -6.791089e-03 -6.691851e-03 -6.584856e-03 -6.480575e-03 -6.389933e-03 -6.322963e-03 -6.287378e-03 
2.390390e+01 -8.199059e-03 -8.168855e-03 -8.110709e-03 -8.029187e-03 -7.931141e-03 -7.825474e-03 -7.722530e-03 -7.633081e-03 -7.567008e-03 -7.531906e-03 
2.396396e+01 -9.399515e-03 -9.369647e-03 -9.312158e-03 -9.231584e-03 -9.134716e-03 -9.030362e-03 -8.928737e-03 -8.840463e-03 -8.775276e-03 -8.740650e-03 
2.402402e+01 -1.056017e-02 -1.053064e-02 -1.047380e-02 -1.039416e-02 -1.029846e-02 -1.019540e-02 -1.009508e-02 -1.000796e-02 -9.943649e-03 -9.909492e-03 
2.408408e+01 -1.167708e-02 -1.164788e-02 -1.159169e-02 -1.151298e-02 -1.141843e-02 -1.131665e-02 -1.121761e-02 -1.113164e-02 -1.106818e-02 -1.103449e-02 
2.414414e+01 -1.274648e-02 -1.271760e-02 -1.266205e-02 -1.258426e-02 -1.249084e-02 -1.239033e-02 -1.229256e-02 -1.220771e-02 -1.214510e-02 -1.211186e-02 
2.420420e+01 -1.376479e-02 -1.373623e-02 -1.368131e-02 -1.360443e-02 -1.351214e-02 -1.341288e-02 -1.331635e-02 -1.323262e-02 -1.317085e-02 -1.313805e-02 
2.426426e+01 -1.472863e-02 -1.470040e-02 -1.464610e-02 -1.457012e-02 -1.447895e-02 -1.438092e-02 -1.428563e-02 -1.420299e-02 -1.414204e-02 -1.410969e-02 
2.432432e+01 -1.563487e-02 -1.560695e-02 -1.555328e-02 -1.547819e-02 -1.538811e-02 -1.529130e-02 -1.519722e-02 -1.511567e-02 -1.505553e-02 -1.502361e-02 
2.438438e+01 -1.648057e-02 -1.645297e-02 -1.639991e-02 -1.632570e-02 -1.623671e-02 -1.614110e-02 -1.604822e-02 -1.596773e-02 -1.590839e-02 -1.587691e-02 
2.444444e+01 -1.726304e-02 -1.723575e-02 -1.718330e-02 -1.710996e-02 -1.702204e-02 -1.692762e-02 -1.683593e-02 -1.675649e-02 -1.669794e-02 -1.666688e-02 
2.450450e+01 -1.797984e-02 -1.795285e-02 -1.790100e-02 -1.782853e-02 -1.774167e-02 -1.764842e-02 -1.755790e-02 -1.747950e-02 -1.742172e-02 -1.739108e-02 
2.456456e+01 -1.862876e-02 -1.860208e-02 -1.855083e-02 -1.847920e-02 -1.839339e-02 -1.830130e-02 -1.821194e-02 -1.813456e-02 -1.807755e-02 -1.804731e-02 
2.462462e+01 -1.920787e-02 -1.918149e-02 -1.913083e-02 -1.906004e-02 -1.897527e-02 -1.888432e-02 -1.879610e-02 -1.871973e-02 -1.866347e-02 -1.863364e-02 
2.468468e+01 -1.971548e-02 -1.968941e-02 -1.963933e-02 -1.956938e-02 -1.948563e-02 -1.939581e-02 -1.930871e-02 -1.923334e-02 -1.917783e-02 -1.914839e-02 
2.474474e+01 -2.015020e-02 -2.012442e-02 -2.007492e-02 -2.000579e-02 -1.992306e-02 -1.983436e-02 -1.974837e-02 -1.967397e-02 -1.961920e-02 -1.959016e-02 
2.480480e+01 -2.051088e-02 -2.048539e-02 -2.043647e-02 -2.036816e-02 -2.028643e-02 -2.019883e-02 -2.011393e-02 -2.004050e-02 -1.998645e-02 -1.995779e-02 
2.486486e+01 -2.079666e-02 -2.077146e-02 -2.072310e-02 -2.065560e-02 -2.057486e-02 -2.048834e-02 -2.040453e-02 -2.033205e-02 -2.027871e-02 -2.025044e-02 
2.492492e+01 -2.100694e-02 -2.098203e-02 -2.093423e-02 -2.086752e-02 -2.078776e-02 -2.070232e-02 -2.061957e-02 -2.054804e-02 -2.049540e-02 -2.046751e-02 
2.498498e+01 -2.114141e-02 -2.111679e-02 -2.106954e-02 -2.100362e-02 -2.092483e-02 -2.084045e-02 -2.075875e-02 -2.068814e-02 -2.063620e-02 -2.060868e-02 
2.504505e+01 -2.120003e-02 -2.117569e-02 -2.112899e-02 -2.106385e-02 -2.098601e-02 -2.090268e-02 -2.082202e-02 -2.075233e-02 -2.070107e-02 -2.067391e-02 
2.510511e+01 -2.118302e-02 -2.115896e-02 -2.111281e-02 -2.104844e-02 -2.097155e-02 -2.088925e-02 -2.080962e-02 -2.074083e-02 -2.069024e-02 -2.066344e-02 
2.516517e+01 -2.109090e-02 -2.106712e-02 -2.102150e-02 -2.095790e-02 -2.088194e-02 -2.080067e-02 -2.072204e-02 -2.065414e-02 -2.060422e-02 -2.057778e-02 
2.522523e+01 -2.092443e-02 -2.090092e-02 -2.085584e-02 -2.079299e-02 -2.071795e-02 -2.063769e-02 -2.056006e-02 -2.049304e-02 -2.044378e-02 -2.041768e-02 
2.528529e+01 -2.068465e-02 -2.066141e-02 -2.061685e-02 -2.055475e-02 -2.048062e-02 -2.040135e-02 -2.032472e-02 -2.025856e-02 -2.020994e-02 -2.018419e-02 
2.534535e+01 -2.037284e-02 -2.034986e-02 -2.030582e-02 -2.024447e-02 -2.017123e-02 -2.009296e-02 -2.001729e-02 -1.995199e-02 -1.990401e-02 -1.987860e-02 
2.540541e+01 -1.999054e-02 -1.996783e-02 -1.992431e-02 -1.986368e-02 -1.979134e-02 -1.971403e-02 -1.963932e-02 -1.957487e-02 -1.952751e-02 -1.950244e-02 
2.546547e+01 -1.953954e-02 -1.951710e-02 -1.947408e-02 -1.941418e-02 -1.934272e-02 -1.926637e-02 -1.919261e-02 -1.912898e-02 -1.908225e-02 -1.905751e-02 
2.552553e+01 -1.902187e-02 -1.899969e-02 -1.895718e-02 -1.889798e-02 -1.882739e-02 -1.875199e-02 -1.867917e-02 -1.861636e-02 -1.857024e-02 -1.854582e-02 
2.558559e+01 -1.843977e-02 -1.841784e-02 -1.837583e-02 -1.831734e-02 -1.824761e-02 -1.817315e-02 -1.810125e-02 -1.803925e-02 -1.799373e-02 -1.796964e-02 
2.564565e+01 -1.779571e-02 -1.777404e-02 -1.773252e-02 -1.767473e-02 -1.760585e-02 -1.753231e-02 -1.746132e-02 -1.740012e-02 -1.735519e-02 -1.733142e-02 
2.570571e+01 -1.709237e-02 -1.707095e-02 -1.702992e-02 -1.697282e-02 -1.690477e-02 -1.683215e-02 -1.676206e-02 -1.670165e-02 -1.665731e-02 -1.663384e-02 
2.576577e+01 -1.633262e-02 -1.631145e-02 -1.627090e-02 -1.621448e-02 -1.614726e-02 -1.607554e-02 -1.600634e-02 -1.594671e-02 -1.590294e-02 -1.587979e-02 
2.582583e+01 -1.551951e-02 -1.549859e-02 -1.545852e-02 -1.540278e-02 -1.533638e-02 -1.526555e-02 -1.519722e-02 -1.513836e-02 -1.509516e-02 -1.507231e-02 
2.588589e+01 -1.465629e-02 -1.463562e-02 -1.459602e-02 -1.454094e-02 -1.447535e-02 -1.440540e-02 -1.433794e-02 -1.427983e-02 -1.423720e-02 -1.421464e-02 
2.594595e+01 -1.374635e-02 -1.372591e-02 -1.368678e-02 -1.363237e-02 -1.356758e-02 -1.349850e-02 -1.343188e-02 -1.337452e-02 -1.333244e-02 -1.331019e-02 
2.600601e+01 -1.279323e-02 -1.277303e-02 -1.273436e-02 -1.268060e-02 -1.261660e-02 -1.254837e-02 -1.248260e-02 -1.242598e-02 -1.238445e-02 -1.236248e-02 
2.606607e+01 -1.180059e-02 -1.178063e-02 -1.174242e-02 -1.168930e-02 -1.162608e-02 -1.155871e-02 -1.149377e-02 -1.143787e-02 -1.139688e-02 -1.137520e-02 
2.612613e+01 -1.077225e-02 -1.075252e-02 -1.071476e-02 -1.066228e-02 -1.059983e-02 -1.053329e-02 -1.046918e-02 -1.041400e-02 -1.037354e-02 -1.035214e-02 
2.618619e+01 -9.712099e-03 -9.692603e-03 -9.655289e-03 -9.603438e-03 -9.541752e-03 -9.476040e-03 -9.412733e-03 -9.358259e-03 -9.318323e-03 -9.297206e-03 
2.624625e+01 -8.624130e-03 -8.604864e-03 -8.567992e-03 -8.516764e-03 -8.455831e-03 -8.390935e-03 -8.328428e-03 -8.274652e-03 -8.235233e-03 -8.214392e-03 
2.630631e+01 -7.512415e-03 -7.493374e-03 -7.456941e-03 -7.406328e-03 -7.346139e-03 -7.282049e-03 -7.220331e-03 -7.167244e-03 -7.128335e-03 -7.107766e-03 
2.636637e+01 -6.381082e-03 -6.362266e-03 -6.326264e-03 -6.276260e-03 -6.216807e-03 -6.153513e-03 -6.092574e-03 -6.040166e-03 -6.001761e-03 -5.981460e-03 
2.642643e+01 -5.234308e-03 -5.215713e-03 -5.180139e-03 -5.130737e-03 -5.072010e-03 -5.009502e-03 -4.949332e-03 -4.897595e-03 -4.859687e-03 -4.839650e-03 
2.648649e+01 -4.076299e-03 -4.057923e-03 -4.022772e-03 -3.973965e-03 -3.915955e-03 -3.854224e-03 -3.794814e-03 -3.743738e-03 -3.706320e-03 -3.686543e-03 
2.654655e+01 -2.911277e-03 -2.893118e-03 -2.858386e-03 -2.810166e-03 -2.752866e-03 -2.691901e-03 -2.633240e-03 -2.582818e-03 -2.545882e-03 -2.526363e-03 
2.660661e+01 -1.743464e-03 -1.725520e-03 -1.691201e-03 -1.643562e-03 -1.586963e-03 -1.526756e-03 -1.468834e-03 -1.419056e-03 -1.382598e-03 -1.363332e-03 
2.666667e+01 -5.770671e-04 -5.593354e-04 -5.254252e-04 -4.783607e-04 -4.224538e-04 -3.629946e-04 -3.058035e-04 -2.566610e-04 -2.206728e-04 -2.016568e-04 
2.672673e+01 5.837372e-04 6.012591e-04 6.347650e-04 6.812617e-04 7.364845e-04 7.952051e-04 8.516754e-04 9.001905e-04 9.357148e-04 9.544841e-04 
2.678679e+01 1.734817e-03 1.752132e-03 1.785238e-03 1.831173e-03 1.885720e-03 1.943711e-03 1.999470e-03 2.047366e-03 2.082433e-03 2.100959e-03 
2.684685e+01 2.872101e-03 2.889211e-03 2.921921e-03 2.967302e-03 3.021181e-03 3.078452e-03 3.133508e-03 3.180793e-03 3.215408e-03 3.233695e-03 
2.690691e+01 3.991591e-03 4.008497e-03 4.040817e-03 4.085650e-03 4.138869e-03 4.195429e-03 4.249791e-03 4.296474e-03 4.330643e-03 4.348693e-03 
2.696697e+01 5.089376e-03 5.106082e-03 5.138015e-03 5.182306e-03 5.234874e-03 5.290730e-03 5.344408e-03 5.390496e-03 5.424226e-03 5.442042e-03 
2.702703e+01 6.161648e-03 6.178155e-03 6.209706e-03 6.253461e-03 6.305385e-03 6.360548e-03 6.413550e-03 6.459051e-03 6.492347e-03 6.509932e-03 
2.708709e+01 7.204712e-03 7.221022e-03 7.252196e-03 7.295422e-03 7.346709e-03 7.401187e-03 7.453522e-03 7.498443e-03 7.531311e-03 7.548670e-03 
2.714715e+01 8.215000e-03 8.231116e-03 8.261916e-03 8.304619e-03 8.355278e-03 8.409079e-03 8.460755e-03 8.505104e-03 8.537551e-03 8.554685e-03 
2.720721e+01 9.189084e-03 9.205009e-03 9.235440e-03 9.277625e-03 9.327663e-03 9.380796e-03 9.431822e-03 9.475607e-03 9.507637e-03 9.524550e-03 
2.726727e+01 1.012369e-02 1.013942e-02 1.016949e-02 1.021116e-02 1.026059e-02 1.031306e-02 1.036344e-02 1.040667e-02 1.043829e-02 1.045499e-02 
2.732733e+01 1.101569e-02 1.103124e-02 1.106094e-02 1.110211e-02 1.115093e-02 1.120275e-02 1.125250e-02 1.129518e-02 1.132639e-02 1.134287e-02 
2.738739e+01 1.186215e-02 1.187752e-02 1.190686e-02 1.194753e-02 1.199575e-02 1.204693e-02 1.209606e-02 1.213819e-02 1.216901e-02 1.218527e-02 
2.744745e+01 1.266031e-02 1.267549e-02 1.270448e-02 1.274466e-02 1.279229e-02 1.284283e-02 1.289134e-02 1.293294e-02 1.296336e-02 1.297942e-02 
2.750751e+01 1.340759e-02 1.342258e-02 1.345123e-02 1.349092e-02 1.353796e-02 1.358788e-02 1.363578e-02 1.367685e-02 1.370688e-02 1.372273e-02 
2.756757e+01 1.410161e-02 1.411643e-02 1.414473e-02 1.418394e-02 1.423041e-02 1.427970e-02 1.432699e-02 1.436755e-02 1.439719e-02 1.441284e-02 
2.762763e+01 1.474021e-02 1.475485e-02 1.478281e-02 1.482155e-02 1.486744e-02 1.491612e-02 1.496282e-02 1.500286e-02 1.503213e-02 1.504757e-02 
2.768769e+01 1.532143e-02 1.533590e-02 1.536352e-02 1.540178e-02 1.544712e-02 1.549519e-02 1.554131e-02 1.558084e-02 1.560973e-02 1.562498e-02 
2.774775e+01 1.584353e-02 1.585783e-02 1.588512e-02 1.592291e-02 1.596769e-02 1.601517e-02 1.606070e-02 1.609973e-02 1.612825e-02 1.614331e-02 
2.780781e+01 1.630500e-02 1.631912e-02 1.634608e-02 1.638342e-02 1.642765e-02 1.647453e-02 1.651950e-02 1.655803e-02 1.658619e-02 1.660105e-02 
2.786787e+01 1.670454e-02 1.671849e-02 1.674513e-02 1.678201e-02 1.682569e-02 1.687200e-02 1.691640e-02 1.695444e-02 1.698224e-02 1.699691e-02 
2.792793e+01 1.704110e-02 1.705488e-02 1.708120e-02 1.711763e-02 1.716078e-02 1.720651e-02 1.725035e-02 1.728791e-02 1.731536e-02 1.732984e-02 
2.798799e+01 1.731384e-02 1.732746e-02 1.735346e-02 1.738945e-02 1.743207e-02 1.747723e-02 1.752052e-02 1.755761e-02 1.758470e-02 1.759900e-02 
2.804805e+01 1.752219e-02 1.753564e-02 1.756133e-02 1.759688e-02 1.763897e-02 1.768357e-02 1.772632e-02 1.776294e-02 1.778969e-02 1.780380e-02 
2.810811e+01 1.766577e-02 1.767907e-02 1.770444e-02 1.773956e-02 1.778113e-02 1.782518e-02 1.786739e-02 1.790355e-02 1.792995e-02 1.794388e-02 
2.816817e+01 1.774448e-02 1.775761e-02 1.778268e-02 1.781737e-02 1.785843e-02 1.790193e-02 1.794361e-02 1.797931e-02 1.800538e-02 1.801913e-02 
2.822823e+01 1.775841e-02 1.777138e-02 1.779615e-02 1.783042e-02 1.787097e-02 1.791393e-02 1.795509e-02 1.799034e-02 1.801608e-02 1.802965e-02 
2.828829e+01 1.770792e-02 1.772073e-02 1.774520e-02 1.777905e-02 1.781911e-02 1.786154e-02 1.790218e-02 1.793698e-02 1.796239e-02 1.797579e-02 
2.834835e+01 1.759357e-02 1.760624e-02 1.763040e-02 1.766384e-02 1.770341e-02 1.774531e-02 1.778544e-02 1.781980e-02 1.784489e-02 1.785812e-02 
2.840841e+01 1.741617e-02 1.742869e-02 1.745256e-02 1.748559e-02 1.752467e-02 1.756605e-02 1.760568e-02 1.763960e-02 1.766437e-02 1.767744e-02 
2.846847e+01 1.717675e-02 1.718911e-02 1.721269e-02 1.724532e-02 1.728392e-02 1.732478e-02 1.736392e-02 1.739741e-02 1.742186e-02 1.743476e-02 
2.852853e+01 1.687652e-02 1.688873e-02 1.691203e-02 1.694426e-02 1.698238e-02 1.702274e-02 1.706139e-02 1.709446e-02 1.711860e-02 1.713133e-02 
2.858859e+01 1.651696e-02 1.652902e-02 1.655204e-02 1.658387e-02 1.662152e-02 1.666138e-02 1.669954e-02 1.673219e-02 1.675603e-02 1.676860e-02 
2.864865e+01 1.609970e-02 1.611162e-02 1.613435e-02 1.616580e-02 1.620299e-02 1.624235e-02 1.628003e-02 1.631227e-02 1.633581e-02 1.634822e-02 
2.870871e+01 1.562660e-02 1.563838e-02 1.566084e-02 1.569190e-02 1.572863e-02 1.576750e-02 1.580471e-02 1.583655e-02 1.585978e-02 1.587203e-02 
2.876877e+01 1.509971e-02 1.511134e-02 1.513353e-02 1.516421e-02 1.520049e-02 1.523888e-02 1.527562e-02 1.530706e-02 1.533000e-02 1.534209e-02 
2.882883e+01 1.452124e-02 1.453273e-02 1.455465e-02 1.458495e-02 1.462079e-02 1.465870e-02 1.469498e-02 1.472602e-02 1.474867e-02 1.476061e-02 
2.888889e+01 1.389358e-02 1.390493e-02 1.392659e-02 1.395653e-02 1.399192e-02 1.402936e-02 1.406519e-02 1.409583e-02 1.411819e-02 1.412998e-02 
2.894895e+01 1.321931e-02 1.323052e-02 1.325191e-02 1.328148e-02 1.331644e-02 1.335341e-02 1.338879e-02 1.341905e-02 1.344113e-02 1.345277e-02 
2.900901e+01 1.250111e-02 1.251219e-02 1.253332e-02 1.256253e-02 1.259705e-02 1.263357e-02 1.266851e-02 1.269838e-02 1.272018e-02 1.273167e-02 
2.906907e+01 1.174185e-02 1.175279e-02 1.177367e-02 1.180252e-02 1.183662e-02 1.187268e-02 1.190718e-02 1.193668e-02 1.195820e-02 1.196955e-02 
2.912913e+01 1.094450e-02 1.095531e-02 1.097593e-02 1.100443e-02 1.103811e-02 1.107372e-02 1.110779e-02 1.113692e-02 1.115817e-02 1.116937e-02 
2.918919e+01 1.011217e-02 1.012285e-02 1.014322e-02 1.017137e-02 1.020463e-02 1.023980e-02 1.027344e-02 1.030221e-02 1.032319e-02 1.033424e-02 
2.924925e+01 9.248057e-03 9.258608e-03 9.278728e-03 9.306533e-03 9.339386e-03 9.374122e-03 9.407342e-03 9.435742e-03 9.456457e-03 9.467375e-03 
2.930931e+01 8.355469e-03 8.365892e-03 8.385767e-03 8.413232e-03 8.445679e-03 8.479984e-03 8.512789e-03 8.540831e-03 8.561283e-03 8.572062e-03 
2.936937e+01 7.437790e-03 7.448085e-03 7.467719e-03 7.494847e-03 7.526894e-03 7.560773e-03 7.593167e-03 7.620856e-03 7.641050e-03 7.651692e-03 
2.942943e+01 6.498473e-03 6.508643e-03 6.528037e-03 6.554833e-03 6.586485e-03 6.619943e-03 6.651932e-03 6.679272e-03 6.699211e-03 6.709718e-03 
2.948949e+01 5.541030e-03 5.551077e-03 5.570234e-03 5.596701e-03 5.627963e-03 5.661005e-03 5.692594e-03 5.719590e-03 5.739277e-03 5.749651e-03 
2.954955e+01 4.569016e-03 4.578941e-03 4.597865e-03 4.624008e-03 4.654884e-03 4.687516e-03 4.718709e-03 4.745366e-03 4.764804e-03 4.775046e-03 
2.960961e+01 3.586020e-03 3.595824e-03 3.614517e-03 3.640339e-03 3.670834e-03 3.703060e-03 3.733864e-03 3.760185e-03 3.779377e-03 3.789490e-03 
2.966967e+01 2.595644e-03 2.605329e-03 2.623793e-03 2.649299e-03 2.679418e-03 2.711244e-03 2.741662e-03 2.767653e-03 2.786602e-03 2.796587e-03 
2.972973e+01 1.601499e-03 1.611066e-03 1.629305e-03 1.654498e-03 1.684245e-03 1.715675e-03 1.745714e-03 1.771377e-03 1.790087e-03 1.799945e-03 
2.978979e+01 6.071854e-04 6.166360e-04 6.346524e-04 6.595359e-04 6.889158e-04 7.199562e-04 7.496188e-04 7.749598e-04 7.934336e-04 8.031670e-04 
2.984985e+01 -3.837157e-04 -3.743801e-04 -3.565838e-04 -3.320057e-04 -3.029885e-04 -2.723336e-04 -2.430418e-04 -2.180194e-04 -1.997787e-04 -1.901685e-04 
2.990991e+01 -1.367658e-03 -1.358436e-03 -1.340857e-03 -1.316581e-03 -1.287922e-03 -1.257648e-03 -1.228722e-03 -1.204014e-03 -1.186004e-03 -1.176515e-03 
2.996997e+01 -2.341141e-03 -2.332031e-03 -2.314667e-03 -2.290689e-03 -2.262384e-03 -2.232486e-03 -2.203922e-03 -2.179524e-03 -2.161741e-03 -2.152372e-03 


==> figures/Plot_data/DAPI_string_very_large_n_V.txt <==
0.000000e+00 3.622267e-02 -7.902585e-01 6.611249e-01 -6.327067e-01 -1.092245e+00 1.203252e+00 -9.212075e-02 -1.526115e-01 -1.713595e+00 3.024074e-01 
6.006006e-02 1.579407e-02 -6.390800e-01 6.701890e-01 -4.663860e-01 -9.509118e-01 1.119068e+00 -7.370462e-02 -1.434911e-01 -1.656018e+00 4.001089e-01 
1.201201e-01 1.491538e-03 -5.146448e-01 6.733138e-01 -3.347282e-01 -8.348385e-01 1.045364e+00 -6.294866e-02 -1.328575e-01 -1.604986e+00 4.744327e-01 
1.801802e-01 -8.449068e-03 -4.124646e-01 6.713121e-01 -2.308003e-01 -7.396077e-01 9.802878e-01 -5.784778e-02 -1.212175e-01 -1.559305e+00 5.304892e-01 
2.402402e-01 -1.542344e-02 -3.288496e-01 6.649045e-01 -1.491032e-01 -6.615707e-01 9.222930e-01 -5.687502e-02 -1.089787e-01 -1.517924e+00 5.722352e-01 
3.003003e-01 -2.050524e-02 -2.607786e-01 6.547242e-01 -8.525466e-02 -5.977582e-01 8.701340e-01 -5.887443e-02 -9.645551e-02 -1.480005e+00 6.027717e-01 
3.603604e-01 -2.451009e-02 -2.057689e-01 6.413251e-01 -3.576215e-02 -5.457484e-01 8.228090e-01 -6.297211e-02 -8.389561e-02 -1.444892e+00 6.245305e-01 
4.204204e-01 -2.804952e-02 -1.617727e-01 6.251896e-01 2.158533e-03 -5.035609e-01 7.795125e-01 -6.851187e-02 -7.149591e-02 -1.412077e+00 6.394178e-01 
4.804805e-01 -3.157462e-02 -1.270934e-01 6.067381e-01 3.072911e-02 -4.695702e-01 7.395951e-01 -7.500573e-02 -5.941268e-02 -1.381166e+00 6.489270e-01 
5.405405e-01 -3.541075e-02 -1.003194e-01 5.863370e-01 5.172486e-02 -4.424384e-01 7.025321e-01 -8.209527e-02 -4.776896e-02 -1.351862e+00 6.542268e-01 
6.006006e-01 -3.978503e-02 -8.027058e-02 5.643063e-01 6.656687e-02 -4.210596e-01 6.678977e-01 -8.952125e-02 -3.666025e-02 -1.323935e+00 6.562311e-01 
6.606607e-01 -4.484801e-02 -6.595525e-02 5.409261e-01 7.639528e-02 -4.045170e-01 6.353450e-01 -9.709983e-02 -2.615912e-02 -1.297214e+00 6.556530e-01 
7.207207e-01 -5.069069e-02 -5.653576e-02 5.164426e-01 8.212738e-02 -3.920471e-01 6.045908e-01 -1.047039e-01 -1.631890e-02 -1.271566e+00 6.530488e-01 
7.807808e-01 -5.735802e-02 -5.130057e-02 4.910726e-01 8.450371e-02 -3.830118e-01 5.754027e-01 -1.122488e-01 -7.176754e-03 -1.246896e+00 6.488516e-01 
8.408408e-01 -6.485940e-02 -4.964182e-02 4.650079e-01 8.412460e-02 -3.768750e-01 5.475899e-01 -1.196806e-01 1.243690e-03 -1.223128e+00 6.433982e-01 
9.009009e-01 -7.317710e-02 -5.103719e-02 4.384190e-01 8.147913e-02 -3.731845e-01 5.209949e-01 -1.269677e-01 8.930230e-03 -1.200208e+00 6.369504e-01 
9.609610e-01 -8.227277e-02 -5.503521e-02 4.114579e-01 7.696811e-02 -3.715570e-01 4.954881e-01 -1.340944e-01 1.588025e-02 -1.178091e+00 6.297117e-01 
1.021021e+00 -9.209270e-02 -6.124338e-02 3.842611e-01 7.092223e-02 -3.716654e-01 4.709627e-01 -1.410553e-01 2.209920e-02 -1.156746e+00 6.218402e-01 
1.081081e+00 -1.025719e-01 -6.931848e-02 3.569511e-01 6.361647e-02 -3.732299e-01 4.473305e-01 -1.478516e-01 2.759929e-02 -1.136145e+00 6.134590e-01 
1.141141e+00 -1.136374e-01 -7.895873e-02 3.296390e-01 5.528144e-02 -3.760090e-01 4.245194e-01 -1.544884e-01 3.239844e-02 -1.116264e+00 6.046645e-01 
1.201201e+00 -1.252108e-01 -8.989738e-02 3.024253e-01 4.611242e-02 -3.797935e-01 4.024705e-01 -1.609726e-01 3.651929e-02 -1.097083e+00 5.955326e-01 
1.261261e+00 -1.372102e-01 -1.018975e-01 2.754020e-01 3.627640e-02 -3.844011e-01 3.811358e-01 -1.673109e-01 3.998849e-02 -1.078582e+00 5.861237e-01 
1.321321e+00 -1.495521e-01 -1.147476e-01 2.486528e-01 2.591770e-02 -3.896719e-01 3.604773e-01 -1.735095e-01 4.283593e-02 -1.060742e+00 5.764866e-01 
1.381381e+00 -1.621524e-01 -1.282582e-01 2.222547e-01 1.516236e-02 -3.954648e-01 3.404645e-01 -1.795725e-01 4.509425e-02 -1.043543e+00 5.666616e-01 
1.441441e+00 -1.749278e-01 -1.422589e-01 1.962786e-01 4.121566e-03 -4.016549e-01 3.210744e-01 -1.855023e-01 4.679832e-02 -1.026964e+00 5.566827e-01 
1.501502e+00 -1.877960e-01 -1.565960e-01 1.707894e-01 -7.105595e-03 -4.081306e-01 3.022894e-01 -1.912987e-01 4.798475e-02 -1.010983e+00 5.465792e-01 
1.561562e+00 -2.006771e-01 -1.711305e-01 1.458473e-01 -1.843007e-02 -4.147922e-01 2.840973e-01 -1.969591e-01 4.869158e-02 -9.955767e-01 5.363778e-01 
1.621622e+00 -2.134934e-01 -1.857363e-01 1.215075e-01 -2.977115e-02 -4.215499e-01 2.664899e-01 -2.024787e-01 4.895791e-02 -9.807200e-01 5.261027e-01 
1.681682e+00 -2.261704e-01 -2.002992e-01 9.782118e-02 -4.105524e-02 -4.283224e-01 2.494628e-01 -2.078500e-01 4.882361e-02 -9.663867e-01 5.157771e-01 
1.741742e+00 -2.386367e-01 -2.147152e-01 7.483523e-02 -5.221482e-02 -4.350363e-01 2.330146e-01 -2.130636e-01 4.832906e-02 -9.525492e-01 5.054233e-01 
1.801802e+00 -2.508245e-01 -2.288901e-01 5.259279e-02 -6.318771e-02 -4.416246e-01 2.171466e-01 -2.181082e-01 4.751489e-02 -9.391786e-01 4.950634e-01 
1.861862e+00 -2.626695e-01 -2.427384e-01 3.113337e-02 -7.391649e-02 -4.480265e-01 2.018620e-01 -2.229706e-01 4.642176e-02 -9.262449e-01 4.847192e-01 
1.921922e+00 -2.741115e-01 -2.561822e-01 1.049294e-02 -8.434801e-02 -4.541864e-01 1.871657e-01 -2.276363e-01 4.509018e-02 -9.137171e-01 4.744129e-01 
1.981982e+00 -2.850940e-01 -2.691516e-01 -9.295845e-03 -9.443312e-02 -4.600537e-01 1.730641e-01 -2.320895e-01 4.356030e-02 -9.015635e-01 4.641667e-01 
2.042042e+00 -2.955645e-01 -2.815831e-01 -2.820364e-02 -1.041263e-01 -4.655821e-01 1.595644e-01 -2.363133e-01 4.187175e-02 -8.897520e-01 4.540028e-01 
2.102102e+00 -3.054747e-01 -2.934199e-01 -4.620424e-02 -1.133858e-01 -4.707296e-01 1.466745e-01 -2.402906e-01 4.006346e-02 -8.782498e-01 4.439439e-01 
2.162162e+00 -3.147802e-01 -3.046112e-01 -6.327460e-02 -1.221728e-01 -4.754578e-01 1.344028e-01 -2.440032e-01 3.817352e-02 -8.670241e-01 4.340126e-01 
2.222222e+00 -3.234408e-01 -3.151117e-01 -7.939468e-02 -1.304521e-01 -4.797323e-01 1.227576e-01 -2.474333e-01 3.623904e-02 -8.560422e-01 4.242316e-01 
2.282282e+00 -3.314202e-01 -3.248819e-01 -9.454745e-02 -1.381915e-01 -4.835216e-01 1.117474e-01 -2.505627e-01 3.429600e-02 -8.452715e-01 4.146233e-01 
2.342342e+00 -3.386863e-01 -3.338870e-01 -1.087188e-01 -1.453621e-01 -4.867980e-01 1.013802e-01 -2.533736e-01 3.237913e-02 -8.346796e-01 4.052102e-01 
2.402402e+00 -3.452106e-01 -3.420974e-01 -1.218976e-01 -1.519378e-01 -4.895365e-01 9.166344e-02 -2.558487e-01 3.052180e-02 -8.242350e-01 3.960142e-01 
2.462462e+00 -3.509690e-01 -3.494880e-01 -1.340755e-01 -1.578958e-01 -4.917156e-01 8.260399e-02 -2.579712e-01 2.875591e-02 -8.139069e-01 3.870569e-01 
2.522523e+00 -3.559409e-01 -3.560380e-01 -1.452470e-01 -1.632161e-01 -4.933162e-01 7.420785e-02 -2.597252e-01 2.711177e-02 -8.036651e-01 3.783591e-01 
2.582583e+00 -3.601095e-01 -3.617313e-01 -1.554093e-01 -1.678818e-01 -4.943225e-01 6.647999e-02 -2.610958e-01 2.561801e-02 -7.934807e-01 3.699410e-01 
2.642643e+00 -3.634620e-01 -3.665554e-01 -1.645623e-01 -1.718787e-01 -4.947212e-01 5.942428e-02 -2.620691e-01 2.430152e-02 -7.833260e-01 3.618219e-01 
2.702703e+00 -3.659887e-01 -3.705019e-01 -1.727088e-01 -1.751957e-01 -4.945020e-01 5.304336e-02 -2.626326e-01 2.318734e-02 -7.731745e-01 3.540199e-01 
2.762763e+00 -3.676840e-01 -3.735662e-01 -1.798538e-01 -1.778243e-01 -4.936569e-01 4.733853e-02 -2.627749e-01 2.229861e-02 -7.630013e-01 3.465523e-01 
2.822823e+00 -3.685452e-01 -3.757472e-01 -1.860053e-01 -1.797592e-01 -4.921808e-01 4.230966e-02 -2.624864e-01 2.165649e-02 -7.527829e-01 3.394350e-01 
2.882883e+00 -3.685733e-01 -3.770472e-01 -1.911735e-01 -1.809975e-01 -4.900710e-01 3.795515e-02 -2.617588e-01 2.128011e-02 -7.424976e-01 3.326825e-01 
2.942943e+00 -3.677723e-01 -3.774718e-01 -1.953711e-01 -1.815390e-01 -4.873273e-01 3.427182e-02 -2.605855e-01 2.118655e-02 -7.321253e-01 3.263079e-01 
3.003003e+00 -3.661493e-01 -3.770297e-01 -1.986132e-01 -1.813864e-01 -4.839520e-01 3.125491e-02 -2.589618e-01 2.139077e-02 -7.216479e-01 3.203229e-01 
3.063063e+00 -3.637145e-01 -3.757327e-01 -2.009172e-01 -1.805447e-01 -4.799496e-01 2.889799e-02 -2.568845e-01 2.190561e-02 -7.110490e-01 3.147374e-01 
3.123123e+00 -3.604809e-01 -3.735953e-01 -2.023027e-01 -1.790217e-01 -4.753271e-01 2.719300e-02 -2.543524e-01 2.274174e-02 -7.003142e-01 3.095598e-01 
3.183183e+00 -3.564640e-01 -3.706349e-01 -2.027914e-01 -1.768273e-01 -4.700936e-01 2.613018e-02 -2.513659e-01 2.390770e-02 -6.894313e-01 3.047968e-01 
3.243243e+00 -3.516823e-01 -3.668712e-01 -2.024070e-01 -1.739739e-01 -4.642605e-01 2.569810e-02 -2.479273e-01 2.540983e-02 -6.783898e-01 3.004531e-01 
3.303303e+00 -3.461566e-01 -3.623265e-01 -2.011752e-01 -1.704764e-01 -4.578412e-01 2.588364e-02 -2.440410e-01 2.725235e-02 -6.671814e-01 2.965320e-01 
3.363363e+00 -3.399099e-01 -3.570254e-01 -1.991238e-01 -1.663515e-01 -4.508511e-01 2.667204e-02 -2.397130e-01 2.943731e-02 -6.557998e-01 2.930345e-01 
3.423423e+00 -3.329676e-01 -3.509946e-01 -1.962819e-01 -1.616182e-01 -4.433077e-01 2.804688e-02 -2.349511e-01 3.196467e-02 -6.442408e-01 2.899602e-01 
3.483483e+00 -3.253571e-01 -3.442627e-01 -1.926806e-01 -1.562976e-01 -4.352303e-01 2.999016e-02 -2.297651e-01 3.483228e-02 -6.325021e-01 2.873067e-01 
3.543544e+00 -3.171077e-01 -3.368603e-01 -1.883525e-01 -1.504123e-01 -4.266398e-01 3.248232e-02 -2.241663e-01 3.803599e-02 -6.205838e-01 2.850695e-01 
3.603604e+00 -3.082505e-01 -3.288197e-01 -1.833317e-01 -1.439871e-01 -4.175590e-01 3.550228e-02 -2.181681e-01 4.156961e-02 -6.084874e-01 2.832429e-01 
3.663664e+00 -2.988184e-01 -3.201748e-01 -1.776534e-01 -1.370482e-01 -4.080124e-01 3.902751e-02 -2.117851e-01 4.542505e-02 -5.962169e-01 2.818187e-01 
3.723724e+00 -2.888454e-01 -3.109608e-01 -1.713543e-01 -1.296236e-01 -3.980256e-01 4.303412e-02 -2.050340e-01 4.959232e-02 -5.837778e-01 2.807876e-01 
3.783784e+00 -2.783674e-01 -3.012143e-01 -1.644721e-01 -1.217424e-01 -3.876259e-01 4.749689e-02 -1.979327e-01 5.405964e-02 -5.711777e-01 2.801381e-01 
3.843844e+00 -2.674212e-01 -2.909732e-01 -1.570455e-01 -1.134354e-01 -3.768418e-01 5.238935e-02 -1.905008e-01 5.881350e-02 -5.584259e-01 2.798574e-01 
3.903904e+00 -2.560446e-01 -2.802762e-01 -1.491141e-01 -1.047342e-01 -3.657030e-01 5.768391e-02 -1.827592e-01 6.383874e-02 -5.455334e-01 2.799308e-01 
3.963964e+00 -2.442766e-01 -2.691630e-01 -1.407183e-01 -9.567183e-02 -3.542402e-01 6.335189e-02 -1.747300e-01 6.911866e-02 -5.325128e-01 2.803424e-01 
4.024024e+00 -2.321568e-01 -2.576739e-01 -1.318990e-01 -8.628210e-02 -3.424851e-01 6.936366e-02 -1.664367e-01 7.463507e-02 -5.193783e-01 2.810746e-01 
4.084084e+00 -2.197256e-01 -2.458500e-01 -1.226977e-01 -7.659963e-02 -3.304704e-01 7.568871e-02 -1.579039e-01 8.036845e-02 -5.061456e-01 2.821085e-01 
4.144144e+00 -2.070236e-01 -2.337327e-01 -1.131563e-01 -6.665979e-02 -3.182292e-01 8.229576e-02 -1.491572e-01 8.629800e-02 -4.928316e-01 2.834240e-01 
4.204204e+00 -1.940922e-01 -2.213638e-01 -1.033169e-01 -5.649847e-02 -3.057954e-01 8.915287e-02 -1.402230e-01 9.240178e-02 -4.794546e-01 2.849998e-01 
4.264264e+00 -1.809726e-01 -2.087853e-01 -9.322188e-02 -4.615204e-02 -2.932033e-01 9.622754e-02 -1.311287e-01 9.865680e-02 -4.660341e-01 2.868134e-01 
4.324324e+00 -1.677065e-01 -1.960392e-01 -8.291349e-02 -3.565714e-02 -2.804877e-01 1.034868e-01 -1.219022e-01 1.050392e-01 -4.525904e-01 2.888415e-01 
4.384384e+00 -1.543351e-01 -1.831675e-01 -7.243395e-02 -2.505060e-02 -2.676836e-01 1.108974e-01 -1.125722e-01 1.115241e-01 -4.391449e-01 2.910598e-01 
4.444444e+00 -1.408999e-01 -1.702119e-01 -6.182523e-02 -1.436932e-02 -2.548259e-01 1.184259e-01 -1.031678e-01 1.180863e-01 -4.257198e-01 2.934433e-01 
4.504505e+00 -1.274418e-01 -1.572138e-01 -5.112897e-02 -3.650103e-03 -2.419499e-01 1.260385e-01 -9.371827e-02 1.246997e-01 -4.123381e-01 2.959663e-01 
4.564565e+00 -1.140013e-01 -1.442143e-01 -4.038635e-02 7.070428e-03 -2.290903e-01 1.337017e-01 -8.425336e-02 1.313379e-01 -3.990231e-01 2.986027e-01 
4.624625e+00 -1.006184e-01 -1.312536e-01 -2.963796e-02 1.775598e-02 -2.162820e-01 1.413821e-01 -7.480281e-02 1.379742e-01 -3.857987e-01 3.013258e-01 
4.684685e+00 -8.733234e-02 -1.183715e-01 -1.892373e-02 2.837070e-02 -2.035594e-01 1.490463e-01 -6.539639e-02 1.445816e-01 -3.726892e-01 3.041087e-01 
4.744745e+00 -7.418168e-02 -1.056068e-01 -8.282768e-03 3.887928e-02 -1.909562e-01 1.566615e-01 -5.606373e-02 1.511331e-01 -3.597191e-01 3.069243e-01 
4.804805e+00 -6.120398e-02 -9.299751e-02 2.246730e-03 4.924710e-02 -1.785060e-01 1.641951e-01 -4.683426e-02 1.576018e-01 -3.469127e-01 3.097456e-01 
4.864865e+00 -4.843583e-02 -8.058057e-02 1.262756e-02 5.944031e-02 -1.662411e-01 1.716154e-01 -3.773701e-02 1.639606e-01 -3.342946e-01 3.125455e-01 
4.924925e+00 -3.591267e-02 -6.839175e-02 2.282365e-02 6.942596e-02 -1.541936e-01 1.788911e-01 -2.880059e-02 1.701833e-01 -3.218891e-01 3.152970e-01 
4.984985e+00 -2.366875e-02 -5.646564e-02 3.280010e-02 7.917210e-02 -1.423944e-01 1.859918e-01 -2.005302e-02 1.762435e-01 -3.097203e-01 3.179736e-01 
5.045045e+00 -1.173696e-02 -4.483547e-02 4.252334e-02 8.864785e-02 -1.308733e-01 1.928878e-01 -1.152163e-02 1.821156e-01 -2.978117e-01 3.205491e-01 
5.105105e+00 -1.488404e-04 -3.353308e-02 5.196118e-02 9.782354e-02 -1.196592e-01 1.995508e-01 -3.232971e-03 1.877747e-01 -2.861866e-01 3.229979e-01 
5.165165e+00 1.106561e-02 -2.258881e-02 6.108287e-02 1.066708e-01 -1.087798e-01 2.059530e-01 4.787291e-03 1.931965e-01 -2.748675e-01 3.252949e-01 
5.225225e+00 2.187792e-02 -1.203143e-02 6.985925e-02 1.151625e-01 -9.826138e-02 2.120683e-01 1.251448e-02 1.983574e-01 -2.638760e-01 3.274160e-01 
5.285285e+00 3.226130e-02 -1.888065e-03 7.826274e-02 1.232732e-01 -8.812904e-02 2.178715e-01 1.992498e-02 2.032349e-01 -2.532334e-01 3.293375e-01 
5.345345e+00 4.219064e-02 7.815874e-03 8.626745e-02 1.309786e-01 -7.840633e-02 2.233388e-01 2.699637e-02 2.078076e-01 -2.429595e-01 3.310371e-01 
5.405405e+00 5.164260e-02 1.705674e-02 9.384926e-02 1.382565e-01 -6.911534e-02 2.284479e-01 3.370744e-02 2.120550e-01 -2.330735e-01 3.324932e-01 
5.465465e+00 6.059569e-02 2.581273e-02 1.009858e-01 1.450859e-01 -6.027658e-02 2.331779e-01 4.003834e-02 2.159579e-01 -2.235932e-01 3.336856e-01 
5.525526e+00 6.903028e-02 3.406390e-02 1.076567e-01 1.514477e-01 -5.190893e-02 2.375093e-01 4.597057e-02 2.194983e-01 -2.145356e-01 3.345949e-01 
5.585586e+00 7.692866e-02 4.179223e-02 1.138432e-01 1.573245e-01 -4.402958e-02 2.414246e-01 5.148714e-02 2.226598e-01 -2.059159e-01 3.352034e-01 
5.645646e+00 8.427508e-02 4.898166e-02 1.195288e-01 1.627007e-01 -3.665400e-02 2.449075e-01 5.657256e-02 2.254270e-01 -1.977486e-01 3.354945e-01 
5.705706e+00 9.105577e-02 5.561811e-02 1.246986e-01 1.675627e-01 -2.979587e-02 2.479437e-01 6.121291e-02 2.277863e-01 -1.900462e-01 3.354531e-01 
5.765766e+00 9.725897e-02 6.168951e-02 1.293401e-01 1.718986e-01 -2.346709e-02 2.505204e-01 6.539590e-02 2.297254e-01 -1.828202e-01 3.350655e-01 
5.825826e+00 1.028749e-01 6.718582e-02 1.334426e-01 1.756985e-01 -1.767767e-02 2.526267e-01 6.911091e-02 2.312339e-01 -1.760804e-01 3.343195e-01 
5.885886e+00 1.078960e-01 7.209903e-02 1.369973e-01 1.789542e-01 -1.243581e-02 2.542536e-01 7.234902e-02 2.323026e-01 -1.698351e-01 3.332047e-01 
5.945946e+00 1.123165e-01 7.642317e-02 1.399975e-01 1.816598e-01 -7.747803e-03 2.553938e-01 7.510302e-02 2.329242e-01 -1.640909e-01 3.317120e-01 
6.006006e+00 1.161327e-01 8.015431e-02 1.424387e-01 1.838109e-01 -3.618058e-03 2.560418e-01 7.736747e-02 2.330931e-01 -1.588529e-01 3.298341e-01 
6.066066e+00 1.193432e-01 8.329055e-02 1.443183e-01 1.854055e-01 -4.909959e-05 2.561939e-01 7.913868e-02 2.328051e-01 -1.541246e-01 3.275654e-01 
6.126126e+00 1.219484e-01 8.583201e-02 1.456356e-01 1.864431e-01 2.958437e-03 2.558485e-01 8.041474e-02 2.320582e-01 -1.499078e-01 3.249018e-01 
6.186186e+00 1.239506e-01 8.778079e-02 1.463920e-01 1.869254e-01 5.405791e-03 2.550056e-01 8.119550e-02 2.308516e-01 -1.462025e-01 3.218410e-01 
6.246246e+00 1.253542e-01 8.914097e-02 1.465908e-01 1.868558e-01 7.296064e-03 2.536670e-01 8.148259e-02 2.291866e-01 -1.430072e-01 3.183825e-01 
6.306306e+00 1.261655e-01 8.991855e-02 1.462373e-01 1.862398e-01 8.634194e-03 2.518365e-01 8.127937e-02 2.270660e-01 -1.403187e-01 3.145274e-01 
6.366366e+00 1.263928e-01 9.012142e-02 1.453386e-01 1.850845e-01 9.426924e-03 2.495196e-01 8.059097e-02 2.244943e-01 -1.381321e-01 3.102784e-01 
6.426426e+00 1.260461e-01 8.975933e-02 1.439037e-01 1.833989e-01 9.682774e-03 2.467235e-01 7.942420e-02 2.214777e-01 -1.364409e-01 3.056399e-01 
6.486486e+00 1.251372e-01 8.884382e-02 1.419434e-01 1.811938e-01 9.411992e-03 2.434571e-01 7.778754e-02 2.180241e-01 -1.352368e-01 3.006181e-01 
6.546547e+00 1.236798e-01 8.738816e-02 1.394702e-01 1.784815e-01 8.626512e-03 2.397311e-01 7.569115e-02 2.141430e-01 -1.345103e-01 2.952207e-01 
6.606607e+00 1.216889e-01 8.540732e-02 1.364984e-01 1.752762e-01 7.339900e-03 2.355577e-01 7.314674e-02 2.098453e-01 -1.342500e-01 2.894569e-01 
6.666667e+00 1.191816e-01 8.291784e-02 1.330437e-01 1.715935e-01 5.567295e-03 2.309507e-01 7.016760e-02 2.051438e-01 -1.344431e-01 2.833375e-01 
6.726727e+00 1.161762e-01 7.993786e-02 1.291234e-01 1.674506e-01 3.325348e-03 2.259255e-01 6.676848e-02 2.000523e-01 -1.350754e-01 2.768749e-01 
6.786787e+00 1.126925e-01 7.648693e-02 1.247565e-01 1.628661e-01 6.321537e-04 2.204988e-01 6.296559e-02 1.945863e-01 -1.361313e-01 2.700828e-01 
6.846847e+00 1.087519e-01 7.258603e-02 1.199632e-01 1.578599e-01 -2.492823e-03 2.146888e-01 5.877648e-02 1.887627e-01 -1.375938e-01 2.629762e-01 
6.906907e+00 1.043767e-01 6.825739e-02 1.147649e-01 1.524535e-01 -6.028821e-03 2.085150e-01 5.422002e-02 1.825995e-01 -1.394446e-01 2.555717e-01 
6.966967e+00 9.959089e-02 6.352451e-02 1.091845e-01 1.466692e-01 -9.953870e-03 2.019979e-01 4.931627e-02 1.761161e-01 -1.416642e-01 2.478868e-01 
7.027027e+00 9.441917e-02 5.841197e-02 1.032458e-01 1.405308e-01 -1.424487e-02 1.951595e-01 4.408646e-02 1.693329e-01 -1.442321e-01 2.399405e-01 
7.087087e+00 8.888746e-02 5.294540e-02 9.697374e-02 1.340627e-01 -1.887767e-02 1.880225e-01 3.855286e-02 1.622714e-01 -1.471265e-01 2.317526e-01 
7.147147e+00 8.302259e-02 4.715136e-02 9.039426e-02 1.272907e-01 -2.382719e-02 1.806109e-01 3.273872e-02 1.549542e-01 -1.503248e-01 2.233440e-01 
7.207207e+00 7.685218e-02 4.105723e-02 8.353406e-02 1.202412e-01 -2.906747e-02 1.729493e-01 2.666818e-02 1.474045e-01 -1.538034e-01 2.147368e-01 
7.267267e+00 7.040461e-02 3.469116e-02 7.642060e-02 1.129412e-01 -3.457182e-02 1.650633e-01 2.036616e-02 1.396465e-01 -1.575381e-01 2.059534e-01 
7.327327e+00 6.370888e-02 2.808189e-02 6.908201e-02 1.054187e-01 -4.031285e-02 1.569791e-01 1.385828e-02 1.317053e-01 -1.615038e-01 1.970175e-01 
7.387387e+00 5.679449e-02 2.125870e-02 6.154695e-02 9.770203e-02 -4.626265e-02 1.487233e-01 7.170766e-03 1.236062e-01 -1.656748e-01 1.879530e-01 
7.447447e+00 4.969137e-02 1.425131e-02 5.384451e-02 8.981993e-02 -5.239282e-02 1.403234e-01 3.303385e-04 1.153752e-01 -1.700249e-01 1.787847e-01 
7.507508e+00 4.242977e-02 7.089730e-03 4.600412e-02 8.180159e-02 -5.867462e-02 1.318069e-01 -6.635872e-03 1.070389e-01 -1.745274e-01 1.695377e-01 
7.567568e+00 3.504013e-02 -1.957975e-04 3.805545e-02 7.367636e-02 -6.507905e-02 1.232017e-01 -1.370043e-02 9.862395e-02 -1.791555e-01 1.602374e-01 
7.627628e+00 2.755300e-02 -7.574936e-03 3.002828e-02 6.547375e-02 -7.157695e-02 1.145360e-01 -2.083572e-02 9.015735e-02 -1.838819e-01 1.509096e-01 
7.687688e+00 1.999890e-02 -1.501734e-02 2.195240e-02 5.722331e-02 -7.813912e-02 1.058380e-01 -2.801399e-02 8.166620e-02 -1.886794e-01 1.415801e-01 
7.747748e+00 1.240828e-02 -2.249279e-02 1.385754e-02 4.895447e-02 -8.473642e-02 9.713578e-02 -3.520753e-02 7.317760e-02 -1.935206e-01 1.322750e-01 
7.807808e+00 4.811340e-03 -2.997124e-02 5.773209e-03 4.069653e-02 -9.133986e-02 8.845745e-02 -4.238870e-02 6.471858e-02 -1.983783e-01 1.230202e-01 
7.867868e+00 -2.762016e-03 -3.742297e-02 -2.271358e-03 3.247847e-02 -9.792071e-02 7.983080e-02 -4.953007e-02 5.631601e-02 -2.032253e-01 1.138415e-01 
7.927928e+00 -1.028231e-02 -4.481867e-02 -1.024732e-02 2.432890e-02 -1.044506e-01 7.128334e-02 -5.660452e-02 4.799646e-02 -2.080348e-01 1.047644e-01 
7.987988e+00 -1.772056e-02 -5.212955e-02 -1.812632e-02 1.627598e-02 -1.109016e-01 6.284215e-02 -6.358531e-02 3.978612e-02 -2.127804e-01 9.581408e-02 
8.048048e+00 -2.504842e-02 -5.932739e-02 -2.588060e-02 8.347259e-03 -1.172463e-01 5.453377e-02 -7.044621e-02 3.171072e-02 -2.174361e-01 8.701547e-02 
8.108108e+00 -3.223822e-02 -6.638468e-02 -3.348307e-02 5.696495e-04 -1.234580e-01 4.638416e-02 -7.716157e-02 2.379544e-02 -2.219763e-01 7.839279e-02 
8.168168e+00 -3.926309e-02 -7.327471e-02 -4.090741e-02 -7.030700e-03 -1.295108e-01 3.841857e-02 -8.370640e-02 1.606479e-02 -2.263763e-01 6.996973e-02 
8.228228e+00 -4.609705e-02 -7.997162e-02 -4.812814e-02 -1.442848e-02 -1.353793e-01 3.066147e-02 -9.005647e-02 8.542554e-03 -2.306120e-01 6.176926e-02 
8.288288e+00 -5.271504e-02 -8.645051e-02 -5.512074e-02 -2.159930e-02 -1.410394e-01 2.313646e-02 -9.618842e-02 1.251687e-03 -2.346600e-01 5.381357e-02 
8.348348e+00 -5.909309e-02 -9.268751e-02 -6.186168e-02 -2.851979e-02 -1.464677e-01 1.586619e-02 -1.020798e-01 -5.785756e-03 -2.384981e-01 4.612401e-02 
8.408408e+00 -6.520830e-02 -9.865985e-02 -6.832855e-02 -3.516762e-02 -1.516420e-01 8.872276e-03 -1.077091e-01 -1.254870e-02 -2.421047e-01 3.872097e-02 
8.468468e+00 -7.103898e-02 -1.043460e-01 -7.450007e-02 -4.152163e-02 -1.565412e-01 2.175260e-03 -1.130561e-01 -1.901712e-02 -2.454595e-01 3.162383e-02 
8.528529e+00 -7.656466e-02 -1.097255e-01 -8.035621e-02 -4.756189e-02 -1.611453e-01 -4.205496e-03 -1.181014e-01 -2.517210e-02 -2.485432e-01 2.485090e-02 
8.588589e+00 -8.176621e-02 -1.147794e-01 -8.587822e-02 -5.326971e-02 -1.654356e-01 -1.025185e-02 -1.228270e-01 -3.099594e-02 -2.513378e-01 1.841932e-02 
8.648649e+00 -8.662583e-02 -1.194900e-01 -9.104868e-02 -5.862776e-02 -1.693948e-01 -1.594695e-02 -1.272161e-01 -3.647214e-02 -2.538262e-01 1.234505e-02 
8.708709e+00 -9.112718e-02 -1.238410e-01 -9.585159e-02 -6.362007e-02 -1.730069e-01 -2.127528e-02 -1.312534e-01 -4.158554e-02 -2.559931e-01 6.642774e-03 
8.768769e+00 -9.525533e-02 -1.278176e-01 -1.002724e-01 -6.823213e-02 -1.762574e-01 -2.622271e-02 -1.349247e-01 -4.632230e-02 -2.578240e-01 1.325854e-03 
8.828829e+00 -9.899689e-02 -1.314065e-01 -1.042980e-01 -7.245086e-02 -1.791330e-01 -3.077653e-02 -1.382173e-01 -5.066996e-02 -2.593062e-01 -3.593694e-03 
8.888889e+00 -1.023400e-01 -1.345959e-01 -1.079168e-01 -7.626472e-02 -1.816221e-01 -3.492550e-02 -1.411200e-01 -5.461753e-02 -2.604282e-01 -8.105256e-03 
8.948949e+00 -1.052743e-01 -1.373756e-01 -1.111188e-01 -7.966370e-02 -1.837146e-01 -3.865989e-02 -1.436230e-01 -5.815544e-02 -2.611801e-01 -1.219965e-02 
9.009009e+00 -1.077912e-01 -1.397369e-01 -1.138956e-01 -8.263935e-02 -1.854020e-01 -4.197148e-02 -1.457182e-01 -6.127564e-02 -2.615532e-01 -1.586916e-02 
9.069069e+00 -1.098834e-01 -1.416728e-01 -1.162403e-01 -8.518478e-02 -1.866772e-01 -4.485359e-02 -1.473987e-01 -6.397158e-02 -2.615407e-01 -1.910755e-02 
9.129129e+00 -1.115455e-01 -1.431778e-01 -1.181476e-01 -8.729473e-02 -1.875349e-01 -4.730111e-02 -1.486595e-01 -6.623823e-02 -2.611371e-01 -2.191009e-02 
9.189189e+00 -1.127737e-01 -1.442481e-01 -1.196139e-01 -8.896551e-02 -1.879711e-01 -4.931051e-02 -1.494968e-01 -6.807213e-02 -2.603384e-01 -2.427356e-02 
9.249249e+00 -1.135657e-01 -1.448815e-01 -1.206371e-01 -9.019504e-02 -1.879836e-01 -5.087980e-02 -1.499087e-01 -6.947133e-02 -2.591423e-01 -2.619628e-02 
9.309309e+00 -1.139208e-01 -1.450776e-01 -1.212169e-01 -9.098284e-02 -1.875717e-01 -5.200858e-02 -1.498946e-01 -7.043545e-02 -2.575478e-01 -2.767806e-02 
9.369369e+00 -1.138400e-01 -1.448372e-01 -1.213543e-01 -9.133004e-02 -1.867364e-01 -5.269802e-02 -1.494556e-01 -7.096563e-02 -2.555557e-01 -2.872027e-02 
9.429429e+00 -1.133260e-01 -1.441630e-01 -1.210522e-01 -9.123930e-02 -1.854802e-01 -5.295083e-02 -1.485942e-01 -7.106455e-02 -2.531681e-01 -2.932574e-02 
9.489489e+00 -1.123828e-01 -1.430591e-01 -1.203149e-01 -9.071487e-02 -1.838071e-01 -5.277123e-02 -1.473146e-01 -7.073640e-02 -2.503888e-01 -2.949883e-02 
9.549550e+00 -1.110161e-01 -1.415314e-01 -1.191480e-01 -8.976250e-02 -1.817226e-01 -5.216498e-02 -1.456223e-01 -6.998685e-02 -2.472230e-01 -2.924534e-02 
9.609610e+00 -1.092332e-01 -1.395871e-01 -1.175591e-01 -8.838947e-02 -1.792338e-01 -5.113930e-02 -1.435245e-01 -6.882303e-02 -2.436774e-01 -2.857253e-02 
9.669670e+00 -1.070426e-01 -1.372347e-01 -1.155569e-01 -8.660449e-02 -1.763491e-01 -4.970285e-02 -1.410296e-01 -6.725349e-02 -2.397599e-01 -2.748908e-02 
9.729730e+00 -1.044545e-01 -1.344846e-01 -1.131517e-01 -8.441770e-02 -1.730785e-01 -4.786569e-02 -1.381475e-01 -6.528817e-02 -2.354801e-01 -2.600501e-02 
9.789790e+00 -1.014804e-01 -1.313481e-01 -1.103550e-01 -8.184061e-02 -1.694333e-01 -4.563924e-02 -1.348895e-01 -6.293838e-02 -2.308488e-01 -2.413170e-02 
9.849850e+00 -9.813314e-02 -1.278381e-01 -1.071797e-01 -7.888605e-02 -1.654259e-01 -4.303624e-02 -1.312681e-01 -6.021669e-02 -2.258781e-01 -2.188181e-02 
9.909910e+00 -9.442672e-02 -1.239688e-01 -1.036401e-01 -7.556813e-02 -1.610704e-01 -4.007067e-02 -1.272972e-01 -5.713693e-02 -2.205813e-01 -1.926923e-02 
9.969970e+00 -9.037648e-02 -1.197555e-01 -9.975153e-02 -7.190215e-02 -1.563817e-01 -3.675772e-02 -1.229916e-01 -5.371412e-02 -2.149731e-01 -1.630902e-02 
1.003003e+01 -8.599889e-02 -1.152147e-01 -9.553059e-02 -6.790456e-02 -1.513760e-01 -3.311370e-02 -1.183677e-01 -4.996441e-02 -2.090690e-01 -1.301738e-02 
1.009009e+01 -8.131150e-02 -1.103638e-01 -9.099489e-02 -6.359291e-02 -1.460707e-01 -2.915601e-02 -1.134424e-01 -4.590502e-02 -2.028859e-01 -9.411537e-03 
1.015015e+01 -7.633286e-02 -1.052216e-01 -8.616308e-02 -5.898572e-02 -1.404840e-01 -2.490303e-02 -1.082341e-01 -4.155414e-02 -1.964414e-01 -5.509738e-03 
1.021021e+01 -7.108247e-02 -9.980755e-02 -8.105473e-02 -5.410248e-02 -1.346351e-01 -2.037408e-02 -1.027618e-01 -3.693091e-02 -1.897542e-01 -1.331132e-03 
1.027027e+01 -6.558071e-02 -9.414198e-02 -7.569028e-02 -4.896352e-02 -1.285442e-01 -1.558936e-02 -9.704558e-02 -3.205532e-02 -1.828440e-01 3.104283e-03 
1.033033e+01 -5.984871e-02 -8.824609e-02 -7.009094e-02 -4.358996e-02 -1.222320e-01 -1.056980e-02 -9.110613e-02 -2.694813e-02 -1.757309e-01 7.775740e-03 
1.039039e+01 -5.390832e-02 -8.214175e-02 -6.427864e-02 -3.800361e-02 -1.157202e-01 -5.337056e-03 -8.496493e-02 -2.163080e-02 -1.684359e-01 1.266178e-02 
1.045045e+01 -4.778202e-02 -7.585143e-02 -5.827590e-02 -3.222691e-02 -1.090309e-01 8.659749e-05 -7.864403e-02 -1.612539e-02 -1.609808e-01 1.774032e-02 
1.051051e+01 -4.149282e-02 -6.939816e-02 -5.210580e-02 -2.628282e-02 -1.021870e-01 5.678364e-03 -7.216603e-02 -1.045451e-02 -1.533877e-01 2.298877e-02 
1.057057e+01 -3.506415e-02 -6.280540e-02 -4.579183e-02 -2.019476e-02 -9.521139e-02 1.141500e-02 -6.555399e-02 -4.641224e-03 -1.456791e-01 2.838408e-02 
1.063063e+01 -2.851983e-02 -5.609698e-02 -3.935786e-02 -1.398650e-02 -8.812780e-02 1.727288e-02 -5.883132e-02 1.291061e-03 -1.378782e-01 3.390284e-02 
1.069069e+01 -2.188394e-02 -4.929699e-02 -3.282805e-02 -7.682088e-03 -8.095998e-02 2.322815e-02 -5.202171e-02 7.318648e-03 -1.300080e-01 3.952136e-02 
1.075075e+01 -1.518076e-02 -4.242971e-02 -2.622669e-02 -1.305748e-03 -7.373192e-02 2.925672e-02 -4.514903e-02 1.341765e-02 -1.220922e-01 4.521577e-02 
1.081081e+01 -8.434633e-03 -3.551952e-02 -1.957822e-02 5.118190e-03 -6.646773e-02 3.533443e-02 -3.823727e-02 1.956409e-02 -1.141544e-01 5.096210e-02 
1.087087e+01 -1.669938e-03 -2.859079e-02 -1.290704e-02 1.156539e-02 -5.919151e-02 4.143709e-02 -3.131042e-02 2.573396e-02 -1.062180e-01 5.673635e-02 
1.093093e+01 5.089041e-03 -2.166783e-02 -6.237507e-03 1.801161e-02 -5.192729e-02 4.754061e-02 -2.439239e-02 3.190332e-02 -9.830658e-02 6.251459e-02 
1.099099e+01 1.181818e-02 -1.477476e-02 4.062231e-04 2.443274e-02 -4.469895e-02 5.362103e-02 -1.750697e-02 3.804840e-02 -9.044362e-02 6.827306e-02 
1.105105e+01 1.849363e-02 -7.935467e-03 7.000230e-03 3.080495e-02 -3.753010e-02 5.965466e-02 -1.067766e-02 4.414566e-02 -8.265222e-02 7.398823e-02 
1.111111e+01 2.509184e-02 -1.173482e-03 1.352094e-02 3.710475e-02 -3.044404e-02 6.561813e-02 -3.927678e-03 5.017188e-02 -7.495523e-02 7.963690e-02 
1.117117e+01 3.158972e-02 5.488074e-03 1.994518e-02 4.330903e-02 -2.346366e-02 7.148848e-02 2.720199e-03 5.610426e-02 -6.737506e-02 8.519625e-02 
1.123123e+01 3.796466e-02 1.202658e-02 2.625031e-02 4.939522e-02 -1.661134e-02 7.724323e-02 9.243664e-03 6.192048e-02 -5.993369e-02 9.064398e-02 
1.129129e+01 4.419463e-02 1.842000e-02 3.241425e-02 5.534130e-02 -9.908899e-03 8.286051e-02 1.562098e-02 6.759877e-02 -5.265250e-02 9.595833e-02 
1.135135e+01 5.025825e-02 2.464695e-02 3.841556e-02 6.112590e-02 -3.377512e-03 8.831905e-02 2.183105e-02 7.311801e-02 -4.555228e-02 1.011182e-01 
1.141141e+01 5.613489e-02 3.068677e-02 4.423356e-02 6.672839e-02 2.962365e-03 9.359831e-02 2.785348e-02 7.845779e-02 -3.865308e-02 1.061031e-01 
1.147147e+01 6.180468e-02 3.651959e-02 4.984833e-02 7.212891e-02 9.091068e-03 9.867854e-02 3.366867e-02 8.359846e-02 -3.197421e-02 1.108934e-01 
1.153153e+01 6.724864e-02 4.212642e-02 5.524084e-02 7.730849e-02 1.498978e-02 1.035409e-01 3.925787e-02 8.852125e-02 -2.553412e-02 1.154704e-01 
1.159159e+01 7.244870e-02 4.748918e-02 6.039297e-02 8.224904e-02 2.064061e-02 1.081673e-01 4.460323e-02 9.320826e-02 -1.935036e-02 1.198161e-01 
1.165165e+01 7.738780e-02 5.259079e-02 6.528760e-02 8.693350e-02 2.602663e-02 1.125407e-01 4.968788e-02 9.764259e-02 -1.343953e-02 1.239136e-01 
1.171171e+01 8.204989e-02 5.741519e-02 6.990862e-02 9.134579e-02 3.113196e-02 1.166453e-01 5.449595e-02 1.018083e-01 -7.817209e-03 1.277471e-01 
1.177177e+01 8.642003e-02 6.194742e-02 7.424104e-02 9.547098e-02 3.594178e-02 1.204661e-01 5.901268e-02 1.056907e-01 -2.497908e-03 1.313016e-01 
1.183183e+01 9.048439e-02 6.617366e-02 7.827100e-02 9.929521e-02 4.044242e-02 1.239893e-01 6.322441e-02 1.092759e-01 2.504976e-03 1.345635e-01 
1.189189e+01 9.423037e-02 7.008128e-02 8.198580e-02 1.028058e-01 4.462138e-02 1.272023e-01 6.711865e-02 1.125515e-01 7.179202e-03 1.375202e-01 
1.195195e+01 9.764653e-02 7.365884e-02 8.537397e-02 1.059914e-01 4.846734e-02 1.300938e-01 7.068413e-02 1.155062e-01 1.151372e-02 1.401603e-01 
1.201201e+01 1.007227e-01 7.689617e-02 8.842531e-02 1.088418e-01 5.197027e-02 1.326535e-01 7.391079e-02 1.181298e-01 1.549872e-02 1.424737e-01 
1.207207e+01 1.034501e-01 7.978439e-02 9.113087e-02 1.113480e-01 5.512137e-02 1.348726e-01 7.678986e-02 1.204134e-01 1.912564e-02 1.444516e-01 
1.213213e+01 1.058210e-01 8.231589e-02 9.348301e-02 1.135025e-01 5.791317e-02 1.367435e-01 7.931385e-02 1.223496e-01 2.238721e-02 1.460863e-01 
1.219219e+01 1.078293e-01 8.448443e-02 9.547544e-02 1.152989e-01 6.033949e-02 1.382600e-01 8.147657e-02 1.239322e-01 2.527744e-02 1.473716e-01 
1.225225e+01 1.094700e-01 8.628507e-02 9.710317e-02 1.167323e-01 6.239549e-02 1.394170e-01 8.327318e-02 1.251561e-01 2.779169e-02 1.483026e-01 
1.231231e+01 1.107395e-01 8.771422e-02 9.836257e-02 1.177991e-01 6.407768e-02 1.402110e-01 8.470016e-02 1.260178e-01 2.992663e-02 1.488756e-01 
1.237237e+01 1.116356e-01 8.876966e-02 9.925137e-02 1.184970e-01 6.538389e-02 1.406397e-01 8.575532e-02 1.265151e-01 3.168027e-02 1.490883e-01 
1.243243e+01 1.121575e-01 8.945052e-02 9.976864e-02 1.188251e-01 6.631332e-02 1.407022e-01 8.643784e-02 1.266470e-01 3.305193e-02 1.489398e-01 
1.249249e+01 1.123056e-01 8.975725e-02 9.991480e-02 1.187838e-01 6.686650e-02 1.403989e-01 8.674820e-02 1.264141e-01 3.404228e-02 1.484305e-01 
1.255255e+01 1.120818e-01 8.969165e-02 9.969161e-02 1.183749e-01 6.704527e-02 1.397315e-01 8.668823e-02 1.258179e-01 3.465331e-02 1.475620e-01 
1.261261e+01 1.114892e-01 8.925686e-02 9.910213e-02 1.176015e-01 6.685283e-02 1.387032e-01 8.626105e-02 1.248617e-01 3.488831e-02 1.463375e-01 
1.267267e+01 1.105322e-01 8.845729e-02 9.815074e-02 1.164678e-01 6.629363e-02 1.373182e-01 8.547110e-02 1.235497e-01 3.475185e-02 1.447611e-01 
1.273273e+01 1.092166e-01 8.729865e-02 9.684311e-02 1.149797e-01 6.537342e-02 1.355822e-01 8.432407e-02 1.218876e-01 3.424978e-02 1.428384e-01 
1.279279e+01 1.075492e-01 8.578789e-02 9.518612e-02 1.131439e-01 6.409917e-02 1.335021e-01 8.282690e-02 1.198821e-01 3.338916e-02 1.405763e-01 
1.285285e+01 1.055384e-01 8.393317e-02 9.318789e-02 1.109686e-01 6.247910e-02 1.310859e-01 8.098772e-02 1.175415e-01 3.217828e-02 1.379828e-01 
1.291291e+01 1.031933e-01 8.174383e-02 9.085774e-02 1.084631e-01 6.052257e-02 1.283429e-01 7.881586e-02 1.148749e-01 3.062658e-02 1.350671e-01 
1.297297e+01 1.005247e-01 7.923038e-02 8.820608e-02 1.056378e-01 5.824010e-02 1.252835e-01 7.632177e-02 1.118927e-01 2.874464e-02 1.318394e-01 
1.303303e+01 9.754393e-02 7.640438e-02 8.524446e-02 1.025043e-01 5.564327e-02 1.219192e-01 7.351698e-02 1.086064e-01 2.654411e-02 1.283112e-01 
1.309309e+01 9.426375e-02 7.327845e-02 8.198545e-02 9.907499e-02 5.274472e-02 1.182625e-01 7.041407e-02 1.050284e-01 2.403769e-02 1.244949e-01 
1.315315e+01 9.069778e-02 6.986623e-02 7.844262e-02 9.536358e-02 4.955810e-02 1.143269e-01 6.702661e-02 1.011723e-01 2.123905e-02 1.204039e-01 
1.321321e+01 8.686059e-02 6.618227e-02 7.463048e-02 9.138453e-02 4.609797e-02 1.101269e-01 6.336910e-02 9.705245e-02 1.816281e-02 1.160527e-01 
1.327327e+01 8.276761e-02 6.224199e-02 7.056442e-02 8.715322e-02 4.237977e-02 1.056777e-01 5.945692e-02 9.268414e-02 1.482445e-02 1.114564e-01 
1.333333e+01 7.843513e-02 5.806168e-02 6.626067e-02 8.268583e-02 3.841977e-02 1.009956e-01 5.530626e-02 8.808352e-02 1.124026e-02 1.066311e-01 
1.339339e+01 7.388017e-02 5.365833e-02 6.173617e-02 7.799934e-02 3.423498e-02 9.609750e-02 5.093408e-02 8.326744e-02 7.427292e-03 1.015937e-01 
1.345345e+01 6.912045e-02 4.904966e-02 5.700860e-02 7.311137e-02 2.984311e-02 9.100090e-02 4.635801e-02 7.825347e-02 3.403274e-03 9.636152e-02 
1.351351e+01 6.417431e-02 4.425400e-02 5.209625e-02 6.804020e-02 2.526249e-02 8.572405e-02 4.159631e-02 7.305977e-02 -8.134427e-04 9.095281e-02 
1.357357e+01 5.906065e-02 3.929023e-02 4.701794e-02 6.280465e-02 2.051200e-02 8.028572e-02 3.666779e-02 6.770508e-02 -5.203960e-03 8.538620e-02 
1.363363e+01 5.379883e-02 3.417771e-02 4.179299e-02 5.742403e-02 1.561100e-02 7.470516e-02 3.159174e-02 6.220862e-02 -9.748900e-03 7.968085e-02 
1.369369e+01 4.840865e-02 2.893622e-02 3.644115e-02 5.191804e-02 1.057926e-02 6.900204e-02 2.638786e-02 5.658999e-02 -1.442848e-02 7.385632e-02 
1.375375e+01 4.291023e-02 2.358588e-02 3.098247e-02 4.630673e-02 5.436883e-03 6.319633e-02 2.107618e-02 5.086915e-02 -1.922258e-02 6.793250e-02 
1.381381e+01 3.732395e-02 1.814705e-02 2.543730e-02 4.061042e-02 2.042411e-04 5.730831e-02 1.567701e-02 4.506633e-02 -2.411083e-02 6.192957e-02 
1.387387e+01 3.167039e-02 1.264030e-02 1.982614e-02 3.484961e-02 -5.098116e-03 5.135842e-02 1.021082e-02 3.920193e-02 -2.907267e-02 5.586787e-02 
1.393393e+01 2.597021e-02 7.086291e-03 1.416962e-02 2.904492e-02 -1.044952e-02 4.536721e-02 4.698214e-03 3.329646e-02 -3.408741e-02 4.976786e-02 
1.399399e+01 2.024416e-02 1.505747e-03 8.488429e-03 2.321698e-02 -1.582928e-02 3.935528e-02 -8.401751e-04 2.737049e-02 -3.913436e-02 4.365004e-02 
1.405405e+01 1.451289e-02 -4.080664e-03 2.803185e-03 1.738642e-02 -2.121671e-02 3.334319e-02 -6.383750e-03 2.144454e-02 -4.419284e-02 3.753489e-02 
1.411411e+01 8.796998e-03 -9.652380e-03 -2.865587e-03 1.157374e-02 -2.659128e-02 2.735140e-02 -1.191202e-02 1.553901e-02 -4.924229e-02 3.144276e-02 
1.417417e+01 3.116855e-03 -1.518902e-02 -8.497547e-03 5.799253e-03 -3.193261e-02 2.140016e-02 -1.740469e-02 9.674140e-03 -5.426234e-02 2.539383e-02 
1.423423e+01 -2.507405e-03 -2.067047e-02 -1.407261e-02 8.303523e-05 -3.722058e-02 1.550950e-02 -2.284170e-02 3.869904e-03 -5.923287e-02 1.940803e-02 
1.429429e+01 -8.055981e-03 -2.607693e-02 -1.957103e-02 -5.555180e-03 -4.243541e-02 9.699094e-03 -2.820333e-02 -1.854048e-03 -6.413408e-02 1.350495e-02 
1.435435e+01 -1.350947e-02 -3.138900e-02 -2.497343e-02 -1.109605e-02 -4.755771e-02 3.988239e-03 -3.347026e-02 -7.478459e-03 -6.894658e-02 7.703802e-03 
1.441441e+01 -1.884892e-02 -3.658775e-02 -3.026092e-02 -1.652069e-02 -5.256855e-02 -1.604232e-03 -3.862361e-02 -1.298453e-02 -7.365144e-02 2.023336e-03 
1.447447e+01 -2.405593e-02 -4.165478e-02 -3.541512e-02 -2.181076e-02 -5.744954e-02 -7.060016e-03 -4.364504e-02 -1.835399e-02 -7.823024e-02 -3.518224e-03 
1.453453e+01 -2.911268e-02 -4.657226e-02 -4.041827e-02 -2.694848e-02 -6.218285e-02 -1.236140e-02 -4.851680e-02 -2.356916e-02 -8.266517e-02 -8.903242e-03 
1.459459e+01 -3.400199e-02 -5.132303e-02 -4.525322e-02 -3.191674e-02 -6.675134e-02 -1.749131e-02 -5.322179e-02 -2.861300e-02 -8.693906e-02 -1.411473e-02 
1.465465e+01 -3.870741e-02 -5.589065e-02 -4.990356e-02 -3.669915e-02 -7.113855e-02 -2.243339e-02 -5.774362e-02 -3.346919e-02 -9.103546e-02 -1.913640e-02 
1.471471e+01 -4.321323e-02 -6.025942e-02 -5.435363e-02 -4.128006e-02 -7.532881e-02 -2.717205e-02 -6.206664e-02 -3.812215e-02 -9.493866e-02 -2.395273e-02 
1.477477e+01 -4.750459e-02 -6.441446e-02 -5.858859e-02 -4.564464e-02 -7.930722e-02 -3.169251e-02 -6.617604e-02 -4.255713e-02 -9.863378e-02 -2.854901e-02 
1.483483e+01 -5.156747e-02 -6.834178e-02 -6.259445e-02 -4.977893e-02 -8.305980e-02 -3.598083e-02 -7.005787e-02 -4.676023e-02 -1.021068e-01 -3.291137e-02 
1.489489e+01 -5.538876e-02 -7.202826e-02 -6.635816e-02 -5.366988e-02 -8.657343e-02 -4.002401e-02 -7.369906e-02 -5.071848e-02 -1.053446e-01 -3.702688e-02 
1.495495e+01 -5.895630e-02 -7.546176e-02 -6.986758e-02 -5.730538e-02 -8.983598e-02 -4.380997e-02 -7.708752e-02 -5.441981e-02 -1.083350e-01 -4.088353e-02 
1.501502e+01 -6.225895e-02 -7.863111e-02 -7.311160e-02 -6.067432e-02 -9.283627e-02 -4.732765e-02 -8.021213e-02 -5.785318e-02 -1.110669e-01 -4.447030e-02 
1.507508e+01 -6.528654e-02 -8.152619e-02 -7.608008e-02 -6.376659e-02 -9.556417e-02 -5.056697e-02 -8.306279e-02 -6.100855e-02 -1.135300e-01 -4.777719e-02 
1.513514e+01 -6.803000e-02 -8.413790e-02 -7.876399e-02 -6.657316e-02 -9.801059e-02 -5.351894e-02 -8.563046e-02 -6.387693e-02 -1.157154e-01 -5.079524e-02 
1.519520e+01 -7.048131e-02 -8.645823e-02 -8.115533e-02 -6.908605e-02 -1.001675e-01 -5.617561e-02 -8.790716e-02 -6.645041e-02 -1.176148e-01 -5.351657e-02 
1.525526e+01 -7.263356e-02 -8.848029e-02 -8.324723e-02 -7.129840e-02 -1.020280e-01 -5.853015e-02 -8.988602e-02 -6.872216e-02 -1.192215e-01 -5.593440e-02 
1.531532e+01 -7.448097e-02 -9.019829e-02 -8.503393e-02 -7.320446e-02 -1.035864e-01 -6.057684e-02 -9.156129e-02 -7.068650e-02 -1.205295e-01 -5.804307e-02 
1.537538e+01 -7.601888e-02 -9.160756e-02 -8.651079e-02 -7.479962e-02 -1.048378e-01 -6.231111e-02 -9.292834e-02 -7.233884e-02 -1.215343e-01 -5.983803e-02 
1.543544e+01 -7.724379e-02 -9.270461e-02 -8.767434e-02 -7.608040e-02 -1.057789e-01 -6.372950e-02 -9.398369e-02 -7.367575e-02 -1.222322e-01 -6.131588e-02 
1.549550e+01 -7.815331e-02 -9.348708e-02 -8.852223e-02 -7.704447e-02 -1.064073e-01 -6.482971e-02 -9.472500e-02 -7.469496e-02 -1.226209e-01 -6.247437e-02 
1.555556e+01 -7.874625e-02 -9.395374e-02 -8.905327e-02 -7.769065e-02 -1.067217e-01 -6.561059e-02 -9.515108e-02 -7.539532e-02 -1.226991e-01 -6.331238e-02 
1.561562e+01 -7.902254e-02 -9.410454e-02 -8.926742e-02 -7.801892e-02 -1.067220e-01 -6.607213e-02 -9.526189e-02 -7.577683e-02 -1.224667e-01 -6.382995e-02 
1.567568e+01 -7.898325e-02 -9.394055e-02 -8.916579e-02 -7.803038e-02 -1.064094e-01 -6.621547e-02 -9.505851e-02 -7.584064e-02 -1.219248e-01 -6.402824e-02 
1.573574e+01 -7.863058e-02 -9.346397e-02 -8.875059e-02 -7.772727e-02 -1.057860e-01 -6.604287e-02 -9.454317e-02 -7.558902e-02 -1.210754e-01 -6.390955e-02 
1.579580e+01 -7.796787e-02 -9.267814e-02 -8.802517e-02 -7.711294e-02 -1.048552e-01 -6.555770e-02 -9.371921e-02 -7.502534e-02 -1.199219e-01 -6.347728e-02 
1.585586e+01 -7.699952e-02 -9.158747e-02 -8.699396e-02 -7.619183e-02 -1.036212e-01 -6.476442e-02 -9.259105e-02 -7.415409e-02 -1.184687e-01 -6.273593e-02 
1.591592e+01 -7.573102e-02 -9.019744e-02 -8.566247e-02 -7.496947e-02 -1.020897e-01 -6.366857e-02 -9.116419e-02 -7.298080e-02 -1.167212e-01 -6.169107e-02 
1.597598e+01 -7.416892e-02 -8.851460e-02 -8.403727e-02 -7.345241e-02 -1.002671e-01 -6.227674e-02 -8.944517e-02 -7.151206e-02 -1.146858e-01 -6.034931e-02 
1.603604e+01 -7.232076e-02 -8.654650e-02 -8.212591e-02 -7.164824e-02 -9.816099e-02 -6.059653e-02 -8.744156e-02 -6.975548e-02 -1.123702e-01 -5.871828e-02 
1.609610e+01 -7.019510e-02 -8.430167e-02 -7.993697e-02 -6.956553e-02 -9.577987e-02 -5.863652e-02 -8.516190e-02 -6.771965e-02 -1.097826e-01 -5.680657e-02 
1.615616e+01 -6.780140e-02 -8.178962e-02 -7.747994e-02 -6.721379e-02 -9.313321e-02 -5.640624e-02 -8.261568e-02 -6.541409e-02 -1.069327e-01 -5.462375e-02 
1.621622e+01 -6.515008e-02 -7.902073e-02 -7.476523e-02 -6.460343e-02 -9.023140e-02 -5.391611e-02 -7.981329e-02 -6.284924e-02 -1.038307e-01 -5.218027e-02 
1.627628e+01 -6.225239e-02 -7.600625e-02 -7.180411e-02 -6.174573e-02 -8.708567e-02 -5.117744e-02 -7.676600e-02 -6.003639e-02 -1.004879e-01 -4.948744e-02 
1.633634e+01 -5.912040e-02 -7.275827e-02 -6.860869e-02 -5.865280e-02 -8.370808e-02 -4.820234e-02 -7.348587e-02 -5.698767e-02 -9.691620e-02 -4.655739e-02 
1.639640e+01 -5.576697e-02 -6.928964e-02 -6.519182e-02 -5.533751e-02 -8.011147e-02 -4.500370e-02 -6.998575e-02 -5.371596e-02 -9.312845e-02 -4.340304e-02 
1.645646e+01 -5.220566e-02 -6.561391e-02 -6.156708e-02 -5.181344e-02 -7.630938e-02 -4.159511e-02 -6.627920e-02 -5.023485e-02 -8.913815e-02 -4.003798e-02 
1.651652e+01 -4.845071e-02 -6.174533e-02 -5.774872e-02 -4.809484e-02 -7.231602e-02 -3.799084e-02 -6.238045e-02 -4.655861e-02 -8.495947e-02 -3.647651e-02 
1.657658e+01 -4.451696e-02 -5.769874e-02 -5.375160e-02 -4.419659e-02 -6.814622e-02 -3.420576e-02 -5.830434e-02 -4.270212e-02 -8.060720e-02 -3.273352e-02 
1.663664e+01 -4.041982e-02 -5.348953e-02 -4.959113e-02 -4.013409e-02 -6.381536e-02 -3.025531e-02 -5.406626e-02 -3.868079e-02 -7.609667e-02 -2.882444e-02 
1.669670e+01 -3.617517e-02 -4.913360e-02 -4.528322e-02 -3.592327e-02 -5.933931e-02 -2.615541e-02 -4.968210e-02 -3.451056e-02 -7.144371e-02 -2.476521e-02 
1.675676e+01 -3.179935e-02 -4.464727e-02 -4.084420e-02 -3.158046e-02 -5.473438e-02 -2.192241e-02 -4.516817e-02 -3.020778e-02 -6.666460e-02 -2.057221e-02 
1.681682e+01 -2.730907e-02 -4.004725e-02 -3.629079e-02 -2.712239e-02 -5.001725e-02 -1.757304e-02 -4.054116e-02 -2.578917e-02 -6.177596e-02 -1.626216e-02 
1.687688e+01 -2.272132e-02 -3.535056e-02 -3.164001e-02 -2.256609e-02 -4.520492e-02 -1.312434e-02 -3.581808e-02 -2.127176e-02 -5.679475e-02 -1.185213e-02 
1.693694e+01 -1.805339e-02 -3.057444e-02 -2.690915e-02 -1.792883e-02 -4.031462e-02 -8.593605e-03 -3.101617e-02 -1.667285e-02 -5.173817e-02 -7.359400e-03 
1.699700e+01 -1.332271e-02 -2.573635e-02 -2.211564e-02 -1.322808e-02 -3.536377e-02 -3.998298e-03 -2.615288e-02 -1.200990e-02 -4.662361e-02 -2.801460e-03 
1.705706e+01 -8.546856e-03 -2.085385e-02 -1.727708e-02 -8.481414e-03 -3.036994e-02 6.439873e-04 -2.124575e-02 -7.300488e-03 -4.146856e-02 1.804093e-03 
1.711712e+01 -3.743450e-03 -1.594456e-02 -1.241108e-02 -3.706480e-03 -2.535071e-02 5.315606e-03 -1.631240e-02 -2.562266e-03 -3.629058e-02 6.439606e-03 
1.717718e+01 1.069889e-03 -1.102610e-02 -7.535292e-03 1.079094e-03 -2.032368e-02 9.998917e-03 -1.137042e-02 2.187135e-03 -3.110724e-02 1.108743e-02 
1.723724e+01 5.875614e-03 -6.116018e-03 -2.667254e-03 5.857748e-03 -1.530638e-02 1.467635e-02 -6.437359e-03 6.930151e-03 -2.593601e-02 1.573000e-02 
1.729730e+01 1.065631e-02 -1.231720e-03 2.175606e-03 1.061205e-02 -1.031620e-02 1.933048e-02 -1.530608e-03 1.164935e-02 -2.079425e-02 2.034985e-02 
1.735736e+01 1.539476e-02 3.609576e-03 6.976064e-03 1.532478e-02 -5.370335e-03 2.394406e-02 3.332629e-03 1.632751e-02 -1.569912e-02 2.492977e-02 
1.741742e+01 2.007399e-02 8.390908e-03 1.171715e-02 1.997895e-02 -4.857292e-04 2.850011e-02 8.135402e-03 2.094763e-02 -1.066750e-02 2.945274e-02 
1.747748e+01 2.467737e-02 1.309563e-02 1.638220e-02 2.455791e-02 4.320992e-03 3.298196e-02 1.286108e-02 2.549307e-02 -5.716007e-03 3.390210e-02 
1.753754e+01 2.918860e-02 1.770747e-02 2.095494e-02 2.904537e-02 9.033575e-03 3.737331e-02 1.749340e-02 2.994753e-02 -8.608364e-04 3.826155e-02 
1.759760e+01 3.359186e-02 2.221059e-02 2.541952e-02 3.342546e-02 1.363620e-02 4.165831e-02 2.201653e-02 3.429515e-02 3.882221e-03 4.251521e-02 
1.765766e+01 3.787177e-02 2.658962e-02 2.976057e-02 3.768282e-02 1.811352e-02 4.582158e-02 2.641513e-02 3.852056e-02 8.497862e-03 4.664772e-02 
1.771772e+01 4.201350e-02 3.082974e-02 3.396325e-02 4.180261e-02 2.245073e-02 4.984826e-02 3.067439e-02 4.260892e-02 1.297132e-02 5.064420e-02 
1.777778e+01 4.600283e-02 3.491672e-02 3.801332e-02 4.577058e-02 2.663361e-02 5.372410e-02 3.478008e-02 4.654598e-02 1.728842e-02 5.449042e-02 
1.783784e+01 4.982614e-02 3.883696e-02 4.189718e-02 4.957312e-02 3.064859e-02 5.743549e-02 3.871861e-02 5.031812e-02 2.143560e-02 5.817272e-02 
1.789790e+01 5.347051e-02 4.257752e-02 4.560188e-02 5.319728e-02 3.448275e-02 6.096947e-02 4.247708e-02 5.391240e-02 2.540000e-02 6.167818e-02 
1.795796e+01 5.692373e-02 4.612622e-02 4.911522e-02 5.663086e-02 3.812392e-02 6.431383e-02 4.604328e-02 5.731662e-02 2.916946e-02 6.499456e-02 
1.801802e+01 6.017436e-02 4.947160e-02 5.242576e-02 5.986240e-02 4.156066e-02 6.745711e-02 4.940580e-02 6.051930e-02 3.273261e-02 6.811040e-02 
1.807808e+01 6.321175e-02 5.260303e-02 5.552283e-02 6.288124e-02 4.478236e-02 7.038864e-02 5.255400e-02 6.350980e-02 3.607885e-02 7.101503e-02 
1.813814e+01 6.602609e-02 5.551070e-02 5.839663e-02 6.567756e-02 4.777921e-02 7.309860e-02 5.547808e-02 6.627828e-02 3.919841e-02 7.369861e-02 
1.819820e+01 6.860843e-02 5.818565e-02 6.103819e-02 6.824240e-02 5.054229e-02 7.557801e-02 5.816910e-02 6.881580e-02 4.208240e-02 7.615217e-02 
1.825826e+01 7.095070e-02 6.061983e-02 6.343945e-02 7.056769e-02 5.306355e-02 7.781879e-02 6.061902e-02 7.111426e-02 4.472280e-02 7.836763e-02 
1.831832e+01 7.304574e-02 6.280609e-02 6.559325e-02 7.264626e-02 5.533585e-02 7.981378e-02 6.282069e-02 7.316650e-02 4.711251e-02 8.033782e-02 
1.837838e+01 7.488735e-02 6.473820e-02 6.749337e-02 7.447189e-02 5.735300e-02 8.155674e-02 6.476791e-02 7.496630e-02 4.924537e-02 8.205649e-02 
1.843844e+01 7.647025e-02 6.641091e-02 6.913454e-02 7.603929e-02 5.910975e-02 8.304239e-02 6.645541e-02 7.650838e-02 5.111614e-02 8.351835e-02 
1.849850e+01 7.779013e-02 6.781992e-02 7.051243e-02 7.734415e-02 6.060181e-02 8.426640e-02 6.787892e-02 7.778840e-02 5.272057e-02 8.471907e-02 
1.855856e+01 7.884365e-02 6.896188e-02 7.162373e-02 7.838313e-02 6.182585e-02 8.522543e-02 6.903509e-02 7.880304e-02 5.405538e-02 8.565530e-02 
1.861862e+01 7.962847e-02 6.983444e-02 7.246605e-02 7.915386e-02 6.277954e-02 8.591709e-02 6.992159e-02 7.954991e-02 5.511824e-02 8.632466e-02 
1.867868e+01 8.014320e-02 7.043624e-02 7.303803e-02 7.965496e-02 6.346153e-02 8.634000e-02 7.053706e-02 8.002763e-02 5.590783e-02 8.672576e-02 
1.873874e+01 8.038746e-02 7.076689e-02 7.333928e-02 7.988602e-02 6.387143e-02 8.649375e-02 7.088111e-02 8.023580e-02 5.642380e-02 8.685817e-02 
1.879880e+01 8.036181e-02 7.082696e-02 7.337035e-02 7.984762e-02 6.400984e-02 8.637890e-02 7.095432e-02 8.017497e-02 5.666677e-02 8.672246e-02 
1.885886e+01 8.006781e-02 7.061801e-02 7.313281e-02 7.954130e-02 6.387832e-02 8.599698e-02 7.075827e-02 7.984670e-02 5.663833e-02 8.632015e-02 
1.891892e+01 7.950796e-02 7.014254e-02 7.262915e-02 7.896954e-02 6.347941e-02 8.535049e-02 7.029546e-02 7.925346e-02 5.634103e-02 8.565373e-02 
1.897898e+01 7.868572e-02 6.940401e-02 7.186281e-02 7.813580e-02 6.281655e-02 8.444286e-02 6.956936e-02 7.839870e-02 5.577834e-02 8.472661e-02 
1.903904e+01 7.760544e-02 6.840679e-02 7.083817e-02 7.704443e-02 6.189413e-02 8.327843e-02 6.858433e-02 7.728677e-02 5.495469e-02 8.354316e-02 
1.909910e+01 7.627240e-02 6.715615e-02 6.956050e-02 7.570070e-02 6.071745e-02 8.186247e-02 6.734566e-02 7.592293e-02 5.387539e-02 8.210862e-02 
1.915916e+01 7.469276e-02 6.565826e-02 6.803593e-02 7.411075e-02 5.929266e-02 8.020111e-02 6.585952e-02 7.431332e-02 5.254661e-02 8.042912e-02 
1.921922e+01 7.287351e-02 6.392011e-02 6.627148e-02 7.228157e-02 5.762679e-02 7.830133e-02 6.413291e-02 7.246492e-02 5.097540e-02 7.851164e-02 
1.927928e+01 7.082247e-02 6.194953e-02 6.427496e-02 7.022098e-02 5.572766e-02 7.617095e-02 6.217366e-02 7.038555e-02 4.916961e-02 7.636397e-02 
1.933934e+01 6.854826e-02 5.975513e-02 6.205497e-02 6.793757e-02 5.360391e-02 7.381856e-02 5.999039e-02 6.808380e-02 4.713790e-02 7.399472e-02 
1.939940e+01 6.606023e-02 5.734628e-02 5.962088e-02 6.544071e-02 5.126491e-02 7.125349e-02 5.759246e-02 6.556902e-02 4.488965e-02 7.141320e-02 
1.945946e+01 6.336846e-02 5.473305e-02 5.698276e-02 6.274045e-02 4.872074e-02 6.848582e-02 5.498996e-02 6.285126e-02 4.243498e-02 6.862949e-02 
1.951952e+01 6.048370e-02 5.192620e-02 5.415135e-02 5.984755e-02 4.598217e-02 6.552627e-02 5.219365e-02 5.994127e-02 3.978465e-02 6.565429e-02 
1.957958e+01 5.741732e-02 4.893711e-02 5.113803e-02 5.677336e-02 4.306058e-02 6.238620e-02 4.921490e-02 5.685041e-02 3.695009e-02 6.249898e-02 
1.963964e+01 5.418128e-02 4.577773e-02 4.795476e-02 5.352984e-02 3.996796e-02 5.907757e-02 4.606570e-02 5.359063e-02 3.394329e-02 5.917548e-02 
1.969970e+01 5.078810e-02 4.246059e-02 4.461404e-02 5.012950e-02 3.671681e-02 5.561286e-02 4.275853e-02 5.017441e-02 3.077677e-02 5.569629e-02 
1.975976e+01 4.725075e-02 3.899867e-02 4.112886e-02 4.658530e-02 3.332015e-02 5.200504e-02 3.930642e-02 4.661474e-02 2.746357e-02 5.207437e-02 
1.981982e+01 4.358268e-02 3.540542e-02 3.751266e-02 4.291070e-02 2.979142e-02 4.826755e-02 3.572279e-02 4.292504e-02 2.401715e-02 4.832313e-02 
1.987988e+01 3.979772e-02 3.169466e-02 3.377926e-02 3.911949e-02 2.614446e-02 4.441418e-02 3.202148e-02 3.911911e-02 2.045137e-02 4.445638e-02 
1.993994e+01 3.591002e-02 2.788056e-02 2.994282e-02 3.522584e-02 2.239345e-02 4.045909e-02 2.821666e-02 3.521112e-02 1.678041e-02 4.048827e-02 
2.000000e+01 3.193403e-02 2.397758e-02 2.601779e-02 3.124419e-02 1.855284e-02 3.641670e-02 2.432278e-02 3.121549e-02 1.301874e-02 3.643321e-02 
2.006006e+01 2.788443e-02 2.000039e-02 2.201885e-02 2.718921e-02 1.463733e-02 3.230170e-02 2.035454e-02 2.714690e-02 9.181093e-03 3.230587e-02 
2.012012e+01 2.377609e-02 1.596386e-02 1.796086e-02 2.307576e-02 1.066178e-02 2.812892e-02 1.632678e-02 2.302019e-02 5.282337e-03 2.812108e-02 
2.018018e+01 1.962398e-02 1.188297e-02 1.385879e-02 1.891881e-02 6.641198e-03 2.391332e-02 1.225450e-02 1.885032e-02 1.337482e-03 2.389381e-02 
2.024024e+01 1.544316e-02 7.772783e-03 9.727693e-03 1.473340e-02 2.590634e-03 1.966995e-02 8.152754e-03 1.465233e-02 -2.638395e-03 1.963909e-02 
2.030030e+01 1.124868e-02 3.648356e-03 5.582637e-03 1.053459e-02 -1.474835e-03 1.541385e-02 4.036611e-03 1.044128e-02 -6.630205e-03 1.537195e-02 
2.036036e+01 7.055571e-03 -4.752805e-04 1.438639e-03 6.337403e-03 -5.540175e-03 1.116003e-02 -7.890211e-05 6.232177e-03 -1.062290e-02 1.110740e-02 
2.042042e+01 2.878760e-03 -4.583194e-03 -2.689370e-03 2.156751e-03 -9.590445e-03 6.923413e-03 -4.178851e-03 2.039932e-03 -1.460153e-02 6.860348e-03 
2.048048e+01 -1.266970e-03 -8.660598e-03 -6.786611e-03 -1.992584e-03 -1.361085e-02 2.718756e-03 -8.248449e-03 -2.120683e-03 -1.855128e-02 2.645558e-03 
2.054054e+01 -5.367038e-03 -1.269291e-02 -1.083850e-02 -6.096027e-03 -1.758681e-02 -1.439366e-03 -1.227311e-02 -6.235097e-03 -2.245755e-02 -1.522410e-03 
2.060060e+01 -9.407111e-03 -1.666579e-02 -1.483071e-02 -1.013925e-02 -2.150396e-02 -5.536636e-03 -1.623849e-02 -1.028899e-02 -2.630598e-02 -5.629242e-03 
2.066066e+01 -1.337316e-02 -2.056520e-02 -1.874920e-02 -1.410823e-02 -2.534828e-02 -9.559035e-03 -2.013057e-02 -1.426835e-02 -3.008252e-02 -9.660927e-03 
2.072072e+01 -1.725150e-02 -2.437746e-02 -2.258030e-02 -1.798929e-02 -2.910606e-02 -1.349290e-02 -2.393565e-02 -1.815949e-02 -3.377347e-02 -1.360380e-02 
2.078078e+01 -2.102884e-02 -2.808929e-02 -2.631072e-02 -2.176916e-02 -3.276402e-02 -1.732494e-02 -2.764044e-02 -2.194915e-02 -3.736551e-02 -1.744460e-02 
2.084084e+01 -2.469235e-02 -3.168783e-02 -2.992762e-02 -2.543498e-02 -3.630930e-02 -2.104235e-02 -3.123210e-02 -2.562450e-02 -4.084579e-02 -2.117050e-02 
2.090090e+01 -2.822967e-02 -3.516072e-02 -3.341864e-02 -2.897441e-02 -3.972953e-02 -2.463277e-02 -3.469826e-02 -2.917319e-02 -4.420191e-02 -2.476916e-02 
2.096096e+01 -3.162896e-02 -3.849613e-02 -3.677195e-02 -3.237563e-02 -4.301287e-02 -2.808439e-02 -3.802709e-02 -3.258339e-02 -4.742203e-02 -2.822877e-02 
2.102102e+01 -3.487896e-02 -4.168278e-02 -3.997628e-02 -3.562738e-02 -4.614805e-02 -3.138594e-02 -4.120732e-02 -3.584386e-02 -5.049487e-02 -3.153808e-02 
2.108108e+01 -3.796901e-02 -4.471002e-02 -4.302098e-02 -3.871899e-02 -4.912439e-02 -3.452679e-02 -4.422828e-02 -3.894395e-02 -5.340973e-02 -3.468644e-02 
2.114114e+01 -4.088909e-02 -4.756782e-02 -4.589601e-02 -4.164045e-02 -5.193187e-02 -3.749692e-02 -4.707994e-02 -4.187364e-02 -5.615658e-02 -3.766386e-02 
2.120120e+01 -4.362984e-02 -5.024682e-02 -4.859203e-02 -4.438241e-02 -5.456111e-02 -4.028698e-02 -4.975295e-02 -4.462358e-02 -5.872604e-02 -4.046099e-02 
2.126126e+01 -4.618260e-02 -5.273837e-02 -5.110039e-02 -4.693622e-02 -5.700347e-02 -4.288835e-02 -5.223866e-02 -4.718515e-02 -6.110944e-02 -4.306920e-02 
2.132132e+01 -4.853946e-02 -5.503452e-02 -5.341315e-02 -4.929397e-02 -5.925099e-02 -4.529310e-02 -5.452912e-02 -4.955041e-02 -6.329883e-02 -4.548058e-02 
2.138138e+01 -5.069324e-02 -5.712812e-02 -5.552315e-02 -5.144848e-02 -6.129650e-02 -4.749406e-02 -5.661716e-02 -5.171221e-02 -6.528702e-02 -4.768797e-02 
2.144144e+01 -5.263753e-02 -5.901274e-02 -5.742397e-02 -5.339334e-02 -6.313358e-02 -4.948486e-02 -5.849637e-02 -5.366415e-02 -6.706758e-02 -4.968498e-02 
2.150150e+01 -5.436673e-02 -6.068277e-02 -5.911001e-02 -5.512297e-02 -6.475662e-02 -5.125988e-02 -6.016114e-02 -5.540063e-02 -6.863488e-02 -5.146602e-02 
2.156156e+01 -5.587602e-02 -6.213341e-02 -6.057646e-02 -5.663255e-02 -6.616080e-02 -5.281433e-02 -6.160666e-02 -5.691685e-02 -6.998410e-02 -5.302630e-02 
2.162162e+01 -5.716142e-02 -6.336066e-02 -6.181932e-02 -5.791809e-02 -6.734212e-02 -5.414423e-02 -6.282893e-02 -5.820884e-02 -7.111123e-02 -5.436184e-02 
2.168168e+01 -5.821977e-02 -6.436137e-02 -6.283546e-02 -5.897646e-02 -6.829741e-02 -5.524644e-02 -6.382479e-02 -5.927345e-02 -7.201309e-02 -5.546950e-02 
2.174174e+01 -5.904875e-02 -6.513319e-02 -6.362252e-02 -5.980531e-02 -6.902434e-02 -5.611864e-02 -6.459191e-02 -6.010835e-02 -7.268734e-02 -5.634697e-02 
2.180180e+01 -5.964687e-02 -6.567465e-02 -6.417904e-02 -6.040318e-02 -6.952141e-02 -5.675935e-02 -6.512880e-02 -6.071207e-02 -7.313247e-02 -5.699278e-02 
2.186186e+01 -6.001347e-02 -6.598508e-02 -6.450436e-02 -6.076941e-02 -6.978797e-02 -5.716794e-02 -6.543480e-02 -6.108396e-02 -7.334782e-02 -5.740629e-02 
2.192192e+01 -6.014875e-02 -6.606467e-02 -6.459865e-02 -6.090419e-02 -6.982419e-02 -5.734459e-02 -6.551010e-02 -6.122423e-02 -7.333355e-02 -5.758770e-02 
2.198198e+01 -6.005372e-02 -6.591444e-02 -6.446295e-02 -6.080855e-02 -6.963108e-02 -5.729034e-02 -6.535571e-02 -6.113390e-02 -7.309065e-02 -5.753804e-02 
2.204204e+01 -5.973022e-02 -6.553622e-02 -6.409909e-02 -6.048433e-02 -6.921047e-02 -5.700703e-02 -6.497345e-02 -6.081481e-02 -7.262096e-02 -5.725917e-02 
2.210210e+01 -5.918090e-02 -6.493264e-02 -6.350971e-02 -5.993417e-02 -6.856499e-02 -5.649732e-02 -6.436599e-02 -6.026962e-02 -7.192710e-02 -5.675374e-02 
2.216216e+01 -5.840919e-02 -6.410716e-02 -6.269825e-02 -5.916153e-02 -6.769808e-02 -5.576465e-02 -6.353674e-02 -5.950177e-02 -7.101248e-02 -5.602521e-02 
2.222222e+01 -5.741932e-02 -6.306398e-02 -6.166893e-02 -5.817061e-02 -6.661396e-02 -5.481327e-02 -6.248993e-02 -5.851550e-02 -6.988133e-02 -5.507781e-02 
2.228228e+01 -5.621627e-02 -6.180809e-02 -6.042674e-02 -5.696642e-02 -6.531759e-02 -5.364815e-02 -6.123053e-02 -5.731578e-02 -6.853858e-02 -5.391652e-02 
2.234234e+01 -5.480575e-02 -6.034519e-02 -5.897738e-02 -5.555466e-02 -6.381467e-02 -5.227501e-02 -5.976424e-02 -5.590835e-02 -6.698996e-02 -5.254709e-02 
2.240240e+01 -5.319419e-02 -5.868170e-02 -5.732728e-02 -5.394176e-02 -6.211163e-02 -5.070030e-02 -5.809750e-02 -5.429963e-02 -6.524185e-02 -5.097594e-02 
2.246246e+01 -5.138869e-02 -5.682473e-02 -5.548354e-02 -5.213484e-02 -6.021557e-02 -4.893112e-02 -5.623741e-02 -5.249673e-02 -6.330136e-02 -4.921020e-02 
2.252252e+01 -4.939702e-02 -5.478204e-02 -5.345393e-02 -5.014166e-02 -5.813423e-02 -4.697526e-02 -5.419171e-02 -5.050743e-02 -6.117622e-02 -4.725763e-02 
2.258258e+01 -4.722756e-02 -5.256202e-02 -5.124684e-02 -4.797060e-02 -5.587600e-02 -4.484110e-02 -5.196880e-02 -4.834012e-02 -5.887481e-02 -4.512664e-02 
2.264264e+01 -4.488928e-02 -5.017362e-02 -4.887122e-02 -4.563065e-02 -5.344984e-02 -4.253761e-02 -4.957764e-02 -4.600378e-02 -5.640609e-02 -4.282620e-02 
2.270270e+01 -4.239172e-02 -4.762638e-02 -4.633662e-02 -4.313133e-02 -5.086527e-02 -4.007435e-02 -4.702775e-02 -4.350793e-02 -5.377956e-02 -4.036586e-02 
2.276276e+01 -3.974491e-02 -4.493032e-02 -4.365306e-02 -4.048268e-02 -4.813231e-02 -3.746134e-02 -4.432916e-02 -4.086263e-02 -5.100524e-02 -3.775567e-02 
2.282282e+01 -3.695937e-02 -4.209597e-02 -4.083106e-02 -3.769522e-02 -4.526149e-02 -3.470912e-02 -4.149239e-02 -3.807839e-02 -4.809364e-02 -3.500615e-02 
2.288288e+01 -3.404604e-02 -3.913426e-02 -3.788157e-02 -3.477992e-02 -4.226373e-02 -3.182865e-02 -3.852839e-02 -3.516617e-02 -4.505569e-02 -3.212825e-02 
2.294294e+01 -3.101628e-02 -3.605655e-02 -3.481594e-02 -3.174810e-02 -3.915038e-02 -2.883127e-02 -3.544849e-02 -3.213732e-02 -4.190272e-02 -2.913335e-02 
2.300300e+01 -2.788177e-02 -3.287452e-02 -3.164585e-02 -2.861147e-02 -3.593312e-02 -2.572869e-02 -3.226438e-02 -2.900355e-02 -3.864640e-02 -2.603313e-02 
2.306306e+01 -2.465452e-02 -2.960016e-02 -2.838330e-02 -2.538203e-02 -3.262395e-02 -2.253291e-02 -2.898805e-02 -2.577684e-02 -3.529872e-02 -2.283961e-02 
2.312312e+01 -2.134679e-02 -2.624574e-02 -2.504056e-02 -2.207205e-02 -2.923511e-02 -1.925619e-02 -2.563177e-02 -2.246948e-02 -3.187193e-02 -1.956505e-02 
2.318318e+01 -1.797105e-02 -2.282373e-02 -2.163010e-02 -1.869400e-02 -2.577908e-02 -1.591103e-02 -2.220800e-02 -1.909393e-02 -2.837848e-02 -1.622195e-02 
2.324324e+01 -1.453994e-02 -1.934677e-02 -1.816456e-02 -1.526052e-02 -2.226848e-02 -1.251008e-02 -1.872938e-02 -1.566285e-02 -2.483101e-02 -1.282295e-02 
2.330330e+01 -1.106623e-02 -1.582761e-02 -1.465670e-02 -1.178439e-02 -1.871609e-02 -9.066093e-03 -1.520868e-02 -1.218901e-02 -2.124226e-02 -9.380837e-03 
2.336336e+01 -7.562777e-03 -1.227911e-02 -1.111937e-02 -8.278455e-03 -1.513473e-02 -5.591935e-03 -1.165873e-02 -8.685262e-03 -1.762507e-02 -5.908453e-03 
2.342342e+01 -4.042439e-03 -8.714131e-03 -7.565446e-03 -4.755584e-03 -1.153728e-02 -2.100482e-03 -8.092400e-03 -5.164475e-03 -1.399229e-02 -2.418681e-03 
2.348348e+01 -5.180757e-04 -5.145524e-03 -4.007771e-03 -1.228637e-03 -7.936568e-03 1.395407e-03 -4.522541e-03 -1.639511e-03 -1.035677e-02 1.075614e-03 
2.354354e+01 2.997522e-03 -1.586080e-03 -4.591387e-04 2.289594e-03 -4.345392e-03 4.882934e-03 -9.619399e-04 1.876834e-03 -6.731267e-03 4.561634e-03 
2.360360e+01 6.491670e-03 1.951523e-03 3.067768e-03 5.786423e-03 -7.764254e-04 8.349409e-03 2.576725e-03 5.371872e-03 -3.128467e-03 8.026687e-03 
2.366366e+01 9.951840e-03 5.454757e-03 6.560423e-03 9.249319e-03 2.757811e-03 1.178230e-02 6.080929e-03 8.833072e-03 4.391193e-04 1.145824e-02 
2.372372e+01 1.336570e-02 8.911295e-03 1.000649e-02 1.266595e-02 6.244994e-03 1.516926e-02 9.538347e-03 1.224810e-02 3.959176e-03 1.484394e-02 
2.378378e+01 1.672116e-02 1.230905e-02 1.339390e-02 1.602422e-02 9.673039e-03 1.849821e-02 1.293689e-02 1.560486e-02 7.419626e-03 1.817171e-02 
2.384384e+01 2.000641e-02 1.563622e-02 1.671082e-02 1.931233e-02 1.303015e-02 2.175733e-02 1.626476e-02 1.889154e-02 1.080868e-02 2.142973e-02 
2.390390e+01 2.320998e-02 1.888132e-02 1.994579e-02 2.251878e-02 1.630484e-02 2.493513e-02 1.951048e-02 2.209665e-02 1.411486e-02 2.460650e-02 
2.396396e+01 2.632073e-02 2.203323e-02 2.308768e-02 2.563247e-02 1.948601e-02 2.802048e-02 2.266293e-02 2.520908e-02 1.732707e-02 2.769090e-02 
2.402402e+01 2.932796e-02 2.508124e-02 2.612577e-02 2.864266e-02 2.256295e-02 3.100266e-02 2.571139e-02 2.821810e-02 2.043459e-02 3.067220e-02 
2.408408e+01 3.222137e-02 2.801508e-02 2.904980e-02 3.153907e-02 2.552537e-02 3.387139e-02 2.864560e-02 3.111342e-02 2.342717e-02 3.354012e-02 
2.414414e+01 3.499116e-02 3.082493e-02 3.184994e-02 3.431190e-02 2.836347e-02 3.661685e-02 3.145574e-02 3.388523e-02 2.629500e-02 3.628483e-02 
2.420420e+01 3.762803e-02 3.350149e-02 3.451689e-02 3.695183e-02 3.106796e-02 3.922972e-02 3.413251e-02 3.652423e-02 2.902880e-02 3.889703e-02 
2.426426e+01 4.012319e-02 3.603599e-02 3.704188e-02 3.945009e-02 3.363007e-02 4.170124e-02 3.666715e-02 3.902163e-02 3.161979e-02 4.136794e-02 
2.432432e+01 4.246845e-02 3.842022e-02 3.941671e-02 4.179847e-02 3.604159e-02 4.402318e-02 3.905145e-02 4.136923e-02 3.405979e-02 4.368934e-02 
2.438438e+01 4.465618e-02 4.064658e-02 4.163376e-02 4.398935e-02 3.829492e-02 4.618793e-02 4.127779e-02 4.355941e-02 3.634119e-02 4.585361e-02 
2.444444e+01 4.667937e-02 4.270804e-02 4.368601e-02 4.601572e-02 4.038305e-02 4.818847e-02 4.333917e-02 4.558514e-02 3.845699e-02 4.785373e-02 
2.450450e+01 4.853165e-02 4.459825e-02 4.556711e-02 4.787121e-02 4.229961e-02 5.001841e-02 4.522923e-02 4.744006e-02 4.040083e-02 4.968332e-02 
2.456456e+01 5.020730e-02 4.631148e-02 4.727132e-02 4.955009e-02 4.403890e-02 5.167205e-02 4.694224e-02 4.911844e-02 4.216701e-02 5.133665e-02 
2.462462e+01 5.170127e-02 4.784269e-02 4.879360e-02 5.104731e-02 4.559586e-02 5.314432e-02 4.847317e-02 5.061523e-02 4.375048e-02 5.280868e-02 
2.468468e+01 5.300919e-02 4.918751e-02 5.012959e-02 5.235851e-02 4.696615e-02 5.443085e-02 4.981764e-02 5.192606e-02 4.514689e-02 5.409502e-02 
2.474474e+01 5.412740e-02 5.034228e-02 5.127562e-02 5.348001e-02 4.814608e-02 5.552797e-02 5.097199e-02 5.304727e-02 4.635258e-02 5.519201e-02 
2.480480e+01 5.505293e-02 5.130403e-02 5.222872e-02 5.440886e-02 4.913272e-02 5.643271e-02 5.193327e-02 5.397587e-02 4.736461e-02 5.609667e-02 
2.486486e+01 5.578352e-02 5.207052e-02 5.298665e-02 5.514278e-02 4.992380e-02 5.714281e-02 5.269922e-02 5.470962e-02 4.818072e-02 5.680675e-02 
2.492492e+01 5.631763e-02 5.264020e-02 5.354785e-02 5.568025e-02 5.051779e-02 5.765672e-02 5.326831e-02 5.524697e-02 4.879938e-02 5.732069e-02 
2.498498e+01 5.665444e-02 5.301226e-02 5.391153e-02 5.602043e-02 5.091388e-02 5.797363e-02 5.363971e-02 5.558710e-02 4.921980e-02 5.763767e-02 
2.504505e+01 5.679385e-02 5.318659e-02 5.407755e-02 5.616323e-02 5.111197e-02 5.809341e-02 5.381333e-02 5.572989e-02 4.944187e-02 5.775758e-02 
2.510511e+01 5.673646e-02 5.316380e-02 5.404654e-02 5.610923e-02 5.111266e-02 5.801668e-02 5.378977e-02 5.567596e-02 4.946620e-02 5.768101e-02 
2.516517e+01 5.648357e-02 5.294520e-02 5.381980e-02 5.585976e-02 5.091727e-02 5.774472e-02 5.357034e-02 5.542660e-02 4.929411e-02 5.740928e-02 
2.522523e+01 5.603719e-02 5.253278e-02 5.339934e-02 5.541680e-02 5.052780e-02 5.727954e-02 5.315706e-02 5.498382e-02 4.892762e-02 5.694436e-02 
2.528529e+01 5.540000e-02 5.192925e-02 5.278784e-02 5.478306e-02 4.994696e-02 5.662383e-02 5.255260e-02 5.435029e-02 4.836943e-02 5.628896e-02 
2.534535e+01 5.457537e-02 5.113797e-02 5.198867e-02 5.396188e-02 4.917810e-02 5.578094e-02 5.176034e-02 5.352939e-02 4.762290e-02 5.544642e-02 
2.540541e+01 5.356731e-02 5.016294e-02 5.100583e-02 5.295727e-02 4.822525e-02 5.475487e-02 5.078429e-02 5.252511e-02 4.669206e-02 5.442076e-02 
2.546547e+01 5.238046e-02 4.900883e-02 4.984399e-02 5.177390e-02 4.709305e-02 5.355029e-02 4.962911e-02 5.134211e-02 4.558156e-02 5.321660e-02 
2.552553e+01 5.102009e-02 4.768090e-02 4.850840e-02 5.041701e-02 4.578679e-02 5.217243e-02 4.830005e-02 4.998565e-02 4.429669e-02 5.183923e-02 
2.558559e+01 4.949206e-02 4.618500e-02 4.700493e-02 4.889247e-02 4.431231e-02 5.062717e-02 4.680299e-02 4.846158e-02 4.284330e-02 5.029448e-02 
2.564565e+01 4.780279e-02 4.452757e-02 4.534000e-02 4.720670e-02 4.267606e-02 4.892091e-02 4.514435e-02 4.677633e-02 4.122784e-02 4.858878e-02 
2.570571e+01 4.595925e-02 4.271558e-02 4.352058e-02 4.536666e-02 4.088500e-02 4.706063e-02 4.333111e-02 4.493686e-02 3.945728e-02 4.672909e-02 
2.576577e+01 4.396893e-02 4.075651e-02 4.155416e-02 4.337985e-02 3.894662e-02 4.505381e-02 4.137074e-02 4.295066e-02 3.753911e-02 4.472289e-02 
2.582583e+01 4.183978e-02 3.865833e-02 3.944870e-02 4.125421e-02 3.686890e-02 4.290840e-02 3.927123e-02 4.082568e-02 3.548131e-02 4.257815e-02 
2.588589e+01 3.958023e-02 3.642946e-02 3.721262e-02 3.899818e-02 3.466025e-02 4.063281e-02 3.704098e-02 3.857034e-02 3.329231e-02 4.030326e-02 
2.594595e+01 3.719911e-02 3.407873e-02 3.485476e-02 3.662058e-02 3.232951e-02 3.823589e-02 3.468883e-02 3.619348e-02 3.098094e-02 3.790707e-02 
2.600601e+01 3.470564e-02 3.161537e-02 3.238433e-02 3.413064e-02 2.988592e-02 3.572685e-02 3.222402e-02 3.370431e-02 2.855643e-02 3.539879e-02 
2.606607e+01 3.210938e-02 2.904895e-02 2.981092e-02 3.153791e-02 2.733904e-02 3.311525e-02 2.965611e-02 3.111241e-02 2.602838e-02 3.278799e-02 
2.612613e+01 2.942024e-02 2.638936e-02 2.714440e-02 2.885230e-02 2.469876e-02 3.041098e-02 2.699499e-02 2.842764e-02 2.340666e-02 3.008455e-02 
2.618619e+01 2.664835e-02 2.364675e-02 2.439494e-02 2.608394e-02 2.197526e-02 2.762419e-02 2.425083e-02 2.566018e-02 2.070145e-02 2.729861e-02 
2.624625e+01 2.380412e-02 2.083153e-02 2.157293e-02 2.324324e-02 1.917892e-02 2.476527e-02 2.143401e-02 2.282042e-02 1.792315e-02 2.444058e-02 
2.630631e+01 2.089815e-02 1.795430e-02 1.868897e-02 2.034080e-02 1.632035e-02 2.184481e-02 1.855514e-02 1.991894e-02 1.508236e-02 2.152104e-02 
2.636637e+01 1.794117e-02 1.502579e-02 1.575381e-02 1.738736e-02 1.341030e-02 1.887357e-02 1.562498e-02 1.696650e-02 1.218985e-02 1.855074e-02 
2.642643e+01 1.494408e-02 1.205690e-02 1.277833e-02 1.439379e-02 1.045965e-02 1.586241e-02 1.265440e-02 1.397397e-02 9.256486e-03 1.554055e-02 
2.648649e+01 1.191781e-02 9.058579e-03 9.773472e-03 1.137105e-02 7.479360e-03 1.282228e-02 9.654347e-03 1.095230e-02 6.293240e-03 1.250142e-02 
2.654655e+01 8.873360e-03 6.041815e-03 6.750243e-03 8.330132e-03 4.480426e-03 9.764170e-03 6.635829e-03 7.912478e-03 3.311110e-03 9.444332e-03 
2.660661e+01 5.821726e-03 3.017606e-03 3.719631e-03 5.282022e-03 1.473844e-03 6.699074e-03 3.609836e-03 4.865500e-03 3.210943e-04 6.380283e-03 
2.666667e+01 2.773857e-03 -3.093103e-06 6.925914e-04 2.237676e-03 -1.529429e-03 3.637939e-03 5.873255e-04 1.822315e-03 -2.665845e-03 3.320218e-03 
2.672673e+01 -2.593706e-04 -3.009406e-03 -2.320001e-03 -7.920348e-04 -4.518513e-03 5.916370e-04 -2.420826e-03 -1.206204e-03 -5.638825e-03 2.750086e-04 
2.678679e+01 -3.267201e-03 -5.990573e-03 -5.307386e-03 -3.796352e-03 -7.482647e-03 -2.429079e-03 -5.403860e-03 -4.209301e-03 -8.587083e-03 -2.744592e-03 
2.684685e+01 -6.239033e-03 -8.935991e-03 -8.258963e-03 -6.764675e-03 -1.041123e-02 -5.413609e-03 -8.351169e-03 -7.176376e-03 -1.150001e-02 -5.727985e-03 
2.690691e+01 -9.164456e-03 -1.183525e-02 -1.116432e-02 -9.686594e-03 -1.329383e-02 -8.351546e-03 -1.125234e-02 -1.009702e-02 -1.436718e-02 -8.664764e-03 
2.696697e+01 -1.203329e-02 -1.467816e-02 -1.401327e-02 -1.255193e-02 -1.612029e-02 -1.123271e-02 -1.409720e-02 -1.296105e-02 -1.717842e-02 -1.154475e-02 
2.702703e+01 -1.483562e-02 -1.745481e-02 -1.679590e-02 -1.535077e-02 -1.888067e-02 -1.404719e-02 -1.687581e-02 -1.575856e-02 -1.992380e-02 -1.435804e-02 
2.708709e+01 -1.756182e-02 -2.015557e-02 -1.950259e-02 -1.807348e-02 -2.156534e-02 -1.678537e-02 -1.957856e-02 -1.847993e-02 -2.259368e-02 -1.709500e-02 
2.714715e+01 -2.020261e-02 -2.277116e-02 -2.212405e-02 -2.071079e-02 -2.416503e-02 -1.943796e-02 -2.219616e-02 -2.111586e-02 -2.517879e-02 -1.974636e-02 
2.720721e+01 -2.274906e-02 -2.529265e-02 -2.465135e-02 -2.325377e-02 -2.667079e-02 -2.199604e-02 -2.471968e-02 -2.365744e-02 -2.767017e-02 -2.230318e-02 
2.726727e+01 -2.519264e-02 -2.771150e-02 -2.707596e-02 -2.569388e-02 -2.907410e-02 -2.445108e-02 -2.714059e-02 -2.609613e-02 -3.005930e-02 -2.475695e-02 
2.732733e+01 -2.752523e-02 -3.001959e-02 -2.938976e-02 -2.802301e-02 -3.136682e-02 -2.679497e-02 -2.945076e-02 -2.842382e-02 -3.233805e-02 -2.709955e-02 
2.738739e+01 -2.973916e-02 -3.220927e-02 -3.158508e-02 -3.023350e-02 -3.354130e-02 -2.902004e-02 -3.164252e-02 -3.063284e-02 -3.449875e-02 -2.932332e-02 
2.744745e+01 -3.182725e-02 -3.427332e-02 -3.365472e-02 -3.231815e-02 -3.559033e-02 -3.111910e-02 -3.370869e-02 -3.271601e-02 -3.653419e-02 -3.142106e-02 
2.750751e+01 -3.378280e-02 -3.620505e-02 -3.559200e-02 -3.427027e-02 -3.750721e-02 -3.308545e-02 -3.564255e-02 -3.466662e-02 -3.843768e-02 -3.338609e-02 
2.756757e+01 -3.559961e-02 -3.799828e-02 -3.739071e-02 -3.608366e-02 -3.928576e-02 -3.491291e-02 -3.743793e-02 -3.647848e-02 -4.020302e-02 -3.521221e-02 
2.762763e+01 -3.727205e-02 -3.964735e-02 -3.904523e-02 -3.775268e-02 -4.092031e-02 -3.659585e-02 -3.908917e-02 -3.814597e-02 -4.182455e-02 -3.689378e-02 
2.768769e+01 -3.879501e-02 -4.114717e-02 -4.055043e-02 -3.927224e-02 -4.240578e-02 -3.812916e-02 -4.059117e-02 -3.966397e-02 -4.329719e-02 -3.842572e-02 
2.774775e+01 -4.016397e-02 -4.249321e-02 -4.190181e-02 -4.063781e-02 -4.373763e-02 -3.950831e-02 -4.193941e-02 -4.102796e-02 -4.461638e-02 -3.980349e-02 
2.780781e+01 -4.137499e-02 -4.368151e-02 -4.309540e-02 -4.184545e-02 -4.491191e-02 -4.072937e-02 -4.312994e-02 -4.223400e-02 -4.577818e-02 -4.102316e-02 
2.786787e+01 -4.242470e-02 -4.470873e-02 -4.412785e-02 -4.289179e-02 -4.592526e-02 -4.178898e-02 -4.415938e-02 -4.327873e-02 -4.677923e-02 -4.208136e-02 
2.792793e+01 -4.331034e-02 -4.557209e-02 -4.499640e-02 -4.377407e-02 -4.677491e-02 -4.268438e-02 -4.502500e-02 -4.415940e-02 -4.761675e-02 -4.297534e-02 
2.798799e+01 -4.402978e-02 -4.626946e-02 -4.569890e-02 -4.449016e-02 -4.745872e-02 -4.341343e-02 -4.572462e-02 -4.487385e-02 -4.828860e-02 -4.370296e-02 
2.804805e+01 -4.458146e-02 -4.679928e-02 -4.623381e-02 -4.503851e-02 -4.797514e-02 -4.397458e-02 -4.625671e-02 -4.542054e-02 -4.879323e-02 -4.426268e-02 
2.810811e+01 -4.496446e-02 -4.716062e-02 -4.660020e-02 -4.541818e-02 -4.832323e-02 -4.436691e-02 -4.662034e-02 -4.579854e-02 -4.912970e-02 -4.465356e-02 
2.816817e+01 -4.517845e-02 -4.735317e-02 -4.679774e-02 -4.562886e-02 -4.850268e-02 -4.459010e-02 -4.681519e-02 -4.600755e-02 -4.929768e-02 -4.487530e-02 
2.822823e+01 -4.522374e-02 -4.737721e-02 -4.682673e-02 -4.567085e-02 -4.851377e-02 -4.464445e-02 -4.684154e-02 -4.604785e-02 -4.929748e-02 -4.492819e-02 
2.828829e+01 -4.510121e-02 -4.723363e-02 -4.668806e-02 -4.554504e-02 -4.835740e-02 -4.453086e-02 -4.670030e-02 -4.592033e-02 -4.912996e-02 -4.481312e-02 
2.834835e+01 -4.481236e-02 -4.692394e-02 -4.638323e-02 -4.525291e-02 -4.803505e-02 -4.425081e-02 -4.639294e-02 -4.562649e-02 -4.879663e-02 -4.453160e-02 
2.840841e+01 -4.435928e-02 -4.645021e-02 -4.591431e-02 -4.479657e-02 -4.754880e-02 -4.380640e-02 -4.592155e-02 -4.516842e-02 -4.829955e-02 -4.408570e-02 
2.846847e+01 -4.374461e-02 -4.581509e-02 -4.528396e-02 -4.417865e-02 -4.690131e-02 -4.320028e-02 -4.528879e-02 -4.454877e-02 -4.764139e-02 -4.347809e-02 
2.852853e+01 -4.297159e-02 -4.502182e-02 -4.449541e-02 -4.340240e-02 -4.609580e-02 -4.243568e-02 -4.449788e-02 -4.377078e-02 -4.682535e-02 -4.271199e-02 
2.858859e+01 -4.204399e-02 -4.407415e-02 -4.355243e-02 -4.247158e-02 -4.513604e-02 -4.151637e-02 -4.355259e-02 -4.283820e-02 -4.585522e-02 -4.179118e-02 
2.864865e+01 -4.096612e-02 -4.297640e-02 -4.245932e-02 -4.139050e-02 -4.402634e-02 -4.044667e-02 -4.245723e-02 -4.175535e-02 -4.473528e-02 -4.071997e-02 
2.870871e+01 -3.974279e-02 -4.173339e-02 -4.122090e-02 -4.016398e-02 -4.277151e-02 -3.923140e-02 -4.121661e-02 -4.052706e-02 -4.347036e-02 -3.950319e-02 
2.876877e+01 -3.837932e-02 -4.035042e-02 -3.984249e-02 -3.879733e-02 -4.137685e-02 -3.787587e-02 -3.983605e-02 -3.915863e-02 -4.206577e-02 -3.814614e-02 
2.882883e+01 -3.688150e-02 -3.883329e-02 -3.832987e-02 -3.729634e-02 -3.984817e-02 -3.638587e-02 -3.832132e-02 -3.765586e-02 -4.052728e-02 -3.665462e-02 
2.888889e+01 -3.525555e-02 -3.718822e-02 -3.668927e-02 -3.566725e-02 -3.819167e-02 -3.476763e-02 -3.667867e-02 -3.602497e-02 -3.886112e-02 -3.503485e-02 
2.894895e+01 -3.350815e-02 -3.542187e-02 -3.492734e-02 -3.391670e-02 -3.641403e-02 -3.302782e-02 -3.491474e-02 -3.427263e-02 -3.707394e-02 -3.329351e-02 
2.900901e+01 -3.164633e-02 -3.354128e-02 -3.305115e-02 -3.205177e-02 -3.452228e-02 -3.117349e-02 -3.303659e-02 -3.240589e-02 -3.517280e-02 -3.143764e-02 
2.906907e+01 -2.967752e-02 -3.155389e-02 -3.106811e-02 -3.007985e-02 -3.252385e-02 -2.921205e-02 -3.105164e-02 -3.043216e-02 -3.316511e-02 -2.947468e-02 
2.912913e+01 -2.760949e-02 -2.946745e-02 -2.898598e-02 -2.800873e-02 -3.042650e-02 -2.715129e-02 -2.896764e-02 -2.835922e-02 -3.105863e-02 -2.741237e-02 
2.918919e+01 -2.545030e-02 -2.729003e-02 -2.681283e-02 -2.584646e-02 -2.823829e-02 -2.499926e-02 -2.679266e-02 -2.619514e-02 -2.886141e-02 -2.525880e-02 
2.924925e+01 -2.320831e-02 -2.502998e-02 -2.455701e-02 -2.360141e-02 -2.596757e-02 -2.276432e-02 -2.453507e-02 -2.394826e-02 -2.658182e-02 -2.302232e-02 
2.930931e+01 -2.089211e-02 -2.269589e-02 -2.222712e-02 -2.128216e-02 -2.362294e-02 -2.045507e-02 -2.220344e-02 -2.162718e-02 -2.422844e-02 -2.071152e-02 
2.936937e+01 -1.851051e-02 -2.029659e-02 -1.983196e-02 -1.889754e-02 -2.121321e-02 -1.808032e-02 -1.980659e-02 -1.924072e-02 -2.181008e-02 -1.833523e-02 
2.942943e+01 -1.607252e-02 -1.784105e-02 -1.738054e-02 -1.645653e-02 -1.874736e-02 -1.564907e-02 -1.735352e-02 -1.679787e-02 -1.933573e-02 -1.590244e-02 
2.948949e+01 -1.358727e-02 -1.533842e-02 -1.488199e-02 -1.396828e-02 -1.623454e-02 -1.317047e-02 -1.485336e-02 -1.430778e-02 -1.681453e-02 -1.342229e-02 
2.954955e+01 -1.106402e-02 -1.279796e-02 -1.234558e-02 -1.144205e-02 -1.368401e-02 -1.065378e-02 -1.231538e-02 -1.177971e-02 -1.425572e-02 -1.090404e-02 
2.960961e+01 -8.512110e-03 -1.022901e-02 -9.780629e-03 -8.887175e-03 -1.110509e-02 -8.108322e-03 -9.748899e-03 -9.222985e-03 -1.166866e-02 -8.357042e-03 
2.966967e+01 -5.940928e-03 -7.640942e-03 -7.196535e-03 -6.313042e-03 -8.507180e-03 -5.543500e-03 -7.163314e-03 -6.647003e-03 -9.062715e-03 -5.790672e-03 
2.972973e+01 -3.359870e-03 -5.043165e-03 -4.602692e-03 -3.729049e-03 -5.899666e-03 -2.968709e-03 -4.568018e-03 -4.061160e-03 -6.447281e-03 -3.214333e-03 
2.978979e+01 -7.783148e-04 -2.445050e-03 -2.008476e-03 -1.144574e-03 -3.291925e-03 -3.933272e-04 -1.972386e-03 -1.474833e-03 -3.831731e-03 -6.374042e-04 
2.984985e+01 1.794417e-03 1.440822e-04 5.767924e-04 1.431061e-03 -6.932761e-04 2.173321e-03 6.142612e-04 1.102655e-03 -1.225384e-03 1.930790e-03 
2.990991e+01 4.349089e-03 2.714998e-03 3.143879e-03 3.988620e-03 1.887048e-03 4.722000e-03 3.182690e-03 3.662069e-03 1.362530e-03 4.481015e-03 
2.996997e+01 6.876589e-03 5.258585e-03 5.683671e-03 6.518990e-03 4.439937e-03 7.243594e-03 5.723790e-03 6.194294e-03 3.922901e-03 7.004153e-03 


==> figures/Plot_data/droop_string_large_n_V.txt <==
0.000000e+00 3.953161e-01 1.339555e+00 2.683026e+00 -2.275102e+00 -4.218468e-01 1.602273e-01 1.667277e-01 -3.882370e-02 1.194824e+00 8.751356e-01 
6.006006e-02 3.223267e-01 1.080148e+00 2.310268e+00 -2.020257e+00 -4.682204e-01 2.154272e-01 1.583695e-01 -3.574350e-02 1.076417e+00 8.201675e-01 
1.201201e-01 2.590993e-01 8.722031e-01 2.002814e+00 -1.805067e+00 -4.994657e-01 2.609464e-01 1.578324e-01 -3.303287e-02 9.770478e-01 7.764832e-01 
1.801802e-01 2.042215e-01 7.052445e-01 1.748658e+00 -1.622744e+00 -5.193240e-01 2.979946e-01 1.629367e-01 -3.035933e-02 8.928225e-01 7.419112e-01 
2.402402e-01 1.564962e-01 5.709817e-01 1.538067e+00 -1.467716e+00 -5.306649e-01 3.276673e-01 1.719878e-01 -2.751896e-02 8.206905e-01 7.146759e-01 
3.003003e-01 1.149086e-01 4.628451e-01 1.363144e+00 -1.335404e+00 -5.356849e-01 3.509479e-01 1.836752e-01 -2.439854e-02 7.582620e-01 6.933272e-01 
3.603604e-01 7.859758e-02 3.756236e-01 1.217471e+00 -1.222041e+00 -5.360614e-01 3.687125e-01 1.969936e-01 -2.094768e-02 7.036636e-01 6.766819e-01 
4.204204e-01 4.683187e-02 3.051776e-01 1.095824e+00 -1.124520e+00 -5.330720e-01 3.817374e-01 2.111781e-01 -1.715831e-02 6.554257e-01 6.637762e-01 
4.804805e-01 1.898989e-02 2.482146e-01 9.939497e-01 -1.040280e+00 -5.276866e-01 3.907069e-01 2.256540e-01 -1.304987e-02 6.123942e-01 6.538262e-01 
5.405405e-01 -5.457185e-03 2.021117e-01 9.083745e-01 -9.672008e-01 -5.206387e-01 3.962216e-01 2.399953e-01 -8.658644e-03 5.736612e-01 6.461952e-01 
6.006006e-01 -2.695983e-02 1.647757e-01 8.362614e-01 -9.035270e-01 -5.124805e-01 3.988066e-01 2.538933e-01 -4.030133e-03 5.385112e-01 6.403674e-01 
6.606607e-01 -4.590223e-02 1.345334e-01 7.752883e-01 -8.478023e-01 -5.036252e-01 3.989197e-01 2.671300e-01 7.861549e-04 5.063789e-01 6.359258e-01 
7.207207e-01 -6.261248e-02 1.100445e-01 7.235520e-01 -7.988159e-01 -4.943798e-01 3.969589e-01 2.795581e-01 5.740304e-03 4.768158e-01 6.325343e-01 
7.807808e-01 -7.737120e-02 9.023325e-02 6.794897e-01 -7.555590e-01 -4.849703e-01 3.932693e-01 2.910846e-01 1.078433e-02 4.494646e-01 6.299227e-01 
8.408408e-01 -9.041885e-02 7.423423e-02 6.418164e-01 -7.171897e-01 -4.755614e-01 3.881492e-01 3.016579e-01 1.587365e-02 4.240394e-01 6.278749e-01 
9.009009e-01 -1.019618e-01 6.134960e-02 6.094737e-01 -6.830033e-01 -4.662707e-01 3.818563e-01 3.112579e-01 2.096789e-02 4.003096e-01 6.262185e-01 
9.609610e-01 -1.121775e-01 5.101526e-02 5.815879e-01 -6.524090e-01 -4.571806e-01 3.746121e-01 3.198877e-01 2.603126e-02 3.780882e-01 6.248173e-01 
1.021021e+00 -1.212191e-01 4.277397e-02 5.574370e-01 -6.249101e-01 -4.483473e-01 3.666074e-01 3.275676e-01 3.103267e-02 3.572217e-01 6.235638e-01 
1.081081e+00 -1.292186e-01 3.625413e-02 5.364229e-01 -6.000880e-01 -4.398067e-01 3.580054e-01 3.343299e-01 3.594555e-02 3.375835e-01 6.223743e-01 
1.141141e+00 -1.362906e-01 3.115287e-02 5.180494e-01 -5.775891e-01 -4.315801e-01 3.489458e-01 3.402155e-01 4.074763e-02 3.190674e-01 6.211843e-01 
1.201201e+00 -1.425345e-01 2.722261e-02 5.019041e-01 -5.571136e-01 -4.236782e-01 3.395480e-01 3.452706e-01 4.542063e-02 3.015839e-01 6.199446e-01 
1.261261e+00 -1.480369e-01 2.426037e-02 4.876432e-01 -5.384070e-01 -4.161034e-01 3.299133e-01 3.495445e-01 4.994983e-02 2.850561e-01 6.186185e-01 
1.321321e+00 -1.528735e-01 2.209925e-02 4.749801e-01 -5.212525e-01 -4.088525e-01 3.201277e-01 3.530882e-01 5.432375e-02 2.694175e-01 6.171793e-01 
1.381381e+00 -1.571105e-01 2.060159e-02 4.636749e-01 -5.054647e-01 -4.019186e-01 3.102642e-01 3.559527e-01 5.853375e-02 2.546098e-01 6.156084e-01 
1.441441e+00 -1.608064e-01 1.965348e-02 4.535265e-01 -4.908847e-01 -3.952916e-01 3.003838e-01 3.581884e-01 6.257367e-02 2.405811e-01 6.138933e-01 
1.501502e+00 -1.640125e-01 1.916043e-02 4.443663e-01 -4.773761e-01 -3.889600e-01 2.905381e-01 3.598442e-01 6.643953e-02 2.272850e-01 6.120269e-01 
1.561562e+00 -1.667743e-01 1.904381e-02 4.360523e-01 -4.648212e-01 -3.829109e-01 2.807699e-01 3.609670e-01 7.012916e-02 2.146794e-01 6.100057e-01 
1.621622e+00 -1.691322e-01 1.923801e-02 4.284646e-01 -4.531180e-01 -3.771309e-01 2.711146e-01 3.616018e-01 7.364200e-02 2.027258e-01 6.078295e-01 
1.681682e+00 -1.711224e-01 1.968812e-02 4.215021e-01 -4.421783e-01 -3.716067e-01 2.616015e-01 3.617908e-01 7.697878e-02 1.913887e-01 6.055005e-01 
1.741742e+00 -1.727770e-01 2.034811e-02 4.150791e-01 -4.319251e-01 -3.663245e-01 2.522543e-01 3.615739e-01 8.014135e-02 1.806355e-01 6.030224e-01 
1.801802e+00 -1.741249e-01 2.117927e-02 4.091228e-01 -4.222913e-01 -3.612713e-01 2.430920e-01 3.609885e-01 8.313246e-02 1.704354e-01 6.004007e-01 
1.861862e+00 -1.751923e-01 2.214899e-02 4.035715e-01 -4.132180e-01 -3.564340e-01 2.341298e-01 3.600694e-01 8.595557e-02 1.607598e-01 5.976415e-01 
1.921922e+00 -1.760026e-01 2.322977e-02 3.983724e-01 -4.046536e-01 -3.518005e-01 2.253794e-01 3.588489e-01 8.861478e-02 1.515818e-01 5.947516e-01 
1.981982e+00 -1.765772e-01 2.439835e-02 3.934806e-01 -3.965524e-01 -3.473587e-01 2.168496e-01 3.573570e-01 9.111459e-02 1.428762e-01 5.917386e-01 
2.042042e+00 -1.769354e-01 2.563505e-02 3.888574e-01 -3.888741e-01 -3.430974e-01 2.085466e-01 3.556214e-01 9.345988e-02 1.346189e-01 5.886098e-01 
2.102102e+00 -1.770950e-01 2.692319e-02 3.844700e-01 -3.815831e-01 -3.390059e-01 2.004747e-01 3.536677e-01 9.565579e-02 1.267872e-01 5.853731e-01 
2.162162e+00 -1.770721e-01 2.824864e-02 3.802898e-01 -3.746474e-01 -3.350740e-01 1.926362e-01 3.515193e-01 9.770761e-02 1.193599e-01 5.820361e-01 
2.222222e+00 -1.768815e-01 2.959945e-02 3.762926e-01 -3.680386e-01 -3.312922e-01 1.850321e-01 3.491979e-01 9.962074e-02 1.123165e-01 5.786064e-01 
2.282282e+00 -1.765368e-01 3.096544e-02 3.724572e-01 -3.617315e-01 -3.276513e-01 1.776619e-01 3.467233e-01 1.014006e-01 1.056377e-01 5.750914e-01 
2.342342e+00 -1.760505e-01 3.233804e-02 3.687654e-01 -3.557031e-01 -3.241428e-01 1.705243e-01 3.441137e-01 1.030528e-01 9.930534e-02 5.714984e-01 
2.402402e+00 -1.754342e-01 3.370998e-02 3.652014e-01 -3.499330e-01 -3.207588e-01 1.636168e-01 3.413856e-01 1.045826e-01 9.330190e-02 5.678343e-01 
2.462462e+00 -1.746985e-01 3.507513e-02 3.617515e-01 -3.444027e-01 -3.174917e-01 1.569365e-01 3.385542e-01 1.059953e-01 8.761092e-02 5.641057e-01 
2.522523e+00 -1.738533e-01 3.642833e-02 3.584039e-01 -3.390953e-01 -3.143344e-01 1.504797e-01 3.356335e-01 1.072964e-01 8.221670e-02 5.603192e-01 
2.582583e+00 -1.729077e-01 3.776525e-02 3.551483e-01 -3.339956e-01 -3.112802e-01 1.442422e-01 3.326360e-01 1.084908e-01 7.710436e-02 5.564807e-01 
2.642643e+00 -1.718703e-01 3.908228e-02 3.519755e-01 -3.290899e-01 -3.083231e-01 1.382195e-01 3.295733e-01 1.095836e-01 7.225972e-02 5.525961e-01 
2.702703e+00 -1.707488e-01 4.037644e-02 3.488777e-01 -3.243656e-01 -3.054570e-01 1.324067e-01 3.264558e-01 1.105797e-01 6.766935e-02 5.486709e-01 
2.762763e+00 -1.695508e-01 4.164524e-02 3.458479e-01 -3.198111e-01 -3.026766e-01 1.267988e-01 3.232930e-01 1.114838e-01 6.332048e-02 5.447103e-01 
2.822823e+00 -1.682829e-01 4.288670e-02 3.428802e-01 -3.154160e-01 -2.999767e-01 1.213906e-01 3.200937e-01 1.123004e-01 5.920097e-02 5.407191e-01 
2.882883e+00 -1.669516e-01 4.409919e-02 3.399692e-01 -3.111705e-01 -2.973526e-01 1.161765e-01 3.168656e-01 1.130339e-01 5.529930e-02 5.367020e-01 
2.942943e+00 -1.655627e-01 4.528143e-02 3.371103e-01 -3.070657e-01 -2.947996e-01 1.111512e-01 3.136158e-01 1.136886e-01 5.160454e-02 5.326634e-01 
3.003003e+00 -1.641218e-01 4.643245e-02 3.342993e-01 -3.030936e-01 -2.923137e-01 1.063093e-01 3.103509e-01 1.142685e-01 4.810629e-02 5.286073e-01 
3.063063e+00 -1.626340e-01 4.755152e-02 3.315326e-01 -2.992464e-01 -2.898908e-01 1.016451e-01 3.070765e-01 1.147775e-01 4.479469e-02 5.245375e-01 
3.123123e+00 -1.611042e-01 4.863812e-02 3.288070e-01 -2.955174e-01 -2.875272e-01 9.715327e-02 3.037981e-01 1.152194e-01 4.166037e-02 5.204577e-01 
3.183183e+00 -1.595368e-01 4.969192e-02 3.261197e-01 -2.918999e-01 -2.852196e-01 9.282831e-02 3.005202e-01 1.155976e-01 3.869444e-02 5.163710e-01 
3.243243e+00 -1.579360e-01 5.071276e-02 3.234681e-01 -2.883880e-01 -2.829647e-01 8.866488e-02 2.972473e-01 1.159157e-01 3.588847e-02 5.122808e-01 
3.303303e+00 -1.563057e-01 5.170061e-02 3.208501e-01 -2.849761e-01 -2.807594e-01 8.465767e-02 2.939830e-01 1.161769e-01 3.323442e-02 5.081898e-01 
3.363363e+00 -1.546496e-01 5.265556e-02 3.182636e-01 -2.816591e-01 -2.786010e-01 8.080148e-02 2.907309e-01 1.163842e-01 3.072471e-02 5.041008e-01 
3.423423e+00 -1.529710e-01 5.357780e-02 3.157070e-01 -2.784321e-01 -2.764867e-01 7.709120e-02 2.874940e-01 1.165407e-01 2.835210e-02 5.000164e-01 
3.483483e+00 -1.512731e-01 5.446759e-02 3.131786e-01 -2.752906e-01 -2.744142e-01 7.352184e-02 2.842751e-01 1.166492e-01 2.610974e-02 4.959388e-01 
3.543544e+00 -1.495590e-01 5.532530e-02 3.106770e-01 -2.722305e-01 -2.723811e-01 7.008852e-02 2.810766e-01 1.167124e-01 2.399113e-02 4.918702e-01 
3.603604e+00 -1.478312e-01 5.615132e-02 3.082011e-01 -2.692477e-01 -2.703852e-01 6.678647e-02 2.779008e-01 1.167328e-01 2.199008e-02 4.878127e-01 
3.663664e+00 -1.460924e-01 5.694611e-02 3.057496e-01 -2.663387e-01 -2.684245e-01 6.361107e-02 2.747494e-01 1.167130e-01 2.010073e-02 4.837682e-01 
3.723724e+00 -1.443451e-01 5.771016e-02 3.033217e-01 -2.634999e-01 -2.664972e-01 6.055780e-02 2.716243e-01 1.166551e-01 1.831750e-02 4.797383e-01 
3.783784e+00 -1.425913e-01 5.844403e-02 3.009163e-01 -2.607281e-01 -2.646014e-01 5.762227e-02 2.685270e-01 1.165614e-01 1.663513e-02 4.757246e-01 
3.843844e+00 -1.408333e-01 5.914825e-02 2.985328e-01 -2.580204e-01 -2.627356e-01 5.480023e-02 2.654586e-01 1.164341e-01 1.504858e-02 4.717286e-01 
3.903904e+00 -1.390728e-01 5.982343e-02 2.961703e-01 -2.553737e-01 -2.608981e-01 5.208756e-02 2.624204e-01 1.162750e-01 1.355308e-02 4.677517e-01 
3.963964e+00 -1.373118e-01 6.047015e-02 2.938283e-01 -2.527856e-01 -2.590875e-01 4.948026e-02 2.594133e-01 1.160862e-01 1.214413e-02 4.637951e-01 
4.024024e+00 -1.355518e-01 6.108903e-02 2.915061e-01 -2.502533e-01 -2.573026e-01 4.697445e-02 2.564382e-01 1.158693e-01 1.081740e-02 4.598600e-01 
4.084084e+00 -1.337944e-01 6.168069e-02 2.892033e-01 -2.477745e-01 -2.555419e-01 4.456639e-02 2.534958e-01 1.156261e-01 9.568836e-03 4.559473e-01 
4.144144e+00 -1.320410e-01 6.224576e-02 2.869193e-01 -2.453471e-01 -2.538045e-01 4.225245e-02 2.505866e-01 1.153582e-01 8.394545e-03 4.520581e-01 
4.204204e+00 -1.302930e-01 6.278487e-02 2.846537e-01 -2.429687e-01 -2.520890e-01 4.002913e-02 2.477111e-01 1.150672e-01 7.290849e-03 4.481931e-01 
4.264264e+00 -1.285515e-01 6.329864e-02 2.824061e-01 -2.406376e-01 -2.503946e-01 3.789305e-02 2.448697e-01 1.147544e-01 6.254249e-03 4.443533e-01 
4.324324e+00 -1.268178e-01 6.378771e-02 2.801762e-01 -2.383516e-01 -2.487203e-01 3.584094e-02 2.420627e-01 1.144213e-01 5.281422e-03 4.405392e-01 
4.384384e+00 -1.250927e-01 6.425270e-02 2.779637e-01 -2.361091e-01 -2.470652e-01 3.386964e-02 2.392903e-01 1.140692e-01 4.369210e-03 4.367515e-01 
4.444444e+00 -1.233774e-01 6.469422e-02 2.757682e-01 -2.339084e-01 -2.454284e-01 3.197612e-02 2.365527e-01 1.136993e-01 3.514612e-03 4.329908e-01 
4.504505e+00 -1.216725e-01 6.511290e-02 2.735894e-01 -2.317477e-01 -2.438092e-01 3.015744e-02 2.338498e-01 1.133128e-01 2.714776e-03 4.292576e-01 
4.564565e+00 -1.199791e-01 6.550933e-02 2.714272e-01 -2.296257e-01 -2.422068e-01 2.841076e-02 2.311818e-01 1.129108e-01 1.966991e-03 4.255524e-01 
4.624625e+00 -1.182977e-01 6.588411e-02 2.692812e-01 -2.275409e-01 -2.406206e-01 2.673335e-02 2.285486e-01 1.124944e-01 1.268680e-03 4.218756e-01 
4.684685e+00 -1.166291e-01 6.623784e-02 2.671513e-01 -2.254918e-01 -2.390498e-01 2.512260e-02 2.259501e-01 1.120645e-01 6.173946e-04 4.182274e-01 
4.744745e+00 -1.149739e-01 6.657108e-02 2.650373e-01 -2.234772e-01 -2.374941e-01 2.357596e-02 2.233861e-01 1.116221e-01 1.080505e-05 4.146083e-01 
4.804805e+00 -1.133327e-01 6.688440e-02 2.629390e-01 -2.214959e-01 -2.359527e-01 2.209099e-02 2.208566e-01 1.111681e-01 -5.533032e-04 4.110184e-01 
4.864865e+00 -1.117058e-01 6.717836e-02 2.608562e-01 -2.195466e-01 -2.344251e-01 2.066535e-02 2.183612e-01 1.107034e-01 -1.077036e-03 4.074580e-01 
4.924925e+00 -1.100939e-01 6.745351e-02 2.587888e-01 -2.176282e-01 -2.329109e-01 1.929676e-02 2.158998e-01 1.102287e-01 -1.562397e-03 4.039273e-01 
4.984985e+00 -1.084972e-01 6.771037e-02 2.567366e-01 -2.157398e-01 -2.314097e-01 1.798305e-02 2.134722e-01 1.097448e-01 -2.011292e-03 4.004264e-01 
5.045045e+00 -1.069162e-01 6.794948e-02 2.546995e-01 -2.138801e-01 -2.299209e-01 1.672212e-02 2.110779e-01 1.092525e-01 -2.425532e-03 3.969554e-01 
5.105105e+00 -1.053512e-01 6.817133e-02 2.526773e-01 -2.120484e-01 -2.284443e-01 1.551195e-02 2.087168e-01 1.087523e-01 -2.806843e-03 3.935144e-01 
5.165165e+00 -1.038025e-01 6.837643e-02 2.506700e-01 -2.102437e-01 -2.269794e-01 1.435060e-02 2.063885e-01 1.082450e-01 -3.156867e-03 3.901035e-01 
5.225225e+00 -1.022702e-01 6.856527e-02 2.486773e-01 -2.084651e-01 -2.255258e-01 1.323619e-02 2.040926e-01 1.077311e-01 -3.477164e-03 3.867226e-01 
5.285285e+00 -1.007547e-01 6.873831e-02 2.466993e-01 -2.067117e-01 -2.240834e-01 1.216693e-02 2.018288e-01 1.072113e-01 -3.769222e-03 3.833719e-01 
5.345345e+00 -9.925613e-02 6.889603e-02 2.447358e-01 -2.049828e-01 -2.226517e-01 1.114108e-02 1.995968e-01 1.066861e-01 -4.034456e-03 3.800512e-01 
5.405405e+00 -9.777461e-02 6.903888e-02 2.427866e-01 -2.032776e-01 -2.212306e-01 1.015699e-02 1.973961e-01 1.061559e-01 -4.274212e-03 3.767606e-01 
5.465465e+00 -9.631030e-02 6.916730e-02 2.408518e-01 -2.015954e-01 -2.198196e-01 9.213033e-03 1.952263e-01 1.056213e-01 -4.489774e-03 3.734999e-01 
5.525526e+00 -9.486328e-02 6.928171e-02 2.389311e-01 -1.999355e-01 -2.184187e-01 8.307684e-03 1.930872e-01 1.050827e-01 -4.682363e-03 3.702690e-01 
5.585586e+00 -9.343364e-02 6.938253e-02 2.370246e-01 -1.982973e-01 -2.170275e-01 7.439456e-03 1.909782e-01 1.045406e-01 -4.853141e-03 3.670680e-01 
5.645646e+00 -9.202145e-02 6.947018e-02 2.351321e-01 -1.966800e-01 -2.156459e-01 6.606924e-03 1.888989e-01 1.039954e-01 -5.003218e-03 3.638967e-01 
5.705706e+00 -9.062673e-02 6.954505e-02 2.332535e-01 -1.950831e-01 -2.142736e-01 5.808714e-03 1.868490e-01 1.034474e-01 -5.133648e-03 3.607549e-01 
5.765766e+00 -8.924951e-02 6.960753e-02 2.313887e-01 -1.935061e-01 -2.129104e-01 5.043508e-03 1.848281e-01 1.028970e-01 -5.245437e-03 3.576425e-01 
5.825826e+00 -8.788978e-02 6.965799e-02 2.295378e-01 -1.919483e-01 -2.115563e-01 4.310036e-03 1.828357e-01 1.023446e-01 -5.339542e-03 3.545594e-01 
5.885886e+00 -8.654754e-02 6.969680e-02 2.277005e-01 -1.904092e-01 -2.102109e-01 3.607080e-03 1.808714e-01 1.017905e-01 -5.416877e-03 3.515054e-01 
5.945946e+00 -8.522274e-02 6.972431e-02 2.258768e-01 -1.888884e-01 -2.088742e-01 2.933465e-03 1.789347e-01 1.012350e-01 -5.478311e-03 3.484803e-01 
6.006006e+00 -8.391535e-02 6.974088e-02 2.240667e-01 -1.873854e-01 -2.075461e-01 2.288062e-03 1.770254e-01 1.006783e-01 -5.524673e-03 3.454840e-01 
6.066066e+00 -8.262531e-02 6.974683e-02 2.222700e-01 -1.858996e-01 -2.062263e-01 1.669788e-03 1.751429e-01 1.001208e-01 -5.556753e-03 3.425163e-01 
6.126126e+00 -8.135255e-02 6.974251e-02 2.204867e-01 -1.844307e-01 -2.049148e-01 1.077598e-03 1.732869e-01 9.956268e-02 -5.575304e-03 3.395769e-01 
6.186186e+00 -8.009698e-02 6.972822e-02 2.187167e-01 -1.829782e-01 -2.036114e-01 5.104890e-04 1.714569e-01 9.900420e-02 -5.581045e-03 3.366657e-01 
6.246246e+00 -7.885852e-02 6.970427e-02 2.169600e-01 -1.815417e-01 -2.023161e-01 -3.250367e-05 1.696525e-01 9.844558e-02 -5.574661e-03 3.337825e-01 
6.306306e+00 -7.763707e-02 6.967098e-02 2.152164e-01 -1.801209e-01 -2.010287e-01 -5.523080e-04 1.678734e-01 9.788704e-02 -5.556803e-03 3.309270e-01 
6.366366e+00 -7.643251e-02 6.962863e-02 2.134859e-01 -1.787153e-01 -1.997491e-01 -1.049816e-03 1.661191e-01 9.732876e-02 -5.528094e-03 3.280990e-01 
6.426426e+00 -7.524473e-02 6.957750e-02 2.117685e-01 -1.773246e-01 -1.984772e-01 -1.525886e-03 1.643892e-01 9.677095e-02 -5.489129e-03 3.252983e-01 
6.486486e+00 -7.407361e-02 6.951788e-02 2.100639e-01 -1.759484e-01 -1.972130e-01 -1.981343e-03 1.626834e-01 9.621376e-02 -5.440472e-03 3.225247e-01 
6.546547e+00 -7.291901e-02 6.945004e-02 2.083723e-01 -1.745865e-01 -1.959563e-01 -2.416979e-03 1.610012e-01 9.565738e-02 -5.382665e-03 3.197780e-01 
6.606607e+00 -7.178080e-02 6.937424e-02 2.066935e-01 -1.732385e-01 -1.947072e-01 -2.833559e-03 1.593422e-01 9.510194e-02 -5.316223e-03 3.170579e-01 
6.666667e+00 -7.065883e-02 6.929073e-02 2.050274e-01 -1.719040e-01 -1.934654e-01 -3.231815e-03 1.577061e-01 9.454760e-02 -5.241636e-03 3.143641e-01 
6.726727e+00 -6.955296e-02 6.919976e-02 2.033739e-01 -1.705829e-01 -1.922310e-01 -3.612453e-03 1.560926e-01 9.399449e-02 -5.159373e-03 3.116965e-01 
6.786787e+00 -6.846304e-02 6.910158e-02 2.017331e-01 -1.692748e-01 -1.910038e-01 -3.976152e-03 1.545011e-01 9.344274e-02 -5.069883e-03 3.090548e-01 
6.846847e+00 -6.738890e-02 6.899641e-02 2.001048e-01 -1.679795e-01 -1.897839e-01 -4.323563e-03 1.529314e-01 9.289245e-02 -4.973591e-03 3.064388e-01 
6.906907e+00 -6.633040e-02 6.888449e-02 1.984889e-01 -1.666966e-01 -1.885711e-01 -4.655315e-03 1.513831e-01 9.234375e-02 -4.870904e-03 3.038482e-01 
6.966967e+00 -6.528737e-02 6.876604e-02 1.968854e-01 -1.654260e-01 -1.873655e-01 -4.972011e-03 1.498559e-01 9.179674e-02 -4.762212e-03 3.012827e-01 
7.027027e+00 -6.425964e-02 6.864127e-02 1.952943e-01 -1.641674e-01 -1.861668e-01 -5.274231e-03 1.483493e-01 9.125150e-02 -4.647885e-03 2.987422e-01 
7.087087e+00 -6.324704e-02 6.851040e-02 1.937153e-01 -1.629206e-01 -1.849752e-01 -5.562533e-03 1.468631e-01 9.070813e-02 -4.528277e-03 2.962264e-01 
7.147147e+00 -6.224941e-02 6.837362e-02 1.921486e-01 -1.616853e-01 -1.837905e-01 -5.837454e-03 1.453969e-01 9.016672e-02 -4.403725e-03 2.937350e-01 
7.207207e+00 -6.126658e-02 6.823114e-02 1.905939e-01 -1.604614e-01 -1.826127e-01 -6.099510e-03 1.439503e-01 8.962733e-02 -4.274552e-03 2.912679e-01 
7.267267e+00 -6.029837e-02 6.808315e-02 1.890513e-01 -1.592486e-01 -1.814418e-01 -6.349199e-03 1.425231e-01 8.909004e-02 -4.141064e-03 2.888246e-01 
7.327327e+00 -5.934460e-02 6.792984e-02 1.875207e-01 -1.580467e-01 -1.802777e-01 -6.586997e-03 1.411149e-01 8.855491e-02 -4.003557e-03 2.864051e-01 
7.387387e+00 -5.840511e-02 6.777139e-02 1.860019e-01 -1.568556e-01 -1.791204e-01 -6.813364e-03 1.397254e-01 8.802201e-02 -3.862308e-03 2.840091e-01 
7.447447e+00 -5.747971e-02 6.760797e-02 1.844949e-01 -1.556750e-01 -1.779697e-01 -7.028742e-03 1.383543e-01 8.749139e-02 -3.717586e-03 2.816363e-01 
7.507508e+00 -5.656824e-02 6.743977e-02 1.829997e-01 -1.545048e-01 -1.768258e-01 -7.233556e-03 1.370012e-01 8.696309e-02 -3.569646e-03 2.792865e-01 
7.567568e+00 -5.567051e-02 6.726694e-02 1.815162e-01 -1.533448e-01 -1.756886e-01 -7.428214e-03 1.356659e-01 8.643718e-02 -3.418731e-03 2.769595e-01 
7.627628e+00 -5.478634e-02 6.708965e-02 1.800443e-01 -1.521949e-01 -1.745579e-01 -7.613111e-03 1.343481e-01 8.591369e-02 -3.265074e-03 2.746550e-01 
7.687688e+00 -5.391556e-02 6.690806e-02 1.785839e-01 -1.510548e-01 -1.734339e-01 -7.788624e-03 1.330474e-01 8.539266e-02 -3.108895e-03 2.723727e-01 
7.747748e+00 -5.305800e-02 6.672233e-02 1.771350e-01 -1.499245e-01 -1.723164e-01 -7.955118e-03 1.317636e-01 8.487412e-02 -2.950407e-03 2.701125e-01 
7.807808e+00 -5.221347e-02 6.653260e-02 1.756974e-01 -1.488037e-01 -1.712054e-01 -8.112942e-03 1.304965e-01 8.435811e-02 -2.789811e-03 2.678741e-01 
7.867868e+00 -5.138180e-02 6.633902e-02 1.742712e-01 -1.476924e-01 -1.701009e-01 -8.262434e-03 1.292456e-01 8.384467e-02 -2.627299e-03 2.656573e-01 
7.927928e+00 -5.056282e-02 6.614173e-02 1.728562e-01 -1.465904e-01 -1.690029e-01 -8.403918e-03 1.280108e-01 8.333380e-02 -2.463056e-03 2.634618e-01 
7.987988e+00 -4.975635e-02 6.594087e-02 1.714524e-01 -1.454975e-01 -1.679113e-01 -8.537705e-03 1.267918e-01 8.282554e-02 -2.297257e-03 2.612875e-01 
8.048048e+00 -4.896222e-02 6.573658e-02 1.700597e-01 -1.444136e-01 -1.668261e-01 -8.664096e-03 1.255883e-01 8.231992e-02 -2.130068e-03 2.591340e-01 
8.108108e+00 -4.818026e-02 6.552899e-02 1.686781e-01 -1.433387e-01 -1.657473e-01 -8.783378e-03 1.244001e-01 8.181694e-02 -1.961649e-03 2.570012e-01 
8.168168e+00 -4.741028e-02 6.531821e-02 1.673074e-01 -1.422725e-01 -1.646748e-01 -8.895831e-03 1.232269e-01 8.131662e-02 -1.792152e-03 2.548889e-01 
8.228228e+00 -4.665213e-02 6.510439e-02 1.659476e-01 -1.412150e-01 -1.636087e-01 -9.001721e-03 1.220684e-01 8.081898e-02 -1.621722e-03 2.527968e-01 
8.288288e+00 -4.590564e-02 6.488763e-02 1.645986e-01 -1.401660e-01 -1.625488e-01 -9.101304e-03 1.209245e-01 8.032402e-02 -1.450497e-03 2.507246e-01 
8.348348e+00 -4.517063e-02 6.466805e-02 1.632604e-01 -1.391254e-01 -1.614952e-01 -9.194830e-03 1.197948e-01 7.983177e-02 -1.278609e-03 2.486723e-01 
8.408408e+00 -4.444694e-02 6.444578e-02 1.619328e-01 -1.380932e-01 -1.604478e-01 -9.282535e-03 1.186791e-01 7.934222e-02 -1.106184e-03 2.466395e-01 
8.468468e+00 -4.373441e-02 6.422091e-02 1.606159e-01 -1.370692e-01 -1.594066e-01 -9.364649e-03 1.175773e-01 7.885539e-02 -9.333403e-04 2.446261e-01 
8.528529e+00 -4.303286e-02 6.399356e-02 1.593094e-01 -1.360533e-01 -1.583716e-01 -9.441393e-03 1.164891e-01 7.837127e-02 -7.601926e-04 2.426318e-01 
8.588589e+00 -4.234215e-02 6.376384e-02 1.580135e-01 -1.350454e-01 -1.573427e-01 -9.512977e-03 1.154142e-01 7.788988e-02 -5.868495e-04 2.406565e-01 
8.648649e+00 -4.166211e-02 6.353183e-02 1.567279e-01 -1.340455e-01 -1.563200e-01 -9.579608e-03 1.143524e-01 7.741120e-02 -4.134143e-04 2.386999e-01 
8.708709e+00 -4.099257e-02 6.329765e-02 1.554526e-01 -1.330534e-01 -1.553034e-01 -9.641480e-03 1.133036e-01 7.693526e-02 -2.399854e-04 2.367619e-01 
8.768769e+00 -4.033339e-02 6.306139e-02 1.541876e-01 -1.320690e-01 -1.542928e-01 -9.698784e-03 1.122675e-01 7.646203e-02 -6.665648e-05 2.348421e-01 
8.828829e+00 -3.968440e-02 6.282315e-02 1.529328e-01 -1.310922e-01 -1.532883e-01 -9.751701e-03 1.112439e-01 7.599153e-02 1.064832e-04 2.329405e-01 
8.888889e+00 -3.904546e-02 6.258301e-02 1.516881e-01 -1.301230e-01 -1.522898e-01 -9.800406e-03 1.102327e-01 7.552374e-02 2.793490e-04 2.310568e-01 
8.948949e+00 -3.841641e-02 6.234106e-02 1.504534e-01 -1.291613e-01 -1.512973e-01 -9.845067e-03 1.092335e-01 7.505867e-02 4.518602e-04 2.291908e-01 
9.009009e+00 -3.779710e-02 6.209739e-02 1.492287e-01 -1.282070e-01 -1.503108e-01 -9.885848e-03 1.082463e-01 7.459631e-02 6.239401e-04 2.273424e-01 
9.069069e+00 -3.718738e-02 6.185209e-02 1.480138e-01 -1.272600e-01 -1.493302e-01 -9.922904e-03 1.072707e-01 7.413665e-02 7.955159e-04 2.255113e-01 
9.129129e+00 -3.658710e-02 6.160524e-02 1.468088e-01 -1.263202e-01 -1.483555e-01 -9.956385e-03 1.063068e-01 7.367969e-02 9.665185e-04 2.236974e-01 
9.189189e+00 -3.599613e-02 6.135691e-02 1.456136e-01 -1.253877e-01 -1.473868e-01 -9.986437e-03 1.053541e-01 7.322542e-02 1.136882e-03 2.219005e-01 
9.249249e+00 -3.541431e-02 6.110718e-02 1.444280e-01 -1.244621e-01 -1.464239e-01 -1.001320e-02 1.044127e-01 7.277384e-02 1.306544e-03 2.201203e-01 
9.309309e+00 -3.484150e-02 6.085613e-02 1.432520e-01 -1.235437e-01 -1.454668e-01 -1.003680e-02 1.034823e-01 7.232493e-02 1.475446e-03 2.183567e-01 
9.369369e+00 -3.427758e-02 6.060384e-02 1.420856e-01 -1.226321e-01 -1.445156e-01 -1.005738e-02 1.025626e-01 7.187868e-02 1.643532e-03 2.166096e-01 
9.429429e+00 -3.372239e-02 6.035037e-02 1.409287e-01 -1.217275e-01 -1.435701e-01 -1.007505e-02 1.016537e-01 7.143509e-02 1.810747e-03 2.148786e-01 
9.489489e+00 -3.317580e-02 6.009579e-02 1.397811e-01 -1.208296e-01 -1.426304e-01 -1.008994e-02 1.007552e-01 7.099414e-02 1.977043e-03 2.131638e-01 
9.549550e+00 -3.263768e-02 5.984017e-02 1.386429e-01 -1.199385e-01 -1.416965e-01 -1.010215e-02 9.986706e-02 7.055583e-02 2.142372e-03 2.114648e-01 
9.609610e+00 -3.210789e-02 5.958357e-02 1.375140e-01 -1.190541e-01 -1.407683e-01 -1.011181e-02 9.898909e-02 7.012015e-02 2.306688e-03 2.097816e-01 
9.669670e+00 -3.158631e-02 5.932607e-02 1.363942e-01 -1.181763e-01 -1.398457e-01 -1.011902e-02 9.812112e-02 6.968708e-02 2.469949e-03 2.081139e-01 
9.729730e+00 -3.107281e-02 5.906771e-02 1.352836e-01 -1.173050e-01 -1.389289e-01 -1.012388e-02 9.726302e-02 6.925660e-02 2.632115e-03 2.064615e-01 
9.789790e+00 -3.056725e-02 5.880857e-02 1.341821e-01 -1.164403e-01 -1.380176e-01 -1.012649e-02 9.641461e-02 6.882872e-02 2.793148e-03 2.048244e-01 
9.849850e+00 -3.006952e-02 5.854870e-02 1.330895e-01 -1.155820e-01 -1.371120e-01 -1.012694e-02 9.557576e-02 6.840342e-02 2.953013e-03 2.032024e-01 
9.909910e+00 -2.957949e-02 5.828815e-02 1.320059e-01 -1.147300e-01 -1.362120e-01 -1.012532e-02 9.474632e-02 6.798067e-02 3.111676e-03 2.015952e-01 
9.969970e+00 -2.909704e-02 5.802699e-02 1.309311e-01 -1.138844e-01 -1.353175e-01 -1.012173e-02 9.392615e-02 6.756048e-02 3.269104e-03 2.000027e-01 
1.003003e+01 -2.862204e-02 5.776526e-02 1.298651e-01 -1.130451e-01 -1.344285e-01 -1.011625e-02 9.311511e-02 6.714283e-02 3.425270e-03 1.984248e-01 
1.009009e+01 -2.815439e-02 5.750303e-02 1.288078e-01 -1.122119e-01 -1.335451e-01 -1.010896e-02 9.231305e-02 6.672770e-02 3.580144e-03 1.968613e-01 
1.015015e+01 -2.769396e-02 5.724033e-02 1.277592e-01 -1.113850e-01 -1.326671e-01 -1.009993e-02 9.151985e-02 6.631509e-02 3.733702e-03 1.953121e-01 
1.021021e+01 -2.724065e-02 5.697722e-02 1.267192e-01 -1.105641e-01 -1.317947e-01 -1.008925e-02 9.073538e-02 6.590497e-02 3.885918e-03 1.937769e-01 
1.027027e+01 -2.679432e-02 5.671374e-02 1.256877e-01 -1.097493e-01 -1.309276e-01 -1.007699e-02 8.995949e-02 6.549733e-02 4.036769e-03 1.922557e-01 
1.033033e+01 -2.635489e-02 5.644996e-02 1.246647e-01 -1.089405e-01 -1.300659e-01 -1.006321e-02 8.919207e-02 6.509217e-02 4.186236e-03 1.907483e-01 
1.039039e+01 -2.592223e-02 5.618589e-02 1.236500e-01 -1.081377e-01 -1.292096e-01 -1.004798e-02 8.843299e-02 6.468946e-02 4.334298e-03 1.892546e-01 
1.045045e+01 -2.549624e-02 5.592161e-02 1.226437e-01 -1.073407e-01 -1.283587e-01 -1.003137e-02 8.768212e-02 6.428920e-02 4.480936e-03 1.877743e-01 
1.051051e+01 -2.507681e-02 5.565714e-02 1.216457e-01 -1.065496e-01 -1.275131e-01 -1.001345e-02 8.693936e-02 6.389137e-02 4.626134e-03 1.863074e-01 
1.057057e+01 -2.466384e-02 5.539252e-02 1.206558e-01 -1.057644e-01 -1.266728e-01 -9.994261e-03 8.620457e-02 6.349595e-02 4.769877e-03 1.848538e-01 
1.063063e+01 -2.425723e-02 5.512781e-02 1.196741e-01 -1.049848e-01 -1.258378e-01 -9.973873e-03 8.547764e-02 6.310293e-02 4.912150e-03 1.834132e-01 
1.069069e+01 -2.385686e-02 5.486303e-02 1.187005e-01 -1.042110e-01 -1.250080e-01 -9.952339e-03 8.475846e-02 6.271229e-02 5.052940e-03 1.819855e-01 
1.075075e+01 -2.346265e-02 5.459822e-02 1.177348e-01 -1.034429e-01 -1.241834e-01 -9.929712e-03 8.404692e-02 6.232403e-02 5.192236e-03 1.805707e-01 
1.081081e+01 -2.307450e-02 5.433343e-02 1.167771e-01 -1.026804e-01 -1.233640e-01 -9.906043e-03 8.334291e-02 6.193813e-02 5.330025e-03 1.791685e-01 
1.087087e+01 -2.269230e-02 5.406869e-02 1.158273e-01 -1.019235e-01 -1.225498e-01 -9.881383e-03 8.264631e-02 6.155457e-02 5.466300e-03 1.777789e-01 
1.093093e+01 -2.231597e-02 5.380403e-02 1.148853e-01 -1.011721e-01 -1.217408e-01 -9.855779e-03 8.195703e-02 6.117335e-02 5.601050e-03 1.764016e-01 
1.099099e+01 -2.194541e-02 5.353949e-02 1.139511e-01 -1.004263e-01 -1.209368e-01 -9.829276e-03 8.127495e-02 6.079443e-02 5.734268e-03 1.750367e-01 
1.105105e+01 -2.158052e-02 5.327510e-02 1.130246e-01 -9.968582e-02 -1.201380e-01 -9.801919e-03 8.059999e-02 6.041782e-02 5.865948e-03 1.736839e-01 
1.111111e+01 -2.122123e-02 5.301089e-02 1.121057e-01 -9.895081e-02 -1.193442e-01 -9.773750e-03 7.993203e-02 6.004350e-02 5.996083e-03 1.723430e-01 
1.117117e+01 -2.086742e-02 5.274689e-02 1.111943e-01 -9.822117e-02 -1.185554e-01 -9.744810e-03 7.927098e-02 5.967145e-02 6.124668e-03 1.710141e-01 
1.123123e+01 -2.051903e-02 5.248314e-02 1.102905e-01 -9.749685e-02 -1.177717e-01 -9.715138e-03 7.861675e-02 5.930166e-02 6.251699e-03 1.696970e-01 
1.129129e+01 -2.017597e-02 5.221966e-02 1.093942e-01 -9.677783e-02 -1.169929e-01 -9.684771e-03 7.796923e-02 5.893412e-02 6.377173e-03 1.683914e-01 
1.135135e+01 -1.983814e-02 5.195648e-02 1.085052e-01 -9.606405e-02 -1.162191e-01 -9.653747e-03 7.732834e-02 5.856881e-02 6.501087e-03 1.670975e-01 
1.141141e+01 -1.950546e-02 5.169362e-02 1.076236e-01 -9.535549e-02 -1.154502e-01 -9.622100e-03 7.669398e-02 5.820572e-02 6.623438e-03 1.658149e-01 
1.147147e+01 -1.917786e-02 5.143112e-02 1.067492e-01 -9.465210e-02 -1.146862e-01 -9.589863e-03 7.606607e-02 5.784483e-02 6.744226e-03 1.645436e-01 
1.153153e+01 -1.885525e-02 5.116900e-02 1.058821e-01 -9.395384e-02 -1.139271e-01 -9.557069e-03 7.544451e-02 5.748613e-02 6.863449e-03 1.632834e-01 
1.159159e+01 -1.853755e-02 5.090729e-02 1.050221e-01 -9.326067e-02 -1.131729e-01 -9.523749e-03 7.482922e-02 5.712962e-02 6.981109e-03 1.620343e-01 
1.165165e+01 -1.822468e-02 5.064601e-02 1.041692e-01 -9.257257e-02 -1.124234e-01 -9.489933e-03 7.422012e-02 5.677526e-02 7.097205e-03 1.607962e-01 
1.171171e+01 -1.791657e-02 5.038517e-02 1.033234e-01 -9.188949e-02 -1.116788e-01 -9.455649e-03 7.361712e-02 5.642306e-02 7.211738e-03 1.595688e-01 
1.177177e+01 -1.761314e-02 5.012482e-02 1.024845e-01 -9.121139e-02 -1.109389e-01 -9.420925e-03 7.302013e-02 5.607299e-02 7.324711e-03 1.583522e-01 
1.183183e+01 -1.731432e-02 4.986496e-02 1.016526e-01 -9.053823e-02 -1.102038e-01 -9.385787e-03 7.242909e-02 5.572505e-02 7.436124e-03 1.571462e-01 
1.189189e+01 -1.702003e-02 4.960562e-02 1.008275e-01 -8.986999e-02 -1.094734e-01 -9.350262e-03 7.184390e-02 5.537921e-02 7.545982e-03 1.559507e-01 
1.195195e+01 -1.673020e-02 4.934682e-02 1.000093e-01 -8.920663e-02 -1.087477e-01 -9.314373e-03 7.126450e-02 5.503548e-02 7.654288e-03 1.547655e-01 
1.201201e+01 -1.644475e-02 4.908858e-02 9.919783e-02 -8.854811e-02 -1.080267e-01 -9.278143e-03 7.069080e-02 5.469383e-02 7.761044e-03 1.535907e-01 
1.207207e+01 -1.616363e-02 4.883091e-02 9.839305e-02 -8.789439e-02 -1.073103e-01 -9.241597e-03 7.012273e-02 5.435425e-02 7.866255e-03 1.524260e-01 
1.213213e+01 -1.588676e-02 4.857385e-02 9.759492e-02 -8.724544e-02 -1.065985e-01 -9.204755e-03 6.956022e-02 5.401674e-02 7.969926e-03 1.512714e-01 
1.219219e+01 -1.561408e-02 4.831740e-02 9.680339e-02 -8.660124e-02 -1.058913e-01 -9.167637e-03 6.900319e-02 5.368126e-02 8.072062e-03 1.501268e-01 
1.225225e+01 -1.534551e-02 4.806158e-02 9.601840e-02 -8.596173e-02 -1.051886e-01 -9.130265e-03 6.845157e-02 5.334783e-02 8.172667e-03 1.489920e-01 
1.231231e+01 -1.508099e-02 4.780641e-02 9.523990e-02 -8.532689e-02 -1.044905e-01 -9.092658e-03 6.790529e-02 5.301641e-02 8.271747e-03 1.478670e-01 
1.237237e+01 -1.482046e-02 4.755191e-02 9.446783e-02 -8.469670e-02 -1.037969e-01 -9.054833e-03 6.736429e-02 5.268700e-02 8.369309e-03 1.467517e-01 
1.243243e+01 -1.456386e-02 4.729809e-02 9.370214e-02 -8.407110e-02 -1.031078e-01 -9.016809e-03 6.682850e-02 5.235959e-02 8.465359e-03 1.456459e-01 
1.249249e+01 -1.431111e-02 4.704497e-02 9.294278e-02 -8.345007e-02 -1.024232e-01 -8.978603e-03 6.629784e-02 5.203416e-02 8.559903e-03 1.445497e-01 
1.255255e+01 -1.406217e-02 4.679255e-02 9.218969e-02 -8.283358e-02 -1.017430e-01 -8.940231e-03 6.577226e-02 5.171071e-02 8.652948e-03 1.434628e-01 
1.261261e+01 -1.381698e-02 4.654087e-02 9.144283e-02 -8.222160e-02 -1.010672e-01 -8.901708e-03 6.525168e-02 5.138922e-02 8.744502e-03 1.423852e-01 
1.267267e+01 -1.357546e-02 4.628992e-02 9.070214e-02 -8.161409e-02 -1.003957e-01 -8.863050e-03 6.473606e-02 5.106967e-02 8.834572e-03 1.413168e-01 
1.273273e+01 -1.333757e-02 4.603973e-02 8.996757e-02 -8.101102e-02 -9.972864e-02 -8.824272e-03 6.422531e-02 5.075206e-02 8.923165e-03 1.402575e-01 
1.279279e+01 -1.310325e-02 4.579029e-02 8.923908e-02 -8.041237e-02 -9.906589e-02 -8.785387e-03 6.371939e-02 5.043638e-02 9.010290e-03 1.392072e-01 
1.285285e+01 -1.287243e-02 4.554164e-02 8.851660e-02 -7.981809e-02 -9.840744e-02 -8.746408e-03 6.321824e-02 5.012260e-02 9.095955e-03 1.381658e-01 
1.291291e+01 -1.264508e-02 4.529378e-02 8.780009e-02 -7.922816e-02 -9.775328e-02 -8.707348e-03 6.272178e-02 4.981073e-02 9.180168e-03 1.371332e-01 
1.297297e+01 -1.242112e-02 4.504671e-02 8.708950e-02 -7.864255e-02 -9.710336e-02 -8.668219e-03 6.222997e-02 4.950075e-02 9.262937e-03 1.361095e-01 
1.303303e+01 -1.220052e-02 4.480046e-02 8.638479e-02 -7.806122e-02 -9.645768e-02 -8.629034e-03 6.174275e-02 4.919265e-02 9.344273e-03 1.350943e-01 
1.309309e+01 -1.198321e-02 4.455503e-02 8.568590e-02 -7.748416e-02 -9.581619e-02 -8.589802e-03 6.126006e-02 4.888641e-02 9.424183e-03 1.340878e-01 
1.315315e+01 -1.176914e-02 4.431043e-02 8.499278e-02 -7.691131e-02 -9.517889e-02 -8.550536e-03 6.078185e-02 4.858203e-02 9.502677e-03 1.330897e-01 
1.321321e+01 -1.155827e-02 4.406667e-02 8.430538e-02 -7.634267e-02 -9.454574e-02 -8.511245e-03 6.030806e-02 4.827950e-02 9.579764e-03 1.321000e-01 
1.327327e+01 -1.135055e-02 4.382377e-02 8.362367e-02 -7.577819e-02 -9.391671e-02 -8.471939e-03 5.983864e-02 4.797880e-02 9.655453e-03 1.311187e-01 
1.333333e+01 -1.114592e-02 4.358172e-02 8.294758e-02 -7.521786e-02 -9.329179e-02 -8.432628e-03 5.937353e-02 4.767992e-02 9.729755e-03 1.301456e-01 
1.339339e+01 -1.094433e-02 4.334054e-02 8.227708e-02 -7.466163e-02 -9.267095e-02 -8.393320e-03 5.891269e-02 4.738285e-02 9.802678e-03 1.291807e-01 
1.345345e+01 -1.074575e-02 4.310024e-02 8.161212e-02 -7.410948e-02 -9.205416e-02 -8.354025e-03 5.845606e-02 4.708758e-02 9.874233e-03 1.282238e-01 
1.351351e+01 -1.055011e-02 4.286082e-02 8.095265e-02 -7.356138e-02 -9.144140e-02 -8.314750e-03 5.800360e-02 4.679411e-02 9.944430e-03 1.272749e-01 
1.357357e+01 -1.035739e-02 4.262229e-02 8.029862e-02 -7.301730e-02 -9.083264e-02 -8.275504e-03 5.755525e-02 4.650241e-02 1.001328e-02 1.263340e-01 
1.363363e+01 -1.016752e-02 4.238466e-02 7.964999e-02 -7.247722e-02 -9.022786e-02 -8.236293e-03 5.711096e-02 4.621248e-02 1.008079e-02 1.254009e-01 
1.369369e+01 -9.980478e-03 4.214793e-02 7.900671e-02 -7.194111e-02 -8.962705e-02 -8.197126e-03 5.667069e-02 4.592431e-02 1.014697e-02 1.244756e-01 
1.375375e+01 -9.796206e-03 4.191212e-02 7.836875e-02 -7.140893e-02 -8.903016e-02 -8.158009e-03 5.623439e-02 4.563789e-02 1.021184e-02 1.235580e-01 
1.381381e+01 -9.614665e-03 4.167723e-02 7.773605e-02 -7.088067e-02 -8.843718e-02 -8.118948e-03 5.580201e-02 4.535321e-02 1.027540e-02 1.226480e-01 
1.387387e+01 -9.435812e-03 4.144326e-02 7.710857e-02 -7.035629e-02 -8.784808e-02 -8.079951e-03 5.537351e-02 4.507025e-02 1.033766e-02 1.217456e-01 
1.393393e+01 -9.259607e-03 4.121022e-02 7.648627e-02 -6.983576e-02 -8.726285e-02 -8.041022e-03 5.494884e-02 4.478902e-02 1.039864e-02 1.208506e-01 
1.399399e+01 -9.086009e-03 4.097811e-02 7.586910e-02 -6.931907e-02 -8.668145e-02 -8.002168e-03 5.452796e-02 4.450948e-02 1.045834e-02 1.199630e-01 
1.405405e+01 -8.914978e-03 4.074694e-02 7.525702e-02 -6.880617e-02 -8.610386e-02 -7.963394e-03 5.411083e-02 4.423165e-02 1.051678e-02 1.190828e-01 
1.411411e+01 -8.746474e-03 4.051672e-02 7.464999e-02 -6.829705e-02 -8.553006e-02 -7.924706e-03 5.369740e-02 4.395550e-02 1.057396e-02 1.182098e-01 
1.417417e+01 -8.580458e-03 4.028745e-02 7.404797e-02 -6.779168e-02 -8.496003e-02 -7.886107e-03 5.328762e-02 4.368103e-02 1.062990e-02 1.173440e-01 
1.423423e+01 -8.416893e-03 4.005913e-02 7.345090e-02 -6.729003e-02 -8.439374e-02 -7.847604e-03 5.288147e-02 4.340823e-02 1.068461e-02 1.164853e-01 
1.429429e+01 -8.255741e-03 3.983176e-02 7.285877e-02 -6.679207e-02 -8.383117e-02 -7.809200e-03 5.247889e-02 4.313709e-02 1.073810e-02 1.156337e-01 
1.435435e+01 -8.096965e-03 3.960536e-02 7.227151e-02 -6.629779e-02 -8.327229e-02 -7.770899e-03 5.207985e-02 4.286759e-02 1.079038e-02 1.147891e-01 
1.441441e+01 -7.940529e-03 3.937992e-02 7.168909e-02 -6.580715e-02 -8.271708e-02 -7.732706e-03 5.168431e-02 4.259974e-02 1.084146e-02 1.139514e-01 
1.447447e+01 -7.786397e-03 3.915545e-02 7.111147e-02 -6.532012e-02 -8.216553e-02 -7.694625e-03 5.129223e-02 4.233351e-02 1.089135e-02 1.131206e-01 
1.453453e+01 -7.634534e-03 3.893196e-02 7.053860e-02 -6.483669e-02 -8.161760e-02 -7.656659e-03 5.090356e-02 4.206890e-02 1.094006e-02 1.122965e-01 
1.459459e+01 -7.484906e-03 3.870943e-02 6.997046e-02 -6.435683e-02 -8.107328e-02 -7.618812e-03 5.051828e-02 4.180590e-02 1.098761e-02 1.114792e-01 
1.465465e+01 -7.337479e-03 3.848788e-02 6.940699e-02 -6.388050e-02 -8.053254e-02 -7.581086e-03 5.013634e-02 4.154450e-02 1.103400e-02 1.106685e-01 
1.471471e+01 -7.192219e-03 3.826731e-02 6.884817e-02 -6.340770e-02 -7.999536e-02 -7.543485e-03 4.975770e-02 4.128470e-02 1.107924e-02 1.098644e-01 
1.477477e+01 -7.049094e-03 3.804772e-02 6.829394e-02 -6.293838e-02 -7.946171e-02 -7.506013e-03 4.938234e-02 4.102648e-02 1.112336e-02 1.090669e-01 
1.483483e+01 -6.908072e-03 3.782911e-02 6.774428e-02 -6.247253e-02 -7.893158e-02 -7.468670e-03 4.901021e-02 4.076983e-02 1.116635e-02 1.082758e-01 
1.489489e+01 -6.769120e-03 3.761149e-02 6.719914e-02 -6.201012e-02 -7.840494e-02 -7.431461e-03 4.864129e-02 4.051474e-02 1.120823e-02 1.074912e-01 
1.495495e+01 -6.632208e-03 3.739486e-02 6.665848e-02 -6.155114e-02 -7.788177e-02 -7.394388e-03 4.827553e-02 4.026121e-02 1.124900e-02 1.067129e-01 
1.501502e+01 -6.497305e-03 3.717921e-02 6.612228e-02 -6.109554e-02 -7.736205e-02 -7.357453e-03 4.791289e-02 4.000922e-02 1.128869e-02 1.059409e-01 
1.507508e+01 -6.364381e-03 3.696455e-02 6.559048e-02 -6.064331e-02 -7.684575e-02 -7.320658e-03 4.755336e-02 3.975878e-02 1.132730e-02 1.051752e-01 
1.513514e+01 -6.233405e-03 3.675088e-02 6.506306e-02 -6.019443e-02 -7.633286e-02 -7.284005e-03 4.719689e-02 3.950986e-02 1.136485e-02 1.044156e-01 
1.519520e+01 -6.104350e-03 3.653821e-02 6.453997e-02 -5.974887e-02 -7.582335e-02 -7.247496e-03 4.684345e-02 3.926246e-02 1.140133e-02 1.036622e-01 
1.525526e+01 -5.977186e-03 3.632652e-02 6.402118e-02 -5.930661e-02 -7.531720e-02 -7.211133e-03 4.649301e-02 3.901657e-02 1.143677e-02 1.029148e-01 
1.531532e+01 -5.851885e-03 3.611583e-02 6.350666e-02 -5.886762e-02 -7.481440e-02 -7.174918e-03 4.614554e-02 3.877218e-02 1.147117e-02 1.021734e-01 
1.537538e+01 -5.728419e-03 3.590613e-02 6.299636e-02 -5.843189e-02 -7.431491e-02 -7.138852e-03 4.580100e-02 3.852929e-02 1.150455e-02 1.014380e-01 
1.543544e+01 -5.606761e-03 3.569742e-02 6.249025e-02 -5.799938e-02 -7.381872e-02 -7.102936e-03 4.545936e-02 3.828788e-02 1.153692e-02 1.007084e-01 
1.549550e+01 -5.486884e-03 3.548971e-02 6.198831e-02 -5.757008e-02 -7.332580e-02 -7.067172e-03 4.512060e-02 3.804795e-02 1.156828e-02 9.998473e-02 
1.555556e+01 -5.368762e-03 3.528299e-02 6.149048e-02 -5.714395e-02 -7.283614e-02 -7.031562e-03 4.478468e-02 3.780949e-02 1.159866e-02 9.926683e-02 
1.561562e+01 -5.252368e-03 3.507727e-02 6.099674e-02 -5.672099e-02 -7.234972e-02 -6.996105e-03 4.445158e-02 3.757248e-02 1.162804e-02 9.855466e-02 
1.567568e+01 -5.137677e-03 3.487254e-02 6.050706e-02 -5.630116e-02 -7.186651e-02 -6.960804e-03 4.412126e-02 3.733693e-02 1.165646e-02 9.784818e-02 
1.573574e+01 -5.024664e-03 3.466880e-02 6.002139e-02 -5.588445e-02 -7.138649e-02 -6.925660e-03 4.379370e-02 3.710282e-02 1.168392e-02 9.714733e-02 
1.579580e+01 -4.913305e-03 3.446605e-02 5.953971e-02 -5.547083e-02 -7.090965e-02 -6.890672e-03 4.346887e-02 3.687015e-02 1.171043e-02 9.645205e-02 
1.585586e+01 -4.803573e-03 3.426430e-02 5.906198e-02 -5.506028e-02 -7.043596e-02 -6.855842e-03 4.314673e-02 3.663890e-02 1.173600e-02 9.576230e-02 
1.591592e+01 -4.695447e-03 3.406354e-02 5.858816e-02 -5.465277e-02 -6.996540e-02 -6.821171e-03 4.282726e-02 3.640906e-02 1.176064e-02 9.507804e-02 
1.597598e+01 -4.588902e-03 3.386377e-02 5.811824e-02 -5.424829e-02 -6.949795e-02 -6.786660e-03 4.251044e-02 3.618064e-02 1.178436e-02 9.439919e-02 
1.603604e+01 -4.483915e-03 3.366498e-02 5.765216e-02 -5.384682e-02 -6.903360e-02 -6.752308e-03 4.219624e-02 3.595362e-02 1.180718e-02 9.372573e-02 
1.609610e+01 -4.380463e-03 3.346719e-02 5.718991e-02 -5.344832e-02 -6.857231e-02 -6.718117e-03 4.188463e-02 3.572800e-02 1.182910e-02 9.305759e-02 
1.615616e+01 -4.278523e-03 3.327039e-02 5.673144e-02 -5.305279e-02 -6.811408e-02 -6.684086e-03 4.157558e-02 3.550376e-02 1.185013e-02 9.239474e-02 
1.621622e+01 -4.178075e-03 3.307457e-02 5.627673e-02 -5.266019e-02 -6.765888e-02 -6.650217e-03 4.126907e-02 3.528090e-02 1.187028e-02 9.173711e-02 
1.627628e+01 -4.079095e-03 3.287973e-02 5.582574e-02 -5.227052e-02 -6.720670e-02 -6.616509e-03 4.096507e-02 3.505941e-02 1.188956e-02 9.108468e-02 
1.633634e+01 -3.981563e-03 3.268588e-02 5.537845e-02 -5.188374e-02 -6.675751e-02 -6.582962e-03 4.066357e-02 3.483928e-02 1.190799e-02 9.043738e-02 
1.639640e+01 -3.885457e-03 3.249301e-02 5.493482e-02 -5.149984e-02 -6.631129e-02 -6.549578e-03 4.036452e-02 3.462050e-02 1.192557e-02 8.979517e-02 
1.645646e+01 -3.790757e-03 3.230112e-02 5.449482e-02 -5.111879e-02 -6.586803e-02 -6.516356e-03 4.006791e-02 3.440308e-02 1.194232e-02 8.915801e-02 
1.651652e+01 -3.697443e-03 3.211021e-02 5.405842e-02 -5.074057e-02 -6.542770e-02 -6.483296e-03 3.977372e-02 3.418699e-02 1.195823e-02 8.852585e-02 
1.657658e+01 -3.605494e-03 3.192028e-02 5.362560e-02 -5.036518e-02 -6.499029e-02 -6.450398e-03 3.948191e-02 3.397223e-02 1.197334e-02 8.789864e-02 
1.663664e+01 -3.514890e-03 3.173132e-02 5.319631e-02 -4.999257e-02 -6.455578e-02 -6.417662e-03 3.919248e-02 3.375880e-02 1.198763e-02 8.727635e-02 
1.669670e+01 -3.425613e-03 3.154334e-02 5.277053e-02 -4.962274e-02 -6.412415e-02 -6.385089e-03 3.890538e-02 3.354668e-02 1.200112e-02 8.665892e-02 
1.675676e+01 -3.337643e-03 3.135633e-02 5.234824e-02 -4.925566e-02 -6.369538e-02 -6.352677e-03 3.862061e-02 3.333587e-02 1.201383e-02 8.604632e-02 
1.681682e+01 -3.250961e-03 3.117028e-02 5.192940e-02 -4.889131e-02 -6.326945e-02 -6.320428e-03 3.833813e-02 3.312636e-02 1.202576e-02 8.543850e-02 
1.687688e+01 -3.165549e-03 3.098520e-02 5.151398e-02 -4.852968e-02 -6.284634e-02 -6.288340e-03 3.805793e-02 3.291814e-02 1.203692e-02 8.483542e-02 
1.693694e+01 -3.081388e-03 3.080109e-02 5.110195e-02 -4.817074e-02 -6.242604e-02 -6.256414e-03 3.777999e-02 3.271121e-02 1.204732e-02 8.423703e-02 
1.699700e+01 -2.998461e-03 3.061794e-02 5.069330e-02 -4.781448e-02 -6.200852e-02 -6.224649e-03 3.750427e-02 3.250556e-02 1.205697e-02 8.364329e-02 
1.705706e+01 -2.916750e-03 3.043575e-02 5.028798e-02 -4.746087e-02 -6.159377e-02 -6.193045e-03 3.723076e-02 3.230118e-02 1.206588e-02 8.305417e-02 
1.711712e+01 -2.836238e-03 3.025452e-02 4.988597e-02 -4.710989e-02 -6.118178e-02 -6.161602e-03 3.695945e-02 3.209807e-02 1.207406e-02 8.246962e-02 
1.717718e+01 -2.756907e-03 3.007424e-02 4.948724e-02 -4.676153e-02 -6.077251e-02 -6.130319e-03 3.669030e-02 3.189621e-02 1.208152e-02 8.188960e-02 
1.723724e+01 -2.678741e-03 2.989491e-02 4.909176e-02 -4.641577e-02 -6.036597e-02 -6.099196e-03 3.642329e-02 3.169560e-02 1.208826e-02 8.131408e-02 
1.729730e+01 -2.601723e-03 2.971654e-02 4.869952e-02 -4.607259e-02 -5.996212e-02 -6.068233e-03 3.615841e-02 3.149623e-02 1.209430e-02 8.074300e-02 
1.735736e+01 -2.525837e-03 2.953911e-02 4.831047e-02 -4.573196e-02 -5.956094e-02 -6.037429e-03 3.589564e-02 3.129810e-02 1.209965e-02 8.017634e-02 
1.741742e+01 -2.451066e-03 2.936263e-02 4.792460e-02 -4.539388e-02 -5.916243e-02 -6.006783e-03 3.563496e-02 3.110120e-02 1.210431e-02 7.961405e-02 
1.747748e+01 -2.377396e-03 2.918709e-02 4.754187e-02 -4.505831e-02 -5.876657e-02 -5.976296e-03 3.537634e-02 3.090551e-02 1.210829e-02 7.905610e-02 
1.753754e+01 -2.304810e-03 2.901249e-02 4.716227e-02 -4.472525e-02 -5.837333e-02 -5.945967e-03 3.511976e-02 3.071104e-02 1.211161e-02 7.850244e-02 
1.759760e+01 -2.233293e-03 2.883882e-02 4.678576e-02 -4.439468e-02 -5.798270e-02 -5.915795e-03 3.486522e-02 3.051778e-02 1.211426e-02 7.795304e-02 
1.765766e+01 -2.162830e-03 2.866609e-02 4.641232e-02 -4.406657e-02 -5.759467e-02 -5.885779e-03 3.461268e-02 3.032572e-02 1.211627e-02 7.740787e-02 
1.771772e+01 -2.093407e-03 2.849429e-02 4.604192e-02 -4.374091e-02 -5.720921e-02 -5.855920e-03 3.436213e-02 3.013485e-02 1.211763e-02 7.686687e-02 
1.777778e+01 -2.025008e-03 2.832341e-02 4.567453e-02 -4.341769e-02 -5.682631e-02 -5.826217e-03 3.411356e-02 2.994516e-02 1.211836e-02 7.633003e-02 
1.783784e+01 -1.957619e-03 2.815346e-02 4.531014e-02 -4.309687e-02 -5.644596e-02 -5.796668e-03 3.386693e-02 2.975666e-02 1.211847e-02 7.579730e-02 
1.789790e+01 -1.891226e-03 2.798443e-02 4.494872e-02 -4.277845e-02 -5.606813e-02 -5.767274e-03 3.362225e-02 2.956932e-02 1.211796e-02 7.526865e-02 
1.795796e+01 -1.825815e-03 2.781632e-02 4.459024e-02 -4.246241e-02 -5.569281e-02 -5.738034e-03 3.337947e-02 2.938316e-02 1.211684e-02 7.474404e-02 
1.801802e+01 -1.761373e-03 2.764913e-02 4.423468e-02 -4.214873e-02 -5.531998e-02 -5.708947e-03 3.313860e-02 2.919815e-02 1.211512e-02 7.422343e-02 
1.807808e+01 -1.697885e-03 2.748285e-02 4.388201e-02 -4.183739e-02 -5.494963e-02 -5.680012e-03 3.289961e-02 2.901429e-02 1.211281e-02 7.370680e-02 
1.813814e+01 -1.635339e-03 2.731747e-02 4.353221e-02 -4.152837e-02 -5.458174e-02 -5.651229e-03 3.266248e-02 2.883158e-02 1.210992e-02 7.319410e-02 
1.819820e+01 -1.573722e-03 2.715301e-02 4.318525e-02 -4.122167e-02 -5.421629e-02 -5.622597e-03 3.242720e-02 2.865000e-02 1.210645e-02 7.268531e-02 
1.825826e+01 -1.513020e-03 2.698944e-02 4.284112e-02 -4.091726e-02 -5.385327e-02 -5.594116e-03 3.219375e-02 2.846956e-02 1.210241e-02 7.218039e-02 
1.831832e+01 -1.453220e-03 2.682678e-02 4.249978e-02 -4.061512e-02 -5.349267e-02 -5.565785e-03 3.196211e-02 2.829024e-02 1.209782e-02 7.167930e-02 
1.837838e+01 -1.394311e-03 2.666501e-02 4.216122e-02 -4.031523e-02 -5.313446e-02 -5.537603e-03 3.173227e-02 2.811204e-02 1.209267e-02 7.118202e-02 
1.843844e+01 -1.336280e-03 2.650413e-02 4.182541e-02 -4.001759e-02 -5.277863e-02 -5.509569e-03 3.150421e-02 2.793496e-02 1.208698e-02 7.068850e-02 
1.849850e+01 -1.279114e-03 2.634414e-02 4.149232e-02 -3.972218e-02 -5.242517e-02 -5.481683e-03 3.127792e-02 2.775898e-02 1.208075e-02 7.019873e-02 
1.855856e+01 -1.222803e-03 2.618504e-02 4.116195e-02 -3.942897e-02 -5.207405e-02 -5.453944e-03 3.105338e-02 2.758409e-02 1.207399e-02 6.971265e-02 
1.861862e+01 -1.167333e-03 2.602682e-02 4.083425e-02 -3.913795e-02 -5.172527e-02 -5.426351e-03 3.083056e-02 2.741030e-02 1.206672e-02 6.923026e-02 
1.867868e+01 -1.112694e-03 2.586948e-02 4.050922e-02 -3.884911e-02 -5.137881e-02 -5.398903e-03 3.060947e-02 2.723760e-02 1.205893e-02 6.875151e-02 
1.873874e+01 -1.058873e-03 2.571301e-02 4.018683e-02 -3.856243e-02 -5.103466e-02 -5.371601e-03 3.039008e-02 2.706598e-02 1.205063e-02 6.827636e-02 
1.879880e+01 -1.005861e-03 2.555742e-02 3.986705e-02 -3.827789e-02 -5.069279e-02 -5.344442e-03 3.017237e-02 2.689543e-02 1.204184e-02 6.780480e-02 
1.885886e+01 -9.536447e-04 2.540269e-02 3.954987e-02 -3.799548e-02 -5.035319e-02 -5.317427e-03 2.995634e-02 2.672595e-02 1.203255e-02 6.733679e-02 
1.891892e+01 -9.022144e-04 2.524883e-02 3.923526e-02 -3.771518e-02 -5.001585e-02 -5.290554e-03 2.974196e-02 2.655752e-02 1.202278e-02 6.687230e-02 
1.897898e+01 -8.515590e-04 2.509583e-02 3.892320e-02 -3.743697e-02 -4.968076e-02 -5.263822e-03 2.952923e-02 2.639016e-02 1.201254e-02 6.641131e-02 
1.903904e+01 -8.016679e-04 2.494369e-02 3.861367e-02 -3.716085e-02 -4.934790e-02 -5.237232e-03 2.931812e-02 2.622384e-02 1.200182e-02 6.595377e-02 
1.909910e+01 -7.525307e-04 2.479241e-02 3.830665e-02 -3.688679e-02 -4.901725e-02 -5.210782e-03 2.910863e-02 2.605856e-02 1.199065e-02 6.549966e-02 
1.915916e+01 -7.041371e-04 2.464197e-02 3.800212e-02 -3.661478e-02 -4.868880e-02 -5.184471e-03 2.890074e-02 2.589432e-02 1.197901e-02 6.504896e-02 
1.921922e+01 -6.564769e-04 2.449238e-02 3.770006e-02 -3.634481e-02 -4.836253e-02 -5.158299e-03 2.869443e-02 2.573111e-02 1.196693e-02 6.460162e-02 
1.927928e+01 -6.095402e-04 2.434364e-02 3.740045e-02 -3.607685e-02 -4.803843e-02 -5.132265e-03 2.848969e-02 2.556892e-02 1.195441e-02 6.415764e-02 
1.933934e+01 -5.633171e-04 2.419574e-02 3.710326e-02 -3.581090e-02 -4.771650e-02 -5.106368e-03 2.828651e-02 2.540776e-02 1.194145e-02 6.371697e-02 
1.939940e+01 -5.177979e-04 2.404867e-02 3.680848e-02 -3.554694e-02 -4.739670e-02 -5.080608e-03 2.808488e-02 2.524760e-02 1.192806e-02 6.327959e-02 
1.945946e+01 -4.729731e-04 2.390243e-02 3.651608e-02 -3.528495e-02 -4.707903e-02 -5.054983e-03 2.788477e-02 2.508845e-02 1.191426e-02 6.284547e-02 
1.951952e+01 -4.288332e-04 2.375703e-02 3.622606e-02 -3.502492e-02 -4.676348e-02 -5.029492e-03 2.768619e-02 2.493030e-02 1.190003e-02 6.241459e-02 
1.957958e+01 -3.853690e-04 2.361245e-02 3.593838e-02 -3.476684e-02 -4.645002e-02 -5.004136e-03 2.748911e-02 2.477314e-02 1.188540e-02 6.198691e-02 
1.963964e+01 -3.425713e-04 2.346869e-02 3.565303e-02 -3.451069e-02 -4.613865e-02 -4.978913e-03 2.729351e-02 2.461697e-02 1.187037e-02 6.156242e-02 
1.969970e+01 -3.004312e-04 2.332575e-02 3.536999e-02 -3.425645e-02 -4.582936e-02 -4.953822e-03 2.709940e-02 2.446178e-02 1.185494e-02 6.114108e-02 
1.975976e+01 -2.589397e-04 2.318363e-02 3.508923e-02 -3.400412e-02 -4.552212e-02 -4.928863e-03 2.690676e-02 2.430757e-02 1.183912e-02 6.072286e-02 
1.981982e+01 -2.180880e-04 2.304232e-02 3.481075e-02 -3.375368e-02 -4.521693e-02 -4.904035e-03 2.671556e-02 2.415433e-02 1.182292e-02 6.030775e-02 
1.987988e+01 -1.778677e-04 2.290181e-02 3.453452e-02 -3.350510e-02 -4.491377e-02 -4.879337e-03 2.652581e-02 2.400205e-02 1.180635e-02 5.989571e-02 
1.993994e+01 -1.382701e-04 2.276211e-02 3.426052e-02 -3.325839e-02 -4.461263e-02 -4.854768e-03 2.633748e-02 2.385073e-02 1.178940e-02 5.948672e-02 
2.000000e+01 -9.928690e-05 2.262320e-02 3.398874e-02 -3.301353e-02 -4.431350e-02 -4.830328e-03 2.615057e-02 2.370036e-02 1.177209e-02 5.908076e-02 
2.006006e+01 -6.090986e-05 2.248510e-02 3.371915e-02 -3.277049e-02 -4.401635e-02 -4.806016e-03 2.596507e-02 2.355095e-02 1.175442e-02 5.867779e-02 
2.012012e+01 -2.313084e-05 2.234779e-02 3.345174e-02 -3.252928e-02 -4.372119e-02 -4.781831e-03 2.578096e-02 2.340247e-02 1.173640e-02 5.827780e-02 
2.018018e+01 1.405819e-05 2.221126e-02 3.318649e-02 -3.228986e-02 -4.342799e-02 -4.757772e-03 2.559822e-02 2.325493e-02 1.171803e-02 5.788076e-02 
2.024024e+01 5.066513e-05 2.207552e-02 3.292338e-02 -3.205224e-02 -4.313674e-02 -4.733839e-03 2.541686e-02 2.310832e-02 1.169932e-02 5.748665e-02 
2.030030e+01 8.669777e-05 2.194056e-02 3.266240e-02 -3.181640e-02 -4.284743e-02 -4.710030e-03 2.523685e-02 2.296263e-02 1.168027e-02 5.709543e-02 
2.036036e+01 1.221638e-04 2.180638e-02 3.240352e-02 -3.158233e-02 -4.256005e-02 -4.686345e-03 2.505819e-02 2.281787e-02 1.166090e-02 5.670710e-02 
2.042042e+01 1.570707e-04 2.167298e-02 3.214673e-02 -3.135000e-02 -4.227459e-02 -4.662784e-03 2.488087e-02 2.267401e-02 1.164120e-02 5.632162e-02 
2.048048e+01 1.914261e-04 2.154034e-02 3.189202e-02 -3.111941e-02 -4.199102e-02 -4.639345e-03 2.470486e-02 2.253107e-02 1.162119e-02 5.593897e-02 
2.054054e+01 2.252372e-04 2.140848e-02 3.163936e-02 -3.089055e-02 -4.170935e-02 -4.616028e-03 2.453017e-02 2.238903e-02 1.160086e-02 5.555912e-02 
2.060060e+01 2.585114e-04 2.127737e-02 3.138874e-02 -3.066340e-02 -4.142955e-02 -4.592832e-03 2.435678e-02 2.224788e-02 1.158022e-02 5.518206e-02 
2.066066e+01 2.912557e-04 2.114703e-02 3.114013e-02 -3.043795e-02 -4.115161e-02 -4.569756e-03 2.418468e-02 2.210763e-02 1.155929e-02 5.480776e-02 
2.072072e+01 3.234772e-04 2.101744e-02 3.089354e-02 -3.021418e-02 -4.087553e-02 -4.546800e-03 2.401386e-02 2.196826e-02 1.153806e-02 5.443620e-02 
2.078078e+01 3.551829e-04 2.088860e-02 3.064893e-02 -2.999209e-02 -4.060129e-02 -4.523963e-03 2.384431e-02 2.182977e-02 1.151653e-02 5.406736e-02 
2.084084e+01 3.863796e-04 2.076051e-02 3.040629e-02 -2.977166e-02 -4.032887e-02 -4.501243e-03 2.367601e-02 2.169216e-02 1.149473e-02 5.370121e-02 
2.090090e+01 4.170741e-04 2.063317e-02 3.016561e-02 -2.955288e-02 -4.005827e-02 -4.478641e-03 2.350897e-02 2.155542e-02 1.147264e-02 5.333774e-02 
2.096096e+01 4.472729e-04 2.050656e-02 2.992687e-02 -2.933574e-02 -3.978948e-02 -4.456156e-03 2.334316e-02 2.141955e-02 1.145027e-02 5.297691e-02 
2.102102e+01 4.769828e-04 2.038070e-02 2.969004e-02 -2.912022e-02 -3.952247e-02 -4.433786e-03 2.317858e-02 2.128453e-02 1.142764e-02 5.261871e-02 
2.108108e+01 5.062102e-04 2.025557e-02 2.945513e-02 -2.890631e-02 -3.925725e-02 -4.411532e-03 2.301521e-02 2.115037e-02 1.140474e-02 5.226312e-02 
2.114114e+01 5.349614e-04 2.013116e-02 2.922211e-02 -2.869400e-02 -3.899379e-02 -4.389392e-03 2.285306e-02 2.101706e-02 1.138158e-02 5.191012e-02 
2.120120e+01 5.632428e-04 2.000749e-02 2.899096e-02 -2.848328e-02 -3.873209e-02 -4.367366e-03 2.269210e-02 2.088459e-02 1.135817e-02 5.155968e-02 
2.126126e+01 5.910605e-04 1.988454e-02 2.876168e-02 -2.827414e-02 -3.847213e-02 -4.345453e-03 2.253233e-02 2.075296e-02 1.133451e-02 5.121178e-02 
2.132132e+01 6.184207e-04 1.976230e-02 2.853424e-02 -2.806656e-02 -3.821391e-02 -4.323653e-03 2.237373e-02 2.062217e-02 1.131060e-02 5.086641e-02 
2.138138e+01 6.453294e-04 1.964079e-02 2.830863e-02 -2.786053e-02 -3.795741e-02 -4.301964e-03 2.221631e-02 2.049220e-02 1.128645e-02 5.052355e-02 
2.144144e+01 6.717927e-04 1.951998e-02 2.808483e-02 -2.765605e-02 -3.770262e-02 -4.280386e-03 2.206004e-02 2.036306e-02 1.126206e-02 5.018317e-02 
2.150150e+01 6.978162e-04 1.939988e-02 2.786284e-02 -2.745309e-02 -3.744952e-02 -4.258918e-03 2.190492e-02 2.023473e-02 1.123744e-02 4.984525e-02 
2.156156e+01 7.234059e-04 1.928049e-02 2.764263e-02 -2.725165e-02 -3.719812e-02 -4.237560e-03 2.175094e-02 2.010722e-02 1.121260e-02 4.950977e-02 
2.162162e+01 7.485675e-04 1.916180e-02 2.742419e-02 -2.705172e-02 -3.694839e-02 -4.216311e-03 2.159810e-02 1.998052e-02 1.118753e-02 4.917672e-02 
2.168168e+01 7.733066e-04 1.904381e-02 2.720750e-02 -2.685328e-02 -3.670033e-02 -4.195171e-03 2.144637e-02 1.985462e-02 1.116225e-02 4.884607e-02 
2.174174e+01 7.976287e-04 1.892651e-02 2.699256e-02 -2.665632e-02 -3.645392e-02 -4.174138e-03 2.129576e-02 1.972952e-02 1.113675e-02 4.851781e-02 
2.180180e+01 8.215393e-04 1.880990e-02 2.677935e-02 -2.646084e-02 -3.620915e-02 -4.153211e-03 2.114625e-02 1.960521e-02 1.111105e-02 4.819192e-02 
2.186186e+01 8.450439e-04 1.869397e-02 2.656784e-02 -2.626682e-02 -3.596602e-02 -4.132392e-03 2.099783e-02 1.948170e-02 1.108513e-02 4.786837e-02 
2.192192e+01 8.681478e-04 1.857873e-02 2.635804e-02 -2.607425e-02 -3.572451e-02 -4.111678e-03 2.085050e-02 1.935896e-02 1.105902e-02 4.754715e-02 
2.198198e+01 8.908562e-04 1.846417e-02 2.614992e-02 -2.588312e-02 -3.548461e-02 -4.091068e-03 2.070425e-02 1.923701e-02 1.103272e-02 4.722824e-02 
2.204204e+01 9.131743e-04 1.835029e-02 2.594347e-02 -2.569341e-02 -3.524631e-02 -4.070564e-03 2.055906e-02 1.911583e-02 1.100622e-02 4.691162e-02 
2.210210e+01 9.351073e-04 1.823708e-02 2.573868e-02 -2.550513e-02 -3.500960e-02 -4.050163e-03 2.041494e-02 1.899542e-02 1.097953e-02 4.659728e-02 
2.216216e+01 9.566601e-04 1.812454e-02 2.553554e-02 -2.531825e-02 -3.477448e-02 -4.029865e-03 2.027186e-02 1.887578e-02 1.095266e-02 4.628519e-02 
2.222222e+01 9.778379e-04 1.801266e-02 2.533402e-02 -2.513277e-02 -3.454091e-02 -4.009669e-03 2.012983e-02 1.875689e-02 1.092562e-02 4.597533e-02 
2.228228e+01 9.986454e-04 1.790145e-02 2.513412e-02 -2.494867e-02 -3.430891e-02 -3.989576e-03 1.998884e-02 1.863876e-02 1.089839e-02 4.566770e-02 
2.234234e+01 1.019088e-03 1.779090e-02 2.493583e-02 -2.476595e-02 -3.407846e-02 -3.969583e-03 1.984887e-02 1.852138e-02 1.087100e-02 4.536227e-02 
2.240240e+01 1.039169e-03 1.768100e-02 2.473912e-02 -2.458459e-02 -3.384954e-02 -3.949692e-03 1.970992e-02 1.840475e-02 1.084343e-02 4.505902e-02 
2.246246e+01 1.058895e-03 1.757175e-02 2.454399e-02 -2.440459e-02 -3.362215e-02 -3.929900e-03 1.957198e-02 1.828886e-02 1.081571e-02 4.475794e-02 
2.252252e+01 1.078269e-03 1.746315e-02 2.435043e-02 -2.422594e-02 -3.339628e-02 -3.910207e-03 1.943504e-02 1.817371e-02 1.078782e-02 4.445901e-02 
2.258258e+01 1.097297e-03 1.735519e-02 2.415842e-02 -2.404861e-02 -3.317192e-02 -3.890614e-03 1.929909e-02 1.805928e-02 1.075978e-02 4.416222e-02 
2.264264e+01 1.115983e-03 1.724788e-02 2.396795e-02 -2.387262e-02 -3.294905e-02 -3.871118e-03 1.916414e-02 1.794559e-02 1.073158e-02 4.386754e-02 
2.270270e+01 1.134332e-03 1.714120e-02 2.377900e-02 -2.369793e-02 -3.272768e-02 -3.851721e-03 1.903016e-02 1.783262e-02 1.070324e-02 4.357496e-02 
2.276276e+01 1.152347e-03 1.703516e-02 2.359157e-02 -2.352455e-02 -3.250778e-02 -3.832420e-03 1.889715e-02 1.772037e-02 1.067475e-02 4.328446e-02 
2.282282e+01 1.170033e-03 1.692975e-02 2.340564e-02 -2.335247e-02 -3.228934e-02 -3.813216e-03 1.876510e-02 1.760883e-02 1.064612e-02 4.299603e-02 
2.288288e+01 1.187395e-03 1.682497e-02 2.322120e-02 -2.318167e-02 -3.207237e-02 -3.794107e-03 1.863401e-02 1.749800e-02 1.061735e-02 4.270965e-02 
2.294294e+01 1.204436e-03 1.672081e-02 2.303823e-02 -2.301214e-02 -3.185684e-02 -3.775094e-03 1.850387e-02 1.738788e-02 1.058845e-02 4.242530e-02 
2.300300e+01 1.221162e-03 1.661727e-02 2.285674e-02 -2.284388e-02 -3.164276e-02 -3.756176e-03 1.837467e-02 1.727845e-02 1.055941e-02 4.214298e-02 
2.306306e+01 1.237575e-03 1.651435e-02 2.267669e-02 -2.267688e-02 -3.143010e-02 -3.737351e-03 1.824640e-02 1.716973e-02 1.053025e-02 4.186265e-02 
2.312312e+01 1.253681e-03 1.641205e-02 2.249808e-02 -2.251112e-02 -3.121887e-02 -3.718621e-03 1.811906e-02 1.706170e-02 1.050097e-02 4.158431e-02 
2.318318e+01 1.269483e-03 1.631035e-02 2.232091e-02 -2.234660e-02 -3.100904e-02 -3.699983e-03 1.799264e-02 1.695435e-02 1.047156e-02 4.130795e-02 
2.324324e+01 1.284985e-03 1.620927e-02 2.214515e-02 -2.218331e-02 -3.080062e-02 -3.681438e-03 1.786713e-02 1.684769e-02 1.044204e-02 4.103354e-02 
2.330330e+01 1.300190e-03 1.610878e-02 2.197080e-02 -2.202124e-02 -3.059358e-02 -3.662985e-03 1.774252e-02 1.674171e-02 1.041240e-02 4.076107e-02 
2.336336e+01 1.315104e-03 1.600890e-02 2.179784e-02 -2.186037e-02 -3.038794e-02 -3.644623e-03 1.761881e-02 1.663640e-02 1.038266e-02 4.049052e-02 
2.342342e+01 1.329730e-03 1.590962e-02 2.162627e-02 -2.170070e-02 -3.018366e-02 -3.626352e-03 1.749600e-02 1.653176e-02 1.035280e-02 4.022189e-02 
2.348348e+01 1.344071e-03 1.581093e-02 2.145607e-02 -2.154223e-02 -2.998075e-02 -3.608172e-03 1.737406e-02 1.642779e-02 1.032284e-02 3.995516e-02 
2.354354e+01 1.358131e-03 1.571283e-02 2.128723e-02 -2.138494e-02 -2.977919e-02 -3.590081e-03 1.725300e-02 1.632448e-02 1.029278e-02 3.969030e-02 
2.360360e+01 1.371914e-03 1.561532e-02 2.111973e-02 -2.122882e-02 -2.957898e-02 -3.572079e-03 1.713282e-02 1.622183e-02 1.026262e-02 3.942731e-02 
2.366366e+01 1.385424e-03 1.551839e-02 2.095358e-02 -2.107386e-02 -2.938011e-02 -3.554167e-03 1.701349e-02 1.611984e-02 1.023236e-02 3.916618e-02 
2.372372e+01 1.398663e-03 1.542205e-02 2.078876e-02 -2.092006e-02 -2.918257e-02 -3.536342e-03 1.689503e-02 1.601849e-02 1.020201e-02 3.890688e-02 
2.378378e+01 1.411636e-03 1.532628e-02 2.062525e-02 -2.076741e-02 -2.898635e-02 -3.518606e-03 1.677741e-02 1.591779e-02 1.017157e-02 3.864940e-02 
2.384384e+01 1.424347e-03 1.523109e-02 2.046305e-02 -2.061589e-02 -2.879144e-02 -3.500956e-03 1.666064e-02 1.581774e-02 1.014105e-02 3.839374e-02 
2.390390e+01 1.436798e-03 1.513647e-02 2.030214e-02 -2.046550e-02 -2.859783e-02 -3.483393e-03 1.654470e-02 1.571832e-02 1.011044e-02 3.813987e-02 
2.396396e+01 1.448992e-03 1.504242e-02 2.014252e-02 -2.031624e-02 -2.840551e-02 -3.465917e-03 1.642959e-02 1.561953e-02 1.007975e-02 3.788778e-02 
2.402402e+01 1.460935e-03 1.494894e-02 1.998417e-02 -2.016808e-02 -2.821448e-02 -3.448526e-03 1.631531e-02 1.552137e-02 1.004899e-02 3.763746e-02 
2.408408e+01 1.472627e-03 1.485601e-02 1.982709e-02 -2.002103e-02 -2.802473e-02 -3.431221e-03 1.620185e-02 1.542384e-02 1.001814e-02 3.738890e-02 
2.414414e+01 1.484074e-03 1.476365e-02 1.967126e-02 -1.987508e-02 -2.783624e-02 -3.414000e-03 1.608920e-02 1.532694e-02 9.987228e-03 3.714207e-02 
2.420420e+01 1.495277e-03 1.467184e-02 1.951668e-02 -1.973021e-02 -2.764902e-02 -3.396864e-03 1.597735e-02 1.523064e-02 9.956243e-03 3.689698e-02 
2.426426e+01 1.506241e-03 1.458059e-02 1.936332e-02 -1.958642e-02 -2.746305e-02 -3.379811e-03 1.586631e-02 1.513497e-02 9.925191e-03 3.665360e-02 
2.432432e+01 1.516969e-03 1.448988e-02 1.921120e-02 -1.944371e-02 -2.727832e-02 -3.362842e-03 1.575605e-02 1.503990e-02 9.894074e-03 3.641192e-02 
2.438438e+01 1.527462e-03 1.439973e-02 1.906028e-02 -1.930205e-02 -2.709482e-02 -3.345955e-03 1.564659e-02 1.494544e-02 9.862895e-03 3.617193e-02 
2.444444e+01 1.537726e-03 1.431011e-02 1.891057e-02 -1.916145e-02 -2.691255e-02 -3.329151e-03 1.553790e-02 1.485158e-02 9.831657e-03 3.593361e-02 
2.450450e+01 1.547762e-03 1.422104e-02 1.876205e-02 -1.902190e-02 -2.673151e-02 -3.312429e-03 1.542999e-02 1.475832e-02 9.800361e-03 3.569696e-02 
2.456456e+01 1.557573e-03 1.413251e-02 1.861472e-02 -1.888338e-02 -2.655167e-02 -3.295788e-03 1.532285e-02 1.466566e-02 9.769011e-03 3.546195e-02 
2.462462e+01 1.567163e-03 1.404451e-02 1.846856e-02 -1.874590e-02 -2.637303e-02 -3.279229e-03 1.521647e-02 1.457359e-02 9.737609e-03 3.522859e-02 
2.468468e+01 1.576535e-03 1.395704e-02 1.832357e-02 -1.860944e-02 -2.619559e-02 -3.262750e-03 1.511086e-02 1.448210e-02 9.706158e-03 3.499685e-02 
2.474474e+01 1.585691e-03 1.387010e-02 1.817973e-02 -1.847399e-02 -2.601933e-02 -3.246351e-03 1.500599e-02 1.439120e-02 9.674659e-03 3.476672e-02 
2.480480e+01 1.594634e-03 1.378368e-02 1.803704e-02 -1.833955e-02 -2.584426e-02 -3.230031e-03 1.490187e-02 1.430088e-02 9.643116e-03 3.453819e-02 
2.486486e+01 1.603367e-03 1.369779e-02 1.789549e-02 -1.820611e-02 -2.567035e-02 -3.213791e-03 1.479849e-02 1.421113e-02 9.611530e-03 3.431125e-02 
2.492492e+01 1.611893e-03 1.361242e-02 1.775506e-02 -1.807367e-02 -2.549761e-02 -3.197630e-03 1.469584e-02 1.412196e-02 9.579903e-03 3.408589e-02 
2.498498e+01 1.620214e-03 1.352757e-02 1.761575e-02 -1.794221e-02 -2.532603e-02 -3.181547e-03 1.459393e-02 1.403335e-02 9.548239e-03 3.386209e-02 
2.504505e+01 1.628334e-03 1.344322e-02 1.747755e-02 -1.781173e-02 -2.515559e-02 -3.165542e-03 1.449274e-02 1.394531e-02 9.516539e-03 3.363984e-02 
2.510511e+01 1.636254e-03 1.335939e-02 1.734045e-02 -1.768221e-02 -2.498629e-02 -3.149615e-03 1.439227e-02 1.385783e-02 9.484805e-03 3.341913e-02 
2.516517e+01 1.643978e-03 1.327607e-02 1.720445e-02 -1.755366e-02 -2.481812e-02 -3.133764e-03 1.429251e-02 1.377091e-02 9.453040e-03 3.319996e-02 
2.522523e+01 1.651508e-03 1.319326e-02 1.706952e-02 -1.742607e-02 -2.465108e-02 -3.117991e-03 1.419346e-02 1.368455e-02 9.421246e-03 3.298230e-02 
2.528529e+01 1.658846e-03 1.311094e-02 1.693567e-02 -1.729942e-02 -2.448516e-02 -3.102293e-03 1.409511e-02 1.359873e-02 9.389425e-03 3.276614e-02 
2.534535e+01 1.665996e-03 1.302913e-02 1.680288e-02 -1.717372e-02 -2.432035e-02 -3.086671e-03 1.399746e-02 1.351347e-02 9.357578e-03 3.255148e-02 
2.540541e+01 1.672959e-03 1.294781e-02 1.667116e-02 -1.704894e-02 -2.415664e-02 -3.071125e-03 1.390050e-02 1.342874e-02 9.325709e-03 3.233831e-02 
2.546547e+01 1.679739e-03 1.286698e-02 1.654047e-02 -1.692510e-02 -2.399403e-02 -3.055654e-03 1.380423e-02 1.334456e-02 9.293819e-03 3.212660e-02 
2.552553e+01 1.686337e-03 1.278665e-02 1.641083e-02 -1.680218e-02 -2.383250e-02 -3.040258e-03 1.370864e-02 1.326092e-02 9.261909e-03 3.191636e-02 
2.558559e+01 1.692756e-03 1.270680e-02 1.628222e-02 -1.668016e-02 -2.367206e-02 -3.024935e-03 1.361373e-02 1.317780e-02 9.229983e-03 3.170757e-02 
2.564565e+01 1.698999e-03 1.262744e-02 1.615463e-02 -1.655906e-02 -2.351269e-02 -3.009687e-03 1.351948e-02 1.309522e-02 9.198042e-03 3.150022e-02 
2.570571e+01 1.705067e-03 1.254857e-02 1.602806e-02 -1.643885e-02 -2.335438e-02 -2.994512e-03 1.342591e-02 1.301317e-02 9.166087e-03 3.129430e-02 
2.576577e+01 1.710964e-03 1.247017e-02 1.590249e-02 -1.631954e-02 -2.319714e-02 -2.979410e-03 1.333300e-02 1.293164e-02 9.134121e-03 3.108979e-02 
2.582583e+01 1.716691e-03 1.239225e-02 1.577792e-02 -1.620111e-02 -2.304095e-02 -2.964380e-03 1.324074e-02 1.285063e-02 9.102146e-03 3.088669e-02 
2.588589e+01 1.722250e-03 1.231480e-02 1.565435e-02 -1.608356e-02 -2.288580e-02 -2.949423e-03 1.314914e-02 1.277013e-02 9.070163e-03 3.068499e-02 
2.594595e+01 1.727645e-03 1.223783e-02 1.553175e-02 -1.596688e-02 -2.273170e-02 -2.934538e-03 1.305818e-02 1.269015e-02 9.038175e-03 3.048468e-02 
2.600601e+01 1.732876e-03 1.216132e-02 1.541013e-02 -1.585107e-02 -2.257862e-02 -2.919724e-03 1.296786e-02 1.261068e-02 9.006182e-03 3.028574e-02 
2.606607e+01 1.737947e-03 1.208528e-02 1.528947e-02 -1.573612e-02 -2.242657e-02 -2.904982e-03 1.287819e-02 1.253172e-02 8.974187e-03 3.008817e-02 
2.612613e+01 1.742859e-03 1.200970e-02 1.516977e-02 -1.562202e-02 -2.227554e-02 -2.890310e-03 1.278914e-02 1.245326e-02 8.942192e-03 2.989195e-02 
2.618619e+01 1.747615e-03 1.193459e-02 1.505102e-02 -1.550876e-02 -2.212552e-02 -2.875709e-03 1.270073e-02 1.237530e-02 8.910198e-03 2.969708e-02 
2.624625e+01 1.752216e-03 1.185993e-02 1.493322e-02 -1.539635e-02 -2.197650e-02 -2.861177e-03 1.261293e-02 1.229784e-02 8.878206e-03 2.950354e-02 
2.630631e+01 1.756665e-03 1.178573e-02 1.481635e-02 -1.528477e-02 -2.182848e-02 -2.846716e-03 1.252576e-02 1.222087e-02 8.846220e-03 2.931133e-02 
2.636637e+01 1.760964e-03 1.171198e-02 1.470041e-02 -1.517401e-02 -2.168146e-02 -2.832323e-03 1.243920e-02 1.214439e-02 8.814239e-03 2.912044e-02 
2.642643e+01 1.765115e-03 1.163868e-02 1.458538e-02 -1.506408e-02 -2.153542e-02 -2.818000e-03 1.235325e-02 1.206840e-02 8.782266e-03 2.893085e-02 
2.648649e+01 1.769120e-03 1.156583e-02 1.447127e-02 -1.495496e-02 -2.139035e-02 -2.803745e-03 1.226790e-02 1.199290e-02 8.750303e-03 2.874256e-02 
2.654655e+01 1.772980e-03 1.149342e-02 1.435807e-02 -1.484665e-02 -2.124626e-02 -2.789559e-03 1.218316e-02 1.191787e-02 8.718350e-03 2.855556e-02 
2.660661e+01 1.776699e-03 1.142146e-02 1.424577e-02 -1.473915e-02 -2.110314e-02 -2.775440e-03 1.209901e-02 1.184333e-02 8.686410e-03 2.836983e-02 
2.666667e+01 1.780277e-03 1.134993e-02 1.413435e-02 -1.463244e-02 -2.096097e-02 -2.761389e-03 1.201546e-02 1.176926e-02 8.654484e-03 2.818537e-02 
2.672673e+01 1.783716e-03 1.127885e-02 1.402382e-02 -1.452652e-02 -2.081976e-02 -2.747405e-03 1.193249e-02 1.169566e-02 8.622573e-03 2.800217e-02 
2.678679e+01 1.787020e-03 1.120819e-02 1.391417e-02 -1.442138e-02 -2.067949e-02 -2.733488e-03 1.185010e-02 1.162254e-02 8.590679e-03 2.782022e-02 
2.684685e+01 1.790188e-03 1.113797e-02 1.380538e-02 -1.431702e-02 -2.054016e-02 -2.719637e-03 1.176830e-02 1.154987e-02 8.558803e-03 2.763951e-02 
2.690691e+01 1.793224e-03 1.106818e-02 1.369746e-02 -1.421344e-02 -2.040176e-02 -2.705853e-03 1.168707e-02 1.147768e-02 8.526947e-03 2.746003e-02 
2.696697e+01 1.796129e-03 1.099882e-02 1.359039e-02 -1.411062e-02 -2.026430e-02 -2.692135e-03 1.160641e-02 1.140594e-02 8.495113e-03 2.728177e-02 
2.702703e+01 1.798904e-03 1.092988e-02 1.348418e-02 -1.400856e-02 -2.012775e-02 -2.678482e-03 1.152631e-02 1.133466e-02 8.463300e-03 2.710472e-02 
2.708709e+01 1.801553e-03 1.086137e-02 1.337880e-02 -1.390726e-02 -1.999212e-02 -2.664894e-03 1.144678e-02 1.126383e-02 8.431512e-03 2.692888e-02 
2.714715e+01 1.804075e-03 1.079327e-02 1.327426e-02 -1.380670e-02 -1.985740e-02 -2.651371e-03 1.136781e-02 1.119346e-02 8.399749e-03 2.675424e-02 
2.720721e+01 1.806474e-03 1.072559e-02 1.317055e-02 -1.370689e-02 -1.972358e-02 -2.637913e-03 1.128939e-02 1.112353e-02 8.368012e-03 2.658078e-02 
2.726727e+01 1.808751e-03 1.065833e-02 1.306766e-02 -1.360782e-02 -1.959066e-02 -2.624519e-03 1.121152e-02 1.105405e-02 8.336303e-03 2.640850e-02 
2.732733e+01 1.810907e-03 1.059147e-02 1.296558e-02 -1.350948e-02 -1.945863e-02 -2.611189e-03 1.113420e-02 1.098501e-02 8.304624e-03 2.623739e-02 
2.738739e+01 1.812944e-03 1.052503e-02 1.286431e-02 -1.341187e-02 -1.932748e-02 -2.597922e-03 1.105742e-02 1.091641e-02 8.272974e-03 2.606744e-02 
2.744745e+01 1.814864e-03 1.045900e-02 1.276385e-02 -1.331498e-02 -1.919722e-02 -2.584719e-03 1.098117e-02 1.084825e-02 8.241357e-03 2.589864e-02 
2.750751e+01 1.816669e-03 1.039337e-02 1.266418e-02 -1.321881e-02 -1.906782e-02 -2.571578e-03 1.090547e-02 1.078053e-02 8.209771e-03 2.573098e-02 
2.756757e+01 1.818359e-03 1.032814e-02 1.256530e-02 -1.312334e-02 -1.893930e-02 -2.558501e-03 1.083029e-02 1.071323e-02 8.178220e-03 2.556446e-02 
2.762763e+01 1.819937e-03 1.026331e-02 1.246720e-02 -1.302859e-02 -1.881163e-02 -2.545485e-03 1.075564e-02 1.064636e-02 8.146704e-03 2.539907e-02 
2.768769e+01 1.821405e-03 1.019889e-02 1.236987e-02 -1.293453e-02 -1.868483e-02 -2.532532e-03 1.068151e-02 1.057992e-02 8.115225e-03 2.523479e-02 
2.774775e+01 1.822763e-03 1.013485e-02 1.227332e-02 -1.284117e-02 -1.855887e-02 -2.519641e-03 1.060790e-02 1.051391e-02 8.083783e-03 2.507163e-02 
2.780781e+01 1.824014e-03 1.007122e-02 1.217754e-02 -1.274849e-02 -1.843376e-02 -2.506810e-03 1.053480e-02 1.044831e-02 8.052379e-03 2.490957e-02 
2.786787e+01 1.825158e-03 1.000797e-02 1.208251e-02 -1.265650e-02 -1.830949e-02 -2.494041e-03 1.046222e-02 1.038313e-02 8.021015e-03 2.474861e-02 
2.792793e+01 1.826198e-03 9.945109e-03 1.198823e-02 -1.256519e-02 -1.818605e-02 -2.481333e-03 1.039014e-02 1.031837e-02 7.989692e-03 2.458873e-02 
2.798799e+01 1.827134e-03 9.882637e-03 1.189469e-02 -1.247456e-02 -1.806344e-02 -2.468686e-03 1.031857e-02 1.025402e-02 7.958410e-03 2.442993e-02 
2.804805e+01 1.827969e-03 9.820549e-03 1.180190e-02 -1.238459e-02 -1.794165e-02 -2.456098e-03 1.024750e-02 1.019007e-02 7.927171e-03 2.427220e-02 
2.810811e+01 1.828704e-03 9.758843e-03 1.170984e-02 -1.229528e-02 -1.782067e-02 -2.443571e-03 1.017692e-02 1.012654e-02 7.895976e-03 2.411554e-02 
2.816817e+01 1.829340e-03 9.697517e-03 1.161851e-02 -1.220664e-02 -1.770051e-02 -2.431103e-03 1.010684e-02 1.006341e-02 7.864826e-03 2.395993e-02 
2.822823e+01 1.829878e-03 9.636568e-03 1.152790e-02 -1.211865e-02 -1.758116e-02 -2.418695e-03 1.003725e-02 1.000068e-02 7.833722e-03 2.380537e-02 
2.828829e+01 1.830320e-03 9.575994e-03 1.143801e-02 -1.203131e-02 -1.746261e-02 -2.406345e-03 9.968139e-03 9.938352e-03 7.802665e-03 2.365184e-02 
2.834835e+01 1.830668e-03 9.515794e-03 1.134883e-02 -1.194461e-02 -1.734485e-02 -2.394055e-03 9.899514e-03 9.876419e-03 7.771655e-03 2.349936e-02 
2.840841e+01 1.830922e-03 9.455964e-03 1.126035e-02 -1.185855e-02 -1.722788e-02 -2.381823e-03 9.831369e-03 9.814880e-03 7.740694e-03 2.334789e-02 
2.846847e+01 1.831085e-03 9.396503e-03 1.117257e-02 -1.177313e-02 -1.711170e-02 -2.369649e-03 9.763700e-03 9.753733e-03 7.709783e-03 2.319745e-02 
2.852853e+01 1.831156e-03 9.337408e-03 1.108549e-02 -1.168833e-02 -1.699630e-02 -2.357534e-03 9.696502e-03 9.692975e-03 7.678922e-03 2.304802e-02 
2.858859e+01 1.831139e-03 9.278677e-03 1.099909e-02 -1.160416e-02 -1.688167e-02 -2.345476e-03 9.629773e-03 9.632604e-03 7.648113e-03 2.289959e-02 
2.864865e+01 1.831033e-03 9.220309e-03 1.091338e-02 -1.152061e-02 -1.676781e-02 -2.333475e-03 9.563510e-03 9.572617e-03 7.617356e-03 2.275216e-02 
2.870871e+01 1.830841e-03 9.162301e-03 1.082834e-02 -1.143768e-02 -1.665472e-02 -2.321532e-03 9.497708e-03 9.513011e-03 7.586652e-03 2.260571e-02 
2.876877e+01 1.830563e-03 9.104650e-03 1.074397e-02 -1.135536e-02 -1.654238e-02 -2.309645e-03 9.432366e-03 9.453784e-03 7.556003e-03 2.246025e-02 
2.882883e+01 1.830201e-03 9.047355e-03 1.066027e-02 -1.127364e-02 -1.643080e-02 -2.297815e-03 9.367478e-03 9.394933e-03 7.525408e-03 2.231576e-02 
2.888889e+01 1.829757e-03 8.990414e-03 1.057723e-02 -1.119252e-02 -1.631997e-02 -2.286042e-03 9.303043e-03 9.336457e-03 7.494868e-03 2.217224e-02 
2.894895e+01 1.829230e-03 8.933824e-03 1.049485e-02 -1.111201e-02 -1.620988e-02 -2.274324e-03 9.239057e-03 9.278353e-03 7.464385e-03 2.202969e-02 
2.900901e+01 1.828623e-03 8.877584e-03 1.041312e-02 -1.103208e-02 -1.610053e-02 -2.262662e-03 9.175516e-03 9.220618e-03 7.433960e-03 2.188808e-02 
2.906907e+01 1.827936e-03 8.821690e-03 1.033203e-02 -1.095274e-02 -1.599192e-02 -2.251056e-03 9.112418e-03 9.163250e-03 7.403592e-03 2.174743e-02 
2.912913e+01 1.827172e-03 8.766142e-03 1.025158e-02 -1.087399e-02 -1.588403e-02 -2.239505e-03 9.049759e-03 9.106247e-03 7.373283e-03 2.160771e-02 
2.918919e+01 1.826330e-03 8.710938e-03 1.017176e-02 -1.079581e-02 -1.577687e-02 -2.228010e-03 8.987537e-03 9.049605e-03 7.343034e-03 2.146893e-02 
2.924925e+01 1.825413e-03 8.656074e-03 1.009258e-02 -1.071822e-02 -1.567043e-02 -2.216569e-03 8.925747e-03 8.993324e-03 7.312844e-03 2.133108e-02 
2.930931e+01 1.824420e-03 8.601550e-03 1.001402e-02 -1.064119e-02 -1.556470e-02 -2.205182e-03 8.864387e-03 8.937400e-03 7.282716e-03 2.119414e-02 
2.936937e+01 1.823355e-03 8.547362e-03 9.936081e-03 -1.056472e-02 -1.545968e-02 -2.193850e-03 8.803454e-03 8.881832e-03 7.252649e-03 2.105813e-02 
2.942943e+01 1.822217e-03 8.493510e-03 9.858755e-03 -1.048882e-02 -1.535537e-02 -2.182572e-03 8.742945e-03 8.826616e-03 7.222645e-03 2.092301e-02 
2.948949e+01 1.821007e-03 8.439991e-03 9.782039e-03 -1.041348e-02 -1.525176e-02 -2.171347e-03 8.682857e-03 8.771751e-03 7.192704e-03 2.078880e-02 
2.954955e+01 1.819727e-03 8.386802e-03 9.705929e-03 -1.033869e-02 -1.514885e-02 -2.160176e-03 8.623186e-03 8.717234e-03 7.162826e-03 2.065549e-02 
2.960961e+01 1.818378e-03 8.333943e-03 9.630418e-03 -1.026446e-02 -1.504663e-02 -2.149059e-03 8.563931e-03 8.663064e-03 7.133012e-03 2.052306e-02 
2.966967e+01 1.816961e-03 8.281411e-03 9.555502e-03 -1.019076e-02 -1.494509e-02 -2.137994e-03 8.505087e-03 8.609238e-03 7.103264e-03 2.039152e-02 
2.972973e+01 1.815477e-03 8.229205e-03 9.481177e-03 -1.011761e-02 -1.484423e-02 -2.126982e-03 8.446652e-03 8.555753e-03 7.073581e-03 2.026085e-02 
2.978979e+01 1.813926e-03 8.177321e-03 9.407437e-03 -1.004500e-02 -1.474406e-02 -2.116023e-03 8.388623e-03 8.502607e-03 7.043964e-03 2.013105e-02 
2.984985e+01 1.812311e-03 8.125759e-03 9.334279e-03 -9.972913e-03 -1.464455e-02 -2.105116e-03 8.330997e-03 8.449799e-03 7.014413e-03 2.000211e-02 
2.990991e+01 1.810632e-03 8.074516e-03 9.261697e-03 -9.901361e-03 -1.454572e-02 -2.094261e-03 8.273771e-03 8.397326e-03 6.984930e-03 1.987403e-02 
2.996997e+01 1.808889e-03 8.023591e-03 9.189686e-03 -9.830334e-03 -1.444755e-02 -2.083458e-03 8.216943e-03 8.345186e-03 6.955515e-03 1.974681e-02 


==> figures/Plot_data/droop_string_small_n_V.txt <==
0.000000e+00 4.518746e-01 1.648384e+00 -2.028362e+00 -4.492568e-01 2.359932e-01 -8.351730e-01 -1.275955e+00 6.170351e-01 6.127015e-01 2.893812e-01 
6.006006e-02 5.104783e-01 1.374750e+00 -1.729781e+00 -4.912475e-01 1.354683e-01 -7.938014e-01 -1.139045e+00 5.098524e-01 5.885467e-01 3.057923e-01 
1.201201e-01 5.509672e-01 1.151630e+00 -1.482434e+00 -5.182550e-01 4.718363e-02 -7.554996e-01 -1.021612e+00 4.210990e-01 5.626073e-01 3.196923e-01 
1.801802e-01 5.771462e-01 9.695167e-01 -1.276950e+00 -5.340009e-01 -2.975088e-02 -7.202458e-01 -9.205782e-01 3.475135e-01 5.358983e-01 3.311693e-01 
2.402402e-01 5.920790e-01 8.206991e-01 -1.105734e+00 -5.413427e-01 -9.629935e-02 -6.879156e-01 -8.333934e-01 2.864278e-01 5.091544e-01 3.403563e-01 
3.003003e-01 5.982296e-01 6.989206e-01 -9.626253e-01 -5.424687e-01 -1.534439e-01 -6.583234e-01 -7.579357e-01 2.356560e-01 4.828953e-01 3.474137e-01 
3.603604e-01 5.975766e-01 5.991038e-01 -8.426173e-01 -5.390496e-01 -2.021467e-01 -6.312513e-01 -6.924352e-01 1.934051e-01 4.574771e-01 3.525172e-01 
4.204204e-01 5.917062e-01 5.171274e-01 -7.416385e-01 -5.323565e-01 -2.433254e-01 -6.064688e-01 -6.354104e-01 1.582020e-01 4.331321e-01 3.558477e-01 
4.804805e-01 5.818872e-01 4.496458e-01 -6.563711e-01 -5.233530e-01 -2.778384e-01 -5.837467e-01 -5.856181e-01 1.288352e-01 4.100000e-01 3.575855e-01 
5.405405e-01 5.691317e-01 3.939430e-01 -5.841080e-01 -5.127657e-01 -3.064771e-01 -5.628647e-01 -5.420112e-01 1.043067e-01 3.881519e-01 3.579054e-01 
6.006006e-01 5.542452e-01 3.478136e-01 -5.226363e-01 -5.011400e-01 -3.299623e-01 -5.436175e-01 -5.037063e-01 8.379349e-02 3.676091e-01 3.569733e-01 
6.606607e-01 5.378659e-01 3.094670e-01 -4.701442e-01 -4.888822e-01 -3.489453e-01 -5.258166e-01 -4.699552e-01 6.661623e-02 3.483571e-01 3.549450e-01 
7.207207e-01 5.204973e-01 2.774493e-01 -4.251450e-01 -4.762927e-01 -3.640094e-01 -5.092919e-01 -4.401236e-01 5.221319e-02 3.303570e-01 3.519644e-01 
7.807808e-01 5.025347e-01 2.505801e-01 -3.864170e-01 -4.635916e-01 -3.756747e-01 -4.938915e-01 -4.136718e-01 4.011952e-02 3.135532e-01 3.481637e-01 
8.408408e-01 4.842861e-01 2.279011e-01 -3.529535e-01 -4.509377e-01 -3.844019e-01 -4.794811e-01 -3.901398e-01 2.995011e-02 2.978800e-01 3.436629e-01 
9.009009e-01 4.659897e-01 2.086344e-01 -3.239237e-01 -4.384440e-01 -3.905975e-01 -4.659426e-01 -3.691350e-01 2.138555e-02 2.832664e-01 3.385704e-01 
9.609610e-01 4.478277e-01 1.921487e-01 -2.986397e-01 -4.261889e-01 -3.946193e-01 -4.531732e-01 -3.503214e-01 1.416065e-02 2.696388e-01 3.329835e-01 
1.021021e+00 4.299375e-01 1.779317e-01 -2.765312e-01 -4.142252e-01 -3.967806e-01 -4.410833e-01 -3.334111e-01 8.055078e-03 2.569242e-01 3.269889e-01 
1.081081e+00 4.124211e-01 1.655679e-01 -2.571237e-01 -4.025866e-01 -3.973555e-01 -4.295957e-01 -3.181569e-01 2.885536e-03 2.450514e-01 3.206636e-01 
1.141141e+00 3.953519e-01 1.547203e-01 -2.400216e-01 -3.912926e-01 -3.965829e-01 -4.186437e-01 -3.043462e-01 -1.500547e-03 2.339521e-01 3.140758e-01 
1.201201e+00 3.787813e-01 1.451159e-01 -2.248941e-01 -3.803529e-01 -3.946707e-01 -4.081699e-01 -2.917961e-01 -5.230280e-03 2.235622e-01 3.072851e-01 
1.261261e+00 3.627428e-01 1.365333e-01 -2.114637e-01 -3.697697e-01 -3.917997e-01 -3.981253e-01 -2.803489e-01 -8.409643e-03 2.138216e-01 3.003442e-01 
1.321321e+00 3.472564e-01 1.287932e-01 -1.994971e-01 -3.595401e-01 -3.881265e-01 -3.884675e-01 -2.698684e-01 -1.112705e-02 2.046747e-01 2.932985e-01 
1.381381e+00 3.323313e-01 1.217504e-01 -1.887973e-01 -3.496577e-01 -3.837867e-01 -3.791608e-01 -2.602369e-01 -1.345633e-02 1.960701e-01 2.861878e-01 
1.441441e+00 3.179686e-01 1.152876e-01 -1.791977e-01 -3.401138e-01 -3.788975e-01 -3.701741e-01 -2.513527e-01 -1.545913e-02 1.879612e-01 2.790464e-01 
1.501502e+00 3.041632e-01 1.093096e-01 -1.705570e-01 -3.308982e-01 -3.735601e-01 -3.614811e-01 -2.431276e-01 -1.718700e-02 1.803051e-01 2.719038e-01 
1.561562e+00 2.909053e-01 1.037398e-01 -1.627546e-01 -3.219997e-01 -3.678617e-01 -3.530593e-01 -2.354852e-01 -1.868303e-02 1.730631e-01 2.647852e-01 
1.621622e+00 2.781816e-01 9.851597e-02 -1.556875e-01 -3.134069e-01 -3.618775e-01 -3.448893e-01 -2.283591e-01 -1.998328e-02 1.662002e-01 2.577121e-01 
1.681682e+00 2.659768e-01 9.358796e-02 -1.492675e-01 -3.051082e-01 -3.556718e-01 -3.369544e-01 -2.216918e-01 -2.111792e-02 1.596847e-01 2.507027e-01 
1.741742e+00 2.542734e-01 8.891522e-02 -1.434188e-01 -2.970922e-01 -3.493001e-01 -3.292403e-01 -2.154330e-01 -2.211222e-02 1.534881e-01 2.437722e-01 
1.801802e+00 2.430534e-01 8.446498e-02 -1.380758e-01 -2.893478e-01 -3.428098e-01 -3.217348e-01 -2.095393e-01 -2.298733e-02 1.475847e-01 2.369334e-01 
1.861862e+00 2.322979e-01 8.021074e-02 -1.331819e-01 -2.818641e-01 -3.362414e-01 -3.144269e-01 -2.039725e-01 -2.376099e-02 1.419515e-01 2.301968e-01 
1.921922e+00 2.219880e-01 7.613105e-02 -1.286877e-01 -2.746307e-01 -3.296293e-01 -3.073075e-01 -1.986996e-01 -2.444806e-02 1.365677e-01 2.235708e-01 
1.981982e+00 2.121048e-01 7.220854e-02 -1.245506e-01 -2.676377e-01 -3.230031e-01 -3.003683e-01 -1.936916e-01 -2.506100e-02 1.314148e-01 2.170624e-01 
2.042042e+00 2.026297e-01 6.842908e-02 -1.207329e-01 -2.608756e-01 -3.163876e-01 -2.936021e-01 -1.889232e-01 -2.561025e-02 1.264760e-01 2.106770e-01 
2.102102e+00 1.935446e-01 6.478115e-02 -1.172019e-01 -2.543353e-01 -3.098040e-01 -2.870025e-01 -1.843722e-01 -2.610459e-02 1.217364e-01 2.044187e-01 
2.162162e+00 1.848320e-01 6.125535e-02 -1.139287e-01 -2.480081e-01 -3.032699e-01 -2.805638e-01 -1.800193e-01 -2.655137e-02 1.171826e-01 1.982906e-01 
2.222222e+00 1.764748e-01 5.784392e-02 -1.108879e-01 -2.418859e-01 -2.968001e-01 -2.742808e-01 -1.758473e-01 -2.695678e-02 1.128024e-01 1.922947e-01 
2.282282e+00 1.684569e-01 5.454045e-02 -1.080571e-01 -2.359609e-01 -2.904071e-01 -2.681488e-01 -1.718414e-01 -2.732601e-02 1.085849e-01 1.864324e-01 
2.342342e+00 1.607626e-01 5.133957e-02 -1.054163e-01 -2.302254e-01 -2.841011e-01 -2.621636e-01 -1.679883e-01 -2.766344e-02 1.045204e-01 1.807044e-01 
2.402402e+00 1.533771e-01 4.823675e-02 -1.029478e-01 -2.246725e-01 -2.778903e-01 -2.563212e-01 -1.642764e-01 -2.797275e-02 1.005999e-01 1.751105e-01 
2.462462e+00 1.462862e-01 4.522811e-02 -1.006360e-01 -2.192954e-01 -2.717816e-01 -2.506179e-01 -1.606954e-01 -2.825703e-02 9.681548e-02 1.696505e-01 
2.522523e+00 1.394764e-01 4.231031e-02 -9.846673e-02 -2.140875e-01 -2.657804e-01 -2.450503e-01 -1.572363e-01 -2.851892e-02 9.315987e-02 1.643234e-01 
2.582583e+00 1.329350e-01 3.948040e-02 -9.642748e-02 -2.090427e-01 -2.598908e-01 -2.396152e-01 -1.538909e-01 -2.876061e-02 8.962645e-02 1.591280e-01 
2.642643e+00 1.266499e-01 3.673575e-02 -9.450698e-02 -2.041551e-01 -2.541161e-01 -2.343094e-01 -1.506520e-01 -2.898401e-02 8.620923e-02 1.540629e-01 
2.702703e+00 1.206095e-01 3.407398e-02 -9.269512e-02 -1.994189e-01 -2.484585e-01 -2.291300e-01 -1.475134e-01 -2.919070e-02 8.290272e-02 1.491262e-01 
2.762763e+00 1.148029e-01 3.149289e-02 -9.098281e-02 -1.948289e-01 -2.429196e-01 -2.240741e-01 -1.444692e-01 -2.938205e-02 7.970190e-02 1.443161e-01 
2.822823e+00 1.092199e-01 2.899044e-02 -8.936184e-02 -1.903796e-01 -2.375004e-01 -2.191391e-01 -1.415143e-01 -2.955922e-02 7.660215e-02 1.396305e-01 
2.882883e+00 1.038506e-01 2.656471e-02 -8.782482e-02 -1.860663e-01 -2.322011e-01 -2.143222e-01 -1.386441e-01 -2.972323e-02 7.359924e-02 1.350671e-01 
2.942943e+00 9.868585e-02 2.421385e-02 -8.636506e-02 -1.818840e-01 -2.270217e-01 -2.096209e-01 -1.358544e-01 -2.987493e-02 7.068924e-02 1.306237e-01 
3.003003e+00 9.371678e-02 2.193611e-02 -8.497648e-02 -1.778282e-01 -2.219618e-01 -2.050327e-01 -1.331416e-01 -3.001509e-02 6.786851e-02 1.262979e-01 
3.063063e+00 8.893512e-02 1.972974e-02 -8.365358e-02 -1.738944e-01 -2.170203e-01 -2.005552e-01 -1.305021e-01 -3.014437e-02 6.513368e-02 1.220873e-01 
3.123123e+00 8.433298e-02 1.759310e-02 -8.239137e-02 -1.700785e-01 -2.121964e-01 -1.961859e-01 -1.279328e-01 -3.026335e-02 6.248158e-02 1.179893e-01 
3.183183e+00 7.990288e-02 1.552453e-02 -8.118529e-02 -1.663763e-01 -2.074886e-01 -1.919224e-01 -1.254309e-01 -3.037254e-02 5.990926e-02 1.140016e-01 
3.243243e+00 7.563775e-02 1.352243e-02 -8.003121e-02 -1.627840e-01 -2.028953e-01 -1.877626e-01 -1.229938e-01 -3.047242e-02 5.741396e-02 1.101215e-01 
3.303303e+00 7.153084e-02 1.158520e-02 -7.892535e-02 -1.592976e-01 -1.984149e-01 -1.837040e-01 -1.206191e-01 -3.056340e-02 5.499308e-02 1.063467e-01 
3.363363e+00 6.757576e-02 9.711286e-03 -7.786425e-02 -1.559137e-01 -1.940455e-01 -1.797445e-01 -1.183045e-01 -3.064586e-02 5.264414e-02 1.026747e-01 
3.423423e+00 6.376645e-02 7.899140e-03 -7.684477e-02 -1.526287e-01 -1.897851e-01 -1.758818e-01 -1.160480e-01 -3.072015e-02 5.036483e-02 9.910290e-02 
3.483483e+00 6.009714e-02 6.147236e-03 -7.586400e-02 -1.494393e-01 -1.856318e-01 -1.721139e-01 -1.138476e-01 -3.078660e-02 4.815293e-02 9.562901e-02 
3.543544e+00 5.656231e-02 4.454069e-03 -7.491932e-02 -1.463422e-01 -1.815834e-01 -1.684385e-01 -1.117015e-01 -3.084551e-02 4.600634e-02 9.225058e-02 
3.603604e+00 5.315676e-02 2.818150e-03 -7.400828e-02 -1.433343e-01 -1.776377e-01 -1.648536e-01 -1.096081e-01 -3.089716e-02 4.392306e-02 8.896525e-02 
3.663664e+00 4.987549e-02 1.238011e-03 -7.312866e-02 -1.404126e-01 -1.737927e-01 -1.613571e-01 -1.075657e-01 -3.094181e-02 4.190117e-02 8.577068e-02 
3.723724e+00 4.671377e-02 -2.877942e-04 -7.227842e-02 -1.375742e-01 -1.700460e-01 -1.579470e-01 -1.055729e-01 -3.097973e-02 3.993884e-02 8.266460e-02 
3.783784e+00 4.366706e-02 -1.760693e-03 -7.145566e-02 -1.348163e-01 -1.663955e-01 -1.546214e-01 -1.036282e-01 -3.101115e-02 3.803432e-02 7.964475e-02 
3.843844e+00 4.073105e-02 -3.182090e-03 -7.065866e-02 -1.321363e-01 -1.628389e-01 -1.513781e-01 -1.017302e-01 -3.103631e-02 3.618592e-02 7.670893e-02 
3.903904e+00 3.790160e-02 -4.553369e-03 -6.988580e-02 -1.295315e-01 -1.593741e-01 -1.482153e-01 -9.987771e-02 -3.105543e-02 3.439201e-02 7.385498e-02 
3.963964e+00 3.517479e-02 -5.875888e-03 -6.913563e-02 -1.269996e-01 -1.559987e-01 -1.451312e-01 -9.806945e-02 -3.106873e-02 3.265103e-02 7.108079e-02 
4.024024e+00 3.254684e-02 -7.150984e-03 -6.840677e-02 -1.245380e-01 -1.527107e-01 -1.421237e-01 -9.630424e-02 -3.107641e-02 3.096148e-02 6.838429e-02 
4.084084e+00 3.001416e-02 -8.379967e-03 -6.769796e-02 -1.221445e-01 -1.495078e-01 -1.391912e-01 -9.458094e-02 -3.107868e-02 2.932188e-02 6.576346e-02 
4.144144e+00 2.757328e-02 -9.564125e-03 -6.700804e-02 -1.198168e-01 -1.463880e-01 -1.363318e-01 -9.289847e-02 -3.107574e-02 2.773084e-02 6.321632e-02 
4.204204e+00 2.522092e-02 -1.070472e-02 -6.633594e-02 -1.175529e-01 -1.433490e-01 -1.335438e-01 -9.125576e-02 -3.106776e-02 2.618700e-02 6.074095e-02 
4.264264e+00 2.295390e-02 -1.180298e-02 -6.568065e-02 -1.153506e-01 -1.403889e-01 -1.308253e-01 -8.965182e-02 -3.105495e-02 2.468903e-02 5.833546e-02 
4.324324e+00 2.076921e-02 -1.286013e-02 -6.504125e-02 -1.132079e-01 -1.375056e-01 -1.281747e-01 -8.808564e-02 -3.103748e-02 2.323565e-02 5.599800e-02 
4.384384e+00 1.866392e-02 -1.387734e-02 -6.441688e-02 -1.111229e-01 -1.346971e-01 -1.255904e-01 -8.655629e-02 -3.101552e-02 2.182564e-02 5.372680e-02 
4.444444e+00 1.663524e-02 -1.485577e-02 -6.380674e-02 -1.090939e-01 -1.319614e-01 -1.230707e-01 -8.506285e-02 -3.098925e-02 2.045777e-02 5.152009e-02 
4.504505e+00 1.468051e-02 -1.579656e-02 -6.321009e-02 -1.071189e-01 -1.292965e-01 -1.206140e-01 -8.360441e-02 -3.095884e-02 1.913090e-02 4.937617e-02 
4.564565e+00 1.279715e-02 -1.670080e-02 -6.262624e-02 -1.051962e-01 -1.267007e-01 -1.182187e-01 -8.218011e-02 -3.092444e-02 1.784388e-02 4.729337e-02 
4.624625e+00 1.098269e-02 -1.756957e-02 -6.205456e-02 -1.033243e-01 -1.241720e-01 -1.158833e-01 -8.078911e-02 -3.088621e-02 1.659562e-02 4.527007e-02 
4.684685e+00 9.234750e-03 -1.840394e-02 -6.149444e-02 -1.015015e-01 -1.217087e-01 -1.136063e-01 -7.943058e-02 -3.084430e-02 1.538504e-02 4.330468e-02 
4.744745e+00 7.551052e-03 -1.920492e-02 -6.094532e-02 -9.972620e-02 -1.193089e-01 -1.113863e-01 -7.810373e-02 -3.079887e-02 1.421111e-02 4.139567e-02 
4.804805e+00 5.929399e-03 -1.997351e-02 -6.040670e-02 -9.799699e-02 -1.169710e-01 -1.092217e-01 -7.680778e-02 -3.075005e-02 1.307281e-02 3.954153e-02 
4.864865e+00 4.367677e-03 -2.071069e-02 -5.987807e-02 -9.631240e-02 -1.146933e-01 -1.071111e-01 -7.554196e-02 -3.069800e-02 1.196917e-02 3.774079e-02 
4.924925e+00 2.863852e-03 -2.141742e-02 -5.935900e-02 -9.467105e-02 -1.124741e-01 -1.050533e-01 -7.430555e-02 -3.064283e-02 1.089923e-02 3.599203e-02 
4.984985e+00 1.415966e-03 -2.209461e-02 -5.884906e-02 -9.307159e-02 -1.103118e-01 -1.030468e-01 -7.309782e-02 -3.058469e-02 9.862057e-03 3.429385e-02 
5.045045e+00 2.213299e-05 -2.274317e-02 -5.834784e-02 -9.151273e-02 -1.082049e-01 -1.010902e-01 -7.191806e-02 -3.052370e-02 8.856751e-03 3.264489e-02 
5.105105e+00 -1.319465e-03 -2.336397e-02 -5.785499e-02 -8.999323e-02 -1.061519e-01 -9.918248e-02 -7.076558e-02 -3.045999e-02 7.882431e-03 3.104385e-02 
5.165165e+00 -2.610580e-03 -2.395788e-02 -5.737016e-02 -8.851187e-02 -1.041512e-01 -9.732218e-02 -6.963973e-02 -3.039367e-02 6.938242e-03 2.948942e-02 
5.225225e+00 -3.852900e-03 -2.452571e-02 -5.689302e-02 -8.706749e-02 -1.022014e-01 -9.550812e-02 -6.853983e-02 -3.032487e-02 6.023351e-03 2.798036e-02 
5.285285e+00 -5.048053e-03 -2.506828e-02 -5.642326e-02 -8.565898e-02 -1.003012e-01 -9.373911e-02 -6.746526e-02 -3.025368e-02 5.136949e-03 2.651544e-02 
5.345345e+00 -6.197609e-03 -2.558638e-02 -5.596060e-02 -8.428523e-02 -9.844911e-02 -9.201396e-02 -6.641539e-02 -3.018023e-02 4.278247e-03 2.509348e-02 
5.405405e+00 -7.303084e-03 -2.608077e-02 -5.550478e-02 -8.294521e-02 -9.664383e-02 -9.033154e-02 -6.538961e-02 -3.010461e-02 3.446478e-03 2.371331e-02 
5.465465e+00 -8.365940e-03 -2.655218e-02 -5.505553e-02 -8.163789e-02 -9.488408e-02 -8.869074e-02 -6.438732e-02 -3.002692e-02 2.640896e-03 2.237381e-02 
5.525526e+00 -9.387588e-03 -2.700135e-02 -5.461262e-02 -8.036231e-02 -9.316859e-02 -8.709045e-02 -6.340795e-02 -2.994727e-02 1.860774e-03 2.107387e-02 
5.585586e+00 -1.036939e-02 -2.742897e-02 -5.417583e-02 -7.911751e-02 -9.149614e-02 -8.552962e-02 -6.245092e-02 -2.986574e-02 1.105406e-03 1.981243e-02 
5.645646e+00 -1.131266e-02 -2.783573e-02 -5.374495e-02 -7.790257e-02 -8.986553e-02 -8.400721e-02 -6.151569e-02 -2.978243e-02 3.741026e-04 1.858845e-02 
5.705706e+00 -1.221867e-02 -2.822229e-02 -5.331978e-02 -7.671662e-02 -8.827560e-02 -8.252221e-02 -6.060170e-02 -2.969742e-02 -3.338045e-04 1.740091e-02 
5.765766e+00 -1.308865e-02 -2.858929e-02 -5.290013e-02 -7.555881e-02 -8.672522e-02 -8.107363e-02 -5.970843e-02 -2.961079e-02 -1.018967e-03 1.624881e-02 
5.825826e+00 -1.392378e-02 -2.893736e-02 -5.248583e-02 -7.442829e-02 -8.521331e-02 -7.966051e-02 -5.883537e-02 -2.952264e-02 -1.682019e-03 1.513120e-02 
5.885886e+00 -1.472521e-02 -2.926711e-02 -5.207671e-02 -7.332428e-02 -8.373879e-02 -7.828192e-02 -5.798200e-02 -2.943302e-02 -2.323578e-03 1.404714e-02 
5.945946e+00 -1.549404e-02 -2.957912e-02 -5.167260e-02 -7.224600e-02 -8.230063e-02 -7.693694e-02 -5.714785e-02 -2.934203e-02 -2.944243e-03 1.299571e-02 
6.006006e+00 -1.623134e-02 -2.987396e-02 -5.127337e-02 -7.119270e-02 -8.089781e-02 -7.562468e-02 -5.633242e-02 -2.924972e-02 -3.544599e-03 1.197603e-02 
6.066066e+00 -1.693816e-02 -3.015220e-02 -5.087887e-02 -7.016366e-02 -7.952937e-02 -7.434427e-02 -5.553524e-02 -2.915618e-02 -4.125215e-03 1.098723e-02 
6.126126e+00 -1.761548e-02 -3.041437e-02 -5.048897e-02 -6.915818e-02 -7.819435e-02 -7.309487e-02 -5.475586e-02 -2.906145e-02 -4.686642e-03 1.002847e-02 
6.186186e+00 -1.826428e-02 -3.066099e-02 -5.010354e-02 -6.817559e-02 -7.689182e-02 -7.187565e-02 -5.399383e-02 -2.896562e-02 -5.229420e-03 9.098919e-03 
6.246246e+00 -1.888549e-02 -3.089258e-02 -4.972246e-02 -6.721522e-02 -7.562089e-02 -7.068581e-02 -5.324872e-02 -2.886874e-02 -5.754072e-03 8.197787e-03 
6.306306e+00 -1.948002e-02 -3.110963e-02 -4.934562e-02 -6.627645e-02 -7.438068e-02 -6.952457e-02 -5.252009e-02 -2.877086e-02 -6.261107e-03 7.324292e-03 
6.366366e+00 -2.004873e-02 -3.131261e-02 -4.897291e-02 -6.535865e-02 -7.317035e-02 -6.839117e-02 -5.180753e-02 -2.867204e-02 -6.751021e-03 6.477678e-03 
6.426426e+00 -2.059249e-02 -3.150199e-02 -4.860423e-02 -6.446125e-02 -7.198907e-02 -6.728486e-02 -5.111063e-02 -2.857235e-02 -7.224295e-03 5.657207e-03 
6.486486e+00 -2.111210e-02 -3.167823e-02 -4.823947e-02 -6.358365e-02 -7.083604e-02 -6.620492e-02 -5.042900e-02 -2.847182e-02 -7.681400e-03 4.862160e-03 
6.546547e+00 -2.160835e-02 -3.184175e-02 -4.787855e-02 -6.272531e-02 -6.971048e-02 -6.515066e-02 -4.976226e-02 -2.837051e-02 -8.122790e-03 4.091839e-03 
6.606607e+00 -2.208203e-02 -3.199299e-02 -4.752138e-02 -6.188568e-02 -6.861164e-02 -6.412138e-02 -4.911001e-02 -2.826847e-02 -8.548911e-03 3.345562e-03 
6.666667e+00 -2.253385e-02 -3.213235e-02 -4.716786e-02 -6.106425e-02 -6.753878e-02 -6.311642e-02 -4.847190e-02 -2.816574e-02 -8.960193e-03 2.622668e-03 
6.726727e+00 -2.296456e-02 -3.226024e-02 -4.681794e-02 -6.026050e-02 -6.649119e-02 -6.213512e-02 -4.784757e-02 -2.806236e-02 -9.357057e-03 1.922512e-03 
6.786787e+00 -2.337483e-02 -3.237704e-02 -4.647151e-02 -5.947395e-02 -6.546818e-02 -6.117687e-02 -4.723666e-02 -2.795838e-02 -9.739910e-03 1.244466e-03 
6.846847e+00 -2.376535e-02 -3.248313e-02 -4.612852e-02 -5.870412e-02 -6.446907e-02 -6.024104e-02 -4.663884e-02 -2.785384e-02 -1.010915e-02 5.879181e-04 
6.906907e+00 -2.413676e-02 -3.257888e-02 -4.578889e-02 -5.795055e-02 -6.349320e-02 -5.932703e-02 -4.605377e-02 -2.774878e-02 -1.046517e-02 -4.772534e-05 
6.966967e+00 -2.448969e-02 -3.266463e-02 -4.545255e-02 -5.721279e-02 -6.253995e-02 -5.843426e-02 -4.548112e-02 -2.764323e-02 -1.080833e-02 -6.630434e-04 
7.027027e+00 -2.482476e-02 -3.274073e-02 -4.511945e-02 -5.649042e-02 -6.160869e-02 -5.756217e-02 -4.492059e-02 -2.753722e-02 -1.113901e-02 -1.258599e-03 
7.087087e+00 -2.514256e-02 -3.280752e-02 -4.478951e-02 -5.578302e-02 -6.069883e-02 -5.671021e-02 -4.437185e-02 -2.743080e-02 -1.145757e-02 -1.834942e-03 
7.147147e+00 -2.544365e-02 -3.286532e-02 -4.446268e-02 -5.509017e-02 -5.980978e-02 -5.587782e-02 -4.383462e-02 -2.732399e-02 -1.176433e-02 -2.392604e-03 
7.207207e+00 -2.572860e-02 -3.291443e-02 -4.413890e-02 -5.441149e-02 -5.894098e-02 -5.506450e-02 -4.330859e-02 -2.721682e-02 -1.205966e-02 -2.932106e-03 
7.267267e+00 -2.599794e-02 -3.295517e-02 -4.381812e-02 -5.374659e-02 -5.809188e-02 -5.426974e-02 -4.279348e-02 -2.710933e-02 -1.234386e-02 -3.453953e-03 
7.327327e+00 -2.625219e-02 -3.298783e-02 -4.350029e-02 -5.309511e-02 -5.726194e-02 -5.349304e-02 -4.228901e-02 -2.700154e-02 -1.261726e-02 -3.958636e-03 
7.387387e+00 -2.649185e-02 -3.301269e-02 -4.318535e-02 -5.245668e-02 -5.645064e-02 -5.273391e-02 -4.179491e-02 -2.689349e-02 -1.288017e-02 -4.446634e-03 
7.447447e+00 -2.671741e-02 -3.303003e-02 -4.287326e-02 -5.183097e-02 -5.565748e-02 -5.199190e-02 -4.131091e-02 -2.678519e-02 -1.313289e-02 -4.918413e-03 
7.507508e+00 -2.692935e-02 -3.304012e-02 -4.256397e-02 -5.121762e-02 -5.488197e-02 -5.126655e-02 -4.083677e-02 -2.667667e-02 -1.337571e-02 -5.374426e-03 
7.567568e+00 -2.712811e-02 -3.304321e-02 -4.225744e-02 -5.061632e-02 -5.412363e-02 -5.055740e-02 -4.037221e-02 -2.656795e-02 -1.360891e-02 -5.815115e-03 
7.627628e+00 -2.731415e-02 -3.303957e-02 -4.195362e-02 -5.002674e-02 -5.338201e-02 -4.986404e-02 -3.991701e-02 -2.645907e-02 -1.383278e-02 -6.240908e-03 
7.687688e+00 -2.748789e-02 -3.302944e-02 -4.165247e-02 -4.944858e-02 -5.265664e-02 -4.918604e-02 -3.947092e-02 -2.635003e-02 -1.404757e-02 -6.652223e-03 
7.747748e+00 -2.764975e-02 -3.301305e-02 -4.135395e-02 -4.888155e-02 -5.194711e-02 -4.852299e-02 -3.903371e-02 -2.624087e-02 -1.425356e-02 -7.049465e-03 
7.807808e+00 -2.780014e-02 -3.299063e-02 -4.105802e-02 -4.832534e-02 -5.125297e-02 -4.787450e-02 -3.860515e-02 -2.613159e-02 -1.445100e-02 -7.433032e-03 
7.867868e+00 -2.793943e-02 -3.296241e-02 -4.076464e-02 -4.777969e-02 -5.057383e-02 -4.724018e-02 -3.818502e-02 -2.602223e-02 -1.464014e-02 -7.803306e-03 
7.927928e+00 -2.806801e-02 -3.292860e-02 -4.047378e-02 -4.724431e-02 -4.990928e-02 -4.661966e-02 -3.777311e-02 -2.591280e-02 -1.482120e-02 -8.160662e-03 
7.987988e+00 -2.818625e-02 -3.288941e-02 -4.018541e-02 -4.671894e-02 -4.925893e-02 -4.601257e-02 -3.736921e-02 -2.580331e-02 -1.499444e-02 -8.505464e-03 
8.048048e+00 -2.829450e-02 -3.284505e-02 -3.989948e-02 -4.620333e-02 -4.862240e-02 -4.541855e-02 -3.697311e-02 -2.569379e-02 -1.516007e-02 -8.838067e-03 
8.108108e+00 -2.839310e-02 -3.279571e-02 -3.961596e-02 -4.569722e-02 -4.799933e-02 -4.483726e-02 -3.658461e-02 -2.558424e-02 -1.531832e-02 -9.158814e-03 
8.168168e+00 -2.848239e-02 -3.274158e-02 -3.933483e-02 -4.520038e-02 -4.738936e-02 -4.426837e-02 -3.620353e-02 -2.547470e-02 -1.546940e-02 -9.468042e-03 
8.228228e+00 -2.856269e-02 -3.268285e-02 -3.905605e-02 -4.471257e-02 -4.679214e-02 -4.371155e-02 -3.582968e-02 -2.536516e-02 -1.561352e-02 -9.766075e-03 
8.288288e+00 -2.863431e-02 -3.261969e-02 -3.877959e-02 -4.423356e-02 -4.620734e-02 -4.316647e-02 -3.546286e-02 -2.525565e-02 -1.575089e-02 -1.005323e-02 
8.348348e+00 -2.869756e-02 -3.255228e-02 -3.850542e-02 -4.376312e-02 -4.563463e-02 -4.263284e-02 -3.510290e-02 -2.514617e-02 -1.588170e-02 -1.032982e-02 
8.408408e+00 -2.875272e-02 -3.248079e-02 -3.823352e-02 -4.330105e-02 -4.507369e-02 -4.211035e-02 -3.474964e-02 -2.503675e-02 -1.600614e-02 -1.059614e-02 
8.468468e+00 -2.880009e-02 -3.240538e-02 -3.796385e-02 -4.284714e-02 -4.452421e-02 -4.159870e-02 -3.440289e-02 -2.492739e-02 -1.612440e-02 -1.085249e-02 
8.528529e+00 -2.883993e-02 -3.232620e-02 -3.769638e-02 -4.240117e-02 -4.398590e-02 -4.109762e-02 -3.406250e-02 -2.481811e-02 -1.623666e-02 -1.109914e-02 
8.588589e+00 -2.887252e-02 -3.224342e-02 -3.743110e-02 -4.196297e-02 -4.345846e-02 -4.060683e-02 -3.372830e-02 -2.470891e-02 -1.634311e-02 -1.133637e-02 
8.648649e+00 -2.889811e-02 -3.215717e-02 -3.716798e-02 -4.153232e-02 -4.294161e-02 -4.012605e-02 -3.340014e-02 -2.459981e-02 -1.644390e-02 -1.156446e-02 
8.708709e+00 -2.891696e-02 -3.206761e-02 -3.690698e-02 -4.110906e-02 -4.243507e-02 -3.965503e-02 -3.307787e-02 -2.449083e-02 -1.653921e-02 -1.178367e-02 
8.768769e+00 -2.892930e-02 -3.197487e-02 -3.664809e-02 -4.069299e-02 -4.193857e-02 -3.919352e-02 -3.276133e-02 -2.438196e-02 -1.662920e-02 -1.199424e-02 
8.828829e+00 -2.893537e-02 -3.187909e-02 -3.639128e-02 -4.028394e-02 -4.145186e-02 -3.874126e-02 -3.245040e-02 -2.427322e-02 -1.671402e-02 -1.219642e-02 
8.888889e+00 -2.893540e-02 -3.178039e-02 -3.613653e-02 -3.988174e-02 -4.097468e-02 -3.829802e-02 -3.214491e-02 -2.416462e-02 -1.679384e-02 -1.239047e-02 
8.948949e+00 -2.892961e-02 -3.167890e-02 -3.588382e-02 -3.948623e-02 -4.050679e-02 -3.786356e-02 -3.184474e-02 -2.405617e-02 -1.686879e-02 -1.257660e-02 
9.009009e+00 -2.891821e-02 -3.157475e-02 -3.563311e-02 -3.909725e-02 -4.004794e-02 -3.743765e-02 -3.154976e-02 -2.394788e-02 -1.693903e-02 -1.275505e-02 
9.069069e+00 -2.890142e-02 -3.146805e-02 -3.538440e-02 -3.871463e-02 -3.959791e-02 -3.702008e-02 -3.125984e-02 -2.383975e-02 -1.700469e-02 -1.292604e-02 
9.129129e+00 -2.887942e-02 -3.135892e-02 -3.513766e-02 -3.833823e-02 -3.915647e-02 -3.661062e-02 -3.097485e-02 -2.373179e-02 -1.706591e-02 -1.308978e-02 
9.189189e+00 -2.885242e-02 -3.124747e-02 -3.489287e-02 -3.796790e-02 -3.872339e-02 -3.620908e-02 -3.069466e-02 -2.362402e-02 -1.712283e-02 -1.324649e-02 
9.249249e+00 -2.882060e-02 -3.113380e-02 -3.465001e-02 -3.760349e-02 -3.829848e-02 -3.581524e-02 -3.041917e-02 -2.351643e-02 -1.717557e-02 -1.339636e-02 
9.309309e+00 -2.878415e-02 -3.101803e-02 -3.440905e-02 -3.724487e-02 -3.788151e-02 -3.542891e-02 -3.014825e-02 -2.340903e-02 -1.722426e-02 -1.353959e-02 
9.369369e+00 -2.874324e-02 -3.090024e-02 -3.416999e-02 -3.689190e-02 -3.747230e-02 -3.504990e-02 -2.988179e-02 -2.330184e-02 -1.726903e-02 -1.367639e-02 
9.429429e+00 -2.869804e-02 -3.078055e-02 -3.393279e-02 -3.654444e-02 -3.707064e-02 -3.467801e-02 -2.961968e-02 -2.319485e-02 -1.730998e-02 -1.380692e-02 
9.489489e+00 -2.864872e-02 -3.065904e-02 -3.369745e-02 -3.620238e-02 -3.667633e-02 -3.431308e-02 -2.936182e-02 -2.308808e-02 -1.734724e-02 -1.393138e-02 
9.549550e+00 -2.859544e-02 -3.053580e-02 -3.346393e-02 -3.586558e-02 -3.628921e-02 -3.395492e-02 -2.910810e-02 -2.298153e-02 -1.738092e-02 -1.404995e-02 
9.609610e+00 -2.853836e-02 -3.041092e-02 -3.323223e-02 -3.553392e-02 -3.590909e-02 -3.360335e-02 -2.885842e-02 -2.287521e-02 -1.741113e-02 -1.416279e-02 
9.669670e+00 -2.847762e-02 -3.028449e-02 -3.300232e-02 -3.520729e-02 -3.553578e-02 -3.325822e-02 -2.861268e-02 -2.276911e-02 -1.743797e-02 -1.427007e-02 
9.729730e+00 -2.841338e-02 -3.015659e-02 -3.277419e-02 -3.488557e-02 -3.516913e-02 -3.291936e-02 -2.837078e-02 -2.266326e-02 -1.746154e-02 -1.437196e-02 
9.789790e+00 -2.834576e-02 -3.002731e-02 -3.254782e-02 -3.456865e-02 -3.480897e-02 -3.258661e-02 -2.813264e-02 -2.255764e-02 -1.748196e-02 -1.446861e-02 
9.849850e+00 -2.827492e-02 -2.989671e-02 -3.232320e-02 -3.425642e-02 -3.445514e-02 -3.225982e-02 -2.789816e-02 -2.245227e-02 -1.749931e-02 -1.456018e-02 
9.909910e+00 -2.820098e-02 -2.976487e-02 -3.210030e-02 -3.394878e-02 -3.410747e-02 -3.193883e-02 -2.766726e-02 -2.234716e-02 -1.751369e-02 -1.464681e-02 
9.969970e+00 -2.812406e-02 -2.963187e-02 -3.187911e-02 -3.364562e-02 -3.376583e-02 -3.162351e-02 -2.743985e-02 -2.224230e-02 -1.752519e-02 -1.472866e-02 
1.003003e+01 -2.804431e-02 -2.949778e-02 -3.165962e-02 -3.334684e-02 -3.343005e-02 -3.131372e-02 -2.721584e-02 -2.213770e-02 -1.753391e-02 -1.480586e-02 
1.009009e+01 -2.796183e-02 -2.936266e-02 -3.144180e-02 -3.305235e-02 -3.310001e-02 -3.100931e-02 -2.699515e-02 -2.203336e-02 -1.753992e-02 -1.487855e-02 
1.015015e+01 -2.787674e-02 -2.922657e-02 -3.122565e-02 -3.276205e-02 -3.277555e-02 -3.071014e-02 -2.677772e-02 -2.192929e-02 -1.754331e-02 -1.494686e-02 
1.021021e+01 -2.778915e-02 -2.908959e-02 -3.101114e-02 -3.247585e-02 -3.245654e-02 -3.041610e-02 -2.656345e-02 -2.182549e-02 -1.754417e-02 -1.501093e-02 
1.027027e+01 -2.769918e-02 -2.895178e-02 -3.079826e-02 -3.219366e-02 -3.214286e-02 -3.012706e-02 -2.635227e-02 -2.172197e-02 -1.754258e-02 -1.507089e-02 
1.033033e+01 -2.760692e-02 -2.881318e-02 -3.058700e-02 -3.191539e-02 -3.183437e-02 -2.984289e-02 -2.614411e-02 -2.161873e-02 -1.753861e-02 -1.512684e-02 
1.039039e+01 -2.751249e-02 -2.867387e-02 -3.037734e-02 -3.164096e-02 -3.153094e-02 -2.956347e-02 -2.593891e-02 -2.151577e-02 -1.753233e-02 -1.517892e-02 
1.045045e+01 -2.741598e-02 -2.853389e-02 -3.016927e-02 -3.137029e-02 -3.123246e-02 -2.928868e-02 -2.573659e-02 -2.141310e-02 -1.752383e-02 -1.522724e-02 
1.051051e+01 -2.731749e-02 -2.839329e-02 -2.996277e-02 -3.110329e-02 -3.093881e-02 -2.901842e-02 -2.553708e-02 -2.131072e-02 -1.751317e-02 -1.527192e-02 
1.057057e+01 -2.721710e-02 -2.825214e-02 -2.975782e-02 -3.083989e-02 -3.064987e-02 -2.875258e-02 -2.534032e-02 -2.120863e-02 -1.750043e-02 -1.531305e-02 
1.063063e+01 -2.711491e-02 -2.811048e-02 -2.955443e-02 -3.058001e-02 -3.036553e-02 -2.849103e-02 -2.514625e-02 -2.110683e-02 -1.748566e-02 -1.535076e-02 
1.069069e+01 -2.701101e-02 -2.796835e-02 -2.935256e-02 -3.032358e-02 -3.008568e-02 -2.823369e-02 -2.495481e-02 -2.100533e-02 -1.746894e-02 -1.538514e-02 
1.075075e+01 -2.690548e-02 -2.782581e-02 -2.915221e-02 -3.007053e-02 -2.981022e-02 -2.798046e-02 -2.476592e-02 -2.090414e-02 -1.745033e-02 -1.541629e-02 
1.081081e+01 -2.679840e-02 -2.768290e-02 -2.895336e-02 -2.982078e-02 -2.953904e-02 -2.773122e-02 -2.457955e-02 -2.080324e-02 -1.742989e-02 -1.544432e-02 
1.087087e+01 -2.668985e-02 -2.753966e-02 -2.875600e-02 -2.957426e-02 -2.927205e-02 -2.748589e-02 -2.439562e-02 -2.070265e-02 -1.740768e-02 -1.546931e-02 
1.093093e+01 -2.657990e-02 -2.739613e-02 -2.856012e-02 -2.933092e-02 -2.900914e-02 -2.724438e-02 -2.421409e-02 -2.060237e-02 -1.738376e-02 -1.549137e-02 
1.099099e+01 -2.646864e-02 -2.725236e-02 -2.836570e-02 -2.909068e-02 -2.875023e-02 -2.700659e-02 -2.403490e-02 -2.050240e-02 -1.735819e-02 -1.551058e-02 
1.105105e+01 -2.635613e-02 -2.710839e-02 -2.817274e-02 -2.885348e-02 -2.849521e-02 -2.677243e-02 -2.385800e-02 -2.040274e-02 -1.733102e-02 -1.552702e-02 
1.111111e+01 -2.624243e-02 -2.696424e-02 -2.798121e-02 -2.861926e-02 -2.824401e-02 -2.654183e-02 -2.368334e-02 -2.030339e-02 -1.730231e-02 -1.554079e-02 
1.117117e+01 -2.612763e-02 -2.681996e-02 -2.779111e-02 -2.838797e-02 -2.799653e-02 -2.631469e-02 -2.351086e-02 -2.020436e-02 -1.727210e-02 -1.555197e-02 
1.123123e+01 -2.601177e-02 -2.667558e-02 -2.760242e-02 -2.815953e-02 -2.775268e-02 -2.609094e-02 -2.334053e-02 -2.010565e-02 -1.724045e-02 -1.556063e-02 
1.129129e+01 -2.589493e-02 -2.653114e-02 -2.741513e-02 -2.793390e-02 -2.751240e-02 -2.587049e-02 -2.317229e-02 -2.000726e-02 -1.720741e-02 -1.556686e-02 
1.135135e+01 -2.577716e-02 -2.638666e-02 -2.722923e-02 -2.771102e-02 -2.727558e-02 -2.565327e-02 -2.300609e-02 -1.990919e-02 -1.717303e-02 -1.557073e-02 
1.141141e+01 -2.565853e-02 -2.624219e-02 -2.704471e-02 -2.749084e-02 -2.704217e-02 -2.543921e-02 -2.284190e-02 -1.981144e-02 -1.713734e-02 -1.557231e-02 
1.147147e+01 -2.553908e-02 -2.609774e-02 -2.686156e-02 -2.727330e-02 -2.681207e-02 -2.522823e-02 -2.267967e-02 -1.971402e-02 -1.710041e-02 -1.557169e-02 
1.153153e+01 -2.541888e-02 -2.595335e-02 -2.667976e-02 -2.705836e-02 -2.658523e-02 -2.502026e-02 -2.251936e-02 -1.961693e-02 -1.706227e-02 -1.556892e-02 
1.159159e+01 -2.529797e-02 -2.580905e-02 -2.649930e-02 -2.684595e-02 -2.636156e-02 -2.481524e-02 -2.236092e-02 -1.952016e-02 -1.702296e-02 -1.556408e-02 
1.165165e+01 -2.517640e-02 -2.566486e-02 -2.632017e-02 -2.663604e-02 -2.614099e-02 -2.461309e-02 -2.220433e-02 -1.942372e-02 -1.698252e-02 -1.555723e-02 
1.171171e+01 -2.505424e-02 -2.552082e-02 -2.614236e-02 -2.642858e-02 -2.592346e-02 -2.441376e-02 -2.204953e-02 -1.932761e-02 -1.694101e-02 -1.554843e-02 
1.177177e+01 -2.493151e-02 -2.537693e-02 -2.596586e-02 -2.622351e-02 -2.570890e-02 -2.421717e-02 -2.189649e-02 -1.923183e-02 -1.689844e-02 -1.553776e-02 
1.183183e+01 -2.480828e-02 -2.523323e-02 -2.579066e-02 -2.602080e-02 -2.549725e-02 -2.402327e-02 -2.174518e-02 -1.913639e-02 -1.685487e-02 -1.552526e-02 
1.189189e+01 -2.468458e-02 -2.508975e-02 -2.561675e-02 -2.582040e-02 -2.528844e-02 -2.383199e-02 -2.159555e-02 -1.904128e-02 -1.681034e-02 -1.551100e-02 
1.195195e+01 -2.456045e-02 -2.494650e-02 -2.544411e-02 -2.562227e-02 -2.508242e-02 -2.364328e-02 -2.144758e-02 -1.894650e-02 -1.676486e-02 -1.549503e-02 
1.201201e+01 -2.443594e-02 -2.480350e-02 -2.527274e-02 -2.542636e-02 -2.487911e-02 -2.345709e-02 -2.130123e-02 -1.885206e-02 -1.671849e-02 -1.547742e-02 
1.207207e+01 -2.431109e-02 -2.466078e-02 -2.510262e-02 -2.523264e-02 -2.467847e-02 -2.327335e-02 -2.115647e-02 -1.875796e-02 -1.667126e-02 -1.545822e-02 
1.213213e+01 -2.418593e-02 -2.451835e-02 -2.493374e-02 -2.504107e-02 -2.448044e-02 -2.309201e-02 -2.101326e-02 -1.866420e-02 -1.662319e-02 -1.543747e-02 
1.219219e+01 -2.406051e-02 -2.437624e-02 -2.476611e-02 -2.485160e-02 -2.428496e-02 -2.291303e-02 -2.087158e-02 -1.857077e-02 -1.657433e-02 -1.541523e-02 
1.225225e+01 -2.393486e-02 -2.423445e-02 -2.459969e-02 -2.466420e-02 -2.409198e-02 -2.273634e-02 -2.073139e-02 -1.847769e-02 -1.652469e-02 -1.539155e-02 
1.231231e+01 -2.380900e-02 -2.409302e-02 -2.443449e-02 -2.447884e-02 -2.390145e-02 -2.256191e-02 -2.059266e-02 -1.838494e-02 -1.647432e-02 -1.536647e-02 
1.237237e+01 -2.368299e-02 -2.395195e-02 -2.427049e-02 -2.429547e-02 -2.371331e-02 -2.238967e-02 -2.045537e-02 -1.829253e-02 -1.642324e-02 -1.534005e-02 
1.243243e+01 -2.355684e-02 -2.381127e-02 -2.410769e-02 -2.411406e-02 -2.352752e-02 -2.221959e-02 -2.031949e-02 -1.820047e-02 -1.637148e-02 -1.531234e-02 
1.249249e+01 -2.343060e-02 -2.367098e-02 -2.394606e-02 -2.393458e-02 -2.334403e-02 -2.205162e-02 -2.018499e-02 -1.810875e-02 -1.631907e-02 -1.528336e-02 
1.255255e+01 -2.330428e-02 -2.353111e-02 -2.378562e-02 -2.375699e-02 -2.316279e-02 -2.188572e-02 -2.005184e-02 -1.801737e-02 -1.626603e-02 -1.525318e-02 
1.261261e+01 -2.317792e-02 -2.339166e-02 -2.362634e-02 -2.358126e-02 -2.298375e-02 -2.172183e-02 -1.992002e-02 -1.792633e-02 -1.621240e-02 -1.522182e-02 
1.267267e+01 -2.305155e-02 -2.325265e-02 -2.346821e-02 -2.340736e-02 -2.280688e-02 -2.155993e-02 -1.978951e-02 -1.783564e-02 -1.615819e-02 -1.518933e-02 
1.273273e+01 -2.292519e-02 -2.311409e-02 -2.331123e-02 -2.323526e-02 -2.263213e-02 -2.139996e-02 -1.966027e-02 -1.774529e-02 -1.610343e-02 -1.515576e-02 
1.279279e+01 -2.279887e-02 -2.297599e-02 -2.315539e-02 -2.306493e-02 -2.245945e-02 -2.124190e-02 -1.953228e-02 -1.765529e-02 -1.604815e-02 -1.512113e-02 
1.285285e+01 -2.267261e-02 -2.283838e-02 -2.300067e-02 -2.289633e-02 -2.228881e-02 -2.108569e-02 -1.940553e-02 -1.756563e-02 -1.599236e-02 -1.508549e-02 
1.291291e+01 -2.254644e-02 -2.270125e-02 -2.284707e-02 -2.272944e-02 -2.212016e-02 -2.093130e-02 -1.927999e-02 -1.747632e-02 -1.593610e-02 -1.504887e-02 
1.297297e+01 -2.242039e-02 -2.256461e-02 -2.269458e-02 -2.256424e-02 -2.195347e-02 -2.077870e-02 -1.915563e-02 -1.738735e-02 -1.587938e-02 -1.501131e-02 
1.303303e+01 -2.229446e-02 -2.242849e-02 -2.254319e-02 -2.240068e-02 -2.178870e-02 -2.062785e-02 -1.903244e-02 -1.729873e-02 -1.582223e-02 -1.497284e-02 
1.309309e+01 -2.216869e-02 -2.229288e-02 -2.239289e-02 -2.223876e-02 -2.162580e-02 -2.047871e-02 -1.891039e-02 -1.721046e-02 -1.576466e-02 -1.493349e-02 
1.315315e+01 -2.204310e-02 -2.215781e-02 -2.224368e-02 -2.207843e-02 -2.146475e-02 -2.033125e-02 -1.878947e-02 -1.712253e-02 -1.570670e-02 -1.489331e-02 
1.321321e+01 -2.191770e-02 -2.202326e-02 -2.209554e-02 -2.191968e-02 -2.130551e-02 -2.018543e-02 -1.866965e-02 -1.703494e-02 -1.564836e-02 -1.485231e-02 
1.327327e+01 -2.179251e-02 -2.188927e-02 -2.194846e-02 -2.176247e-02 -2.114805e-02 -2.004124e-02 -1.855092e-02 -1.694771e-02 -1.558967e-02 -1.481053e-02 
1.333333e+01 -2.166755e-02 -2.175582e-02 -2.180244e-02 -2.160679e-02 -2.099233e-02 -1.989862e-02 -1.843325e-02 -1.686082e-02 -1.553064e-02 -1.476801e-02 
1.339339e+01 -2.154285e-02 -2.162293e-02 -2.165746e-02 -2.145262e-02 -2.083831e-02 -1.975756e-02 -1.831663e-02 -1.677428e-02 -1.547130e-02 -1.472476e-02 
1.345345e+01 -2.141841e-02 -2.149061e-02 -2.151353e-02 -2.129991e-02 -2.068598e-02 -1.961802e-02 -1.820104e-02 -1.668808e-02 -1.541165e-02 -1.468082e-02 
1.351351e+01 -2.129425e-02 -2.135887e-02 -2.137063e-02 -2.114867e-02 -2.053529e-02 -1.947997e-02 -1.808647e-02 -1.660223e-02 -1.535171e-02 -1.463621e-02 
1.357357e+01 -2.117039e-02 -2.122770e-02 -2.122875e-02 -2.099885e-02 -2.038621e-02 -1.934339e-02 -1.797288e-02 -1.651673e-02 -1.529151e-02 -1.459096e-02 
1.363363e+01 -2.104684e-02 -2.109712e-02 -2.108788e-02 -2.085045e-02 -2.023872e-02 -1.920825e-02 -1.786028e-02 -1.643157e-02 -1.523106e-02 -1.454510e-02 
1.369369e+01 -2.092362e-02 -2.096714e-02 -2.094803e-02 -2.070343e-02 -2.009279e-02 -1.907452e-02 -1.774864e-02 -1.634676e-02 -1.517037e-02 -1.449865e-02 
1.375375e+01 -2.080073e-02 -2.083775e-02 -2.080917e-02 -2.055778e-02 -1.994839e-02 -1.894217e-02 -1.763795e-02 -1.626230e-02 -1.510946e-02 -1.445164e-02 
1.381381e+01 -2.067821e-02 -2.070896e-02 -2.067130e-02 -2.041348e-02 -1.980550e-02 -1.881118e-02 -1.752819e-02 -1.617818e-02 -1.504834e-02 -1.440408e-02 
1.387387e+01 -2.055605e-02 -2.058077e-02 -2.053442e-02 -2.027051e-02 -1.966407e-02 -1.868153e-02 -1.741935e-02 -1.609441e-02 -1.498703e-02 -1.435601e-02 
1.393393e+01 -2.043426e-02 -2.045320e-02 -2.039851e-02 -2.012884e-02 -1.952410e-02 -1.855318e-02 -1.731141e-02 -1.601099e-02 -1.492554e-02 -1.430744e-02 
1.399399e+01 -2.031287e-02 -2.032625e-02 -2.026356e-02 -1.998846e-02 -1.938556e-02 -1.842612e-02 -1.720435e-02 -1.592791e-02 -1.486389e-02 -1.425840e-02 
1.405405e+01 -2.019187e-02 -2.019991e-02 -2.012958e-02 -1.984936e-02 -1.924841e-02 -1.830033e-02 -1.709817e-02 -1.584518e-02 -1.480208e-02 -1.420891e-02 
1.411411e+01 -2.007129e-02 -2.007419e-02 -1.999655e-02 -1.971150e-02 -1.911264e-02 -1.817577e-02 -1.699286e-02 -1.576279e-02 -1.474013e-02 -1.415898e-02 
1.417417e+01 -1.995113e-02 -1.994910e-02 -1.986447e-02 -1.957488e-02 -1.897822e-02 -1.805244e-02 -1.688839e-02 -1.568075e-02 -1.467806e-02 -1.410865e-02 
1.423423e+01 -1.983140e-02 -1.982464e-02 -1.973332e-02 -1.943948e-02 -1.884513e-02 -1.793030e-02 -1.678475e-02 -1.559905e-02 -1.461587e-02 -1.405792e-02 
1.429429e+01 -1.971211e-02 -1.970081e-02 -1.960310e-02 -1.930527e-02 -1.871335e-02 -1.780934e-02 -1.668194e-02 -1.551770e-02 -1.455358e-02 -1.400681e-02 
1.435435e+01 -1.959326e-02 -1.957762e-02 -1.947380e-02 -1.917225e-02 -1.858285e-02 -1.768953e-02 -1.657994e-02 -1.543669e-02 -1.449119e-02 -1.395535e-02 
1.441441e+01 -1.947487e-02 -1.945506e-02 -1.934542e-02 -1.904039e-02 -1.845362e-02 -1.757086e-02 -1.647874e-02 -1.535603e-02 -1.442872e-02 -1.390355e-02 
1.447447e+01 -1.935695e-02 -1.933313e-02 -1.921795e-02 -1.890969e-02 -1.832563e-02 -1.745331e-02 -1.637832e-02 -1.527571e-02 -1.436618e-02 -1.385143e-02 
1.453453e+01 -1.923950e-02 -1.921185e-02 -1.909138e-02 -1.878012e-02 -1.819886e-02 -1.733686e-02 -1.627868e-02 -1.519573e-02 -1.430358e-02 -1.379900e-02 
1.459459e+01 -1.912253e-02 -1.909121e-02 -1.896571e-02 -1.865166e-02 -1.807329e-02 -1.722149e-02 -1.617980e-02 -1.511609e-02 -1.424092e-02 -1.374629e-02 
1.465465e+01 -1.900604e-02 -1.897121e-02 -1.884092e-02 -1.852431e-02 -1.794891e-02 -1.710718e-02 -1.608168e-02 -1.503680e-02 -1.417823e-02 -1.369330e-02 
1.471471e+01 -1.889005e-02 -1.885186e-02 -1.871701e-02 -1.839806e-02 -1.782569e-02 -1.699392e-02 -1.598430e-02 -1.495785e-02 -1.411550e-02 -1.364006e-02 
1.477477e+01 -1.877455e-02 -1.873315e-02 -1.859397e-02 -1.827287e-02 -1.770362e-02 -1.688168e-02 -1.588765e-02 -1.487924e-02 -1.405275e-02 -1.358657e-02 
1.483483e+01 -1.865955e-02 -1.861509e-02 -1.847180e-02 -1.814875e-02 -1.758268e-02 -1.677046e-02 -1.579173e-02 -1.480097e-02 -1.398998e-02 -1.353286e-02 
1.489489e+01 -1.854507e-02 -1.849768e-02 -1.835049e-02 -1.802567e-02 -1.746284e-02 -1.666023e-02 -1.569651e-02 -1.472304e-02 -1.392721e-02 -1.347893e-02 
1.495495e+01 -1.843110e-02 -1.838091e-02 -1.823004e-02 -1.790363e-02 -1.734410e-02 -1.655098e-02 -1.560200e-02 -1.464546e-02 -1.386444e-02 -1.342480e-02 
1.501502e+01 -1.831765e-02 -1.826479e-02 -1.811043e-02 -1.778261e-02 -1.722644e-02 -1.644269e-02 -1.550819e-02 -1.456821e-02 -1.380168e-02 -1.337049e-02 
1.507508e+01 -1.820472e-02 -1.814932e-02 -1.799166e-02 -1.766259e-02 -1.710984e-02 -1.633536e-02 -1.541506e-02 -1.449130e-02 -1.373894e-02 -1.331600e-02 
1.513514e+01 -1.809232e-02 -1.803450e-02 -1.787372e-02 -1.754357e-02 -1.699428e-02 -1.622895e-02 -1.532260e-02 -1.441473e-02 -1.367622e-02 -1.326134e-02 
1.519520e+01 -1.798045e-02 -1.792032e-02 -1.775661e-02 -1.742553e-02 -1.687975e-02 -1.612347e-02 -1.523082e-02 -1.433849e-02 -1.361354e-02 -1.320654e-02 
1.525526e+01 -1.786912e-02 -1.780680e-02 -1.764032e-02 -1.730846e-02 -1.676623e-02 -1.601889e-02 -1.513969e-02 -1.426260e-02 -1.355089e-02 -1.315160e-02 
1.531532e+01 -1.775832e-02 -1.769392e-02 -1.752485e-02 -1.719235e-02 -1.665371e-02 -1.591521e-02 -1.504921e-02 -1.418704e-02 -1.348829e-02 -1.309653e-02 
1.537538e+01 -1.764807e-02 -1.758168e-02 -1.741018e-02 -1.707718e-02 -1.654217e-02 -1.581240e-02 -1.495937e-02 -1.411181e-02 -1.342575e-02 -1.304134e-02 
1.543544e+01 -1.753836e-02 -1.747010e-02 -1.729631e-02 -1.696295e-02 -1.643160e-02 -1.571046e-02 -1.487017e-02 -1.403692e-02 -1.336326e-02 -1.298605e-02 
1.549550e+01 -1.742920e-02 -1.735916e-02 -1.718324e-02 -1.684964e-02 -1.632199e-02 -1.560937e-02 -1.478160e-02 -1.396237e-02 -1.330084e-02 -1.293067e-02 
1.555556e+01 -1.732059e-02 -1.724886e-02 -1.707096e-02 -1.673724e-02 -1.621332e-02 -1.550912e-02 -1.469364e-02 -1.388815e-02 -1.323849e-02 -1.287520e-02 
1.561562e+01 -1.721253e-02 -1.713921e-02 -1.695947e-02 -1.662574e-02 -1.610558e-02 -1.540970e-02 -1.460629e-02 -1.381426e-02 -1.317622e-02 -1.281965e-02 
1.567568e+01 -1.710502e-02 -1.703020e-02 -1.684875e-02 -1.651513e-02 -1.599875e-02 -1.531110e-02 -1.451955e-02 -1.374071e-02 -1.311403e-02 -1.276404e-02 
1.573574e+01 -1.699808e-02 -1.692183e-02 -1.673880e-02 -1.640540e-02 -1.589282e-02 -1.521330e-02 -1.443341e-02 -1.366749e-02 -1.305193e-02 -1.270838e-02 
1.579580e+01 -1.689169e-02 -1.681411e-02 -1.662962e-02 -1.629654e-02 -1.578779e-02 -1.511630e-02 -1.434785e-02 -1.359460e-02 -1.298992e-02 -1.265266e-02 
1.585586e+01 -1.678585e-02 -1.670702e-02 -1.652120e-02 -1.618854e-02 -1.568363e-02 -1.502007e-02 -1.426288e-02 -1.352204e-02 -1.292802e-02 -1.259691e-02 
1.591592e+01 -1.668058e-02 -1.660057e-02 -1.641353e-02 -1.608139e-02 -1.558033e-02 -1.492462e-02 -1.417849e-02 -1.344981e-02 -1.286622e-02 -1.254112e-02 
1.597598e+01 -1.657588e-02 -1.649476e-02 -1.630661e-02 -1.597508e-02 -1.547790e-02 -1.482993e-02 -1.409467e-02 -1.337791e-02 -1.280452e-02 -1.248531e-02 
1.603604e+01 -1.647173e-02 -1.638958e-02 -1.620043e-02 -1.586960e-02 -1.537630e-02 -1.473600e-02 -1.401140e-02 -1.330633e-02 -1.274294e-02 -1.242949e-02 
1.609610e+01 -1.636815e-02 -1.628503e-02 -1.609499e-02 -1.576493e-02 -1.527553e-02 -1.464280e-02 -1.392870e-02 -1.323509e-02 -1.268148e-02 -1.237367e-02 
1.615616e+01 -1.626513e-02 -1.618112e-02 -1.599027e-02 -1.566108e-02 -1.517559e-02 -1.455033e-02 -1.384655e-02 -1.316417e-02 -1.262014e-02 -1.231784e-02 
1.621622e+01 -1.616268e-02 -1.607783e-02 -1.588629e-02 -1.555803e-02 -1.507645e-02 -1.445858e-02 -1.376495e-02 -1.309358e-02 -1.255892e-02 -1.226202e-02 
1.627628e+01 -1.606079e-02 -1.597517e-02 -1.578302e-02 -1.545578e-02 -1.497812e-02 -1.436755e-02 -1.368388e-02 -1.302331e-02 -1.249784e-02 -1.220621e-02 
1.633634e+01 -1.595947e-02 -1.587314e-02 -1.568047e-02 -1.535431e-02 -1.488057e-02 -1.427722e-02 -1.360335e-02 -1.295337e-02 -1.243689e-02 -1.215043e-02 
1.639640e+01 -1.585872e-02 -1.577173e-02 -1.557863e-02 -1.525361e-02 -1.478380e-02 -1.418758e-02 -1.352334e-02 -1.288375e-02 -1.237608e-02 -1.209467e-02 
1.645646e+01 -1.575853e-02 -1.567094e-02 -1.547750e-02 -1.515369e-02 -1.468780e-02 -1.409862e-02 -1.344386e-02 -1.281446e-02 -1.231541e-02 -1.203895e-02 
1.651652e+01 -1.565891e-02 -1.557078e-02 -1.537706e-02 -1.505452e-02 -1.459256e-02 -1.401034e-02 -1.336490e-02 -1.274548e-02 -1.225488e-02 -1.198327e-02 
1.657658e+01 -1.555985e-02 -1.547122e-02 -1.527731e-02 -1.495610e-02 -1.449806e-02 -1.392273e-02 -1.328645e-02 -1.267683e-02 -1.219451e-02 -1.192764e-02 
1.663664e+01 -1.546136e-02 -1.537229e-02 -1.517825e-02 -1.485843e-02 -1.440431e-02 -1.383578e-02 -1.320850e-02 -1.260850e-02 -1.213428e-02 -1.187206e-02 
1.669670e+01 -1.536343e-02 -1.527396e-02 -1.507988e-02 -1.476149e-02 -1.431129e-02 -1.374948e-02 -1.313106e-02 -1.254049e-02 -1.207422e-02 -1.181653e-02 
1.675676e+01 -1.526606e-02 -1.517625e-02 -1.498218e-02 -1.466528e-02 -1.421899e-02 -1.366382e-02 -1.305412e-02 -1.247279e-02 -1.201431e-02 -1.176107e-02 
1.681682e+01 -1.516926e-02 -1.507914e-02 -1.488515e-02 -1.456978e-02 -1.412741e-02 -1.357880e-02 -1.297766e-02 -1.240542e-02 -1.195456e-02 -1.170568e-02 
1.687688e+01 -1.507302e-02 -1.498264e-02 -1.478880e-02 -1.447501e-02 -1.403653e-02 -1.349440e-02 -1.290170e-02 -1.233836e-02 -1.189497e-02 -1.165036e-02 
1.693694e+01 -1.497735e-02 -1.488674e-02 -1.469310e-02 -1.438093e-02 -1.394635e-02 -1.341062e-02 -1.282621e-02 -1.227162e-02 -1.183555e-02 -1.159512e-02 
1.699700e+01 -1.488223e-02 -1.479144e-02 -1.459806e-02 -1.428755e-02 -1.385686e-02 -1.332746e-02 -1.275121e-02 -1.220519e-02 -1.177630e-02 -1.153996e-02 
1.705706e+01 -1.478768e-02 -1.469674e-02 -1.450368e-02 -1.419487e-02 -1.376804e-02 -1.324490e-02 -1.267668e-02 -1.213908e-02 -1.171722e-02 -1.148489e-02 
1.711712e+01 -1.469368e-02 -1.460264e-02 -1.440994e-02 -1.410287e-02 -1.367990e-02 -1.316294e-02 -1.260261e-02 -1.207328e-02 -1.165832e-02 -1.142991e-02 
1.717718e+01 -1.460024e-02 -1.450912e-02 -1.431685e-02 -1.401154e-02 -1.359243e-02 -1.308158e-02 -1.252901e-02 -1.200779e-02 -1.159959e-02 -1.137503e-02 
1.723724e+01 -1.450736e-02 -1.441620e-02 -1.422439e-02 -1.392089e-02 -1.350561e-02 -1.300080e-02 -1.245588e-02 -1.194262e-02 -1.154104e-02 -1.132025e-02 
1.729730e+01 -1.441503e-02 -1.432386e-02 -1.413256e-02 -1.383090e-02 -1.341944e-02 -1.292059e-02 -1.238320e-02 -1.187775e-02 -1.148268e-02 -1.126558e-02 
1.735736e+01 -1.432325e-02 -1.423211e-02 -1.404137e-02 -1.374156e-02 -1.333391e-02 -1.284096e-02 -1.231097e-02 -1.181320e-02 -1.142449e-02 -1.121101e-02 
1.741742e+01 -1.423203e-02 -1.414094e-02 -1.395080e-02 -1.365288e-02 -1.324902e-02 -1.276189e-02 -1.223919e-02 -1.174895e-02 -1.136649e-02 -1.115655e-02 
1.747748e+01 -1.414135e-02 -1.405035e-02 -1.386084e-02 -1.356484e-02 -1.316476e-02 -1.268339e-02 -1.216785e-02 -1.168502e-02 -1.130868e-02 -1.110222e-02 
1.753754e+01 -1.405123e-02 -1.396034e-02 -1.377151e-02 -1.347743e-02 -1.308112e-02 -1.260544e-02 -1.209695e-02 -1.162138e-02 -1.125106e-02 -1.104800e-02 
1.759760e+01 -1.396165e-02 -1.387089e-02 -1.368278e-02 -1.339066e-02 -1.299809e-02 -1.252803e-02 -1.202649e-02 -1.155806e-02 -1.119363e-02 -1.099390e-02 
1.765766e+01 -1.387262e-02 -1.378202e-02 -1.359465e-02 -1.330452e-02 -1.291568e-02 -1.245117e-02 -1.195647e-02 -1.149504e-02 -1.113639e-02 -1.093993e-02 
1.771772e+01 -1.378413e-02 -1.369372e-02 -1.350713e-02 -1.321899e-02 -1.283386e-02 -1.237484e-02 -1.188687e-02 -1.143233e-02 -1.107934e-02 -1.088609e-02 
1.777778e+01 -1.369618e-02 -1.360598e-02 -1.342021e-02 -1.313408e-02 -1.275264e-02 -1.229904e-02 -1.181769e-02 -1.136991e-02 -1.102249e-02 -1.083238e-02 
1.783784e+01 -1.360878e-02 -1.351880e-02 -1.333387e-02 -1.304977e-02 -1.267200e-02 -1.222377e-02 -1.174894e-02 -1.130781e-02 -1.096584e-02 -1.077881e-02 
1.789790e+01 -1.352191e-02 -1.343218e-02 -1.324813e-02 -1.296607e-02 -1.259195e-02 -1.214901e-02 -1.168061e-02 -1.124600e-02 -1.090938e-02 -1.072537e-02 
1.795796e+01 -1.343557e-02 -1.334612e-02 -1.316296e-02 -1.288296e-02 -1.251248e-02 -1.207477e-02 -1.161269e-02 -1.118449e-02 -1.085312e-02 -1.067208e-02 
1.801802e+01 -1.334977e-02 -1.326061e-02 -1.307838e-02 -1.280045e-02 -1.243358e-02 -1.200104e-02 -1.154519e-02 -1.112328e-02 -1.079707e-02 -1.061893e-02 
1.807808e+01 -1.326450e-02 -1.317565e-02 -1.299437e-02 -1.271852e-02 -1.235524e-02 -1.192781e-02 -1.147809e-02 -1.106237e-02 -1.074122e-02 -1.056592e-02 
1.813814e+01 -1.317977e-02 -1.309124e-02 -1.291093e-02 -1.263717e-02 -1.227746e-02 -1.185508e-02 -1.141140e-02 -1.100176e-02 -1.068557e-02 -1.051307e-02 
1.819820e+01 -1.309555e-02 -1.300738e-02 -1.282806e-02 -1.255639e-02 -1.220023e-02 -1.178285e-02 -1.134510e-02 -1.094144e-02 -1.063012e-02 -1.046036e-02 
1.825826e+01 -1.301187e-02 -1.292405e-02 -1.274574e-02 -1.247619e-02 -1.212355e-02 -1.171110e-02 -1.127921e-02 -1.088142e-02 -1.057488e-02 -1.040781e-02 
1.831832e+01 -1.292871e-02 -1.284126e-02 -1.266399e-02 -1.239655e-02 -1.204742e-02 -1.163984e-02 -1.121371e-02 -1.082169e-02 -1.051985e-02 -1.035541e-02 
1.837838e+01 -1.284606e-02 -1.275901e-02 -1.258279e-02 -1.231747e-02 -1.197182e-02 -1.156905e-02 -1.114861e-02 -1.076226e-02 -1.046502e-02 -1.030317e-02 
1.843844e+01 -1.276394e-02 -1.267729e-02 -1.250214e-02 -1.223894e-02 -1.189675e-02 -1.149874e-02 -1.108389e-02 -1.070312e-02 -1.041041e-02 -1.025109e-02 
1.849850e+01 -1.268233e-02 -1.259610e-02 -1.242204e-02 -1.216096e-02 -1.182221e-02 -1.142891e-02 -1.101956e-02 -1.064427e-02 -1.035600e-02 -1.019917e-02 
1.855856e+01 -1.260124e-02 -1.251543e-02 -1.234247e-02 -1.208353e-02 -1.174819e-02 -1.135953e-02 -1.095561e-02 -1.058571e-02 -1.030180e-02 -1.014742e-02 
1.861862e+01 -1.252066e-02 -1.243529e-02 -1.226345e-02 -1.200664e-02 -1.167468e-02 -1.129062e-02 -1.089205e-02 -1.052745e-02 -1.024781e-02 -1.009583e-02 
1.867868e+01 -1.244059e-02 -1.235567e-02 -1.218496e-02 -1.193028e-02 -1.160169e-02 -1.122216e-02 -1.082886e-02 -1.046946e-02 -1.019404e-02 -1.004440e-02 
1.873874e+01 -1.236102e-02 -1.227657e-02 -1.210700e-02 -1.185445e-02 -1.152920e-02 -1.115416e-02 -1.076604e-02 -1.041177e-02 -1.014047e-02 -9.993148e-03 
1.879880e+01 -1.228196e-02 -1.219798e-02 -1.202956e-02 -1.177915e-02 -1.145722e-02 -1.108661e-02 -1.070360e-02 -1.035436e-02 -1.008712e-02 -9.942063e-03 
1.885886e+01 -1.220340e-02 -1.211990e-02 -1.195265e-02 -1.170437e-02 -1.138573e-02 -1.101950e-02 -1.064153e-02 -1.029724e-02 -1.003398e-02 -9.891149e-03 
1.891892e+01 -1.212534e-02 -1.204233e-02 -1.187625e-02 -1.163010e-02 -1.131473e-02 -1.095283e-02 -1.057982e-02 -1.024041e-02 -9.981058e-03 -9.840408e-03 
1.897898e+01 -1.204778e-02 -1.196527e-02 -1.180037e-02 -1.155635e-02 -1.124423e-02 -1.088660e-02 -1.051848e-02 -1.018385e-02 -9.928348e-03 -9.789841e-03 
1.903904e+01 -1.197071e-02 -1.188871e-02 -1.172500e-02 -1.148311e-02 -1.117420e-02 -1.082080e-02 -1.045750e-02 -1.012758e-02 -9.875853e-03 -9.739450e-03 
1.909910e+01 -1.189414e-02 -1.181265e-02 -1.165014e-02 -1.141036e-02 -1.110465e-02 -1.075543e-02 -1.039687e-02 -1.007159e-02 -9.823572e-03 -9.689236e-03 
1.915916e+01 -1.181805e-02 -1.173708e-02 -1.157578e-02 -1.133812e-02 -1.103558e-02 -1.069048e-02 -1.033660e-02 -1.001588e-02 -9.771507e-03 -9.639200e-03 
1.921922e+01 -1.174245e-02 -1.166201e-02 -1.150192e-02 -1.126638e-02 -1.096698e-02 -1.062596e-02 -1.027669e-02 -9.960451e-03 -9.719658e-03 -9.589343e-03 
1.927928e+01 -1.166734e-02 -1.158743e-02 -1.142855e-02 -1.119512e-02 -1.089885e-02 -1.056185e-02 -1.021713e-02 -9.905299e-03 -9.668025e-03 -9.539666e-03 
1.933934e+01 -1.159271e-02 -1.151334e-02 -1.135568e-02 -1.112435e-02 -1.083117e-02 -1.049816e-02 -1.015791e-02 -9.850424e-03 -9.616609e-03 -9.490171e-03 
1.939940e+01 -1.151855e-02 -1.143973e-02 -1.128330e-02 -1.105406e-02 -1.076396e-02 -1.043488e-02 -1.009904e-02 -9.795825e-03 -9.565409e-03 -9.440858e-03 
1.945946e+01 -1.144487e-02 -1.136660e-02 -1.121140e-02 -1.098425e-02 -1.069719e-02 -1.037200e-02 -1.004052e-02 -9.741501e-03 -9.514426e-03 -9.391729e-03 
1.951952e+01 -1.137167e-02 -1.129395e-02 -1.113998e-02 -1.091492e-02 -1.063088e-02 -1.030953e-02 -9.982336e-03 -9.687451e-03 -9.463659e-03 -9.342783e-03 
1.957958e+01 -1.129894e-02 -1.122178e-02 -1.106904e-02 -1.084606e-02 -1.056501e-02 -1.024746e-02 -9.924492e-03 -9.633675e-03 -9.413110e-03 -9.294023e-03 
1.963964e+01 -1.122668e-02 -1.115008e-02 -1.099858e-02 -1.077766e-02 -1.049959e-02 -1.018579e-02 -9.866984e-03 -9.580170e-03 -9.362779e-03 -9.245448e-03 
1.969970e+01 -1.115488e-02 -1.107884e-02 -1.092859e-02 -1.070973e-02 -1.043460e-02 -1.012451e-02 -9.809811e-03 -9.526936e-03 -9.312664e-03 -9.197061e-03 
1.975976e+01 -1.108355e-02 -1.100808e-02 -1.085906e-02 -1.064226e-02 -1.037004e-02 -1.006362e-02 -9.752970e-03 -9.473972e-03 -9.262767e-03 -9.148860e-03 
1.981982e+01 -1.101268e-02 -1.093778e-02 -1.079001e-02 -1.057524e-02 -1.030592e-02 -1.000311e-02 -9.696459e-03 -9.421278e-03 -9.213087e-03 -9.100847e-03 
1.987988e+01 -1.094227e-02 -1.086794e-02 -1.072141e-02 -1.050867e-02 -1.024223e-02 -9.942997e-03 -9.640276e-03 -9.368851e-03 -9.163625e-03 -9.053023e-03 
1.993994e+01 -1.087231e-02 -1.079856e-02 -1.065327e-02 -1.044256e-02 -1.017895e-02 -9.883259e-03 -9.584419e-03 -9.316690e-03 -9.114380e-03 -9.005388e-03 
2.000000e+01 -1.080281e-02 -1.072963e-02 -1.058558e-02 -1.037688e-02 -1.011610e-02 -9.823900e-03 -9.528885e-03 -9.264796e-03 -9.065352e-03 -8.957942e-03 
2.006006e+01 -1.073376e-02 -1.066116e-02 -1.051835e-02 -1.031165e-02 -1.005366e-02 -9.764915e-03 -9.473672e-03 -9.213166e-03 -9.016542e-03 -8.910687e-03 
2.012012e+01 -1.066516e-02 -1.059314e-02 -1.045156e-02 -1.024686e-02 -9.991639e-03 -9.706303e-03 -9.418778e-03 -9.161800e-03 -8.967949e-03 -8.863622e-03 
2.018018e+01 -1.059700e-02 -1.052556e-02 -1.038522e-02 -1.018250e-02 -9.930025e-03 -9.648059e-03 -9.364202e-03 -9.110697e-03 -8.919572e-03 -8.816749e-03 
2.024024e+01 -1.052928e-02 -1.045843e-02 -1.031932e-02 -1.011857e-02 -9.868816e-03 -9.590182e-03 -9.309941e-03 -9.059855e-03 -8.871413e-03 -8.770067e-03 
2.030030e+01 -1.046201e-02 -1.039173e-02 -1.025386e-02 -1.005506e-02 -9.808010e-03 -9.532668e-03 -9.255993e-03 -9.009274e-03 -8.823471e-03 -8.723577e-03 
2.036036e+01 -1.039517e-02 -1.032548e-02 -1.018883e-02 -9.991987e-03 -9.747603e-03 -9.475514e-03 -9.202355e-03 -8.958953e-03 -8.775745e-03 -8.677279e-03 
2.042042e+01 -1.032877e-02 -1.025966e-02 -1.012424e-02 -9.929329e-03 -9.687592e-03 -9.418718e-03 -9.149027e-03 -8.908889e-03 -8.728236e-03 -8.631173e-03 
2.048048e+01 -1.026280e-02 -1.019427e-02 -1.006007e-02 -9.867089e-03 -9.627975e-03 -9.362278e-03 -9.096006e-03 -8.859084e-03 -8.680942e-03 -8.585260e-03 
2.054054e+01 -1.019726e-02 -1.012932e-02 -9.996333e-03 -9.805263e-03 -9.568747e-03 -9.306189e-03 -9.043291e-03 -8.809535e-03 -8.633865e-03 -8.539540e-03 
2.060060e+01 -1.013215e-02 -1.006479e-02 -9.933017e-03 -9.743848e-03 -9.509906e-03 -9.250450e-03 -8.990878e-03 -8.760241e-03 -8.587003e-03 -8.494013e-03 
2.066066e+01 -1.006746e-02 -1.000068e-02 -9.870122e-03 -9.682841e-03 -9.451448e-03 -9.195058e-03 -8.938767e-03 -8.711201e-03 -8.540357e-03 -8.448680e-03 
2.072072e+01 -1.000319e-02 -9.936996e-03 -9.807643e-03 -9.622238e-03 -9.393371e-03 -9.140010e-03 -8.886955e-03 -8.662415e-03 -8.493926e-03 -8.403540e-03 
2.078078e+01 -9.939348e-03 -9.873730e-03 -9.745578e-03 -9.562037e-03 -9.335672e-03 -9.085304e-03 -8.835441e-03 -8.613881e-03 -8.447709e-03 -8.358594e-03 
2.084084e+01 -9.875920e-03 -9.810880e-03 -9.683925e-03 -9.502234e-03 -9.278347e-03 -9.030937e-03 -8.784223e-03 -8.565598e-03 -8.401708e-03 -8.313841e-03 
2.090090e+01 -9.812905e-03 -9.748443e-03 -9.622679e-03 -9.442826e-03 -9.221393e-03 -8.976907e-03 -8.733299e-03 -8.517565e-03 -8.355920e-03 -8.269282e-03 
2.096096e+01 -9.750303e-03 -9.686417e-03 -9.561839e-03 -9.383811e-03 -9.164809e-03 -8.923211e-03 -8.682666e-03 -8.469781e-03 -8.310346e-03 -8.224917e-03 
2.102102e+01 -9.688110e-03 -9.624799e-03 -9.501401e-03 -9.325185e-03 -9.108590e-03 -8.869847e-03 -8.632324e-03 -8.422246e-03 -8.264985e-03 -8.180746e-03 
2.108108e+01 -9.626323e-03 -9.563585e-03 -9.441362e-03 -9.266945e-03 -9.052735e-03 -8.816812e-03 -8.582271e-03 -8.374957e-03 -8.219838e-03 -8.136769e-03 
2.114114e+01 -9.564941e-03 -9.502775e-03 -9.381721e-03 -9.209089e-03 -8.997240e-03 -8.764104e-03 -8.532504e-03 -8.327915e-03 -8.174903e-03 -8.092985e-03 
2.120120e+01 -9.503961e-03 -9.442363e-03 -9.322473e-03 -9.151614e-03 -8.942102e-03 -8.711721e-03 -8.483022e-03 -8.281117e-03 -8.130181e-03 -8.049396e-03 
2.126126e+01 -9.443380e-03 -9.382350e-03 -9.263616e-03 -9.094516e-03 -8.887319e-03 -8.659660e-03 -8.433824e-03 -8.234564e-03 -8.085670e-03 -8.006000e-03 
2.132132e+01 -9.383195e-03 -9.322730e-03 -9.205147e-03 -9.037793e-03 -8.832889e-03 -8.607919e-03 -8.384907e-03 -8.188253e-03 -8.041371e-03 -7.962798e-03 
2.138138e+01 -9.323405e-03 -9.263503e-03 -9.147064e-03 -8.981442e-03 -8.778808e-03 -8.556496e-03 -8.336270e-03 -8.142185e-03 -7.997282e-03 -7.919789e-03 
2.144144e+01 -9.264006e-03 -9.204665e-03 -9.089364e-03 -8.925461e-03 -8.725073e-03 -8.505388e-03 -8.287911e-03 -8.096357e-03 -7.953404e-03 -7.876973e-03 
2.150150e+01 -9.204997e-03 -9.146214e-03 -9.032044e-03 -8.869846e-03 -8.671683e-03 -8.454594e-03 -8.239829e-03 -8.050769e-03 -7.909736e-03 -7.834351e-03 
2.156156e+01 -9.146374e-03 -9.088147e-03 -8.975101e-03 -8.814595e-03 -8.618635e-03 -8.404110e-03 -8.192021e-03 -8.005420e-03 -7.866278e-03 -7.791922e-03 
2.162162e+01 -9.088135e-03 -9.030461e-03 -8.918533e-03 -8.759705e-03 -8.565925e-03 -8.353935e-03 -8.144487e-03 -7.960308e-03 -7.823028e-03 -7.749686e-03 
2.168168e+01 -9.030278e-03 -8.973155e-03 -8.862337e-03 -8.705174e-03 -8.513552e-03 -8.304067e-03 -8.097224e-03 -7.915433e-03 -7.779987e-03 -7.707643e-03 
2.174174e+01 -8.972801e-03 -8.916225e-03 -8.806510e-03 -8.650999e-03 -8.461514e-03 -8.254503e-03 -8.050232e-03 -7.870794e-03 -7.737155e-03 -7.665792e-03 
2.180180e+01 -8.915700e-03 -8.859669e-03 -8.751051e-03 -8.597176e-03 -8.409807e-03 -8.205242e-03 -8.003507e-03 -7.826390e-03 -7.694529e-03 -7.624133e-03 
2.186186e+01 -8.858974e-03 -8.803485e-03 -8.695956e-03 -8.543705e-03 -8.358429e-03 -8.156281e-03 -7.957050e-03 -7.782220e-03 -7.652111e-03 -7.582667e-03 
2.192192e+01 -8.802620e-03 -8.747670e-03 -8.641222e-03 -8.490582e-03 -8.307378e-03 -8.107618e-03 -7.910858e-03 -7.738282e-03 -7.609899e-03 -7.541392e-03 
2.198198e+01 -8.746635e-03 -8.692221e-03 -8.586848e-03 -8.437804e-03 -8.256651e-03 -8.059252e-03 -7.864929e-03 -7.694575e-03 -7.567893e-03 -7.500308e-03 
2.204204e+01 -8.691018e-03 -8.637137e-03 -8.532830e-03 -8.385369e-03 -8.206246e-03 -8.011179e-03 -7.819263e-03 -7.651100e-03 -7.526092e-03 -7.459416e-03 
2.210210e+01 -8.635766e-03 -8.582414e-03 -8.479167e-03 -8.333275e-03 -8.156161e-03 -7.963399e-03 -7.773857e-03 -7.607854e-03 -7.484496e-03 -7.418715e-03 
2.216216e+01 -8.580876e-03 -8.528050e-03 -8.425855e-03 -8.281518e-03 -8.106394e-03 -7.915909e-03 -7.728710e-03 -7.564836e-03 -7.443104e-03 -7.378204e-03 
2.222222e+01 -8.526346e-03 -8.474044e-03 -8.372892e-03 -8.230098e-03 -8.056942e-03 -7.868707e-03 -7.683821e-03 -7.522047e-03 -7.401916e-03 -7.337883e-03 
2.228228e+01 -8.472174e-03 -8.420391e-03 -8.320277e-03 -8.179010e-03 -8.007802e-03 -7.821792e-03 -7.639188e-03 -7.479483e-03 -7.360930e-03 -7.297753e-03 
2.234234e+01 -8.418357e-03 -8.367091e-03 -8.268005e-03 -8.128254e-03 -7.958973e-03 -7.775160e-03 -7.594809e-03 -7.437146e-03 -7.320148e-03 -7.257811e-03 
2.240240e+01 -8.364894e-03 -8.314141e-03 -8.216076e-03 -8.077826e-03 -7.910452e-03 -7.728811e-03 -7.550684e-03 -7.395033e-03 -7.279567e-03 -7.218059e-03 
2.246246e+01 -8.311781e-03 -8.261538e-03 -8.164486e-03 -8.027724e-03 -7.862238e-03 -7.682743e-03 -7.506810e-03 -7.353143e-03 -7.239187e-03 -7.178496e-03 
2.252252e+01 -8.259016e-03 -8.209280e-03 -8.113233e-03 -7.977946e-03 -7.814328e-03 -7.636953e-03 -7.463186e-03 -7.311476e-03 -7.199007e-03 -7.139121e-03 
2.258258e+01 -8.206598e-03 -8.157364e-03 -8.062315e-03 -7.928489e-03 -7.766719e-03 -7.591441e-03 -7.419811e-03 -7.270031e-03 -7.159028e-03 -7.099934e-03 
2.264264e+01 -8.154524e-03 -8.105789e-03 -8.011730e-03 -7.879351e-03 -7.719410e-03 -7.546203e-03 -7.376683e-03 -7.228806e-03 -7.119248e-03 -7.060935e-03 
2.270270e+01 -8.102791e-03 -8.054552e-03 -7.961475e-03 -7.830530e-03 -7.672399e-03 -7.501238e-03 -7.333801e-03 -7.187801e-03 -7.079667e-03 -7.022123e-03 
2.276276e+01 -8.051398e-03 -8.003651e-03 -7.911547e-03 -7.782024e-03 -7.625684e-03 -7.456545e-03 -7.291164e-03 -7.147014e-03 -7.040284e-03 -6.983497e-03 
2.282282e+01 -8.000342e-03 -7.953083e-03 -7.861945e-03 -7.733831e-03 -7.579261e-03 -7.412121e-03 -7.248770e-03 -7.106445e-03 -7.001098e-03 -6.945058e-03 
2.288288e+01 -7.949620e-03 -7.902847e-03 -7.812667e-03 -7.685947e-03 -7.533131e-03 -7.367965e-03 -7.206617e-03 -7.066093e-03 -6.962109e-03 -6.906805e-03 
2.294294e+01 -7.899232e-03 -7.852940e-03 -7.763710e-03 -7.638371e-03 -7.487289e-03 -7.324075e-03 -7.164705e-03 -7.025956e-03 -6.923316e-03 -6.868736e-03 
2.300300e+01 -7.849173e-03 -7.803359e-03 -7.715071e-03 -7.591102e-03 -7.441735e-03 -7.280449e-03 -7.123031e-03 -6.986034e-03 -6.884719e-03 -6.830853e-03 
2.306306e+01 -7.799443e-03 -7.754103e-03 -7.666749e-03 -7.544136e-03 -7.396467e-03 -7.237086e-03 -7.081595e-03 -6.946326e-03 -6.846316e-03 -6.793154e-03 
2.312312e+01 -7.750039e-03 -7.705169e-03 -7.618742e-03 -7.497471e-03 -7.351481e-03 -7.193984e-03 -7.040395e-03 -6.906830e-03 -6.808108e-03 -6.755639e-03 
2.318318e+01 -7.700959e-03 -7.656556e-03 -7.571047e-03 -7.451106e-03 -7.306777e-03 -7.151141e-03 -6.999431e-03 -6.867546e-03 -6.770093e-03 -6.718308e-03 
2.324324e+01 -7.652201e-03 -7.608260e-03 -7.523662e-03 -7.405038e-03 -7.262353e-03 -7.108555e-03 -6.958699e-03 -6.828473e-03 -6.732271e-03 -6.681159e-03 
2.330330e+01 -7.603762e-03 -7.560281e-03 -7.476585e-03 -7.359266e-03 -7.218206e-03 -7.066226e-03 -6.918200e-03 -6.789609e-03 -6.694641e-03 -6.644193e-03 
2.336336e+01 -7.555641e-03 -7.512615e-03 -7.429813e-03 -7.313786e-03 -7.174335e-03 -7.024150e-03 -6.877932e-03 -6.750954e-03 -6.657202e-03 -6.607409e-03 
2.342342e+01 -7.507835e-03 -7.465260e-03 -7.383346e-03 -7.268598e-03 -7.130738e-03 -6.982327e-03 -6.837893e-03 -6.712507e-03 -6.619955e-03 -6.570806e-03 
2.348348e+01 -7.460342e-03 -7.418216e-03 -7.337180e-03 -7.223699e-03 -7.087413e-03 -6.940756e-03 -6.798083e-03 -6.674267e-03 -6.582897e-03 -6.534384e-03 
2.354354e+01 -7.413160e-03 -7.371478e-03 -7.291314e-03 -7.179087e-03 -7.044358e-03 -6.899433e-03 -6.758499e-03 -6.636233e-03 -6.546028e-03 -6.498142e-03 
2.360360e+01 -7.366287e-03 -7.325046e-03 -7.245745e-03 -7.134760e-03 -7.001571e-03 -6.858358e-03 -6.719141e-03 -6.598403e-03 -6.509349e-03 -6.462080e-03 
2.366366e+01 -7.319721e-03 -7.278917e-03 -7.200471e-03 -7.090716e-03 -6.959050e-03 -6.817530e-03 -6.680008e-03 -6.560778e-03 -6.472857e-03 -6.426197e-03 
2.372372e+01 -7.273461e-03 -7.233089e-03 -7.155491e-03 -7.046954e-03 -6.916794e-03 -6.776946e-03 -6.641098e-03 -6.523356e-03 -6.436553e-03 -6.390493e-03 
2.378378e+01 -7.227502e-03 -7.187561e-03 -7.110802e-03 -7.003470e-03 -6.874801e-03 -6.736605e-03 -6.602409e-03 -6.486136e-03 -6.400435e-03 -6.354967e-03 
2.384384e+01 -7.181845e-03 -7.142329e-03 -7.066403e-03 -6.960264e-03 -6.833069e-03 -6.696506e-03 -6.563942e-03 -6.449116e-03 -6.364503e-03 -6.319618e-03 
2.390390e+01 -7.136487e-03 -7.097393e-03 -7.022291e-03 -6.917333e-03 -6.791596e-03 -6.656646e-03 -6.525694e-03 -6.412297e-03 -6.328757e-03 -6.284447e-03 
2.396396e+01 -7.091425e-03 -7.052749e-03 -6.978464e-03 -6.874676e-03 -6.750381e-03 -6.617026e-03 -6.487664e-03 -6.375678e-03 -6.293194e-03 -6.249452e-03 
2.402402e+01 -7.046658e-03 -7.008397e-03 -6.934921e-03 -6.832291e-03 -6.709422e-03 -6.577642e-03 -6.449851e-03 -6.339256e-03 -6.257816e-03 -6.214633e-03 
2.408408e+01 -7.002184e-03 -6.964334e-03 -6.891659e-03 -6.790175e-03 -6.668716e-03 -6.538494e-03 -6.412253e-03 -6.303032e-03 -6.222621e-03 -6.179989e-03 
2.414414e+01 -6.958001e-03 -6.920558e-03 -6.848677e-03 -6.748327e-03 -6.628264e-03 -6.499579e-03 -6.374870e-03 -6.267004e-03 -6.187608e-03 -6.145519e-03 
2.420420e+01 -6.914106e-03 -6.877067e-03 -6.805972e-03 -6.706745e-03 -6.588062e-03 -6.460898e-03 -6.337701e-03 -6.231172e-03 -6.152776e-03 -6.111224e-03 
2.426426e+01 -6.870498e-03 -6.833859e-03 -6.763544e-03 -6.665428e-03 -6.548109e-03 -6.422447e-03 -6.300744e-03 -6.195535e-03 -6.118126e-03 -6.077102e-03 
2.432432e+01 -6.827176e-03 -6.790932e-03 -6.721389e-03 -6.624373e-03 -6.508403e-03 -6.384226e-03 -6.263997e-03 -6.160091e-03 -6.083656e-03 -6.043153e-03 
2.438438e+01 -6.784136e-03 -6.748285e-03 -6.679506e-03 -6.583578e-03 -6.468943e-03 -6.346233e-03 -6.227461e-03 -6.124839e-03 -6.049365e-03 -6.009377e-03 
2.444444e+01 -6.741378e-03 -6.705916e-03 -6.637893e-03 -6.543043e-03 -6.429728e-03 -6.308467e-03 -6.191133e-03 -6.089779e-03 -6.015253e-03 -5.975772e-03 
2.450450e+01 -6.698898e-03 -6.663822e-03 -6.596548e-03 -6.502765e-03 -6.390754e-03 -6.270927e-03 -6.155012e-03 -6.054911e-03 -5.981319e-03 -5.942338e-03 
2.456456e+01 -6.656696e-03 -6.622002e-03 -6.555470e-03 -6.462742e-03 -6.352022e-03 -6.233611e-03 -6.119098e-03 -6.020232e-03 -5.947562e-03 -5.909075e-03 
2.462462e+01 -6.614770e-03 -6.580453e-03 -6.514656e-03 -6.422972e-03 -6.313529e-03 -6.196517e-03 -6.083388e-03 -5.985742e-03 -5.913982e-03 -5.875981e-03 
2.468468e+01 -6.573117e-03 -6.539175e-03 -6.474106e-03 -6.383455e-03 -6.275274e-03 -6.159644e-03 -6.047883e-03 -5.951440e-03 -5.880578e-03 -5.843057e-03 
2.474474e+01 -6.531736e-03 -6.498165e-03 -6.433816e-03 -6.344188e-03 -6.237255e-03 -6.122991e-03 -6.012581e-03 -5.917326e-03 -5.847350e-03 -5.810301e-03 
2.480480e+01 -6.490624e-03 -6.457421e-03 -6.393786e-03 -6.305169e-03 -6.199471e-03 -6.086557e-03 -5.977480e-03 -5.883398e-03 -5.814295e-03 -5.777713e-03 
2.486486e+01 -6.449781e-03 -6.416942e-03 -6.354013e-03 -6.266398e-03 -6.161920e-03 -6.050340e-03 -5.942580e-03 -5.849655e-03 -5.781414e-03 -5.745293e-03 
2.492492e+01 -6.409204e-03 -6.376726e-03 -6.314495e-03 -6.227871e-03 -6.124600e-03 -6.014339e-03 -5.907879e-03 -5.816096e-03 -5.748707e-03 -5.713040e-03 
2.498498e+01 -6.368892e-03 -6.336771e-03 -6.275232e-03 -6.189588e-03 -6.087511e-03 -5.978552e-03 -5.873377e-03 -5.782721e-03 -5.716171e-03 -5.680952e-03 
2.504505e+01 -6.328842e-03 -6.297074e-03 -6.236221e-03 -6.151547e-03 -6.050650e-03 -5.942978e-03 -5.839072e-03 -5.749529e-03 -5.683807e-03 -5.649030e-03 
2.510511e+01 -6.289053e-03 -6.257636e-03 -6.197461e-03 -6.113747e-03 -6.014016e-03 -5.907617e-03 -5.804963e-03 -5.716519e-03 -5.651614e-03 -5.617273e-03 
2.516517e+01 -6.249524e-03 -6.218453e-03 -6.158949e-03 -6.076184e-03 -5.977608e-03 -5.872466e-03 -5.771049e-03 -5.683690e-03 -5.619591e-03 -5.585680e-03 
2.522523e+01 -6.210251e-03 -6.179524e-03 -6.120685e-03 -6.038859e-03 -5.941424e-03 -5.837524e-03 -5.737329e-03 -5.651040e-03 -5.587737e-03 -5.554251e-03 
2.528529e+01 -6.171234e-03 -6.140847e-03 -6.082666e-03 -6.001770e-03 -5.905463e-03 -5.802790e-03 -5.703802e-03 -5.618570e-03 -5.556052e-03 -5.522985e-03 
2.534535e+01 -6.132471e-03 -6.102421e-03 -6.044890e-03 -5.964914e-03 -5.869722e-03 -5.768263e-03 -5.670467e-03 -5.586278e-03 -5.524535e-03 -5.491881e-03 
2.540541e+01 -6.093961e-03 -6.064243e-03 -6.007358e-03 -5.928291e-03 -5.834202e-03 -5.733941e-03 -5.637323e-03 -5.554164e-03 -5.493185e-03 -5.460938e-03 
2.546547e+01 -6.055700e-03 -6.026313e-03 -5.970065e-03 -5.891899e-03 -5.798900e-03 -5.699824e-03 -5.604368e-03 -5.522226e-03 -5.462002e-03 -5.430157e-03 
2.552553e+01 -6.017689e-03 -5.988628e-03 -5.933012e-03 -5.855735e-03 -5.763815e-03 -5.665909e-03 -5.571602e-03 -5.490463e-03 -5.430984e-03 -5.399536e-03 
2.558559e+01 -5.979925e-03 -5.951187e-03 -5.896195e-03 -5.819800e-03 -5.728946e-03 -5.632197e-03 -5.539023e-03 -5.458876e-03 -5.400132e-03 -5.369075e-03 
2.564565e+01 -5.942406e-03 -5.913988e-03 -5.859615e-03 -5.784091e-03 -5.694290e-03 -5.598684e-03 -5.506631e-03 -5.427462e-03 -5.369443e-03 -5.338773e-03 
2.570571e+01 -5.905130e-03 -5.877030e-03 -5.823268e-03 -5.748606e-03 -5.659848e-03 -5.565371e-03 -5.474425e-03 -5.396221e-03 -5.338919e-03 -5.308630e-03 
2.576577e+01 -5.868097e-03 -5.840310e-03 -5.787155e-03 -5.713345e-03 -5.625617e-03 -5.532257e-03 -5.442403e-03 -5.365153e-03 -5.308557e-03 -5.278644e-03 
2.582583e+01 -5.831304e-03 -5.803828e-03 -5.751272e-03 -5.678305e-03 -5.591596e-03 -5.499339e-03 -5.410564e-03 -5.334256e-03 -5.278357e-03 -5.248816e-03 
2.588589e+01 -5.794750e-03 -5.767581e-03 -5.715618e-03 -5.643485e-03 -5.557784e-03 -5.466616e-03 -5.378908e-03 -5.303529e-03 -5.248319e-03 -5.219144e-03 
2.594595e+01 -5.758434e-03 -5.731569e-03 -5.680192e-03 -5.608885e-03 -5.524179e-03 -5.434089e-03 -5.347433e-03 -5.272972e-03 -5.218441e-03 -5.189627e-03 
2.600601e+01 -5.722352e-03 -5.695789e-03 -5.644993e-03 -5.574502e-03 -5.490780e-03 -5.401754e-03 -5.316139e-03 -5.242584e-03 -5.188724e-03 -5.160267e-03 
2.606607e+01 -5.686505e-03 -5.660240e-03 -5.610018e-03 -5.540334e-03 -5.457586e-03 -5.369612e-03 -5.285024e-03 -5.212364e-03 -5.159166e-03 -5.131060e-03 
2.612613e+01 -5.650891e-03 -5.624920e-03 -5.575267e-03 -5.506381e-03 -5.424595e-03 -5.337661e-03 -5.254088e-03 -5.182310e-03 -5.129766e-03 -5.102008e-03 
2.618619e+01 -5.615507e-03 -5.589828e-03 -5.540737e-03 -5.472641e-03 -5.391807e-03 -5.305899e-03 -5.223329e-03 -5.152424e-03 -5.100524e-03 -5.073109e-03 
2.624625e+01 -5.580352e-03 -5.554962e-03 -5.506428e-03 -5.439113e-03 -5.359219e-03 -5.274327e-03 -5.192746e-03 -5.122702e-03 -5.071439e-03 -5.044363e-03 
2.630631e+01 -5.545425e-03 -5.520321e-03 -5.472338e-03 -5.405795e-03 -5.326831e-03 -5.242942e-03 -5.162339e-03 -5.093145e-03 -5.042511e-03 -5.015768e-03 
2.636637e+01 -5.510724e-03 -5.485903e-03 -5.438464e-03 -5.372686e-03 -5.294641e-03 -5.211743e-03 -5.132106e-03 -5.063752e-03 -5.013738e-03 -4.987325e-03 
2.642643e+01 -5.476248e-03 -5.451707e-03 -5.404807e-03 -5.339785e-03 -5.262648e-03 -5.180729e-03 -5.102047e-03 -5.034522e-03 -4.985120e-03 -4.959033e-03 
2.648649e+01 -5.441995e-03 -5.417731e-03 -5.371364e-03 -5.307089e-03 -5.230851e-03 -5.149900e-03 -5.072160e-03 -5.005454e-03 -4.956657e-03 -4.930891e-03 
2.654655e+01 -5.407964e-03 -5.383974e-03 -5.338135e-03 -5.274598e-03 -5.199249e-03 -5.119254e-03 -5.042445e-03 -4.976547e-03 -4.928347e-03 -4.902898e-03 
2.660661e+01 -5.374152e-03 -5.350434e-03 -5.305116e-03 -5.242311e-03 -5.167839e-03 -5.088790e-03 -5.012901e-03 -4.947801e-03 -4.900190e-03 -4.875054e-03 
2.666667e+01 -5.340560e-03 -5.317109e-03 -5.272308e-03 -5.210226e-03 -5.136622e-03 -5.058507e-03 -4.983526e-03 -4.919215e-03 -4.872185e-03 -4.847358e-03 
2.672673e+01 -5.307184e-03 -5.283999e-03 -5.239709e-03 -5.178341e-03 -5.105596e-03 -5.028403e-03 -4.954320e-03 -4.890787e-03 -4.844332e-03 -4.819809e-03 
2.678679e+01 -5.274024e-03 -5.251102e-03 -5.207317e-03 -5.146656e-03 -5.074759e-03 -4.998479e-03 -4.925282e-03 -4.862518e-03 -4.816630e-03 -4.792408e-03 
2.684685e+01 -5.241079e-03 -5.218416e-03 -5.175131e-03 -5.115170e-03 -5.044111e-03 -4.968732e-03 -4.896410e-03 -4.834405e-03 -4.789077e-03 -4.765152e-03 
2.690691e+01 -5.208346e-03 -5.185941e-03 -5.143150e-03 -5.083879e-03 -5.013650e-03 -4.939161e-03 -4.867705e-03 -4.806450e-03 -4.761674e-03 -4.738042e-03 
2.696697e+01 -5.175824e-03 -5.153674e-03 -5.111372e-03 -5.052785e-03 -4.983375e-03 -4.909766e-03 -4.839164e-03 -4.778650e-03 -4.734419e-03 -4.711077e-03 
2.702703e+01 -5.143512e-03 -5.121614e-03 -5.079795e-03 -5.021885e-03 -4.953285e-03 -4.880546e-03 -4.810788e-03 -4.751004e-03 -4.707313e-03 -4.684256e-03 
2.708709e+01 -5.111409e-03 -5.089760e-03 -5.048420e-03 -4.991178e-03 -4.923378e-03 -4.851499e-03 -4.782575e-03 -4.723513e-03 -4.680354e-03 -4.657579e-03 
2.714715e+01 -5.079513e-03 -5.058110e-03 -5.017243e-03 -4.960662e-03 -4.893655e-03 -4.822624e-03 -4.754524e-03 -4.696175e-03 -4.653541e-03 -4.631045e-03 
2.720721e+01 -5.047823e-03 -5.026663e-03 -4.986264e-03 -4.930337e-03 -4.864112e-03 -4.793921e-03 -4.726634e-03 -4.668990e-03 -4.626874e-03 -4.604653e-03 
2.726727e+01 -5.016336e-03 -4.995418e-03 -4.955482e-03 -4.900202e-03 -4.834750e-03 -4.765388e-03 -4.698905e-03 -4.641956e-03 -4.600352e-03 -4.578403e-03 
2.732733e+01 -4.985053e-03 -4.964373e-03 -4.924895e-03 -4.870254e-03 -4.805567e-03 -4.737025e-03 -4.671336e-03 -4.615074e-03 -4.573975e-03 -4.552294e-03 
2.738739e+01 -4.953971e-03 -4.933527e-03 -4.894502e-03 -4.840493e-03 -4.776562e-03 -4.708829e-03 -4.643925e-03 -4.588341e-03 -4.547742e-03 -4.526325e-03 
2.744745e+01 -4.923090e-03 -4.902879e-03 -4.864302e-03 -4.810918e-03 -4.747734e-03 -4.680801e-03 -4.616672e-03 -4.561758e-03 -4.521652e-03 -4.500496e-03 
2.750751e+01 -4.892407e-03 -4.872427e-03 -4.834293e-03 -4.781527e-03 -4.719081e-03 -4.652940e-03 -4.589576e-03 -4.535324e-03 -4.495704e-03 -4.474806e-03 
2.756757e+01 -4.861922e-03 -4.842170e-03 -4.804475e-03 -4.752319e-03 -4.690604e-03 -4.625244e-03 -4.562636e-03 -4.509037e-03 -4.469898e-03 -4.449254e-03 
2.762763e+01 -4.831633e-03 -4.812107e-03 -4.774845e-03 -4.723293e-03 -4.662300e-03 -4.597712e-03 -4.535852e-03 -4.482898e-03 -4.444233e-03 -4.423841e-03 
2.768769e+01 -4.801538e-03 -4.782236e-03 -4.745402e-03 -4.694448e-03 -4.634168e-03 -4.570343e-03 -4.509221e-03 -4.456905e-03 -4.418708e-03 -4.398564e-03 
2.774775e+01 -4.771637e-03 -4.752557e-03 -4.716146e-03 -4.665783e-03 -4.606208e-03 -4.543137e-03 -4.482744e-03 -4.431057e-03 -4.393324e-03 -4.373425e-03 
2.780781e+01 -4.741929e-03 -4.723067e-03 -4.687075e-03 -4.637296e-03 -4.578418e-03 -4.516092e-03 -4.456420e-03 -4.405355e-03 -4.368078e-03 -4.348421e-03 
2.786787e+01 -4.712411e-03 -4.693765e-03 -4.658188e-03 -4.608986e-03 -4.550797e-03 -4.489208e-03 -4.430247e-03 -4.379796e-03 -4.342970e-03 -4.323552e-03 
2.792793e+01 -4.683083e-03 -4.664651e-03 -4.629484e-03 -4.580853e-03 -4.523345e-03 -4.462483e-03 -4.404226e-03 -4.354381e-03 -4.318001e-03 -4.298819e-03 
2.798799e+01 -4.653943e-03 -4.635723e-03 -4.600961e-03 -4.552894e-03 -4.496060e-03 -4.435917e-03 -4.378354e-03 -4.329108e-03 -4.293168e-03 -4.274219e-03 
2.804805e+01 -4.624991e-03 -4.606979e-03 -4.572619e-03 -4.525110e-03 -4.468940e-03 -4.409509e-03 -4.352632e-03 -4.303978e-03 -4.268472e-03 -4.249753e-03 
2.810811e+01 -4.596224e-03 -4.578419e-03 -4.544455e-03 -4.497498e-03 -4.441986e-03 -4.383257e-03 -4.327058e-03 -4.278988e-03 -4.243911e-03 -4.225419e-03 
2.816817e+01 -4.567642e-03 -4.550042e-03 -4.516469e-03 -4.470058e-03 -4.415196e-03 -4.357161e-03 -4.301631e-03 -4.254139e-03 -4.219486e-03 -4.201218e-03 
2.822823e+01 -4.539243e-03 -4.521845e-03 -4.488661e-03 -4.442788e-03 -4.388569e-03 -4.331219e-03 -4.276352e-03 -4.229429e-03 -4.195195e-03 -4.177148e-03 
2.828829e+01 -4.511026e-03 -4.493829e-03 -4.461027e-03 -4.415688e-03 -4.362104e-03 -4.305432e-03 -4.251218e-03 -4.204859e-03 -4.171037e-03 -4.153209e-03 
2.834835e+01 -4.482990e-03 -4.465991e-03 -4.433568e-03 -4.388756e-03 -4.335800e-03 -4.279797e-03 -4.226229e-03 -4.180426e-03 -4.147013e-03 -4.129401e-03 
2.840841e+01 -4.455134e-03 -4.438330e-03 -4.406282e-03 -4.361992e-03 -4.309656e-03 -4.254315e-03 -4.201385e-03 -4.156131e-03 -4.123121e-03 -4.105722e-03 
2.846847e+01 -4.427456e-03 -4.410846e-03 -4.379169e-03 -4.335393e-03 -4.283671e-03 -4.228984e-03 -4.176684e-03 -4.131973e-03 -4.099361e-03 -4.082173e-03 
2.852853e+01 -4.399956e-03 -4.383537e-03 -4.352226e-03 -4.308960e-03 -4.257844e-03 -4.203803e-03 -4.152126e-03 -4.107951e-03 -4.075732e-03 -4.058752e-03 
2.858859e+01 -4.372631e-03 -4.356402e-03 -4.325453e-03 -4.282691e-03 -4.232174e-03 -4.178771e-03 -4.127709e-03 -4.084064e-03 -4.052234e-03 -4.035459e-03 
2.864865e+01 -4.345482e-03 -4.329439e-03 -4.298849e-03 -4.256584e-03 -4.206660e-03 -4.153888e-03 -4.103434e-03 -4.060312e-03 -4.028865e-03 -4.012293e-03 
2.870871e+01 -4.318506e-03 -4.302648e-03 -4.272413e-03 -4.230640e-03 -4.181301e-03 -4.129153e-03 -4.079299e-03 -4.036694e-03 -4.005625e-03 -3.989253e-03 
2.876877e+01 -4.291703e-03 -4.276028e-03 -4.246143e-03 -4.204857e-03 -4.156097e-03 -4.104564e-03 -4.055304e-03 -4.013209e-03 -3.982514e-03 -3.966340e-03 
2.882883e+01 -4.265071e-03 -4.249577e-03 -4.220038e-03 -4.179233e-03 -4.131045e-03 -4.080121e-03 -4.031447e-03 -3.989856e-03 -3.959531e-03 -3.943552e-03 
2.888889e+01 -4.238609e-03 -4.223295e-03 -4.194098e-03 -4.153769e-03 -4.106146e-03 -4.055824e-03 -4.007729e-03 -3.966636e-03 -3.936676e-03 -3.920889e-03 
2.894895e+01 -4.212317e-03 -4.197179e-03 -4.168321e-03 -4.128462e-03 -4.081397e-03 -4.031670e-03 -3.984147e-03 -3.943546e-03 -3.913946e-03 -3.898351e-03 
2.900901e+01 -4.186192e-03 -4.171230e-03 -4.142706e-03 -4.103312e-03 -4.056800e-03 -4.007660e-03 -3.960702e-03 -3.920587e-03 -3.891343e-03 -3.875935e-03 
2.906907e+01 -4.160234e-03 -4.145445e-03 -4.117253e-03 -4.078317e-03 -4.032351e-03 -3.983792e-03 -3.937393e-03 -3.897758e-03 -3.868865e-03 -3.853643e-03 
2.912913e+01 -4.134442e-03 -4.119824e-03 -4.091959e-03 -4.053478e-03 -4.008051e-03 -3.960066e-03 -3.914219e-03 -3.875057e-03 -3.846512e-03 -3.831474e-03 
2.918919e+01 -4.108815e-03 -4.094366e-03 -4.066824e-03 -4.028792e-03 -3.983899e-03 -3.936480e-03 -3.891178e-03 -3.852485e-03 -3.824283e-03 -3.809426e-03 
2.924925e+01 -4.083351e-03 -4.069070e-03 -4.041848e-03 -4.004260e-03 -3.959893e-03 -3.913035e-03 -3.868271e-03 -3.830041e-03 -3.802178e-03 -3.787499e-03 
2.930931e+01 -4.058050e-03 -4.043934e-03 -4.017028e-03 -3.979879e-03 -3.936033e-03 -3.889728e-03 -3.845497e-03 -3.807724e-03 -3.780195e-03 -3.765693e-03 
2.936937e+01 -4.032910e-03 -4.018957e-03 -3.992364e-03 -3.955648e-03 -3.912318e-03 -3.866560e-03 -3.822855e-03 -3.785533e-03 -3.758335e-03 -3.744007e-03 
2.942943e+01 -4.007930e-03 -3.994139e-03 -3.967855e-03 -3.931568e-03 -3.888746e-03 -3.843529e-03 -3.800343e-03 -3.763468e-03 -3.736596e-03 -3.722441e-03 
2.948949e+01 -3.983110e-03 -3.969479e-03 -3.943500e-03 -3.907637e-03 -3.865318e-03 -3.820635e-03 -3.777963e-03 -3.741528e-03 -3.714978e-03 -3.700994e-03 
2.954955e+01 -3.958447e-03 -3.944974e-03 -3.919298e-03 -3.883854e-03 -3.842032e-03 -3.797877e-03 -3.755711e-03 -3.719712e-03 -3.693481e-03 -3.679664e-03 
2.960961e+01 -3.933942e-03 -3.920625e-03 -3.895248e-03 -3.860218e-03 -3.818887e-03 -3.775254e-03 -3.733589e-03 -3.698020e-03 -3.672103e-03 -3.658453e-03 
2.966967e+01 -3.909593e-03 -3.896431e-03 -3.871349e-03 -3.836728e-03 -3.795882e-03 -3.752765e-03 -3.711595e-03 -3.676450e-03 -3.650844e-03 -3.637358e-03 
2.972973e+01 -3.885399e-03 -3.872389e-03 -3.847599e-03 -3.813383e-03 -3.773017e-03 -3.730409e-03 -3.689729e-03 -3.655004e-03 -3.629705e-03 -3.616381e-03 
2.978979e+01 -3.861358e-03 -3.848500e-03 -3.823999e-03 -3.790182e-03 -3.750291e-03 -3.708186e-03 -3.667989e-03 -3.633679e-03 -3.608683e-03 -3.595519e-03 
2.984985e+01 -3.837471e-03 -3.824762e-03 -3.800546e-03 -3.767125e-03 -3.727703e-03 -3.686095e-03 -3.646376e-03 -3.612475e-03 -3.587778e-03 -3.574772e-03 
2.990991e+01 -3.813736e-03 -3.801174e-03 -3.777240e-03 -3.744210e-03 -3.705251e-03 -3.664135e-03 -3.624888e-03 -3.591391e-03 -3.566990e-03 -3.554141e-03 
2.996997e+01 -3.790151e-03 -3.777736e-03 -3.754081e-03 -3.721437e-03 -3.682936e-03 -3.642306e-03 -3.603524e-03 -3.570427e-03 -3.546319e-03 -3.533623e-03 


==> figures/Plot_data/droop_string_very_large_n_V.txt <==
0.000000e+00 3.622267e-02 -7.902585e-01 6.611249e-01 -6.327067e-01 -1.092245e+00 1.203252e+00 -9.212075e-02 -1.526115e-01 -1.713595e+00 3.024074e-01 
6.006006e-02 1.693092e-02 -6.381345e-01 6.711428e-01 -4.655816e-01 -9.506509e-01 1.119653e+00 -7.375129e-02 -1.436130e-01 -1.656917e+00 4.002065e-01 
1.201201e-01 6.070611e-03 -5.106538e-01 6.770457e-01 -3.316099e-01 -8.332901e-01 1.047254e+00 -6.293887e-02 -1.335312e-01 -1.607531e+00 4.742057e-01 
1.801802e-01 1.670961e-03 -4.034260e-01 6.795706e-01 -2.239441e-01 -7.357234e-01 9.840791e-01 -5.764530e-02 -1.227218e-01 -1.563954e+00 5.294579e-01 
2.402402e-01 2.186518e-03 -3.128897e-01 6.793456e-01 -1.371523e-01 -6.543530e-01 9.285553e-01 -5.630514e-02 -1.114739e-01 -1.525019e+00 5.699547e-01 
3.003003e-01 6.406354e-03 -2.361503e-01 6.769032e-01 -6.692764e-02 -5.862583e-01 8.794258e-01 -5.772293e-02 -1.000204e-01 -1.489804e+00 5.988494e-01 
3.603604e-01 1.338262e-02 -1.708497e-01 6.726933e-01 -9.855526e-03 -5.290642e-01 8.356816e-01 -6.099211e-02 -8.854730e-02 -1.457585e+00 6.186326e-01 
4.204204e-01 2.237435e-02 -1.150630e-01 6.670940e-01 3.676976e-02 -4.808363e-01 7.965082e-01 -6.543109e-02 -7.720119e-02 -1.427791e+00 6.312716e-01 
4.804805e-01 3.280329e-02 -6.721471e-02 6.604222e-01 7.509155e-02 -4.399961e-01 7.612445e-01 -7.053284e-02 -6.609599e-02 -1.399978e+00 6.383202e-01 
5.405405e-01 4.421908e-02 -2.601251e-02 6.529417e-01 1.068069e-01 -4.052537e-01 7.293501e-01 -7.592535e-02 -5.531848e-02 -1.373793e+00 6.410056e-01 
6.006006e-01 5.627198e-02 9.606733e-03 6.448714e-01 1.332590e-01 -3.755528e-01 7.003806e-01 -8.134054e-02 -4.493309e-02 -1.348963e+00 6.402967e-01 
6.606607e-01 6.869132e-02 4.051987e-02 6.363916e-01 1.555101e-01 -3.500273e-01 6.739674e-01 -8.658990e-02 -3.498586e-02 -1.325274e+00 6.369590e-01 
7.207207e-01 8.126857e-02 6.745216e-02 6.276503e-01 1.744002e-01 -3.279658e-01 6.498029e-01 -9.154545e-02 -2.550786e-02 -1.302556e+00 6.315965e-01 
7.807808e-01 9.384409e-02 9.100522e-02 6.187678e-01 1.905929e-01 -3.087827e-01 6.276281e-01 -9.612488e-02 -1.651805e-02 -1.280679e+00 6.246863e-01 
8.408408e-01 1.062966e-01 1.116796e-01 6.098412e-01 2.046122e-01 -2.919958e-01 6.072232e-01 -1.002800e-01 -8.025639e-03 -1.259538e+00 6.166049e-01 
9.009009e-01 1.185349e-01 1.298930e-01 6.009482e-01 2.168719e-01 -2.772067e-01 5.884003e-01 -1.039880e-01 -3.209345e-05 -1.239054e+00 6.076493e-01 
9.609610e-01 1.304916e-01 1.459950e-01 5.921500e-01 2.276981e-01 -2.640865e-01 5.709976e-01 -1.072440e-01 7.467196e-03 -1.219162e+00 5.980539e-01 
1.021021e+00 1.421175e-01 1.602793e-01 5.834943e-01 2.373484e-01 -2.523626e-01 5.548746e-01 -1.100566e-01 1.448154e-02 -1.199811e+00 5.880034e-01 
1.081081e+00 1.533784e-01 1.729930e-01 5.750175e-01 2.460256e-01 -2.418093e-01 5.399085e-01 -1.124430e-01 2.102384e-02 -1.180960e+00 5.776434e-01 
1.141141e+00 1.642510e-01 1.843452e-01 5.667466e-01 2.538898e-01 -2.322394e-01 5.259914e-01 -1.144263e-01 2.710959e-02 -1.162577e+00 5.670883e-01 
1.201201e+00 1.747211e-01 1.945128e-01 5.587009e-01 2.610670e-01 -2.234973e-01 5.130279e-01 -1.160336e-01 3.275619e-02 -1.144634e+00 5.564282e-01 
1.261261e+00 1.847811e-01 2.036463e-01 5.508934e-01 2.676570e-01 -2.154538e-01 5.009329e-01 -1.172934e-01 3.798229e-02 -1.127110e+00 5.457338e-01 
1.321321e+00 1.944291e-01 2.118742e-01 5.433319e-01 2.737386e-01 -2.080012e-01 4.896307e-01 -1.182351e-01 4.280726e-02 -1.109986e+00 5.350601e-01 
1.381381e+00 2.036668e-01 2.193061e-01 5.360201e-01 2.793743e-01 -2.010500e-01 4.790531e-01 -1.188879e-01 4.725088e-02 -1.093244e+00 5.244503e-01 
1.441441e+00 2.124994e-01 2.260361e-01 5.289583e-01 2.846136e-01 -1.945257e-01 4.691390e-01 -1.192799e-01 5.133292e-02 -1.076873e+00 5.139378e-01 
1.501502e+00 2.209342e-01 2.321453e-01 5.221444e-01 2.894963e-01 -1.883662e-01 4.598328e-01 -1.194382e-01 5.507297e-02 -1.060857e+00 5.035485e-01 
1.561562e+00 2.289804e-01 2.377033e-01 5.155739e-01 2.940543e-01 -1.825197e-01 4.510844e-01 -1.193880e-01 5.849022e-02 -1.045186e+00 4.933019e-01 
1.621622e+00 2.366483e-01 2.427708e-01 5.092409e-01 2.983134e-01 -1.769431e-01 4.428483e-01 -1.191529e-01 6.160333e-02 -1.029850e+00 4.832131e-01 
1.681682e+00 2.439493e-01 2.473999e-01 5.031384e-01 3.022949e-01 -1.716004e-01 4.350831e-01 -1.187549e-01 6.443032e-02 -1.014838e+00 4.732929e-01 
1.741742e+00 2.508951e-01 2.516363e-01 4.972582e-01 3.060164e-01 -1.664619e-01 4.277508e-01 -1.182140e-01 6.698850e-02 -1.000140e+00 4.635496e-01 
1.801802e+00 2.574980e-01 2.555196e-01 4.915919e-01 3.094925e-01 -1.615024e-01 4.208172e-01 -1.175484e-01 6.929442e-02 -9.857480e-01 4.539885e-01 
1.861862e+00 2.637704e-01 2.590846e-01 4.861304e-01 3.127361e-01 -1.567015e-01 4.142505e-01 -1.167747e-01 7.136385e-02 -9.716528e-01 4.446134e-01 
1.921922e+00 2.697246e-01 2.623615e-01 4.808645e-01 3.157580e-01 -1.520417e-01 4.080220e-01 -1.159079e-01 7.321177e-02 -9.578460e-01 4.354264e-01 
1.981982e+00 2.753729e-01 2.653770e-01 4.757851e-01 3.185679e-01 -1.475089e-01 4.021053e-01 -1.149616e-01 7.485235e-02 -9.443194e-01 4.264283e-01 
2.042042e+00 2.807276e-01 2.681547e-01 4.708829e-01 3.211747e-01 -1.430912e-01 3.964762e-01 -1.139477e-01 7.629900e-02 -9.310651e-01 4.176191e-01 
2.102102e+00 2.858006e-01 2.707153e-01 4.661487e-01 3.235864e-01 -1.387787e-01 3.911124e-01 -1.128772e-01 7.756435e-02 -9.180754e-01 4.089978e-01 
2.162162e+00 2.906034e-01 2.730769e-01 4.615738e-01 3.258103e-01 -1.345632e-01 3.859935e-01 -1.117596e-01 7.866030e-02 -9.053428e-01 4.005629e-01 
2.222222e+00 2.951473e-01 2.752560e-01 4.571495e-01 3.278536e-01 -1.304382e-01 3.811010e-01 -1.106034e-01 7.959805e-02 -8.928599e-01 3.923125e-01 
2.282282e+00 2.994434e-01 2.772667e-01 4.528674e-01 3.297228e-01 -1.263978e-01 3.764176e-01 -1.094163e-01 8.038810e-02 -8.806196e-01 3.842441e-01 
2.342342e+00 3.035023e-01 2.791221e-01 4.487196e-01 3.314244e-01 -1.224376e-01 3.719275e-01 -1.082048e-01 8.104031e-02 -8.686151e-01 3.763550e-01 
2.402402e+00 3.073340e-01 2.808335e-01 4.446982e-01 3.329645e-01 -1.185538e-01 3.676162e-01 -1.069749e-01 8.156392e-02 -8.568397e-01 3.686424e-01 
2.462462e+00 3.109486e-01 2.824111e-01 4.407961e-01 3.343490e-01 -1.147432e-01 3.634705e-01 -1.057317e-01 8.196761e-02 -8.452868e-01 3.611031e-01 
2.522523e+00 3.143554e-01 2.838641e-01 4.370062e-01 3.355838e-01 -1.110031e-01 3.594780e-01 -1.044798e-01 8.225948e-02 -8.339502e-01 3.537339e-01 
2.582583e+00 3.175636e-01 2.852009e-01 4.333218e-01 3.366745e-01 -1.073315e-01 3.556275e-01 -1.032230e-01 8.244713e-02 -8.228238e-01 3.465314e-01 
2.642643e+00 3.205818e-01 2.864287e-01 4.297368e-01 3.376266e-01 -1.037266e-01 3.519085e-01 -1.019647e-01 8.253767e-02 -8.119016e-01 3.394922e-01 
2.702703e+00 3.234183e-01 2.875543e-01 4.262451e-01 3.384455e-01 -1.001867e-01 3.483117e-01 -1.007080e-01 8.253777e-02 -8.011781e-01 3.326128e-01 
2.762763e+00 3.260812e-01 2.885838e-01 4.228411e-01 3.391365e-01 -9.671066e-02 3.448282e-01 -9.945528e-02 8.245364e-02 -7.906477e-01 3.258898e-01 
2.822823e+00 3.285781e-01 2.895227e-01 4.195196e-01 3.397047e-01 -9.329737e-02 3.414499e-01 -9.820881e-02 8.229113e-02 -7.803050e-01 3.193196e-01 
2.882883e+00 3.309162e-01 2.903760e-01 4.162756e-01 3.401550e-01 -8.994588e-02 3.381694e-01 -9.697042e-02 8.205568e-02 -7.701451e-01 3.128988e-01 
2.942943e+00 3.331025e-01 2.911483e-01 4.131045e-01 3.404925e-01 -8.665535e-02 3.349799e-01 -9.574169e-02 8.175241e-02 -7.601628e-01 3.066238e-01 
3.003003e+00 3.351436e-01 2.918438e-01 4.100018e-01 3.407218e-01 -8.342503e-02 3.318750e-01 -9.452394e-02 8.138609e-02 -7.503536e-01 3.004912e-01 
3.063063e+00 3.370459e-01 2.924662e-01 4.069634e-01 3.408476e-01 -8.025424e-02 3.288490e-01 -9.331828e-02 8.096122e-02 -7.407127e-01 2.944977e-01 
3.123123e+00 3.388154e-01 2.930192e-01 4.039856e-01 3.408743e-01 -7.714235e-02 3.258965e-01 -9.212560e-02 8.048198e-02 -7.312358e-01 2.886398e-01 
3.183183e+00 3.404578e-01 2.935060e-01 4.010647e-01 3.408064e-01 -7.408875e-02 3.230127e-01 -9.094665e-02 7.995230e-02 -7.219187e-01 2.829143e-01 
3.243243e+00 3.419786e-01 2.939297e-01 3.981974e-01 3.406480e-01 -7.109287e-02 3.201929e-01 -8.978202e-02 7.937588e-02 -7.127572e-01 2.773178e-01 
3.303303e+00 3.433831e-01 2.942929e-01 3.953806e-01 3.404033e-01 -6.815412e-02 3.174331e-01 -8.863216e-02 7.875615e-02 -7.037474e-01 2.718471e-01 
3.363363e+00 3.446762e-01 2.945983e-01 3.926112e-01 3.400763e-01 -6.527194e-02 3.147293e-01 -8.749742e-02 7.809637e-02 -6.948856e-01 2.664991e-01 
3.423423e+00 3.458626e-01 2.948484e-01 3.898866e-01 3.396707e-01 -6.244576e-02 3.120781e-01 -8.637804e-02 7.739958e-02 -6.861680e-01 2.612707e-01 
3.483483e+00 3.469469e-01 2.950454e-01 3.872043e-01 3.391903e-01 -5.967501e-02 3.094762e-01 -8.527418e-02 7.666862e-02 -6.775911e-01 2.561589e-01 
3.543544e+00 3.479334e-01 2.951914e-01 3.845619e-01 3.386388e-01 -5.695909e-02 3.069205e-01 -8.418593e-02 7.590618e-02 -6.691517e-01 2.511606e-01 
3.603604e+00 3.488261e-01 2.952884e-01 3.819572e-01 3.380194e-01 -5.429742e-02 3.044084e-01 -8.311331e-02 7.511477e-02 -6.608464e-01 2.462730e-01 
3.663664e+00 3.496290e-01 2.953384e-01 3.793881e-01 3.373357e-01 -5.168937e-02 3.019373e-01 -8.205629e-02 7.429676e-02 -6.526720e-01 2.414933e-01 
3.723724e+00 3.503458e-01 2.953430e-01 3.768527e-01 3.365907e-01 -4.913434e-02 2.995048e-01 -8.101480e-02 7.345437e-02 -6.446257e-01 2.368186e-01 
3.783784e+00 3.509799e-01 2.953040e-01 3.743494e-01 3.357876e-01 -4.663169e-02 2.971088e-01 -7.998871e-02 7.258969e-02 -6.367044e-01 2.322463e-01 
3.843844e+00 3.515349e-01 2.952229e-01 3.718763e-01 3.349293e-01 -4.418076e-02 2.947472e-01 -7.897789e-02 7.170468e-02 -6.289053e-01 2.277737e-01 
3.903904e+00 3.520139e-01 2.951013e-01 3.694321e-01 3.340187e-01 -4.178089e-02 2.924183e-01 -7.798214e-02 7.080119e-02 -6.212257e-01 2.233983e-01 
3.963964e+00 3.524199e-01 2.949406e-01 3.670153e-01 3.330586e-01 -3.943142e-02 2.901203e-01 -7.700127e-02 6.988097e-02 -6.136631e-01 2.191175e-01 
4.024024e+00 3.527560e-01 2.947422e-01 3.646246e-01 3.320515e-01 -3.713165e-02 2.878517e-01 -7.603507e-02 6.894564e-02 -6.062149e-01 2.149290e-01 
4.084084e+00 3.530248e-01 2.945074e-01 3.622588e-01 3.310000e-01 -3.488089e-02 2.856111e-01 -7.508329e-02 6.799676e-02 -5.988786e-01 2.108302e-01 
4.144144e+00 3.532291e-01 2.942375e-01 3.599168e-01 3.299065e-01 -3.267843e-02 2.833971e-01 -7.414570e-02 6.703578e-02 -5.916520e-01 2.068190e-01 
4.204204e+00 3.533714e-01 2.939336e-01 3.575975e-01 3.287734e-01 -3.052357e-02 2.812085e-01 -7.322205e-02 6.606405e-02 -5.845327e-01 2.028930e-01 
4.264264e+00 3.534541e-01 2.935970e-01 3.553000e-01 3.276028e-01 -2.841557e-02 2.790441e-01 -7.231206e-02 6.508288e-02 -5.775185e-01 1.990501e-01 
4.324324e+00 3.534795e-01 2.932287e-01 3.530233e-01 3.263970e-01 -2.635373e-02 2.769031e-01 -7.141548e-02 6.409348e-02 -5.706074e-01 1.952881e-01 
4.384384e+00 3.534498e-01 2.928298e-01 3.507668e-01 3.251578e-01 -2.433730e-02 2.747842e-01 -7.053204e-02 6.309699e-02 -5.637971e-01 1.916050e-01 
4.444444e+00 3.533673e-01 2.924013e-01 3.485295e-01 3.238874e-01 -2.236555e-02 2.726868e-01 -6.966148e-02 6.209448e-02 -5.570859e-01 1.879987e-01 
4.504505e+00 3.532338e-01 2.919443e-01 3.463108e-01 3.225875e-01 -2.043775e-02 2.706100e-01 -6.880351e-02 6.108699e-02 -5.504717e-01 1.844673e-01 
4.564565e+00 3.530513e-01 2.914597e-01 3.441101e-01 3.212600e-01 -1.855316e-02 2.685530e-01 -6.795789e-02 6.007546e-02 -5.439526e-01 1.810089e-01 
4.624625e+00 3.528217e-01 2.909485e-01 3.419267e-01 3.199065e-01 -1.671105e-02 2.665152e-01 -6.712434e-02 5.906080e-02 -5.375269e-01 1.776216e-01 
4.684685e+00 3.525467e-01 2.904114e-01 3.397602e-01 3.185288e-01 -1.491068e-02 2.644958e-01 -6.630261e-02 5.804386e-02 -5.311928e-01 1.743037e-01 
4.744745e+00 3.522281e-01 2.898495e-01 3.376100e-01 3.171283e-01 -1.315132e-02 2.624944e-01 -6.549243e-02 5.702545e-02 -5.249485e-01 1.710533e-01 
4.804805e+00 3.518674e-01 2.892636e-01 3.354755e-01 3.157066e-01 -1.143223e-02 2.605103e-01 -6.469356e-02 5.600631e-02 -5.187925e-01 1.678688e-01 
4.864865e+00 3.514663e-01 2.886544e-01 3.333565e-01 3.142651e-01 -9.752692e-03 2.585431e-01 -6.390575e-02 5.498717e-02 -5.127230e-01 1.647486e-01 
4.924925e+00 3.510262e-01 2.880227e-01 3.312525e-01 3.128051e-01 -8.111983e-03 2.565924e-01 -6.312874e-02 5.396869e-02 -5.067386e-01 1.616910e-01 
4.984985e+00 3.505486e-01 2.873694e-01 3.291631e-01 3.113280e-01 -6.509384e-03 2.546575e-01 -6.236232e-02 5.295150e-02 -5.008377e-01 1.586944e-01 
5.045045e+00 3.500348e-01 2.866952e-01 3.270881e-01 3.098351e-01 -4.944183e-03 2.527383e-01 -6.160624e-02 5.193620e-02 -4.950188e-01 1.557575e-01 
5.105105e+00 3.494862e-01 2.860007e-01 3.250270e-01 3.083274e-01 -3.415674e-03 2.508343e-01 -6.086027e-02 5.092336e-02 -4.892805e-01 1.528787e-01 
5.165165e+00 3.489040e-01 2.852868e-01 3.229796e-01 3.068061e-01 -1.923159e-03 2.489452e-01 -6.012421e-02 4.991348e-02 -4.836213e-01 1.500565e-01 
5.225225e+00 3.482895e-01 2.845541e-01 3.209457e-01 3.052724e-01 -4.659465e-04 2.470706e-01 -5.939783e-02 4.890709e-02 -4.780400e-01 1.472897e-01 
5.285285e+00 3.476438e-01 2.838032e-01 3.189249e-01 3.037272e-01 9.566478e-04 2.452103e-01 -5.868093e-02 4.790462e-02 -4.725351e-01 1.445768e-01 
5.345345e+00 3.469681e-01 2.830349e-01 3.169171e-01 3.021716e-01 2.345299e-03 2.433641e-01 -5.797330e-02 4.690654e-02 -4.671055e-01 1.419166e-01 
5.405405e+00 3.462635e-01 2.822497e-01 3.149221e-01 3.006065e-01 3.700676e-03 2.415316e-01 -5.727475e-02 4.591323e-02 -4.617497e-01 1.393078e-01 
5.465465e+00 3.455310e-01 2.814482e-01 3.129397e-01 2.990327e-01 5.023435e-03 2.397126e-01 -5.658509e-02 4.492510e-02 -4.564665e-01 1.367491e-01 
5.525526e+00 3.447716e-01 2.806311e-01 3.109697e-01 2.974512e-01 6.314228e-03 2.379069e-01 -5.590413e-02 4.394250e-02 -4.512548e-01 1.342394e-01 
5.585586e+00 3.439863e-01 2.797989e-01 3.090119e-01 2.958627e-01 7.573694e-03 2.361144e-01 -5.523169e-02 4.296576e-02 -4.461134e-01 1.317776e-01 
5.645646e+00 3.431760e-01 2.789521e-01 3.070662e-01 2.942680e-01 8.802464e-03 2.343348e-01 -5.456760e-02 4.199521e-02 -4.410411e-01 1.293624e-01 
5.705706e+00 3.423417e-01 2.780915e-01 3.051325e-01 2.926680e-01 1.000116e-02 2.325679e-01 -5.391170e-02 4.103114e-02 -4.360368e-01 1.269928e-01 
5.765766e+00 3.414842e-01 2.772174e-01 3.032106e-01 2.910632e-01 1.117039e-02 2.308137e-01 -5.326381e-02 4.007382e-02 -4.310994e-01 1.246678e-01 
5.825826e+00 3.406045e-01 2.763304e-01 3.013004e-01 2.894544e-01 1.231077e-02 2.290719e-01 -5.262379e-02 3.912352e-02 -4.262278e-01 1.223862e-01 
5.885886e+00 3.397032e-01 2.754310e-01 2.994019e-01 2.878422e-01 1.342287e-02 2.273425e-01 -5.199148e-02 3.818046e-02 -4.214209e-01 1.201472e-01 
5.945946e+00 3.387811e-01 2.745196e-01 2.975148e-01 2.862272e-01 1.450729e-02 2.256252e-01 -5.136672e-02 3.724488e-02 -4.166778e-01 1.179497e-01 
6.006006e+00 3.378392e-01 2.735969e-01 2.956391e-01 2.846099e-01 1.556459e-02 2.239200e-01 -5.074939e-02 3.631698e-02 -4.119973e-01 1.157928e-01 
6.066066e+00 3.368780e-01 2.726632e-01 2.937748e-01 2.829911e-01 1.659534e-02 2.222267e-01 -5.013934e-02 3.539695e-02 -4.073786e-01 1.136755e-01 
6.126126e+00 3.358984e-01 2.717190e-01 2.919217e-01 2.813711e-01 1.760010e-02 2.205453e-01 -4.953643e-02 3.448497e-02 -4.028207e-01 1.115970e-01 
6.186186e+00 3.349009e-01 2.707647e-01 2.900798e-01 2.797506e-01 1.857939e-02 2.188756e-01 -4.894055e-02 3.358120e-02 -3.983226e-01 1.095564e-01 
6.246246e+00 3.338863e-01 2.698008e-01 2.882490e-01 2.781299e-01 1.953376e-02 2.172176e-01 -4.835155e-02 3.268579e-02 -3.938834e-01 1.075529e-01 
6.306306e+00 3.328552e-01 2.688277e-01 2.864292e-01 2.765095e-01 2.046373e-02 2.155711e-01 -4.776933e-02 3.179887e-02 -3.895021e-01 1.055856e-01 
6.366366e+00 3.318083e-01 2.678457e-01 2.846204e-01 2.748899e-01 2.136981e-02 2.139360e-01 -4.719375e-02 3.092058e-02 -3.851779e-01 1.036538e-01 
6.426426e+00 3.307461e-01 2.668554e-01 2.828225e-01 2.732714e-01 2.225250e-02 2.123124e-01 -4.662472e-02 3.005102e-02 -3.809100e-01 1.017567e-01 
6.486486e+00 3.296693e-01 2.658571e-01 2.810355e-01 2.716546e-01 2.311230e-02 2.107000e-01 -4.606212e-02 2.919029e-02 -3.766974e-01 9.989341e-02 
6.546547e+00 3.285784e-01 2.648511e-01 2.792592e-01 2.700396e-01 2.394970e-02 2.090989e-01 -4.550584e-02 2.833850e-02 -3.725393e-01 9.806335e-02 
6.606607e+00 3.274740e-01 2.638378e-01 2.774937e-01 2.684270e-01 2.476515e-02 2.075089e-01 -4.495579e-02 2.749572e-02 -3.684349e-01 9.626576e-02 
6.666667e+00 3.263566e-01 2.628176e-01 2.757390e-01 2.668170e-01 2.555914e-02 2.059301e-01 -4.441185e-02 2.666203e-02 -3.643833e-01 9.449995e-02 
6.726727e+00 3.252267e-01 2.617908e-01 2.739948e-01 2.652100e-01 2.633211e-02 2.043622e-01 -4.387394e-02 2.583750e-02 -3.603839e-01 9.276524e-02 
6.786787e+00 3.240849e-01 2.607578e-01 2.722613e-01 2.636062e-01 2.708452e-02 2.028053e-01 -4.334195e-02 2.502217e-02 -3.564358e-01 9.106098e-02 
6.846847e+00 3.229316e-01 2.597189e-01 2.705383e-01 2.620059e-01 2.781679e-02 2.012593e-01 -4.281581e-02 2.421610e-02 -3.525382e-01 8.938653e-02 
6.906907e+00 3.217674e-01 2.586744e-01 2.688259e-01 2.604095e-01 2.852937e-02 1.997241e-01 -4.229541e-02 2.341932e-02 -3.486904e-01 8.774127e-02 
6.966967e+00 3.205927e-01 2.576247e-01 2.671239e-01 2.588172e-01 2.922266e-02 1.981997e-01 -4.178069e-02 2.263188e-02 -3.448917e-01 8.612459e-02 
7.027027e+00 3.194079e-01 2.565699e-01 2.654324e-01 2.572292e-01 2.989709e-02 1.966861e-01 -4.127154e-02 2.185380e-02 -3.411413e-01 8.453590e-02 
7.087087e+00 3.182135e-01 2.555105e-01 2.637513e-01 2.556458e-01 3.055304e-02 1.951830e-01 -4.076789e-02 2.108510e-02 -3.374385e-01 8.297463e-02 
7.147147e+00 3.170099e-01 2.544467e-01 2.620805e-01 2.540672e-01 3.119093e-02 1.936906e-01 -4.026967e-02 2.032579e-02 -3.337826e-01 8.144023e-02 
7.207207e+00 3.157976e-01 2.533788e-01 2.604200e-01 2.524936e-01 3.181113e-02 1.922088e-01 -3.977680e-02 1.957589e-02 -3.301730e-01 7.993214e-02 
7.267267e+00 3.145769e-01 2.523071e-01 2.587699e-01 2.509251e-01 3.241403e-02 1.907374e-01 -3.928920e-02 1.883539e-02 -3.266089e-01 7.844985e-02 
7.327327e+00 3.133482e-01 2.512317e-01 2.571299e-01 2.493621e-01 3.299999e-02 1.892765e-01 -3.880680e-02 1.810429e-02 -3.230898e-01 7.699282e-02 
7.387387e+00 3.121120e-01 2.501531e-01 2.555002e-01 2.478046e-01 3.356937e-02 1.878260e-01 -3.832954e-02 1.738259e-02 -3.196149e-01 7.556057e-02 
7.447447e+00 3.108685e-01 2.490713e-01 2.538806e-01 2.462529e-01 3.412254e-02 1.863858e-01 -3.785734e-02 1.667028e-02 -3.161836e-01 7.415259e-02 
7.507508e+00 3.096182e-01 2.479868e-01 2.522712e-01 2.447070e-01 3.465984e-02 1.849559e-01 -3.739014e-02 1.596733e-02 -3.127952e-01 7.276842e-02 
7.567568e+00 3.083613e-01 2.468996e-01 2.506718e-01 2.431672e-01 3.518160e-02 1.835362e-01 -3.692787e-02 1.527373e-02 -3.094493e-01 7.140758e-02 
7.627628e+00 3.070984e-01 2.458101e-01 2.490824e-01 2.416336e-01 3.568817e-02 1.821268e-01 -3.647048e-02 1.458945e-02 -3.061451e-01 7.006963e-02 
7.687688e+00 3.058296e-01 2.447185e-01 2.475031e-01 2.401063e-01 3.617987e-02 1.807275e-01 -3.601790e-02 1.391446e-02 -3.028820e-01 6.875412e-02 
7.747748e+00 3.045553e-01 2.436249e-01 2.459337e-01 2.385854e-01 3.665701e-02 1.793382e-01 -3.557007e-02 1.324873e-02 -2.996596e-01 6.746061e-02 
7.807808e+00 3.032758e-01 2.425296e-01 2.443743e-01 2.370711e-01 3.711992e-02 1.779590e-01 -3.512694e-02 1.259223e-02 -2.964771e-01 6.618869e-02 
7.867868e+00 3.019914e-01 2.414328e-01 2.428247e-01 2.355634e-01 3.756888e-02 1.765898e-01 -3.468844e-02 1.194492e-02 -2.933340e-01 6.493795e-02 
7.927928e+00 3.007025e-01 2.403347e-01 2.412850e-01 2.340625e-01 3.800422e-02 1.752306e-01 -3.425453e-02 1.130675e-02 -2.902298e-01 6.370799e-02 
7.987988e+00 2.994093e-01 2.392354e-01 2.397551e-01 2.325685e-01 3.842621e-02 1.738812e-01 -3.382515e-02 1.067767e-02 -2.871639e-01 6.249841e-02 
8.048048e+00 2.981121e-01 2.381352e-01 2.382349e-01 2.310814e-01 3.883514e-02 1.725417e-01 -3.340024e-02 1.005766e-02 -2.841358e-01 6.130883e-02 
8.108108e+00 2.968112e-01 2.370343e-01 2.367244e-01 2.296014e-01 3.923130e-02 1.712120e-01 -3.297976e-02 9.446642e-03 -2.811449e-01 6.013889e-02 
8.168168e+00 2.955068e-01 2.359328e-01 2.352236e-01 2.281285e-01 3.961495e-02 1.698920e-01 -3.256366e-02 8.844578e-03 -2.781907e-01 5.898822e-02 
8.228228e+00 2.941993e-01 2.348309e-01 2.337325e-01 2.266628e-01 3.998637e-02 1.685817e-01 -3.215189e-02 8.251410e-03 -2.752727e-01 5.785645e-02 
8.288288e+00 2.928888e-01 2.337287e-01 2.322509e-01 2.252043e-01 4.034582e-02 1.672811e-01 -3.174439e-02 7.667081e-03 -2.723905e-01 5.674325e-02 
8.348348e+00 2.915756e-01 2.326265e-01 2.307789e-01 2.237531e-01 4.069356e-02 1.659900e-01 -3.134113e-02 7.091533e-03 -2.695434e-01 5.564828e-02 
8.408408e+00 2.902600e-01 2.315244e-01 2.293163e-01 2.223094e-01 4.102983e-02 1.647085e-01 -3.094206e-02 6.524706e-03 -2.667310e-01 5.457121e-02 
8.468468e+00 2.889422e-01 2.304224e-01 2.278633e-01 2.208731e-01 4.135489e-02 1.634365e-01 -3.054713e-02 5.966538e-03 -2.639528e-01 5.351171e-02 
8.528529e+00 2.876224e-01 2.293209e-01 2.264196e-01 2.194442e-01 4.166897e-02 1.621739e-01 -3.015630e-02 5.416965e-03 -2.612084e-01 5.246947e-02 
8.588589e+00 2.863009e-01 2.282199e-01 2.249853e-01 2.180229e-01 4.197231e-02 1.609208e-01 -2.976953e-02 4.875922e-03 -2.584972e-01 5.144417e-02 
8.648649e+00 2.849778e-01 2.271195e-01 2.235603e-01 2.166091e-01 4.226514e-02 1.596769e-01 -2.938677e-02 4.343343e-03 -2.558189e-01 5.043553e-02 
8.708709e+00 2.836534e-01 2.260200e-01 2.221446e-01 2.152029e-01 4.254769e-02 1.584424e-01 -2.900798e-02 3.819159e-03 -2.531729e-01 4.944323e-02 
8.768769e+00 2.823278e-01 2.249213e-01 2.207381e-01 2.138044e-01 4.282017e-02 1.572171e-01 -2.863313e-02 3.303303e-03 -2.505588e-01 4.846700e-02 
8.828829e+00 2.810014e-01 2.238237e-01 2.193408e-01 2.124136e-01 4.308281e-02 1.560010e-01 -2.826217e-02 2.795704e-03 -2.479762e-01 4.750656e-02 
8.888889e+00 2.796742e-01 2.227273e-01 2.179526e-01 2.110304e-01 4.333581e-02 1.547940e-01 -2.789506e-02 2.296290e-03 -2.454247e-01 4.656161e-02 
8.948949e+00 2.783465e-01 2.216322e-01 2.165735e-01 2.096549e-01 4.357939e-02 1.535961e-01 -2.753176e-02 1.804991e-03 -2.429037e-01 4.563191e-02 
9.009009e+00 2.770185e-01 2.205384e-01 2.152034e-01 2.082872e-01 4.381374e-02 1.524073e-01 -2.717225e-02 1.321734e-03 -2.404130e-01 4.471718e-02 
9.069069e+00 2.756903e-01 2.194462e-01 2.138423e-01 2.069272e-01 4.403906e-02 1.512274e-01 -2.681647e-02 8.464444e-04 -2.379520e-01 4.381716e-02 
9.129129e+00 2.743620e-01 2.183557e-01 2.124902e-01 2.055750e-01 4.425554e-02 1.500565e-01 -2.646440e-02 3.790492e-04 -2.355204e-01 4.293161e-02 
9.189189e+00 2.730340e-01 2.172668e-01 2.111469e-01 2.042305e-01 4.446339e-02 1.488944e-01 -2.611600e-02 -8.052667e-05 -2.331178e-01 4.206027e-02 
9.249249e+00 2.717063e-01 2.161798e-01 2.098125e-01 2.028938e-01 4.466277e-02 1.477412e-01 -2.577123e-02 -5.323584e-04 -2.307437e-01 4.120290e-02 
9.309309e+00 2.703791e-01 2.150947e-01 2.084869e-01 2.015649e-01 4.485388e-02 1.465968e-01 -2.543006e-02 -9.765217e-04 -2.283978e-01 4.035928e-02 
9.369369e+00 2.690526e-01 2.140116e-01 2.071700e-01 2.002438e-01 4.503689e-02 1.454611e-01 -2.509246e-02 -1.413093e-03 -2.260798e-01 3.952915e-02 
9.429429e+00 2.677269e-01 2.129307e-01 2.058618e-01 1.989305e-01 4.521198e-02 1.443340e-01 -2.475838e-02 -1.842148e-03 -2.237892e-01 3.871230e-02 
9.489489e+00 2.664022e-01 2.118519e-01 2.045623e-01 1.976250e-01 4.537932e-02 1.432156e-01 -2.442781e-02 -2.263764e-03 -2.215256e-01 3.790851e-02 
9.549550e+00 2.650785e-01 2.107754e-01 2.032713e-01 1.963273e-01 4.553907e-02 1.421057e-01 -2.410069e-02 -2.678017e-03 -2.192888e-01 3.711756e-02 
9.609610e+00 2.637561e-01 2.097013e-01 2.019889e-01 1.950373e-01 4.569140e-02 1.410044e-01 -2.377702e-02 -3.084986e-03 -2.170782e-01 3.633923e-02 
9.669670e+00 2.624351e-01 2.086297e-01 2.007150e-01 1.937551e-01 4.583646e-02 1.399115e-01 -2.345674e-02 -3.484747e-03 -2.148937e-01 3.557331e-02 
9.729730e+00 2.611157e-01 2.075606e-01 1.994495e-01 1.924807e-01 4.597442e-02 1.388270e-01 -2.313983e-02 -3.877379e-03 -2.127348e-01 3.481960e-02 
9.789790e+00 2.597978e-01 2.064940e-01 1.981924e-01 1.912141e-01 4.610543e-02 1.377509e-01 -2.282626e-02 -4.262957e-03 -2.106011e-01 3.407791e-02 
9.849850e+00 2.584817e-01 2.054302e-01 1.969436e-01 1.899551e-01 4.622963e-02 1.366831e-01 -2.251600e-02 -4.641560e-03 -2.084924e-01 3.334803e-02 
9.909910e+00 2.571676e-01 2.043691e-01 1.957031e-01 1.887040e-01 4.634718e-02 1.356236e-01 -2.220902e-02 -5.013266e-03 -2.064084e-01 3.262976e-02 
9.969970e+00 2.558554e-01 2.033108e-01 1.944709e-01 1.874605e-01 4.645821e-02 1.345722e-01 -2.190528e-02 -5.378151e-03 -2.043486e-01 3.192293e-02 
1.003003e+01 2.545454e-01 2.022554e-01 1.932469e-01 1.862247e-01 4.656288e-02 1.335290e-01 -2.160477e-02 -5.736293e-03 -2.023128e-01 3.122734e-02 
1.009009e+01 2.532376e-01 2.012029e-01 1.920309e-01 1.849967e-01 4.666131e-02 1.324939e-01 -2.130745e-02 -6.087770e-03 -2.003006e-01 3.054282e-02 
1.015015e+01 2.519321e-01 2.001534e-01 1.908231e-01 1.837762e-01 4.675365e-02 1.314668e-01 -2.101328e-02 -6.432658e-03 -1.983117e-01 2.986919e-02 
1.021021e+01 2.506291e-01 1.991070e-01 1.896233e-01 1.825635e-01 4.684002e-02 1.304477e-01 -2.072225e-02 -6.771034e-03 -1.963459e-01 2.920626e-02 
1.027027e+01 2.493286e-01 1.980637e-01 1.884315e-01 1.813583e-01 4.692055e-02 1.294366e-01 -2.043433e-02 -7.102974e-03 -1.944028e-01 2.855388e-02 
1.033033e+01 2.480308e-01 1.970235e-01 1.872476e-01 1.801607e-01 4.699538e-02 1.284333e-01 -2.014948e-02 -7.428556e-03 -1.924821e-01 2.791186e-02 
1.039039e+01 2.467358e-01 1.959866e-01 1.860716e-01 1.789708e-01 4.706462e-02 1.274379e-01 -1.986769e-02 -7.747855e-03 -1.905835e-01 2.728005e-02 
1.045045e+01 2.454436e-01 1.949529e-01 1.849034e-01 1.777883e-01 4.712839e-02 1.264502e-01 -1.958891e-02 -8.060947e-03 -1.887068e-01 2.665829e-02 
1.051051e+01 2.441543e-01 1.939225e-01 1.837430e-01 1.766134e-01 4.718682e-02 1.254703e-01 -1.931313e-02 -8.367907e-03 -1.868515e-01 2.604642e-02 
1.057057e+01 2.428680e-01 1.928955e-01 1.825904e-01 1.754460e-01 4.724003e-02 1.244980e-01 -1.904032e-02 -8.668811e-03 -1.850176e-01 2.544427e-02 
1.063063e+01 2.415849e-01 1.918719e-01 1.814454e-01 1.742861e-01 4.728812e-02 1.235334e-01 -1.877046e-02 -8.963732e-03 -1.832046e-01 2.485170e-02 
1.069069e+01 2.403049e-01 1.908517e-01 1.803080e-01 1.731336e-01 4.733121e-02 1.225763e-01 -1.850351e-02 -9.252747e-03 -1.814123e-01 2.426856e-02 
1.075075e+01 2.390282e-01 1.898351e-01 1.791782e-01 1.719885e-01 4.736940e-02 1.216268e-01 -1.823945e-02 -9.535928e-03 -1.796404e-01 2.369470e-02 
1.081081e+01 2.377548e-01 1.888219e-01 1.780559e-01 1.708509e-01 4.740282e-02 1.206847e-01 -1.797826e-02 -9.813350e-03 -1.778888e-01 2.312997e-02 
1.087087e+01 2.364849e-01 1.878123e-01 1.769411e-01 1.697205e-01 4.743155e-02 1.197500e-01 -1.771990e-02 -1.008508e-02 -1.761570e-01 2.257424e-02 
1.093093e+01 2.352184e-01 1.868063e-01 1.758338e-01 1.685975e-01 4.745571e-02 1.188227e-01 -1.746437e-02 -1.035120e-02 -1.744448e-01 2.202735e-02 
1.099099e+01 2.339555e-01 1.858039e-01 1.747338e-01 1.674818e-01 4.747539e-02 1.179027e-01 -1.721162e-02 -1.061178e-02 -1.727520e-01 2.148919e-02 
1.105105e+01 2.326963e-01 1.848052e-01 1.736411e-01 1.663734e-01 4.749069e-02 1.169900e-01 -1.696164e-02 -1.086689e-02 -1.710784e-01 2.095960e-02 
1.111111e+01 2.314407e-01 1.838102e-01 1.725557e-01 1.652722e-01 4.750171e-02 1.160844e-01 -1.671440e-02 -1.111660e-02 -1.694237e-01 2.043847e-02 
1.117117e+01 2.301889e-01 1.828189e-01 1.714775e-01 1.641782e-01 4.750855e-02 1.151860e-01 -1.646987e-02 -1.136098e-02 -1.677876e-01 1.992565e-02 
1.123123e+01 2.289408e-01 1.818314e-01 1.704065e-01 1.630913e-01 4.751129e-02 1.142948e-01 -1.622804e-02 -1.160011e-02 -1.661698e-01 1.942103e-02 
1.129129e+01 2.276967e-01 1.808476e-01 1.693426e-01 1.620116e-01 4.751004e-02 1.134105e-01 -1.598888e-02 -1.183404e-02 -1.645703e-01 1.892447e-02 
1.135135e+01 2.264565e-01 1.798676e-01 1.682858e-01 1.609390e-01 4.750487e-02 1.125333e-01 -1.575236e-02 -1.206286e-02 -1.629887e-01 1.843586e-02 
1.141141e+01 2.252203e-01 1.788915e-01 1.672361e-01 1.598734e-01 4.749588e-02 1.116630e-01 -1.551847e-02 -1.228662e-02 -1.614248e-01 1.795506e-02 
1.147147e+01 2.239881e-01 1.779192e-01 1.661933e-01 1.588149e-01 4.748314e-02 1.107996e-01 -1.528717e-02 -1.250541e-02 -1.598783e-01 1.748197e-02 
1.153153e+01 2.227600e-01 1.769507e-01 1.651574e-01 1.577633e-01 4.746676e-02 1.099431e-01 -1.505845e-02 -1.271927e-02 -1.583491e-01 1.701647e-02 
1.159159e+01 2.215360e-01 1.759862e-01 1.641284e-01 1.567187e-01 4.744679e-02 1.090934e-01 -1.483228e-02 -1.292829e-02 -1.568369e-01 1.655843e-02 
1.165165e+01 2.203163e-01 1.750256e-01 1.631062e-01 1.556811e-01 4.742334e-02 1.082504e-01 -1.460864e-02 -1.313253e-02 -1.553415e-01 1.610776e-02 
1.171171e+01 2.191007e-01 1.740689e-01 1.620909e-01 1.546503e-01 4.739647e-02 1.074141e-01 -1.438751e-02 -1.333205e-02 -1.538628e-01 1.566433e-02 
1.177177e+01 2.178895e-01 1.731161e-01 1.610822e-01 1.536263e-01 4.736627e-02 1.065845e-01 -1.416887e-02 -1.352693e-02 -1.524004e-01 1.522804e-02 
1.183183e+01 2.166825e-01 1.721673e-01 1.600803e-01 1.526092e-01 4.733281e-02 1.057615e-01 -1.395269e-02 -1.371721e-02 -1.509541e-01 1.479877e-02 
1.189189e+01 2.154799e-01 1.712225e-01 1.590850e-01 1.515988e-01 4.729616e-02 1.049450e-01 -1.373894e-02 -1.390298e-02 -1.495239e-01 1.437644e-02 
1.195195e+01 2.142818e-01 1.702817e-01 1.580963e-01 1.505952e-01 4.725639e-02 1.041351e-01 -1.352762e-02 -1.408428e-02 -1.481094e-01 1.396092e-02 
1.201201e+01 2.130880e-01 1.693449e-01 1.571142e-01 1.495983e-01 4.721359e-02 1.033316e-01 -1.331870e-02 -1.426119e-02 -1.467104e-01 1.355212e-02 
1.207207e+01 2.118987e-01 1.684121e-01 1.561385e-01 1.486080e-01 4.716781e-02 1.025345e-01 -1.311215e-02 -1.443377e-02 -1.453268e-01 1.314994e-02 
1.213213e+01 2.107139e-01 1.674833e-01 1.551693e-01 1.476244e-01 4.711913e-02 1.017437e-01 -1.290795e-02 -1.460208e-02 -1.439584e-01 1.275428e-02 
1.219219e+01 2.095337e-01 1.665585e-01 1.542065e-01 1.466474e-01 4.706762e-02 1.009593e-01 -1.270609e-02 -1.476617e-02 -1.426050e-01 1.236504e-02 
1.225225e+01 2.083580e-01 1.656378e-01 1.532501e-01 1.456769e-01 4.701333e-02 1.001811e-01 -1.250654e-02 -1.492612e-02 -1.412664e-01 1.198213e-02 
1.231231e+01 2.071869e-01 1.647212e-01 1.523000e-01 1.447129e-01 4.695634e-02 9.940916e-02 -1.230928e-02 -1.508197e-02 -1.399424e-01 1.160545e-02 
1.237237e+01 2.060204e-01 1.638086e-01 1.513562e-01 1.437553e-01 4.689670e-02 9.864337e-02 -1.211430e-02 -1.523380e-02 -1.386328e-01 1.123491e-02 
1.243243e+01 2.048586e-01 1.629001e-01 1.504186e-01 1.428043e-01 4.683448e-02 9.788370e-02 -1.192156e-02 -1.538165e-02 -1.373374e-01 1.087042e-02 
1.249249e+01 2.037015e-01 1.619957e-01 1.494872e-01 1.418596e-01 4.676975e-02 9.713011e-02 -1.173105e-02 -1.552559e-02 -1.360561e-01 1.051188e-02 
1.255255e+01 2.025490e-01 1.610953e-01 1.485619e-01 1.409212e-01 4.670255e-02 9.638254e-02 -1.154275e-02 -1.566567e-02 -1.347887e-01 1.015922e-02 
1.261261e+01 2.014013e-01 1.601991e-01 1.476428e-01 1.399892e-01 4.663296e-02 9.564095e-02 -1.135664e-02 -1.580195e-02 -1.335350e-01 9.812339e-03 
1.267267e+01 2.002583e-01 1.593069e-01 1.467297e-01 1.390635e-01 4.656102e-02 9.490530e-02 -1.117270e-02 -1.593449e-02 -1.322949e-01 9.471158e-03 
1.273273e+01 1.991201e-01 1.584188e-01 1.458225e-01 1.381440e-01 4.648679e-02 9.417554e-02 -1.099090e-02 -1.606334e-02 -1.310681e-01 9.135592e-03 
1.279279e+01 1.979867e-01 1.575348e-01 1.449214e-01 1.372308e-01 4.641033e-02 9.345161e-02 -1.081124e-02 -1.618856e-02 -1.298545e-01 8.805557e-03 
1.285285e+01 1.968581e-01 1.566549e-01 1.440262e-01 1.363237e-01 4.633168e-02 9.273349e-02 -1.063368e-02 -1.631020e-02 -1.286540e-01 8.480973e-03 
1.291291e+01 1.957343e-01 1.557791e-01 1.431368e-01 1.354227e-01 4.625092e-02 9.202112e-02 -1.045822e-02 -1.642832e-02 -1.274664e-01 8.161758e-03 
1.297297e+01 1.946153e-01 1.549074e-01 1.422533e-01 1.345278e-01 4.616808e-02 9.131446e-02 -1.028482e-02 -1.654296e-02 -1.262914e-01 7.847835e-03 
1.303303e+01 1.935012e-01 1.540398e-01 1.413756e-01 1.336390e-01 4.608321e-02 9.061346e-02 -1.011348e-02 -1.665419e-02 -1.251291e-01 7.539125e-03 
1.309309e+01 1.923920e-01 1.531763e-01 1.405037e-01 1.327562e-01 4.599638e-02 8.991807e-02 -9.944171e-03 -1.676205e-02 -1.239791e-01 7.235552e-03 
1.315315e+01 1.912877e-01 1.523169e-01 1.396374e-01 1.318793e-01 4.590761e-02 8.922826e-02 -9.776873e-03 -1.686660e-02 -1.228415e-01 6.937040e-03 
1.321321e+01 1.901882e-01 1.514616e-01 1.387769e-01 1.310084e-01 4.581698e-02 8.854399e-02 -9.611569e-03 -1.696788e-02 -1.217159e-01 6.643515e-03 
1.327327e+01 1.890937e-01 1.506104e-01 1.379219e-01 1.301434e-01 4.572451e-02 8.786520e-02 -9.448242e-03 -1.706595e-02 -1.206023e-01 6.354905e-03 
1.333333e+01 1.880040e-01 1.497633e-01 1.370726e-01 1.292843e-01 4.563026e-02 8.719185e-02 -9.286871e-03 -1.716085e-02 -1.195005e-01 6.071137e-03 
1.339339e+01 1.869193e-01 1.489203e-01 1.362288e-01 1.284310e-01 4.553427e-02 8.652391e-02 -9.127439e-03 -1.725264e-02 -1.184103e-01 5.792141e-03 
1.345345e+01 1.858395e-01 1.480813e-01 1.353905e-01 1.275835e-01 4.543659e-02 8.586132e-02 -8.969927e-03 -1.734137e-02 -1.173317e-01 5.517847e-03 
1.351351e+01 1.847647e-01 1.472464e-01 1.345576e-01 1.267418e-01 4.533726e-02 8.520405e-02 -8.814317e-03 -1.742708e-02 -1.162645e-01 5.248186e-03 
1.357357e+01 1.836948e-01 1.464157e-01 1.337303e-01 1.259057e-01 4.523632e-02 8.455205e-02 -8.660591e-03 -1.750981e-02 -1.152085e-01 4.983090e-03 
1.363363e+01 1.826298e-01 1.455889e-01 1.329082e-01 1.250754e-01 4.513381e-02 8.390528e-02 -8.508731e-03 -1.758963e-02 -1.141636e-01 4.722493e-03 
1.369369e+01 1.815698e-01 1.447663e-01 1.320916e-01 1.242506e-01 4.502978e-02 8.326370e-02 -8.358719e-03 -1.766656e-02 -1.131297e-01 4.466329e-03 
1.375375e+01 1.805148e-01 1.439477e-01 1.312802e-01 1.234315e-01 4.492427e-02 8.262727e-02 -8.210538e-03 -1.774067e-02 -1.121067e-01 4.214533e-03 
1.381381e+01 1.794647e-01 1.431332e-01 1.304742e-01 1.226180e-01 4.481731e-02 8.199595e-02 -8.064169e-03 -1.781199e-02 -1.110943e-01 3.967043e-03 
1.387387e+01 1.784196e-01 1.423227e-01 1.296733e-01 1.218100e-01 4.470895e-02 8.136969e-02 -7.919596e-03 -1.788057e-02 -1.100926e-01 3.723794e-03 
1.393393e+01 1.773795e-01 1.415163e-01 1.288777e-01 1.210074e-01 4.459922e-02 8.074846e-02 -7.776801e-03 -1.794645e-02 -1.091013e-01 3.484726e-03 
1.399399e+01 1.763444e-01 1.407139e-01 1.280872e-01 1.202104e-01 4.448815e-02 8.013222e-02 -7.635767e-03 -1.800968e-02 -1.081203e-01 3.249777e-03 
1.405405e+01 1.753142e-01 1.399155e-01 1.273019e-01 1.194187e-01 4.437580e-02 7.952092e-02 -7.496477e-03 -1.807029e-02 -1.071495e-01 3.018887e-03 
1.411411e+01 1.742890e-01 1.391211e-01 1.265216e-01 1.186325e-01 4.426218e-02 7.891452e-02 -7.358913e-03 -1.812834e-02 -1.061888e-01 2.791998e-03 
1.417417e+01 1.732688e-01 1.383308e-01 1.257464e-01 1.178516e-01 4.414734e-02 7.831299e-02 -7.223060e-03 -1.818387e-02 -1.052380e-01 2.569051e-03 
1.423423e+01 1.722535e-01 1.375444e-01 1.249762e-01 1.170760e-01 4.403132e-02 7.771629e-02 -7.088899e-03 -1.823691e-02 -1.042971e-01 2.349988e-03 
1.429429e+01 1.712432e-01 1.367621e-01 1.242110e-01 1.163057e-01 4.391413e-02 7.712438e-02 -6.956415e-03 -1.828750e-02 -1.033660e-01 2.134754e-03 
1.435435e+01 1.702379e-01 1.359837e-01 1.234507e-01 1.155406e-01 4.379583e-02 7.653721e-02 -6.825591e-03 -1.833570e-02 -1.024444e-01 1.923292e-03 
1.441441e+01 1.692375e-01 1.352093e-01 1.226953e-01 1.147808e-01 4.367644e-02 7.595476e-02 -6.696411e-03 -1.838153e-02 -1.015323e-01 1.715547e-03 
1.447447e+01 1.682421e-01 1.344388e-01 1.219448e-01 1.140261e-01 4.355598e-02 7.537698e-02 -6.568858e-03 -1.842503e-02 -1.006296e-01 1.511466e-03 
1.453453e+01 1.672517e-01 1.336724e-01 1.211992e-01 1.132765e-01 4.343451e-02 7.480383e-02 -6.442916e-03 -1.846626e-02 -9.973616e-02 1.310995e-03 
1.459459e+01 1.662662e-01 1.329098e-01 1.204583e-01 1.125321e-01 4.331203e-02 7.423528e-02 -6.318569e-03 -1.850523e-02 -9.885188e-02 1.114081e-03 
1.465465e+01 1.652857e-01 1.321512e-01 1.197222e-01 1.117927e-01 4.318860e-02 7.367129e-02 -6.195802e-03 -1.854200e-02 -9.797665e-02 9.206731e-04 
1.471471e+01 1.643101e-01 1.313966e-01 1.189908e-01 1.110584e-01 4.306422e-02 7.311182e-02 -6.074598e-03 -1.857660e-02 -9.711036e-02 7.307199e-04 
1.477477e+01 1.633394e-01 1.306458e-01 1.182642e-01 1.103290e-01 4.293894e-02 7.255683e-02 -5.954942e-03 -1.860906e-02 -9.625291e-02 5.441712e-04 
1.483483e+01 1.623737e-01 1.298989e-01 1.175422e-01 1.096047e-01 4.281278e-02 7.200630e-02 -5.836818e-03 -1.863943e-02 -9.540419e-02 3.609773e-04 
1.489489e+01 1.614129e-01 1.291559e-01 1.168248e-01 1.088852e-01 4.268577e-02 7.146018e-02 -5.720211e-03 -1.866773e-02 -9.456410e-02 1.810894e-04 
1.495495e+01 1.604570e-01 1.284169e-01 1.161120e-01 1.081707e-01 4.255794e-02 7.091843e-02 -5.605106e-03 -1.869401e-02 -9.373254e-02 4.459363e-06 
1.501502e+01 1.595060e-01 1.276816e-01 1.154038e-01 1.074610e-01 4.242931e-02 7.038103e-02 -5.491486e-03 -1.871830e-02 -9.290940e-02 -1.689603e-04 
1.507508e+01 1.585599e-01 1.269503e-01 1.147001e-01 1.067561e-01 4.229991e-02 6.984793e-02 -5.379338e-03 -1.874063e-02 -9.209460e-02 -3.392164e-04 
1.513514e+01 1.576187e-01 1.262227e-01 1.140009e-01 1.060561e-01 4.216976e-02 6.931910e-02 -5.268645e-03 -1.876104e-02 -9.128802e-02 -5.063550e-04 
1.519520e+01 1.566824e-01 1.254990e-01 1.133062e-01 1.053608e-01 4.203889e-02 6.879451e-02 -5.159394e-03 -1.877957e-02 -9.048959e-02 -6.704217e-04 
1.525526e+01 1.557510e-01 1.247791e-01 1.126160e-01 1.046702e-01 4.190734e-02 6.827412e-02 -5.051569e-03 -1.879624e-02 -8.969919e-02 -8.314611e-04 
1.531532e+01 1.548244e-01 1.240631e-01 1.119301e-01 1.039844e-01 4.177511e-02 6.775789e-02 -4.945156e-03 -1.881108e-02 -8.891674e-02 -9.895176e-04 
1.537538e+01 1.539026e-01 1.233508e-01 1.112486e-01 1.033032e-01 4.164223e-02 6.724580e-02 -4.840140e-03 -1.882414e-02 -8.814215e-02 -1.144635e-03 
1.543544e+01 1.529858e-01 1.226423e-01 1.105715e-01 1.026266e-01 4.150873e-02 6.673780e-02 -4.736506e-03 -1.883544e-02 -8.737532e-02 -1.296855e-03 
1.549550e+01 1.520737e-01 1.219375e-01 1.098986e-01 1.019547e-01 4.137463e-02 6.623387e-02 -4.634241e-03 -1.884501e-02 -8.661616e-02 -1.446221e-03 
1.555556e+01 1.511664e-01 1.212365e-01 1.092301e-01 1.012873e-01 4.123996e-02 6.573397e-02 -4.533330e-03 -1.885289e-02 -8.586459e-02 -1.592775e-03 
1.561562e+01 1.502640e-01 1.205393e-01 1.085658e-01 1.006245e-01 4.110473e-02 6.523807e-02 -4.433759e-03 -1.885910e-02 -8.512052e-02 -1.736558e-03 
1.567568e+01 1.493664e-01 1.198458e-01 1.079057e-01 9.996615e-02 4.096896e-02 6.474613e-02 -4.335515e-03 -1.886368e-02 -8.438385e-02 -1.877609e-03 
1.573574e+01 1.484735e-01 1.191560e-01 1.072498e-01 9.931229e-02 4.083268e-02 6.425813e-02 -4.238582e-03 -1.886666e-02 -8.365452e-02 -2.015970e-03 
1.579580e+01 1.475854e-01 1.184698e-01 1.065980e-01 9.866288e-02 4.069592e-02 6.377402e-02 -4.142947e-03 -1.886806e-02 -8.293242e-02 -2.151680e-03 
1.585586e+01 1.467021e-01 1.177874e-01 1.059504e-01 9.801789e-02 4.055868e-02 6.329379e-02 -4.048598e-03 -1.886791e-02 -8.221748e-02 -2.284777e-03 
1.591592e+01 1.458235e-01 1.171087e-01 1.053070e-01 9.737728e-02 4.042098e-02 6.281739e-02 -3.955519e-03 -1.886625e-02 -8.150962e-02 -2.415300e-03 
1.597598e+01 1.449496e-01 1.164336e-01 1.046675e-01 9.674102e-02 4.028286e-02 6.234479e-02 -3.863698e-03 -1.886309e-02 -8.080876e-02 -2.543287e-03 
1.603604e+01 1.440805e-01 1.157621e-01 1.040322e-01 9.610908e-02 4.014433e-02 6.187597e-02 -3.773121e-03 -1.885848e-02 -8.011481e-02 -2.668774e-03 
1.609610e+01 1.432161e-01 1.150943e-01 1.034008e-01 9.548144e-02 4.000540e-02 6.141088e-02 -3.683775e-03 -1.885243e-02 -7.942770e-02 -2.791799e-03 
1.615616e+01 1.423563e-01 1.144301e-01 1.027734e-01 9.485806e-02 3.986610e-02 6.094951e-02 -3.595647e-03 -1.884498e-02 -7.874734e-02 -2.912398e-03 
1.621622e+01 1.415012e-01 1.137695e-01 1.021500e-01 9.423891e-02 3.972644e-02 6.049182e-02 -3.508724e-03 -1.883615e-02 -7.807367e-02 -3.030607e-03 
1.627628e+01 1.406508e-01 1.131124e-01 1.015306e-01 9.362397e-02 3.958644e-02 6.003778e-02 -3.422993e-03 -1.882596e-02 -7.740661e-02 -3.146460e-03 
1.633634e+01 1.398051e-01 1.124590e-01 1.009150e-01 9.301320e-02 3.944612e-02 5.958736e-02 -3.338441e-03 -1.881444e-02 -7.674607e-02 -3.259993e-03 
1.639640e+01 1.389639e-01 1.118091e-01 1.003033e-01 9.240657e-02 3.930549e-02 5.914052e-02 -3.255055e-03 -1.880163e-02 -7.609200e-02 -3.371239e-03 
1.645646e+01 1.381274e-01 1.111627e-01 9.969547e-02 9.180407e-02 3.916458e-02 5.869725e-02 -3.172823e-03 -1.878753e-02 -7.544430e-02 -3.480234e-03 
1.651652e+01 1.372955e-01 1.105199e-01 9.909147e-02 9.120564e-02 3.902340e-02 5.825751e-02 -3.091732e-03 -1.877219e-02 -7.480293e-02 -3.587008e-03 
1.657658e+01 1.364682e-01 1.098806e-01 9.849126e-02 9.061128e-02 3.888196e-02 5.782127e-02 -3.011770e-03 -1.875561e-02 -7.416779e-02 -3.691597e-03 
1.663664e+01 1.356454e-01 1.092448e-01 9.789482e-02 9.002095e-02 3.874029e-02 5.738850e-02 -2.932924e-03 -1.873784e-02 -7.353882e-02 -3.794032e-03 
1.669670e+01 1.348272e-01 1.086125e-01 9.730213e-02 8.943461e-02 3.859839e-02 5.695917e-02 -2.855183e-03 -1.871888e-02 -7.291596e-02 -3.894344e-03 
1.675676e+01 1.340135e-01 1.079836e-01 9.671316e-02 8.885226e-02 3.845628e-02 5.653326e-02 -2.778534e-03 -1.869877e-02 -7.229912e-02 -3.992566e-03 
1.681682e+01 1.332044e-01 1.073582e-01 9.612788e-02 8.827384e-02 3.831398e-02 5.611074e-02 -2.702965e-03 -1.867753e-02 -7.168826e-02 -4.088729e-03 
1.687688e+01 1.323997e-01 1.067362e-01 9.554627e-02 8.769935e-02 3.817150e-02 5.569157e-02 -2.628464e-03 -1.865517e-02 -7.108329e-02 -4.182863e-03 
1.693694e+01 1.315995e-01 1.061177e-01 9.496831e-02 8.712875e-02 3.802886e-02 5.527574e-02 -2.555020e-03 -1.863173e-02 -7.048416e-02 -4.274998e-03 
1.699700e+01 1.308039e-01 1.055025e-01 9.439397e-02 8.656201e-02 3.788607e-02 5.486321e-02 -2.482621e-03 -1.860722e-02 -6.989080e-02 -4.365164e-03 
1.705706e+01 1.300126e-01 1.048908e-01 9.382322e-02 8.599910e-02 3.774314e-02 5.445395e-02 -2.411255e-03 -1.858167e-02 -6.930314e-02 -4.453390e-03 
1.711712e+01 1.292258e-01 1.042824e-01 9.325603e-02 8.544001e-02 3.760009e-02 5.404794e-02 -2.340910e-03 -1.855510e-02 -6.872112e-02 -4.539706e-03 
1.717718e+01 1.284435e-01 1.036774e-01 9.269240e-02 8.488469e-02 3.745693e-02 5.364516e-02 -2.271576e-03 -1.852752e-02 -6.814468e-02 -4.624140e-03 
1.723724e+01 1.276655e-01 1.030757e-01 9.213228e-02 8.433314e-02 3.731367e-02 5.324556e-02 -2.203241e-03 -1.849897e-02 -6.757376e-02 -4.706721e-03 
1.729730e+01 1.268919e-01 1.024774e-01 9.157566e-02 8.378531e-02 3.717033e-02 5.284914e-02 -2.135894e-03 -1.846946e-02 -6.700829e-02 -4.787475e-03 
1.735736e+01 1.261227e-01 1.018824e-01 9.102251e-02 8.324118e-02 3.702692e-02 5.245586e-02 -2.069523e-03 -1.843901e-02 -6.644822e-02 -4.866430e-03 
1.741742e+01 1.253578e-01 1.012907e-01 9.047281e-02 8.270074e-02 3.688345e-02 5.206570e-02 -2.004118e-03 -1.840763e-02 -6.589349e-02 -4.943614e-03 
1.747748e+01 1.245973e-01 1.007023e-01 8.992654e-02 8.216394e-02 3.673993e-02 5.167862e-02 -1.939668e-03 -1.837536e-02 -6.534403e-02 -5.019053e-03 
1.753754e+01 1.238411e-01 1.001171e-01 8.938366e-02 8.163077e-02 3.659637e-02 5.129461e-02 -1.876162e-03 -1.834222e-02 -6.479980e-02 -5.092773e-03 
1.759760e+01 1.230892e-01 9.953526e-02 8.884417e-02 8.110120e-02 3.645280e-02 5.091364e-02 -1.813589e-03 -1.830820e-02 -6.426072e-02 -5.164801e-03 
1.765766e+01 1.223415e-01 9.895662e-02 8.830803e-02 8.057520e-02 3.630921e-02 5.053568e-02 -1.751938e-03 -1.827335e-02 -6.372675e-02 -5.235161e-03 
1.771772e+01 1.215982e-01 9.838120e-02 8.777522e-02 8.005276e-02 3.616561e-02 5.016071e-02 -1.691200e-03 -1.823768e-02 -6.319784e-02 -5.303879e-03 
1.777778e+01 1.208590e-01 9.780899e-02 8.724573e-02 7.953384e-02 3.602203e-02 4.978871e-02 -1.631364e-03 -1.820120e-02 -6.267391e-02 -5.370980e-03 
1.783784e+01 1.201241e-01 9.723998e-02 8.671952e-02 7.901841e-02 3.587847e-02 4.941964e-02 -1.572418e-03 -1.816393e-02 -6.215493e-02 -5.436488e-03 
1.789790e+01 1.193934e-01 9.667415e-02 8.619658e-02 7.850647e-02 3.573494e-02 4.905349e-02 -1.514354e-03 -1.812589e-02 -6.164084e-02 -5.500428e-03 
1.795796e+01 1.186669e-01 9.611149e-02 8.567688e-02 7.799797e-02 3.559145e-02 4.869023e-02 -1.457161e-03 -1.808710e-02 -6.113157e-02 -5.562823e-03 
1.801802e+01 1.179446e-01 9.555198e-02 8.516040e-02 7.749290e-02 3.544801e-02 4.832984e-02 -1.400828e-03 -1.804758e-02 -6.062709e-02 -5.623698e-03 
1.807808e+01 1.172264e-01 9.499560e-02 8.464712e-02 7.699124e-02 3.530463e-02 4.797229e-02 -1.345347e-03 -1.800734e-02 -6.012734e-02 -5.683074e-03 
1.813814e+01 1.165124e-01 9.444234e-02 8.413703e-02 7.649295e-02 3.516132e-02 4.761755e-02 -1.290706e-03 -1.796640e-02 -5.963227e-02 -5.740975e-03 
1.819820e+01 1.158025e-01 9.389219e-02 8.363008e-02 7.599801e-02 3.501809e-02 4.726562e-02 -1.236897e-03 -1.792477e-02 -5.914183e-02 -5.797424e-03 
1.825826e+01 1.150967e-01 9.334513e-02 8.312628e-02 7.550641e-02 3.487495e-02 4.691646e-02 -1.183909e-03 -1.788248e-02 -5.865596e-02 -5.852443e-03 
1.831832e+01 1.143949e-01 9.280115e-02 8.262559e-02 7.501812e-02 3.473191e-02 4.657004e-02 -1.131733e-03 -1.783953e-02 -5.817463e-02 -5.906053e-03 
1.837838e+01 1.136972e-01 9.226022e-02 8.212799e-02 7.453311e-02 3.458897e-02 4.622636e-02 -1.080360e-03 -1.779595e-02 -5.769777e-02 -5.958277e-03 
1.843844e+01 1.130036e-01 9.172234e-02 8.163347e-02 7.405136e-02 3.444615e-02 4.588537e-02 -1.029780e-03 -1.775175e-02 -5.722535e-02 -6.009136e-03 
1.849850e+01 1.123140e-01 9.118749e-02 8.114199e-02 7.357285e-02 3.430345e-02 4.554707e-02 -9.799827e-04 -1.770694e-02 -5.675731e-02 -6.058651e-03 
1.855856e+01 1.116284e-01 9.065566e-02 8.065356e-02 7.309755e-02 3.416088e-02 4.521143e-02 -9.309602e-04 -1.766154e-02 -5.629361e-02 -6.106842e-03 
1.861862e+01 1.109468e-01 9.012682e-02 8.016813e-02 7.262545e-02 3.401845e-02 4.487843e-02 -8.827029e-04 -1.761556e-02 -5.583420e-02 -6.153730e-03 
1.867868e+01 1.102691e-01 8.960097e-02 7.968569e-02 7.215652e-02 3.387617e-02 4.454804e-02 -8.352017e-04 -1.756902e-02 -5.537903e-02 -6.199335e-03 
1.873874e+01 1.095954e-01 8.907809e-02 7.920623e-02 7.169073e-02 3.373405e-02 4.422025e-02 -7.884477e-04 -1.752194e-02 -5.492807e-02 -6.243678e-03 
1.879880e+01 1.089257e-01 8.855817e-02 7.872972e-02 7.122808e-02 3.359209e-02 4.389503e-02 -7.424319e-04 -1.747432e-02 -5.448126e-02 -6.286777e-03 
1.885886e+01 1.082598e-01 8.804119e-02 7.825615e-02 7.076852e-02 3.345030e-02 4.357236e-02 -6.971455e-04 -1.742618e-02 -5.403857e-02 -6.328653e-03 
1.891892e+01 1.075979e-01 8.752713e-02 7.778548e-02 7.031205e-02 3.330868e-02 4.325221e-02 -6.525798e-04 -1.737754e-02 -5.359994e-02 -6.369324e-03 
1.897898e+01 1.069398e-01 8.701598e-02 7.731771e-02 6.985864e-02 3.316726e-02 4.293458e-02 -6.087260e-04 -1.732840e-02 -5.316534e-02 -6.408810e-03 
1.903904e+01 1.062856e-01 8.650773e-02 7.685282e-02 6.940827e-02 3.302602e-02 4.261944e-02 -5.655757e-04 -1.727879e-02 -5.273472e-02 -6.447128e-03 
1.909910e+01 1.056352e-01 8.600237e-02 7.639078e-02 6.896092e-02 3.288498e-02 4.230676e-02 -5.231204e-04 -1.722871e-02 -5.230804e-02 -6.484297e-03 
1.915916e+01 1.049886e-01 8.549986e-02 7.593158e-02 6.851656e-02 3.274415e-02 4.199653e-02 -4.813516e-04 -1.717817e-02 -5.188526e-02 -6.520335e-03 
1.921922e+01 1.043458e-01 8.500022e-02 7.547520e-02 6.807518e-02 3.260353e-02 4.168873e-02 -4.402610e-04 -1.712720e-02 -5.146634e-02 -6.555261e-03 
1.927928e+01 1.037069e-01 8.450340e-02 7.502162e-02 6.763676e-02 3.246313e-02 4.138333e-02 -3.998404e-04 -1.707580e-02 -5.105124e-02 -6.589091e-03 
1.933934e+01 1.030716e-01 8.400941e-02 7.457082e-02 6.720127e-02 3.232295e-02 4.108033e-02 -3.600816e-04 -1.702398e-02 -5.063991e-02 -6.621843e-03 
1.939940e+01 1.024402e-01 8.351823e-02 7.412278e-02 6.676869e-02 3.218300e-02 4.077968e-02 -3.209765e-04 -1.697176e-02 -5.023233e-02 -6.653534e-03 
1.945946e+01 1.018124e-01 8.302985e-02 7.367749e-02 6.633900e-02 3.204329e-02 4.048139e-02 -2.825172e-04 -1.691915e-02 -4.982844e-02 -6.684182e-03 
1.951952e+01 1.011884e-01 8.254424e-02 7.323492e-02 6.591219e-02 3.190383e-02 4.018542e-02 -2.446956e-04 -1.686615e-02 -4.942821e-02 -6.713802e-03 
1.957958e+01 1.005680e-01 8.206140e-02 7.279507e-02 6.548823e-02 3.176461e-02 3.989176e-02 -2.075040e-04 -1.681279e-02 -4.903161e-02 -6.742410e-03 
1.963964e+01 9.995137e-02 8.158131e-02 7.235791e-02 6.506710e-02 3.162564e-02 3.960040e-02 -1.709347e-04 -1.675907e-02 -4.863859e-02 -6.770024e-03 
1.969970e+01 9.933834e-02 8.110395e-02 7.192342e-02 6.464879e-02 3.148693e-02 3.931130e-02 -1.349798e-04 -1.670501e-02 -4.824912e-02 -6.796660e-03 
1.975976e+01 9.872895e-02 8.062932e-02 7.149159e-02 6.423327e-02 3.134849e-02 3.902445e-02 -9.963178e-05 -1.665060e-02 -4.786316e-02 -6.822332e-03 
1.981982e+01 9.812317e-02 8.015740e-02 7.106239e-02 6.382052e-02 3.121032e-02 3.873984e-02 -6.488315e-05 -1.659588e-02 -4.748067e-02 -6.847056e-03 
1.987988e+01 9.752099e-02 7.968816e-02 7.063582e-02 6.341053e-02 3.107242e-02 3.845744e-02 -3.072641e-05 -1.654084e-02 -4.710163e-02 -6.870849e-03 
1.993994e+01 9.692239e-02 7.922161e-02 7.021186e-02 6.300327e-02 3.093480e-02 3.817724e-02 2.845811e-06 -1.648549e-02 -4.672598e-02 -6.893724e-03 
2.000000e+01 9.632735e-02 7.875773e-02 6.979048e-02 6.259873e-02 3.079746e-02 3.789922e-02 3.584083e-05 -1.642985e-02 -4.635371e-02 -6.915697e-03 
2.006006e+01 9.573585e-02 7.829649e-02 6.937168e-02 6.219688e-02 3.066042e-02 3.762335e-02 6.826589e-05 -1.637393e-02 -4.598476e-02 -6.936782e-03 
2.012012e+01 9.514788e-02 7.783790e-02 6.895543e-02 6.179771e-02 3.052366e-02 3.734963e-02 1.001281e-04 -1.631773e-02 -4.561912e-02 -6.956994e-03 
2.018018e+01 9.456340e-02 7.738192e-02 6.854171e-02 6.140121e-02 3.038721e-02 3.707804e-02 1.314347e-04 -1.626128e-02 -4.525674e-02 -6.976348e-03 
2.024024e+01 9.398242e-02 7.692856e-02 6.813052e-02 6.100734e-02 3.025106e-02 3.680855e-02 1.621925e-04 -1.620456e-02 -4.489760e-02 -6.994857e-03 
2.030030e+01 9.340490e-02 7.647779e-02 6.772184e-02 6.061609e-02 3.011521e-02 3.654115e-02 1.924086e-04 -1.614760e-02 -4.454165e-02 -7.012535e-03 
2.036036e+01 9.283083e-02 7.602960e-02 6.731564e-02 6.022745e-02 2.997968e-02 3.627583e-02 2.220898e-04 -1.609041e-02 -4.418887e-02 -7.029395e-03 
2.042042e+01 9.226020e-02 7.558398e-02 6.691192e-02 5.984139e-02 2.984446e-02 3.601256e-02 2.512429e-04 -1.603298e-02 -4.383922e-02 -7.045452e-03 
2.048048e+01 9.169298e-02 7.514092e-02 6.651066e-02 5.945790e-02 2.970956e-02 3.575133e-02 2.798747e-04 -1.597534e-02 -4.349268e-02 -7.060719e-03 
2.054054e+01 9.112915e-02 7.470040e-02 6.611184e-02 5.907697e-02 2.957498e-02 3.549212e-02 3.079918e-04 -1.591750e-02 -4.314920e-02 -7.075209e-03 
2.060060e+01 9.056870e-02 7.426240e-02 6.571544e-02 5.869856e-02 2.944073e-02 3.523491e-02 3.356008e-04 -1.585945e-02 -4.280877e-02 -7.088934e-03 
2.066066e+01 9.001162e-02 7.382692e-02 6.532145e-02 5.832267e-02 2.930681e-02 3.497970e-02 3.627082e-04 -1.580121e-02 -4.247134e-02 -7.101908e-03 
2.072072e+01 8.945787e-02 7.339394e-02 6.492986e-02 5.794927e-02 2.917322e-02 3.472646e-02 3.893205e-04 -1.574278e-02 -4.213689e-02 -7.114143e-03 
2.078078e+01 8.890744e-02 7.296344e-02 6.454065e-02 5.757835e-02 2.903998e-02 3.447517e-02 4.154441e-04 -1.568418e-02 -4.180539e-02 -7.125652e-03 
2.084084e+01 8.836033e-02 7.253542e-02 6.415380e-02 5.720990e-02 2.890707e-02 3.422582e-02 4.410852e-04 -1.562542e-02 -4.147681e-02 -7.136446e-03 
2.090090e+01 8.781650e-02 7.210986e-02 6.376931e-02 5.684389e-02 2.877450e-02 3.397840e-02 4.662502e-04 -1.556649e-02 -4.115112e-02 -7.146539e-03 
2.096096e+01 8.727594e-02 7.168674e-02 6.338714e-02 5.648031e-02 2.864229e-02 3.373289e-02 4.909452e-04 -1.550741e-02 -4.082829e-02 -7.155941e-03 
2.102102e+01 8.673863e-02 7.126606e-02 6.300730e-02 5.611914e-02 2.851042e-02 3.348926e-02 5.151764e-04 -1.544819e-02 -4.050828e-02 -7.164665e-03 
2.108108e+01 8.620456e-02 7.084780e-02 6.262976e-02 5.576036e-02 2.837891e-02 3.324752e-02 5.389498e-04 -1.538883e-02 -4.019108e-02 -7.172721e-03 
2.114114e+01 8.567371e-02 7.043194e-02 6.225451e-02 5.540396e-02 2.824775e-02 3.300764e-02 5.622714e-04 -1.532935e-02 -3.987666e-02 -7.180123e-03 
2.120120e+01 8.514605e-02 7.001848e-02 6.188154e-02 5.504992e-02 2.811695e-02 3.276960e-02 5.851471e-04 -1.526974e-02 -3.956498e-02 -7.186880e-03 
2.126126e+01 8.462158e-02 6.960740e-02 6.151082e-02 5.469823e-02 2.798652e-02 3.253339e-02 6.075828e-04 -1.521002e-02 -3.925602e-02 -7.193004e-03 
2.132132e+01 8.410027e-02 6.919869e-02 6.114236e-02 5.434887e-02 2.785645e-02 3.229900e-02 6.295843e-04 -1.515019e-02 -3.894975e-02 -7.198506e-03 
2.138138e+01 8.358211e-02 6.879234e-02 6.077612e-02 5.400181e-02 2.772674e-02 3.206642e-02 6.511573e-04 -1.509026e-02 -3.864615e-02 -7.203396e-03 
2.144144e+01 8.306708e-02 6.838832e-02 6.041211e-02 5.365706e-02 2.759741e-02 3.183562e-02 6.723075e-04 -1.503023e-02 -3.834519e-02 -7.207686e-03 
2.150150e+01 8.255517e-02 6.798664e-02 6.005029e-02 5.331458e-02 2.746845e-02 3.160659e-02 6.930406e-04 -1.497012e-02 -3.804684e-02 -7.211385e-03 
2.156156e+01 8.204634e-02 6.758727e-02 5.969067e-02 5.297437e-02 2.733986e-02 3.137931e-02 7.133620e-04 -1.490993e-02 -3.775108e-02 -7.214505e-03 
2.162162e+01 8.154060e-02 6.719021e-02 5.933323e-02 5.263641e-02 2.721166e-02 3.115378e-02 7.332773e-04 -1.484966e-02 -3.745788e-02 -7.217055e-03 
2.168168e+01 8.103792e-02 6.679544e-02 5.897794e-02 5.230068e-02 2.708383e-02 3.092998e-02 7.527919e-04 -1.478933e-02 -3.716721e-02 -7.219045e-03 
2.174174e+01 8.053828e-02 6.640294e-02 5.862481e-02 5.196717e-02 2.695638e-02 3.070790e-02 7.719112e-04 -1.472893e-02 -3.687906e-02 -7.220485e-03 
2.180180e+01 8.004167e-02 6.601272e-02 5.827381e-02 5.163586e-02 2.682932e-02 3.048751e-02 7.906405e-04 -1.466848e-02 -3.659339e-02 -7.221386e-03 
2.186186e+01 7.954807e-02 6.562474e-02 5.792493e-02 5.130673e-02 2.670264e-02 3.026882e-02 8.089850e-04 -1.460798e-02 -3.631019e-02 -7.221756e-03 
2.192192e+01 7.905747e-02 6.523901e-02 5.757816e-02 5.097978e-02 2.657635e-02 3.005179e-02 8.269500e-04 -1.454743e-02 -3.602942e-02 -7.221605e-03 
2.198198e+01 7.856984e-02 6.485551e-02 5.723349e-02 5.065499e-02 2.645045e-02 2.983642e-02 8.445406e-04 -1.448685e-02 -3.575107e-02 -7.220943e-03 
2.204204e+01 7.808517e-02 6.447422e-02 5.689090e-02 5.033234e-02 2.632494e-02 2.962270e-02 8.617619e-04 -1.442624e-02 -3.547510e-02 -7.219779e-03 
2.210210e+01 7.760345e-02 6.409514e-02 5.655037e-02 5.001182e-02 2.619983e-02 2.941061e-02 8.786188e-04 -1.436559e-02 -3.520150e-02 -7.218121e-03 
2.216216e+01 7.712465e-02 6.371826e-02 5.621190e-02 4.969340e-02 2.607511e-02 2.920015e-02 8.951165e-04 -1.430493e-02 -3.493025e-02 -7.215980e-03 
2.222222e+01 7.664876e-02 6.334355e-02 5.587548e-02 4.937709e-02 2.595079e-02 2.899128e-02 9.112597e-04 -1.424425e-02 -3.466132e-02 -7.213363e-03 
2.228228e+01 7.617577e-02 6.297101e-02 5.554109e-02 4.906286e-02 2.582686e-02 2.878401e-02 9.270534e-04 -1.418356e-02 -3.439468e-02 -7.210279e-03 
2.234234e+01 7.570565e-02 6.260062e-02 5.520871e-02 4.875070e-02 2.570334e-02 2.857832e-02 9.425024e-04 -1.412286e-02 -3.413032e-02 -7.206738e-03 
2.240240e+01 7.523840e-02 6.223239e-02 5.487834e-02 4.844059e-02 2.558022e-02 2.837420e-02 9.576114e-04 -1.406217e-02 -3.386821e-02 -7.202747e-03 
2.246246e+01 7.477399e-02 6.186628e-02 5.454996e-02 4.813253e-02 2.545750e-02 2.817163e-02 9.723851e-04 -1.400147e-02 -3.360834e-02 -7.198314e-03 
2.252252e+01 7.431240e-02 6.150229e-02 5.422356e-02 4.782649e-02 2.533518e-02 2.797060e-02 9.868282e-04 -1.394079e-02 -3.335068e-02 -7.193449e-03 
2.258258e+01 7.385364e-02 6.114041e-02 5.389913e-02 4.752246e-02 2.521327e-02 2.777110e-02 1.000945e-03 -1.388012e-02 -3.309520e-02 -7.188159e-03 
2.264264e+01 7.339766e-02 6.078063e-02 5.357665e-02 4.722043e-02 2.509177e-02 2.757311e-02 1.014741e-03 -1.381947e-02 -3.284189e-02 -7.182453e-03 
2.270270e+01 7.294447e-02 6.042294e-02 5.325612e-02 4.692039e-02 2.497068e-02 2.737663e-02 1.028219e-03 -1.375884e-02 -3.259073e-02 -7.176337e-03 
2.276276e+01 7.249404e-02 6.006732e-02 5.293751e-02 4.662232e-02 2.484999e-02 2.718165e-02 1.041385e-03 -1.369824e-02 -3.234170e-02 -7.169820e-03 
2.282282e+01 7.204637e-02 5.971376e-02 5.262083e-02 4.632620e-02 2.472972e-02 2.698814e-02 1.054243e-03 -1.363767e-02 -3.209477e-02 -7.162910e-03 
2.288288e+01 7.160142e-02 5.936225e-02 5.230605e-02 4.603203e-02 2.460986e-02 2.679610e-02 1.066797e-03 -1.357714e-02 -3.184993e-02 -7.155614e-03 
2.294294e+01 7.115919e-02 5.901278e-02 5.199317e-02 4.573979e-02 2.449041e-02 2.660552e-02 1.079052e-03 -1.351665e-02 -3.160715e-02 -7.147939e-03 
2.300300e+01 7.071967e-02 5.866533e-02 5.168217e-02 4.544947e-02 2.437137e-02 2.641638e-02 1.091011e-03 -1.345621e-02 -3.136641e-02 -7.139893e-03 
2.306306e+01 7.028283e-02 5.831991e-02 5.137304e-02 4.516106e-02 2.425275e-02 2.622867e-02 1.102679e-03 -1.339581e-02 -3.112771e-02 -7.131483e-03 
2.312312e+01 6.984866e-02 5.797649e-02 5.106578e-02 4.487453e-02 2.413454e-02 2.604238e-02 1.114060e-03 -1.333546e-02 -3.089101e-02 -7.122717e-03 
2.318318e+01 6.941714e-02 5.763506e-02 5.076036e-02 4.458988e-02 2.401675e-02 2.585751e-02 1.125159e-03 -1.327518e-02 -3.065630e-02 -7.113600e-03 
2.324324e+01 6.898826e-02 5.729561e-02 5.045678e-02 4.430710e-02 2.389938e-02 2.567403e-02 1.135978e-03 -1.321495e-02 -3.042355e-02 -7.104141e-03 
2.330330e+01 6.856201e-02 5.695814e-02 5.015502e-02 4.402617e-02 2.378243e-02 2.549193e-02 1.146523e-03 -1.315479e-02 -3.019276e-02 -7.094346e-03 
2.336336e+01 6.813837e-02 5.662263e-02 4.985508e-02 4.374709e-02 2.366589e-02 2.531122e-02 1.156796e-03 -1.309469e-02 -2.996390e-02 -7.084222e-03 
2.342342e+01 6.771732e-02 5.628906e-02 4.955694e-02 4.346982e-02 2.354977e-02 2.513186e-02 1.166803e-03 -1.303467e-02 -2.973695e-02 -7.073775e-03 
2.348348e+01 6.729885e-02 5.595744e-02 4.926059e-02 4.319438e-02 2.343408e-02 2.495386e-02 1.176547e-03 -1.297472e-02 -2.951189e-02 -7.063011e-03 
2.354354e+01 6.688295e-02 5.562774e-02 4.896603e-02 4.292073e-02 2.331880e-02 2.477721e-02 1.186031e-03 -1.291485e-02 -2.928872e-02 -7.051938e-03 
2.360360e+01 6.646959e-02 5.529996e-02 4.867323e-02 4.264888e-02 2.320394e-02 2.460188e-02 1.195260e-03 -1.285507e-02 -2.906740e-02 -7.040562e-03 
2.366366e+01 6.605877e-02 5.497409e-02 4.838220e-02 4.237880e-02 2.308951e-02 2.442788e-02 1.204238e-03 -1.279536e-02 -2.884792e-02 -7.028889e-03 
2.372372e+01 6.565047e-02 5.465011e-02 4.809291e-02 4.211049e-02 2.297550e-02 2.425518e-02 1.212967e-03 -1.273575e-02 -2.863027e-02 -7.016924e-03 
2.378378e+01 6.524467e-02 5.432801e-02 4.780535e-02 4.184394e-02 2.286191e-02 2.408379e-02 1.221452e-03 -1.267623e-02 -2.841443e-02 -7.004675e-03 
2.384384e+01 6.484136e-02 5.400779e-02 4.751953e-02 4.157912e-02 2.274874e-02 2.391368e-02 1.229695e-03 -1.261680e-02 -2.820038e-02 -6.992147e-03 
2.390390e+01 6.444052e-02 5.368943e-02 4.723542e-02 4.131604e-02 2.263599e-02 2.374485e-02 1.237702e-03 -1.255748e-02 -2.798810e-02 -6.979346e-03 
2.396396e+01 6.404215e-02 5.337293e-02 4.695302e-02 4.105467e-02 2.252367e-02 2.357729e-02 1.245475e-03 -1.249825e-02 -2.777757e-02 -6.966278e-03 
2.402402e+01 6.364622e-02 5.305826e-02 4.667231e-02 4.079501e-02 2.241177e-02 2.341099e-02 1.253017e-03 -1.243912e-02 -2.756879e-02 -6.952948e-03 
2.408408e+01 6.325272e-02 5.274543e-02 4.639328e-02 4.053704e-02 2.230030e-02 2.324594e-02 1.260333e-03 -1.238011e-02 -2.736173e-02 -6.939363e-03 
2.414414e+01 6.286164e-02 5.243442e-02 4.611593e-02 4.028076e-02 2.218925e-02 2.308213e-02 1.267425e-03 -1.232120e-02 -2.715638e-02 -6.925527e-03 
2.420420e+01 6.247297e-02 5.212522e-02 4.584025e-02 4.002614e-02 2.207862e-02 2.291954e-02 1.274297e-03 -1.226240e-02 -2.695273e-02 -6.911446e-03 
2.426426e+01 6.208668e-02 5.181783e-02 4.556622e-02 3.977319e-02 2.196842e-02 2.275817e-02 1.280953e-03 -1.220372e-02 -2.675075e-02 -6.897126e-03 
2.432432e+01 6.170277e-02 5.151222e-02 4.529383e-02 3.952189e-02 2.185864e-02 2.259801e-02 1.287394e-03 -1.214516e-02 -2.655043e-02 -6.882572e-03 
2.438438e+01 6.132122e-02 5.120839e-02 4.502307e-02 3.927222e-02 2.174929e-02 2.243905e-02 1.293626e-03 -1.208672e-02 -2.635175e-02 -6.867789e-03 
2.444444e+01 6.094201e-02 5.090633e-02 4.475394e-02 3.902418e-02 2.164036e-02 2.228128e-02 1.299650e-03 -1.202840e-02 -2.615471e-02 -6.852782e-03 
2.450450e+01 6.056514e-02 5.060604e-02 4.448642e-02 3.877776e-02 2.153186e-02 2.212469e-02 1.305470e-03 -1.197020e-02 -2.595928e-02 -6.837557e-03 
2.456456e+01 6.019059e-02 5.030749e-02 4.422051e-02 3.853294e-02 2.142378e-02 2.196927e-02 1.311090e-03 -1.191213e-02 -2.576545e-02 -6.822118e-03 
2.462462e+01 5.981834e-02 5.001069e-02 4.395618e-02 3.828971e-02 2.131612e-02 2.181501e-02 1.316511e-03 -1.185419e-02 -2.557321e-02 -6.806470e-03 
2.468468e+01 5.944838e-02 4.971561e-02 4.369345e-02 3.804807e-02 2.120889e-02 2.166190e-02 1.321738e-03 -1.179639e-02 -2.538253e-02 -6.790618e-03 
2.474474e+01 5.908070e-02 4.942226e-02 4.343229e-02 3.780800e-02 2.110209e-02 2.150993e-02 1.326774e-03 -1.173872e-02 -2.519342e-02 -6.774568e-03 
2.480480e+01 5.871529e-02 4.913062e-02 4.317269e-02 3.756949e-02 2.099570e-02 2.135910e-02 1.331620e-03 -1.168118e-02 -2.500585e-02 -6.758323e-03 
2.486486e+01 5.835213e-02 4.884068e-02 4.291464e-02 3.733253e-02 2.088975e-02 2.120939e-02 1.336280e-03 -1.162378e-02 -2.481980e-02 -6.741888e-03 
2.492492e+01 5.799120e-02 4.855243e-02 4.265815e-02 3.709711e-02 2.078421e-02 2.106080e-02 1.340758e-03 -1.156652e-02 -2.463527e-02 -6.725268e-03 
2.498498e+01 5.763250e-02 4.826586e-02 4.240319e-02 3.686322e-02 2.067910e-02 2.091331e-02 1.345056e-03 -1.150941e-02 -2.445224e-02 -6.708468e-03 
2.504505e+01 5.727601e-02 4.798096e-02 4.214975e-02 3.663085e-02 2.057441e-02 2.076692e-02 1.349176e-03 -1.145244e-02 -2.427069e-02 -6.691491e-03 
2.510511e+01 5.692171e-02 4.769773e-02 4.189784e-02 3.639999e-02 2.047015e-02 2.062162e-02 1.353122e-03 -1.139561e-02 -2.409062e-02 -6.674342e-03 
2.516517e+01 5.656960e-02 4.741615e-02 4.164743e-02 3.617062e-02 2.036631e-02 2.047740e-02 1.356896e-03 -1.133893e-02 -2.391201e-02 -6.657026e-03 
2.522523e+01 5.621966e-02 4.713621e-02 4.139852e-02 3.594275e-02 2.026289e-02 2.033425e-02 1.360501e-03 -1.128241e-02 -2.373484e-02 -6.639547e-03 
2.528529e+01 5.587189e-02 4.685791e-02 4.115110e-02 3.571635e-02 2.015989e-02 2.019216e-02 1.363939e-03 -1.122603e-02 -2.355911e-02 -6.621908e-03 
2.534535e+01 5.552625e-02 4.658123e-02 4.090516e-02 3.549142e-02 2.005731e-02 2.005113e-02 1.367214e-03 -1.116981e-02 -2.338479e-02 -6.604114e-03 
2.540541e+01 5.518275e-02 4.630617e-02 4.066070e-02 3.526795e-02 1.995516e-02 1.991114e-02 1.370328e-03 -1.111375e-02 -2.321189e-02 -6.586170e-03 
2.546547e+01 5.484137e-02 4.603272e-02 4.041770e-02 3.504593e-02 1.985343e-02 1.977220e-02 1.373284e-03 -1.105784e-02 -2.304038e-02 -6.568078e-03 
2.552553e+01 5.450209e-02 4.576086e-02 4.017615e-02 3.482535e-02 1.975211e-02 1.963428e-02 1.376083e-03 -1.100208e-02 -2.287025e-02 -6.549843e-03 
2.558559e+01 5.416491e-02 4.549059e-02 3.993604e-02 3.460620e-02 1.965122e-02 1.949738e-02 1.378729e-03 -1.094649e-02 -2.270148e-02 -6.531469e-03 
2.564565e+01 5.382981e-02 4.522190e-02 3.969738e-02 3.438847e-02 1.955075e-02 1.936150e-02 1.381224e-03 -1.089106e-02 -2.253408e-02 -6.512960e-03 
2.570571e+01 5.349678e-02 4.495479e-02 3.946014e-02 3.417214e-02 1.945069e-02 1.922662e-02 1.383571e-03 -1.083580e-02 -2.236802e-02 -6.494319e-03 
2.576577e+01 5.316581e-02 4.468923e-02 3.922432e-02 3.395722e-02 1.935106e-02 1.909274e-02 1.385772e-03 -1.078069e-02 -2.220329e-02 -6.475550e-03 
2.582583e+01 5.283688e-02 4.442522e-02 3.898991e-02 3.374369e-02 1.925184e-02 1.895985e-02 1.387829e-03 -1.072575e-02 -2.203989e-02 -6.456656e-03 
2.588589e+01 5.250998e-02 4.416276e-02 3.875690e-02 3.353154e-02 1.915304e-02 1.882794e-02 1.389745e-03 -1.067098e-02 -2.187779e-02 -6.437642e-03 
2.594595e+01 5.218510e-02 4.390183e-02 3.852529e-02 3.332076e-02 1.905466e-02 1.869700e-02 1.391522e-03 -1.061638e-02 -2.171699e-02 -6.418510e-03 
2.600601e+01 5.186223e-02 4.364243e-02 3.829506e-02 3.311135e-02 1.895669e-02 1.856704e-02 1.393162e-03 -1.056195e-02 -2.155747e-02 -6.399265e-03 
2.606607e+01 5.154136e-02 4.338454e-02 3.806621e-02 3.290329e-02 1.885914e-02 1.843802e-02 1.394668e-03 -1.050769e-02 -2.139923e-02 -6.379909e-03 
2.612613e+01 5.122247e-02 4.312817e-02 3.783872e-02 3.269657e-02 1.876201e-02 1.830997e-02 1.396042e-03 -1.045360e-02 -2.124225e-02 -6.360446e-03 
2.618619e+01 5.090555e-02 4.287329e-02 3.761260e-02 3.249119e-02 1.866529e-02 1.818285e-02 1.397286e-03 -1.039968e-02 -2.108652e-02 -6.340879e-03 
2.624625e+01 5.059059e-02 4.261990e-02 3.738783e-02 3.228714e-02 1.856898e-02 1.805667e-02 1.398403e-03 -1.034594e-02 -2.093204e-02 -6.321212e-03 
2.630631e+01 5.027758e-02 4.236800e-02 3.716440e-02 3.208440e-02 1.847308e-02 1.793142e-02 1.399393e-03 -1.029237e-02 -2.077878e-02 -6.301448e-03 
2.636637e+01 4.996650e-02 4.211757e-02 3.694231e-02 3.188297e-02 1.837760e-02 1.780709e-02 1.400261e-03 -1.023898e-02 -2.062674e-02 -6.281589e-03 
2.642643e+01 4.965734e-02 4.186861e-02 3.672154e-02 3.168285e-02 1.828253e-02 1.768367e-02 1.401007e-03 -1.018576e-02 -2.047590e-02 -6.261639e-03 
2.648649e+01 4.935010e-02 4.162110e-02 3.650209e-02 3.148401e-02 1.818787e-02 1.756116e-02 1.401634e-03 -1.013273e-02 -2.032627e-02 -6.241602e-03 
2.654655e+01 4.904476e-02 4.137504e-02 3.628396e-02 3.128646e-02 1.809362e-02 1.743955e-02 1.402144e-03 -1.007987e-02 -2.017781e-02 -6.221479e-03 
2.660661e+01 4.874131e-02 4.113042e-02 3.606713e-02 3.109018e-02 1.799978e-02 1.731883e-02 1.402539e-03 -1.002720e-02 -2.003054e-02 -6.201274e-03 
2.666667e+01 4.843974e-02 4.088724e-02 3.585159e-02 3.089517e-02 1.790635e-02 1.719900e-02 1.402820e-03 -9.974701e-03 -1.988443e-02 -6.180990e-03 
2.672673e+01 4.814003e-02 4.064548e-02 3.563734e-02 3.070141e-02 1.781333e-02 1.708005e-02 1.402991e-03 -9.922388e-03 -1.973947e-02 -6.160630e-03 
2.678679e+01 4.784218e-02 4.040513e-02 3.542438e-02 3.050890e-02 1.772071e-02 1.696197e-02 1.403052e-03 -9.870257e-03 -1.959566e-02 -6.140196e-03 
2.684685e+01 4.754617e-02 4.016619e-02 3.521268e-02 3.031763e-02 1.762851e-02 1.684475e-02 1.403006e-03 -9.818310e-03 -1.945299e-02 -6.119692e-03 
2.690691e+01 4.725199e-02 3.992865e-02 3.500225e-02 3.012760e-02 1.753670e-02 1.672840e-02 1.402855e-03 -9.766547e-03 -1.931143e-02 -6.099119e-03 
2.696697e+01 4.695964e-02 3.969250e-02 3.479308e-02 2.993879e-02 1.744530e-02 1.661289e-02 1.402600e-03 -9.714970e-03 -1.917100e-02 -6.078482e-03 
2.702703e+01 4.666909e-02 3.945774e-02 3.458515e-02 2.975119e-02 1.735431e-02 1.649823e-02 1.402243e-03 -9.663577e-03 -1.903166e-02 -6.057781e-03 
2.708709e+01 4.638035e-02 3.922435e-02 3.437847e-02 2.956480e-02 1.726371e-02 1.638441e-02 1.401787e-03 -9.612371e-03 -1.889343e-02 -6.037021e-03 
2.714715e+01 4.609339e-02 3.899233e-02 3.417302e-02 2.937961e-02 1.717352e-02 1.627141e-02 1.401233e-03 -9.561353e-03 -1.875628e-02 -6.016203e-03 
2.720721e+01 4.580821e-02 3.876166e-02 3.396880e-02 2.919561e-02 1.708373e-02 1.615925e-02 1.400582e-03 -9.510521e-03 -1.862020e-02 -5.995330e-03 
2.726727e+01 4.552480e-02 3.853235e-02 3.376580e-02 2.901280e-02 1.699434e-02 1.604790e-02 1.399837e-03 -9.459878e-03 -1.848519e-02 -5.974404e-03 
2.732733e+01 4.524314e-02 3.830439e-02 3.356401e-02 2.883116e-02 1.690535e-02 1.593736e-02 1.398999e-03 -9.409424e-03 -1.835124e-02 -5.953428e-03 
2.738739e+01 4.496323e-02 3.807776e-02 3.336342e-02 2.865068e-02 1.681676e-02 1.582764e-02 1.398070e-03 -9.359159e-03 -1.821834e-02 -5.932405e-03 
2.744745e+01 4.468505e-02 3.785245e-02 3.316404e-02 2.847137e-02 1.672857e-02 1.571871e-02 1.397052e-03 -9.309083e-03 -1.808647e-02 -5.911336e-03 
2.750751e+01 4.440859e-02 3.762847e-02 3.296584e-02 2.829321e-02 1.664077e-02 1.561057e-02 1.395946e-03 -9.259198e-03 -1.795564e-02 -5.890224e-03 
2.756757e+01 4.413385e-02 3.740580e-02 3.276883e-02 2.811619e-02 1.655337e-02 1.550322e-02 1.394754e-03 -9.209504e-03 -1.782583e-02 -5.869072e-03 
2.762763e+01 4.386081e-02 3.718444e-02 3.257299e-02 2.794031e-02 1.646636e-02 1.539665e-02 1.393477e-03 -9.160001e-03 -1.769703e-02 -5.847880e-03 
2.768769e+01 4.358946e-02 3.696438e-02 3.237833e-02 2.776556e-02 1.637975e-02 1.529086e-02 1.392118e-03 -9.110689e-03 -1.756923e-02 -5.826653e-03 
2.774775e+01 4.331979e-02 3.674560e-02 3.218482e-02 2.759193e-02 1.629353e-02 1.518583e-02 1.390677e-03 -9.061569e-03 -1.744243e-02 -5.805391e-03 
2.780781e+01 4.305180e-02 3.652811e-02 3.199247e-02 2.741941e-02 1.620770e-02 1.508157e-02 1.389157e-03 -9.012642e-03 -1.731662e-02 -5.784097e-03 
2.786787e+01 4.278546e-02 3.631190e-02 3.180127e-02 2.724800e-02 1.612226e-02 1.497807e-02 1.387558e-03 -8.963908e-03 -1.719178e-02 -5.762773e-03 
2.792793e+01 4.252078e-02 3.609695e-02 3.161121e-02 2.707769e-02 1.603721e-02 1.487532e-02 1.385883e-03 -8.915366e-03 -1.706791e-02 -5.741422e-03 
2.798799e+01 4.225774e-02 3.588327e-02 3.142228e-02 2.690848e-02 1.595255e-02 1.477331e-02 1.384132e-03 -8.867018e-03 -1.694500e-02 -5.720044e-03 
2.804805e+01 4.199633e-02 3.567083e-02 3.123448e-02 2.674034e-02 1.586827e-02 1.467204e-02 1.382308e-03 -8.818863e-03 -1.682305e-02 -5.698642e-03 
2.810811e+01 4.173654e-02 3.545965e-02 3.104781e-02 2.657329e-02 1.578439e-02 1.457151e-02 1.380411e-03 -8.770902e-03 -1.670204e-02 -5.677219e-03 
2.816817e+01 4.147836e-02 3.524970e-02 3.086224e-02 2.640730e-02 1.570089e-02 1.447170e-02 1.378444e-03 -8.723135e-03 -1.658197e-02 -5.655775e-03 
2.822823e+01 4.122178e-02 3.504099e-02 3.067779e-02 2.624238e-02 1.561777e-02 1.437262e-02 1.376407e-03 -8.675562e-03 -1.646282e-02 -5.634313e-03 
2.828829e+01 4.096680e-02 3.483350e-02 3.049443e-02 2.607851e-02 1.553504e-02 1.427425e-02 1.374302e-03 -8.628184e-03 -1.634460e-02 -5.612835e-03 
2.834835e+01 4.071339e-02 3.462723e-02 3.031217e-02 2.591569e-02 1.545268e-02 1.417659e-02 1.372131e-03 -8.581001e-03 -1.622729e-02 -5.591342e-03 
2.840841e+01 4.046156e-02 3.442217e-02 3.013100e-02 2.575392e-02 1.537071e-02 1.407965e-02 1.369894e-03 -8.534012e-03 -1.611088e-02 -5.569836e-03 
2.846847e+01 4.021129e-02 3.421831e-02 2.995091e-02 2.559318e-02 1.528912e-02 1.398340e-02 1.367593e-03 -8.487218e-03 -1.599537e-02 -5.548320e-03 
2.852853e+01 3.996257e-02 3.401565e-02 2.977189e-02 2.543346e-02 1.520791e-02 1.388784e-02 1.365229e-03 -8.440620e-03 -1.588075e-02 -5.526794e-03 
2.858859e+01 3.971539e-02 3.381418e-02 2.959394e-02 2.527477e-02 1.512708e-02 1.379298e-02 1.362804e-03 -8.394216e-03 -1.576701e-02 -5.505261e-03 
2.864865e+01 3.946975e-02 3.361390e-02 2.941705e-02 2.511710e-02 1.504662e-02 1.369880e-02 1.360319e-03 -8.348008e-03 -1.565415e-02 -5.483722e-03 
2.870871e+01 3.922563e-02 3.341479e-02 2.924122e-02 2.496043e-02 1.496654e-02 1.360530e-02 1.357774e-03 -8.301995e-03 -1.554215e-02 -5.462178e-03 
2.876877e+01 3.898302e-02 3.321685e-02 2.906644e-02 2.480476e-02 1.488684e-02 1.351247e-02 1.355173e-03 -8.256177e-03 -1.543101e-02 -5.440632e-03 
2.882883e+01 3.874192e-02 3.302007e-02 2.889270e-02 2.465009e-02 1.480750e-02 1.342031e-02 1.352515e-03 -8.210555e-03 -1.532073e-02 -5.419085e-03 
2.888889e+01 3.850232e-02 3.282445e-02 2.872000e-02 2.449641e-02 1.472854e-02 1.332882e-02 1.349802e-03 -8.165128e-03 -1.521129e-02 -5.397538e-03 
2.894895e+01 3.826420e-02 3.262997e-02 2.854833e-02 2.434370e-02 1.464995e-02 1.323798e-02 1.347034e-03 -8.119897e-03 -1.510268e-02 -5.375994e-03 
2.900901e+01 3.802756e-02 3.243664e-02 2.837768e-02 2.419198e-02 1.457174e-02 1.314780e-02 1.344214e-03 -8.074861e-03 -1.499491e-02 -5.354452e-03 
2.906907e+01 3.779239e-02 3.224445e-02 2.820805e-02 2.404122e-02 1.449389e-02 1.305826e-02 1.341343e-03 -8.030020e-03 -1.488797e-02 -5.332916e-03 
2.912913e+01 3.755868e-02 3.205338e-02 2.803943e-02 2.389142e-02 1.441640e-02 1.296937e-02 1.338420e-03 -7.985374e-03 -1.478184e-02 -5.311386e-03 
2.918919e+01 3.732642e-02 3.186344e-02 2.787182e-02 2.374258e-02 1.433929e-02 1.288112e-02 1.335449e-03 -7.940924e-03 -1.467652e-02 -5.289864e-03 
2.924925e+01 3.709560e-02 3.167462e-02 2.770521e-02 2.359469e-02 1.426254e-02 1.279350e-02 1.332429e-03 -7.896669e-03 -1.457200e-02 -5.268352e-03 
2.930931e+01 3.686622e-02 3.148690e-02 2.753959e-02 2.344774e-02 1.418615e-02 1.270651e-02 1.329362e-03 -7.852609e-03 -1.446828e-02 -5.246849e-03 
2.936937e+01 3.663825e-02 3.130029e-02 2.737496e-02 2.330173e-02 1.411013e-02 1.262014e-02 1.326249e-03 -7.808744e-03 -1.436535e-02 -5.225359e-03 
2.942943e+01 3.641170e-02 3.111477e-02 2.721131e-02 2.315665e-02 1.403447e-02 1.253439e-02 1.323091e-03 -7.765074e-03 -1.426320e-02 -5.203882e-03 
2.948949e+01 3.618656e-02 3.093034e-02 2.704864e-02 2.301249e-02 1.395917e-02 1.244926e-02 1.319888e-03 -7.721599e-03 -1.416183e-02 -5.182419e-03 
2.954955e+01 3.596282e-02 3.074700e-02 2.688694e-02 2.286925e-02 1.388423e-02 1.236473e-02 1.316643e-03 -7.678318e-03 -1.406123e-02 -5.160973e-03 
2.960961e+01 3.574046e-02 3.056474e-02 2.672620e-02 2.272693e-02 1.380964e-02 1.228081e-02 1.313356e-03 -7.635232e-03 -1.396140e-02 -5.139543e-03 
2.966967e+01 3.551948e-02 3.038355e-02 2.656643e-02 2.258551e-02 1.373542e-02 1.219749e-02 1.310028e-03 -7.592340e-03 -1.386232e-02 -5.118131e-03 
2.972973e+01 3.529988e-02 3.020342e-02 2.640760e-02 2.244499e-02 1.366155e-02 1.211477e-02 1.306660e-03 -7.549641e-03 -1.376399e-02 -5.096739e-03 
2.978979e+01 3.508164e-02 3.002436e-02 2.624972e-02 2.230537e-02 1.358804e-02 1.203264e-02 1.303253e-03 -7.507137e-03 -1.366640e-02 -5.075368e-03 
2.984985e+01 3.486475e-02 2.984634e-02 2.609279e-02 2.216663e-02 1.351487e-02 1.195109e-02 1.299808e-03 -7.464826e-03 -1.356956e-02 -5.054018e-03 
2.990991e+01 3.464921e-02 2.966937e-02 2.593679e-02 2.202878e-02 1.344207e-02 1.187013e-02 1.296326e-03 -7.422709e-03 -1.347345e-02 -5.032691e-03 
2.996997e+01 3.443501e-02 2.949345e-02 2.578172e-02 2.189181e-02 1.336961e-02 1.178974e-02 1.292808e-03 -7.380785e-03 -1.337806e-02 -5.011389e-03 


==> figures/Plot_data/slack_string_large_n_V.txt <==
0.000000e+00 0.000000e+00 1.339555e+00 2.683026e+00 -2.275102e+00 -4.218468e-01 1.602273e-01 1.667277e-01 -3.882370e-02 1.194824e+00 8.751356e-01 
6.006006e-02 0.000000e+00 1.086655e+00 2.324185e+00 -2.032427e+00 -4.710410e-01 2.167249e-01 1.593235e-01 -3.595883e-02 1.082901e+00 8.251083e-01 
1.201201e-01 0.000000e+00 8.827432e-01 2.027017e+00 -1.826880e+00 -5.055014e-01 2.640998e-01 1.597397e-01 -3.343205e-02 9.888549e-01 7.858666e-01 
1.801802e-01 0.000000e+00 7.180668e-01 1.780451e+00 -1.652248e+00 -5.287660e-01 3.034126e-01 1.658991e-01 -3.091130e-02 9.090552e-01 7.554002e-01 
2.402402e-01 0.000000e+00 5.848650e-01 1.575465e+00 -1.503403e+00 -5.435680e-01 3.356345e-01 1.761696e-01 -2.818808e-02 8.406455e-01 7.320532e-01 
3.003003e-01 0.000000e+00 4.769552e-01 1.404700e+00 -1.376115e+00 -5.520155e-01 3.616467e-01 1.892746e-01 -2.514234e-02 7.813780e-01 7.144636e-01 
3.603604e-01 0.000000e+00 3.894064e-01 1.262144e+00 -1.266881e+00 -5.557312e-01 3.822417e-01 2.042219e-01 -2.171631e-02 7.294833e-01 7.015115e-01 
4.204204e-01 0.000000e+00 3.182814e-01 1.142877e+00 -1.172805e+00 -5.559612e-01 3.981286e-01 2.202458e-01 -1.789505e-02 6.835686e-01 6.922776e-01 
4.804805e-01 0.000000e+00 2.604320e-01 1.042873e+00 -1.091484e+00 -5.536599e-01 4.099379e-01 2.367609e-01 -1.369220e-02 6.425368e-01 6.860082e-01 
5.405405e-01 0.000000e+00 2.133373e-01 9.588271e-01 -1.020921e+00 -5.495559e-01 4.182284e-01 2.533251e-01 -9.139559e-03 6.055232e-01 6.820859e-01 
6.006006e-01 0.000000e+00 1.749754e-01 8.880262e-01 -9.594556e-01 -5.442032e-01 4.234928e-01 2.696094e-01 -4.279599e-03 5.718452e-01 6.800064e-01 
6.606607e-01 0.000000e+00 1.437217e-01 8.282384e-01 -9.057049e-01 -5.380214e-01 4.261648e-01 2.853743e-01 8.398471e-04 5.409632e-01 6.793579e-01 
7.207207e-01 0.000000e+00 1.182684e-01 7.776250e-01 -8.585136e-01 -5.313261e-01 4.266248e-01 3.004503e-01 6.169293e-03 5.124496e-01 6.798054e-01 
7.807808e-01 0.000000e+00 9.756083e-02 7.346690e-01 -8.169158e-01 -5.243534e-01 4.252055e-01 3.147227e-01 1.166010e-02 4.859643e-01 6.810769e-01 
8.408408e-01 0.000000e+00 8.074608e-02 6.981168e-01 -7.801018e-01 -5.172778e-01 4.221978e-01 3.281194e-01 1.726609e-02 4.612363e-01 6.829523e-01 
9.009009e-01 0.000000e+00 6.713320e-02 6.669305e-01 -7.473920e-01 -5.102273e-01 4.178549e-01 3.406011e-01 2.294459e-02 4.380480e-01 6.852540e-01 
9.609610e-01 0.000000e+00 5.616090e-02 6.402496e-01 -7.182142e-01 -5.032941e-01 4.123973e-01 3.521531e-01 2.865690e-02 4.162240e-01 6.878394e-01 
1.021021e+00 0.000000e+00 4.737201e-02 6.173595e-01 -6.920858e-01 -4.965431e-01 4.060164e-01 3.627800e-01 3.436857e-02 3.956218e-01 6.905947e-01 
1.081081e+00 0.000000e+00 4.039318e-02 5.976653e-01 -6.685990e-01 -4.900186e-01 3.988782e-01 3.724998e-01 4.004938e-02 3.761248e-01 6.934297e-01 
1.141141e+00 0.000000e+00 3.491859e-02 5.806713e-01 -6.474081e-01 -4.837496e-01 3.911264e-01 3.813408e-01 4.567321e-02 3.576363e-01 6.962731e-01 
1.201201e+00 0.000000e+00 3.069703e-02 5.659632e-01 -6.282193e-01 -4.777532e-01 3.828853e-01 3.893383e-01 5.121777e-02 3.400758e-01 6.990695e-01 
1.261261e+00 0.000000e+00 2.752149e-02 5.531948e-01 -6.107825e-01 -4.720382e-01 3.742619e-01 3.965321e-01 5.666435e-02 3.233749e-01 7.017764e-01 
1.321321e+00 0.000000e+00 2.522086e-02 5.420754e-01 -5.948841e-01 -4.666067e-01 3.653487e-01 4.029651e-01 6.199747e-02 3.074752e-01 7.043615e-01 
1.381381e+00 0.000000e+00 2.365322e-02 5.323609e-01 -5.803412e-01 -4.614564e-01 3.562249e-01 4.086815e-01 6.720459e-02 2.923262e-01 7.068010e-01 
1.441441e+00 0.000000e+00 2.270054e-02 5.238461e-01 -5.669967e-01 -4.565818e-01 3.469585e-01 4.137257e-01 7.227576e-02 2.778834e-01 7.090779e-01 
1.501502e+00 0.000000e+00 2.226429e-02 5.163575e-01 -5.547152e-01 -4.519749e-01 3.376079e-01 4.181421e-01 7.720331e-02 2.641072e-01 7.111806e-01 
1.561562e+00 0.000000e+00 2.226199e-02 5.097489e-01 -5.433800e-01 -4.476261e-01 3.282225e-01 4.219736e-01 8.198160e-02 2.509621e-01 7.131020e-01 
1.621622e+00 0.000000e+00 2.262436e-02 5.038962e-01 -5.328898e-01 -4.435252e-01 3.188446e-01 4.252621e-01 8.660675e-02 2.384158e-01 7.148385e-01 
1.681682e+00 0.000000e+00 2.329306e-02 4.986941e-01 -5.231569e-01 -4.396611e-01 3.095100e-01 4.280475e-01 9.107634e-02 2.264388e-01 7.163891e-01 
1.741742e+00 0.000000e+00 2.421877e-02 4.940532e-01 -5.141044e-01 -4.360225e-01 3.002489e-01 4.303680e-01 9.538928e-02 2.150037e-01 7.177552e-01 
1.801802e+00 0.000000e+00 2.535972e-02 4.898972e-01 -5.056656e-01 -4.325982e-01 2.910864e-01 4.322596e-01 9.954555e-02 2.040850e-01 7.189397e-01 
1.861862e+00 0.000000e+00 2.668044e-02 4.861610e-01 -4.977817e-01 -4.293770e-01 2.820437e-01 4.337563e-01 1.035461e-01 1.936587e-01 7.199467e-01 
1.921922e+00 0.000000e+00 2.815069e-02 4.827889e-01 -4.904011e-01 -4.263482e-01 2.731381e-01 4.348902e-01 1.073926e-01 1.837026e-01 7.207815e-01 
1.981982e+00 0.000000e+00 2.974469e-02 4.797331e-01 -4.834783e-01 -4.235011e-01 2.643839e-01 4.356911e-01 1.110873e-01 1.741952e-01 7.214500e-01 
2.042042e+00 0.000000e+00 3.144037e-02 4.769525e-01 -4.769730e-01 -4.208257e-01 2.557925e-01 4.361869e-01 1.146331e-01 1.651166e-01 7.219585e-01 
2.102102e+00 0.000000e+00 3.321884e-02 4.744119e-01 -4.708496e-01 -4.183121e-01 2.473732e-01 4.364038e-01 1.180333e-01 1.564475e-01 7.223138e-01 
2.162162e+00 0.000000e+00 3.506388e-02 4.720807e-01 -4.650763e-01 -4.159511e-01 2.391329e-01 4.363658e-01 1.212914e-01 1.481699e-01 7.225226e-01 
2.222222e+00 0.000000e+00 3.696153e-02 4.699326e-01 -4.596246e-01 -4.137338e-01 2.310771e-01 4.360954e-01 1.244112e-01 1.402663e-01 7.225920e-01 
2.282282e+00 0.000000e+00 3.889982e-02 4.679448e-01 -4.544694e-01 -4.116519e-01 2.232094e-01 4.356135e-01 1.273969e-01 1.327203e-01 7.225288e-01 
2.342342e+00 0.000000e+00 4.086841e-02 4.660975e-01 -4.495876e-01 -4.096972e-01 2.155325e-01 4.349392e-01 1.302526e-01 1.255160e-01 7.223400e-01 
2.402402e+00 0.000000e+00 4.285841e-02 4.643735e-01 -4.449590e-01 -4.078623e-01 2.080477e-01 4.340904e-01 1.329824e-01 1.186385e-01 7.220323e-01 
2.462462e+00 0.000000e+00 4.486216e-02 4.627578e-01 -4.405649e-01 -4.061399e-01 2.007555e-01 4.330835e-01 1.355908e-01 1.120732e-01 7.216122e-01 
2.522523e+00 0.000000e+00 4.687306e-02 4.612374e-01 -4.363887e-01 -4.045234e-01 1.936554e-01 4.319337e-01 1.380819e-01 1.058064e-01 7.210863e-01 
2.582583e+00 0.000000e+00 4.888543e-02 4.598009e-01 -4.324152e-01 -4.030062e-01 1.867465e-01 4.306549e-01 1.404601e-01 9.982494e-02 7.204606e-01 
2.642643e+00 0.000000e+00 5.089440e-02 4.584383e-01 -4.286306e-01 -4.015823e-01 1.800271e-01 4.292601e-01 1.427296e-01 9.411629e-02 7.197411e-01 
2.702703e+00 0.000000e+00 5.289576e-02 4.571409e-01 -4.250223e-01 -4.002460e-01 1.734950e-01 4.277611e-01 1.448947e-01 8.866840e-02 7.189336e-01 
2.762763e+00 0.000000e+00 5.488594e-02 4.559009e-01 -4.215789e-01 -3.989920e-01 1.671478e-01 4.261687e-01 1.469593e-01 8.346981e-02 7.180436e-01 
2.822823e+00 0.000000e+00 5.686187e-02 4.547116e-01 -4.182899e-01 -3.978151e-01 1.609825e-01 4.244932e-01 1.489275e-01 7.850954e-02 7.170763e-01 
2.882883e+00 0.000000e+00 5.882093e-02 4.535672e-01 -4.151456e-01 -3.967105e-01 1.549959e-01 4.227436e-01 1.508033e-01 7.377711e-02 7.160367e-01 
2.942943e+00 0.000000e+00 6.076091e-02 4.524623e-01 -4.121371e-01 -3.956738e-01 1.491848e-01 4.209285e-01 1.525905e-01 6.926252e-02 7.149296e-01 
3.003003e+00 0.000000e+00 6.267995e-02 4.513924e-01 -4.092564e-01 -3.947007e-01 1.435456e-01 4.190557e-01 1.542927e-01 6.495620e-02 7.137595e-01 
3.063063e+00 0.000000e+00 6.457649e-02 4.503533e-01 -4.064959e-01 -3.937871e-01 1.380745e-01 4.171323e-01 1.559136e-01 6.084903e-02 7.125309e-01 
3.123123e+00 0.000000e+00 6.644923e-02 4.493415e-01 -4.038485e-01 -3.929294e-01 1.327678e-01 4.151648e-01 1.574567e-01 5.693229e-02 7.112478e-01 
3.183183e+00 0.000000e+00 6.829711e-02 4.483538e-01 -4.013080e-01 -3.921239e-01 1.276216e-01 4.131594e-01 1.589252e-01 5.319766e-02 7.099140e-01 
3.243243e+00 0.000000e+00 7.011928e-02 4.473874e-01 -3.988682e-01 -3.913673e-01 1.226320e-01 4.111214e-01 1.603225e-01 4.963719e-02 7.085334e-01 
3.303303e+00 0.000000e+00 7.191505e-02 4.464397e-01 -3.965236e-01 -3.906564e-01 1.177950e-01 4.090561e-01 1.616517e-01 4.624330e-02 7.071094e-01 
3.363363e+00 0.000000e+00 7.368390e-02 4.455085e-01 -3.942691e-01 -3.899884e-01 1.131067e-01 4.069679e-01 1.629157e-01 4.300875e-02 7.056453e-01 
3.423423e+00 0.000000e+00 7.542545e-02 4.445919e-01 -3.920998e-01 -3.893603e-01 1.085631e-01 4.048612e-01 1.641176e-01 3.992663e-02 7.041442e-01 
3.483483e+00 0.000000e+00 7.713942e-02 4.436881e-01 -3.900113e-01 -3.887697e-01 1.041603e-01 4.027398e-01 1.652599e-01 3.699035e-02 7.026092e-01 
3.543544e+00 0.000000e+00 7.882565e-02 4.427956e-01 -3.879992e-01 -3.882139e-01 9.989437e-02 4.006073e-01 1.663455e-01 3.419360e-02 7.010430e-01 
3.603604e+00 0.000000e+00 8.048406e-02 4.419129e-01 -3.860598e-01 -3.876907e-01 9.576152e-02 3.984669e-01 1.673769e-01 3.153038e-02 6.994484e-01 
3.663664e+00 0.000000e+00 8.211468e-02 4.410388e-01 -3.841892e-01 -3.871980e-01 9.175793e-02 3.963216e-01 1.683565e-01 2.899497e-02 6.978277e-01 
3.723724e+00 0.000000e+00 8.371756e-02 4.401723e-01 -3.823840e-01 -3.867336e-01 8.787985e-02 3.941740e-01 1.692868e-01 2.658187e-02 6.961833e-01 
3.783784e+00 0.000000e+00 8.529284e-02 4.393123e-01 -3.806410e-01 -3.862956e-01 8.412363e-02 3.920266e-01 1.701698e-01 2.428588e-02 6.945176e-01 
3.843844e+00 0.000000e+00 8.684071e-02 4.384580e-01 -3.789571e-01 -3.858823e-01 8.048564e-02 3.898817e-01 1.710079e-01 2.210199e-02 6.928325e-01 
3.903904e+00 0.000000e+00 8.836140e-02 4.376087e-01 -3.773294e-01 -3.854919e-01 7.696237e-02 3.877412e-01 1.718031e-01 2.002546e-02 6.911301e-01 
3.963964e+00 0.000000e+00 8.985517e-02 4.367636e-01 -3.757552e-01 -3.851228e-01 7.355035e-02 3.856072e-01 1.725573e-01 1.805174e-02 6.894122e-01 
4.024024e+00 0.000000e+00 9.132233e-02 4.359221e-01 -3.742320e-01 -3.847736e-01 7.024620e-02 3.834811e-01 1.732725e-01 1.617649e-02 6.876806e-01 
4.084084e+00 0.000000e+00 9.276321e-02 4.350836e-01 -3.727573e-01 -3.844428e-01 6.704663e-02 3.813645e-01 1.739504e-01 1.439556e-02 6.859369e-01 
4.144144e+00 0.000000e+00 9.417815e-02 4.342478e-01 -3.713289e-01 -3.841290e-01 6.394841e-02 3.792589e-01 1.745929e-01 1.270501e-02 6.841828e-01 
4.204204e+00 0.000000e+00 9.556752e-02 4.334142e-01 -3.699446e-01 -3.838312e-01 6.094841e-02 3.771653e-01 1.752015e-01 1.110106e-02 6.824196e-01 
4.264264e+00 0.000000e+00 9.693172e-02 4.325823e-01 -3.686023e-01 -3.835480e-01 5.804358e-02 3.750850e-01 1.757778e-01 9.580095e-03 6.806487e-01 
4.324324e+00 0.000000e+00 9.827114e-02 4.317520e-01 -3.673002e-01 -3.832784e-01 5.523093e-02 3.730190e-01 1.763234e-01 8.138679e-03 6.788714e-01 
4.384384e+00 0.000000e+00 9.958619e-02 4.309228e-01 -3.660363e-01 -3.830213e-01 5.250758e-02 3.709681e-01 1.768398e-01 6.773519e-03 6.770891e-01 
4.444444e+00 0.000000e+00 1.008773e-01 4.300945e-01 -3.648090e-01 -3.827759e-01 4.987071e-02 3.689331e-01 1.773282e-01 5.481472e-03 6.753027e-01 
4.504505e+00 0.000000e+00 1.021449e-01 4.292669e-01 -3.636166e-01 -3.825412e-01 4.731758e-02 3.669148e-01 1.777900e-01 4.259534e-03 6.735133e-01 
4.564565e+00 0.000000e+00 1.033893e-01 4.284398e-01 -3.624575e-01 -3.823163e-01 4.484555e-02 3.649137e-01 1.782264e-01 3.104837e-03 6.717220e-01 
4.624625e+00 0.000000e+00 1.046111e-01 4.276130e-01 -3.613302e-01 -3.821005e-01 4.245202e-02 3.629305e-01 1.786388e-01 2.014638e-03 6.699298e-01 
4.684685e+00 0.000000e+00 1.058107e-01 4.267864e-01 -3.602334e-01 -3.818930e-01 4.013450e-02 3.609655e-01 1.790282e-01 9.863161e-04 6.681374e-01 
4.744745e+00 0.000000e+00 1.069884e-01 4.259598e-01 -3.591657e-01 -3.816932e-01 3.789056e-02 3.590193e-01 1.793957e-01 1.736555e-05 6.663457e-01 
4.804805e+00 0.000000e+00 1.081448e-01 4.251332e-01 -3.581258e-01 -3.815003e-01 3.571784e-02 3.570922e-01 1.797423e-01 -8.946089e-04 6.645555e-01 
4.864865e+00 0.000000e+00 1.092801e-01 4.243064e-01 -3.571125e-01 -3.813138e-01 3.361407e-02 3.551844e-01 1.800692e-01 -1.751898e-03 6.627676e-01 
4.924925e+00 0.000000e+00 1.103950e-01 4.234793e-01 -3.561246e-01 -3.811331e-01 3.157702e-02 3.532963e-01 1.803771e-01 -2.556691e-03 6.609825e-01 
4.984985e+00 0.000000e+00 1.114897e-01 4.226520e-01 -3.551610e-01 -3.809576e-01 2.960455e-02 3.514280e-01 1.806671e-01 -3.311084e-03 6.592010e-01 
5.045045e+00 0.000000e+00 1.125648e-01 4.218243e-01 -3.542208e-01 -3.807869e-01 2.769458e-02 3.495798e-01 1.809401e-01 -4.017081e-03 6.574235e-01 
5.105105e+00 0.000000e+00 1.136205e-01 4.209962e-01 -3.533027e-01 -3.806205e-01 2.584510e-02 3.477517e-01 1.811967e-01 -4.676599e-03 6.556507e-01 
5.165165e+00 0.000000e+00 1.146574e-01 4.201676e-01 -3.524060e-01 -3.804579e-01 2.405416e-02 3.459439e-01 1.814379e-01 -5.291473e-03 6.538831e-01 
5.225225e+00 0.000000e+00 1.156757e-01 4.193386e-01 -3.515297e-01 -3.802988e-01 2.231987e-02 3.441564e-01 1.816644e-01 -5.863459e-03 6.521211e-01 
5.285285e+00 0.000000e+00 1.166760e-01 4.185092e-01 -3.506728e-01 -3.801428e-01 2.064040e-02 3.423893e-01 1.818769e-01 -6.394238e-03 6.503652e-01 
5.345345e+00 0.000000e+00 1.176586e-01 4.176792e-01 -3.498347e-01 -3.799894e-01 1.901397e-02 3.406426e-01 1.820762e-01 -6.885419e-03 6.486158e-01 
5.405405e+00 0.000000e+00 1.186238e-01 4.168488e-01 -3.490144e-01 -3.798384e-01 1.743888e-02 3.389162e-01 1.822627e-01 -7.338543e-03 6.468733e-01 
5.465465e+00 0.000000e+00 1.195720e-01 4.160179e-01 -3.482113e-01 -3.796895e-01 1.591347e-02 3.372101e-01 1.824373e-01 -7.755086e-03 6.451380e-01 
5.525526e+00 0.000000e+00 1.205037e-01 4.151865e-01 -3.474246e-01 -3.795424e-01 1.443612e-02 3.355243e-01 1.826005e-01 -8.136461e-03 6.434102e-01 
5.585586e+00 0.000000e+00 1.214191e-01 4.143547e-01 -3.466535e-01 -3.793968e-01 1.300529e-02 3.338586e-01 1.827528e-01 -8.484023e-03 6.416903e-01 
5.645646e+00 0.000000e+00 1.223186e-01 4.135225e-01 -3.458975e-01 -3.792524e-01 1.161948e-02 3.322131e-01 1.828948e-01 -8.799069e-03 6.399785e-01 
5.705706e+00 0.000000e+00 1.232026e-01 4.126898e-01 -3.451559e-01 -3.791091e-01 1.027722e-02 3.305876e-01 1.830270e-01 -9.082842e-03 6.382751e-01 
5.765766e+00 0.000000e+00 1.240714e-01 4.118568e-01 -3.444281e-01 -3.789666e-01 8.977113e-03 3.289819e-01 1.831500e-01 -9.336534e-03 6.365803e-01 
5.825826e+00 0.000000e+00 1.249253e-01 4.110234e-01 -3.437135e-01 -3.788247e-01 7.717797e-03 3.273960e-01 1.832641e-01 -9.561289e-03 6.348943e-01 
5.885886e+00 0.000000e+00 1.257646e-01 4.101897e-01 -3.430116e-01 -3.786832e-01 6.497952e-03 3.258296e-01 1.833699e-01 -9.758201e-03 6.332173e-01 
5.945946e+00 0.000000e+00 1.265897e-01 4.093557e-01 -3.423218e-01 -3.785420e-01 5.316306e-03 3.242827e-01 1.834678e-01 -9.928321e-03 6.315496e-01 
6.006006e+00 0.000000e+00 1.274009e-01 4.085214e-01 -3.416436e-01 -3.784008e-01 4.171626e-03 3.227551e-01 1.835581e-01 -1.007266e-02 6.298911e-01 
6.066066e+00 0.000000e+00 1.281984e-01 4.076869e-01 -3.409765e-01 -3.782596e-01 3.062719e-03 3.212465e-01 1.836412e-01 -1.019218e-02 6.282422e-01 
6.126126e+00 0.000000e+00 1.289826e-01 4.068522e-01 -3.403200e-01 -3.781182e-01 1.988433e-03 3.197569e-01 1.837176e-01 -1.028781e-02 6.266029e-01 
6.186186e+00 0.000000e+00 1.297538e-01 4.060174e-01 -3.396738e-01 -3.779765e-01 9.476524e-04 3.182860e-01 1.837876e-01 -1.036044e-02 6.249734e-01 
6.246246e+00 0.000000e+00 1.305122e-01 4.051825e-01 -3.390373e-01 -3.778344e-01 -6.070206e-05 3.168337e-01 1.838515e-01 -1.041093e-02 6.233537e-01 
6.306306e+00 0.000000e+00 1.312581e-01 4.043475e-01 -3.384102e-01 -3.776917e-01 -1.037674e-03 3.153997e-01 1.839097e-01 -1.044009e-02 6.217439e-01 
6.366366e+00 0.000000e+00 1.319917e-01 4.035125e-01 -3.377921e-01 -3.775483e-01 -1.984271e-03 3.139839e-01 1.839624e-01 -1.044872e-02 6.201442e-01 
6.426426e+00 0.000000e+00 1.327134e-01 4.026776e-01 -3.371826e-01 -3.774043e-01 -2.901471e-03 3.125860e-01 1.840099e-01 -1.043757e-02 6.185545e-01 
6.486486e+00 0.000000e+00 1.334234e-01 4.018426e-01 -3.365812e-01 -3.772594e-01 -3.790217e-03 3.112058e-01 1.840525e-01 -1.040737e-02 6.169750e-01 
6.546547e+00 0.000000e+00 1.341219e-01 4.010078e-01 -3.359878e-01 -3.771136e-01 -4.651423e-03 3.098431e-01 1.840905e-01 -1.035882e-02 6.154056e-01 
6.606607e+00 0.000000e+00 1.348092e-01 4.001732e-01 -3.354020e-01 -3.769669e-01 -5.485971e-03 3.084978e-01 1.841241e-01 -1.029258e-02 6.138465e-01 
6.666667e+00 0.000000e+00 1.354855e-01 3.993388e-01 -3.348233e-01 -3.768192e-01 -6.294716e-03 3.071696e-01 1.841536e-01 -1.020931e-02 6.122977e-01 
6.726727e+00 0.000000e+00 1.361510e-01 3.985046e-01 -3.342516e-01 -3.766703e-01 -7.078484e-03 3.058583e-01 1.841791e-01 -1.010962e-02 6.107592e-01 
6.786787e+00 0.000000e+00 1.368061e-01 3.976706e-01 -3.336866e-01 -3.765204e-01 -7.838074e-03 3.045636e-01 1.842010e-01 -9.994114e-03 6.092309e-01 
6.846847e+00 0.000000e+00 1.374508e-01 3.968371e-01 -3.331279e-01 -3.763693e-01 -8.574259e-03 3.032854e-01 1.842193e-01 -9.863359e-03 6.077130e-01 
6.906907e+00 0.000000e+00 1.380854e-01 3.960038e-01 -3.325752e-01 -3.762170e-01 -9.287787e-03 3.020234e-01 1.842344e-01 -9.717908e-03 6.062054e-01 
6.966967e+00 0.000000e+00 1.387101e-01 3.951710e-01 -3.320285e-01 -3.760634e-01 -9.979381e-03 3.007775e-01 1.842463e-01 -9.558292e-03 6.047081e-01 
7.027027e+00 0.000000e+00 1.393252e-01 3.943387e-01 -3.314873e-01 -3.759086e-01 -1.064974e-02 2.995473e-01 1.842553e-01 -9.385022e-03 6.032211e-01 
7.087087e+00 0.000000e+00 1.399307e-01 3.935068e-01 -3.309514e-01 -3.757525e-01 -1.129954e-02 2.983327e-01 1.842615e-01 -9.198590e-03 6.017444e-01 
7.147147e+00 0.000000e+00 1.405270e-01 3.926755e-01 -3.304207e-01 -3.755950e-01 -1.192944e-02 2.971336e-01 1.842650e-01 -8.999469e-03 6.002779e-01 
7.207207e+00 0.000000e+00 1.411142e-01 3.918448e-01 -3.298949e-01 -3.754362e-01 -1.254007e-02 2.959495e-01 1.842661e-01 -8.788113e-03 5.988218e-01 
7.267267e+00 0.000000e+00 1.416924e-01 3.910147e-01 -3.293737e-01 -3.752760e-01 -1.313204e-02 2.947805e-01 1.842649e-01 -8.564961e-03 5.973758e-01 
7.327327e+00 0.000000e+00 1.422619e-01 3.901853e-01 -3.288571e-01 -3.751144e-01 -1.370595e-02 2.936261e-01 1.842614e-01 -8.330436e-03 5.959401e-01 
7.387387e+00 0.000000e+00 1.428228e-01 3.893565e-01 -3.283448e-01 -3.749515e-01 -1.426237e-02 2.924863e-01 1.842559e-01 -8.084945e-03 5.945145e-01 
7.447447e+00 0.000000e+00 1.433754e-01 3.885286e-01 -3.278366e-01 -3.747872e-01 -1.480185e-02 2.913608e-01 1.842484e-01 -7.828879e-03 5.930990e-01 
7.507508e+00 0.000000e+00 1.439196e-01 3.877014e-01 -3.273324e-01 -3.746214e-01 -1.532494e-02 2.902494e-01 1.842391e-01 -7.562617e-03 5.916937e-01 
7.567568e+00 0.000000e+00 1.444559e-01 3.868750e-01 -3.268319e-01 -3.744543e-01 -1.583214e-02 2.891519e-01 1.842281e-01 -7.286522e-03 5.902983e-01 
7.627628e+00 0.000000e+00 1.449842e-01 3.860494e-01 -3.263351e-01 -3.742857e-01 -1.632397e-02 2.880681e-01 1.842154e-01 -7.000945e-03 5.889130e-01 
7.687688e+00 0.000000e+00 1.455047e-01 3.852248e-01 -3.258417e-01 -3.741158e-01 -1.680091e-02 2.869977e-01 1.842012e-01 -6.706225e-03 5.875376e-01 
7.747748e+00 0.000000e+00 1.460177e-01 3.844011e-01 -3.253517e-01 -3.739444e-01 -1.726343e-02 2.859407e-01 1.841856e-01 -6.402687e-03 5.861721e-01 
7.807808e+00 0.000000e+00 1.465232e-01 3.835784e-01 -3.248648e-01 -3.737716e-01 -1.771198e-02 2.848968e-01 1.841686e-01 -6.090648e-03 5.848164e-01 
7.867868e+00 0.000000e+00 1.470213e-01 3.827566e-01 -3.243810e-01 -3.735974e-01 -1.814701e-02 2.838658e-01 1.841504e-01 -5.770410e-03 5.834705e-01 
7.927928e+00 0.000000e+00 1.475123e-01 3.819359e-01 -3.239000e-01 -3.734219e-01 -1.856895e-02 2.828474e-01 1.841309e-01 -5.442267e-03 5.821344e-01 
7.987988e+00 0.000000e+00 1.479962e-01 3.811163e-01 -3.234219e-01 -3.732449e-01 -1.897820e-02 2.818416e-01 1.841104e-01 -5.106501e-03 5.808079e-01 
8.048048e+00 0.000000e+00 1.484732e-01 3.802978e-01 -3.229464e-01 -3.730666e-01 -1.937517e-02 2.808481e-01 1.840887e-01 -4.763385e-03 5.794910e-01 
8.108108e+00 0.000000e+00 1.489434e-01 3.794803e-01 -3.224735e-01 -3.728870e-01 -1.976024e-02 2.798668e-01 1.840661e-01 -4.413183e-03 5.781837e-01 
8.168168e+00 0.000000e+00 1.494070e-01 3.786641e-01 -3.220031e-01 -3.727059e-01 -2.013379e-02 2.788974e-01 1.840426e-01 -4.056149e-03 5.768859e-01 
8.228228e+00 0.000000e+00 1.498640e-01 3.778490e-01 -3.215349e-01 -3.725236e-01 -2.049618e-02 2.779398e-01 1.840182e-01 -3.692529e-03 5.755975e-01 
8.288288e+00 0.000000e+00 1.503146e-01 3.770352e-01 -3.210691e-01 -3.723399e-01 -2.084776e-02 2.769937e-01 1.839930e-01 -3.322559e-03 5.743185e-01 
8.348348e+00 0.000000e+00 1.507589e-01 3.762226e-01 -3.206053e-01 -3.721549e-01 -2.118887e-02 2.760591e-01 1.839670e-01 -2.946470e-03 5.730487e-01 
8.408408e+00 0.000000e+00 1.511970e-01 3.754113e-01 -3.201437e-01 -3.719686e-01 -2.151985e-02 2.751357e-01 1.839403e-01 -2.564483e-03 5.717882e-01 
8.468468e+00 0.000000e+00 1.516290e-01 3.746013e-01 -3.196839e-01 -3.717810e-01 -2.184100e-02 2.742234e-01 1.839129e-01 -2.176812e-03 5.705369e-01 
8.528529e+00 0.000000e+00 1.520551e-01 3.737926e-01 -3.192261e-01 -3.715922e-01 -2.215263e-02 2.733219e-01 1.838849e-01 -1.783664e-03 5.692946e-01 
8.588589e+00 0.000000e+00 1.524752e-01 3.729853e-01 -3.187701e-01 -3.714021e-01 -2.245506e-02 2.724312e-01 1.838564e-01 -1.385238e-03 5.680614e-01 
8.648649e+00 0.000000e+00 1.528897e-01 3.721794e-01 -3.183158e-01 -3.712108e-01 -2.274855e-02 2.715510e-01 1.838272e-01 -9.817287e-04 5.668372e-01 
8.708709e+00 0.000000e+00 1.532984e-01 3.713749e-01 -3.178632e-01 -3.710183e-01 -2.303340e-02 2.706813e-01 1.837976e-01 -5.733227e-04 5.656218e-01 
8.768769e+00 0.000000e+00 1.537016e-01 3.705718e-01 -3.174121e-01 -3.708246e-01 -2.330988e-02 2.698217e-01 1.837675e-01 -1.602010e-04 5.644153e-01 
8.828829e+00 0.000000e+00 1.540993e-01 3.697701e-01 -3.169626e-01 -3.706297e-01 -2.357825e-02 2.689723e-01 1.837369e-01 2.574616e-04 5.632175e-01 
8.888889e+00 0.000000e+00 1.544916e-01 3.689700e-01 -3.165146e-01 -3.704336e-01 -2.383876e-02 2.681327e-01 1.837059e-01 6.794957e-04 5.620285e-01 
8.948949e+00 0.000000e+00 1.548787e-01 3.681713e-01 -3.160679e-01 -3.702364e-01 -2.409165e-02 2.673030e-01 1.836745e-01 1.105737e-03 5.608480e-01 
9.009009e+00 0.000000e+00 1.552606e-01 3.673741e-01 -3.156226e-01 -3.700381e-01 -2.433718e-02 2.664828e-01 1.836427e-01 1.536028e-03 5.596761e-01 
9.069069e+00 0.000000e+00 1.556373e-01 3.665785e-01 -3.151785e-01 -3.698387e-01 -2.457556e-02 2.656721e-01 1.836105e-01 1.970215e-03 5.585127e-01 
9.129129e+00 0.000000e+00 1.560090e-01 3.657845e-01 -3.147357e-01 -3.696382e-01 -2.480703e-02 2.648707e-01 1.835781e-01 2.408148e-03 5.573577e-01 
9.189189e+00 0.000000e+00 1.563758e-01 3.649920e-01 -3.142941e-01 -3.694366e-01 -2.503179e-02 2.640785e-01 1.835453e-01 2.849685e-03 5.562111e-01 
9.249249e+00 0.000000e+00 1.567377e-01 3.642011e-01 -3.138536e-01 -3.692340e-01 -2.525007e-02 2.632953e-01 1.835123e-01 3.294685e-03 5.550727e-01 
9.309309e+00 0.000000e+00 1.570948e-01 3.634118e-01 -3.134142e-01 -3.690304e-01 -2.546206e-02 2.625210e-01 1.834789e-01 3.743015e-03 5.539425e-01 
9.369369e+00 0.000000e+00 1.574472e-01 3.626242e-01 -3.129758e-01 -3.688257e-01 -2.566795e-02 2.617554e-01 1.834453e-01 4.194543e-03 5.528205e-01 
9.429429e+00 0.000000e+00 1.577950e-01 3.618382e-01 -3.125385e-01 -3.686201e-01 -2.586795e-02 2.609985e-01 1.834115e-01 4.649142e-03 5.517066e-01 
9.489489e+00 0.000000e+00 1.581383e-01 3.610539e-01 -3.121021e-01 -3.684135e-01 -2.606224e-02 2.602500e-01 1.833774e-01 5.106690e-03 5.506007e-01 
9.549550e+00 0.000000e+00 1.584770e-01 3.602712e-01 -3.116666e-01 -3.682059e-01 -2.625099e-02 2.595099e-01 1.833431e-01 5.567068e-03 5.495027e-01 
9.609610e+00 0.000000e+00 1.588113e-01 3.594902e-01 -3.112320e-01 -3.679975e-01 -2.643438e-02 2.587780e-01 1.833086e-01 6.030161e-03 5.484126e-01 
9.669670e+00 0.000000e+00 1.591413e-01 3.587110e-01 -3.107983e-01 -3.677881e-01 -2.661258e-02 2.580542e-01 1.832739e-01 6.495856e-03 5.473303e-01 
9.729730e+00 0.000000e+00 1.594670e-01 3.579334e-01 -3.103655e-01 -3.675778e-01 -2.678575e-02 2.573384e-01 1.832390e-01 6.964047e-03 5.462557e-01 
9.789790e+00 0.000000e+00 1.597885e-01 3.571576e-01 -3.099334e-01 -3.673666e-01 -2.695404e-02 2.566304e-01 1.832040e-01 7.434627e-03 5.451888e-01 
9.849850e+00 0.000000e+00 1.601058e-01 3.563836e-01 -3.095021e-01 -3.671546e-01 -2.711762e-02 2.559301e-01 1.831687e-01 7.907495e-03 5.441295e-01 
9.909910e+00 0.000000e+00 1.604191e-01 3.556113e-01 -3.090715e-01 -3.669418e-01 -2.727663e-02 2.552374e-01 1.831333e-01 8.382551e-03 5.430778e-01 
9.969970e+00 0.000000e+00 1.607283e-01 3.548408e-01 -3.086417e-01 -3.667281e-01 -2.743122e-02 2.545522e-01 1.830978e-01 8.859701e-03 5.420335e-01 
1.003003e+01 0.000000e+00 1.610336e-01 3.540720e-01 -3.082125e-01 -3.665136e-01 -2.758152e-02 2.538743e-01 1.830620e-01 9.338852e-03 5.409967e-01 
1.009009e+01 0.000000e+00 1.613349e-01 3.533050e-01 -3.077841e-01 -3.662984e-01 -2.772767e-02 2.532038e-01 1.830262e-01 9.819912e-03 5.399672e-01 
1.015015e+01 0.000000e+00 1.616324e-01 3.525399e-01 -3.073562e-01 -3.660824e-01 -2.786980e-02 2.525403e-01 1.829902e-01 1.030279e-02 5.389450e-01 
1.021021e+01 0.000000e+00 1.619261e-01 3.517765e-01 -3.069290e-01 -3.658656e-01 -2.800804e-02 2.518839e-01 1.829540e-01 1.078742e-02 5.379301e-01 
1.027027e+01 0.000000e+00 1.622161e-01 3.510150e-01 -3.065024e-01 -3.656481e-01 -2.814251e-02 2.512344e-01 1.829177e-01 1.127369e-02 5.369223e-01 
1.033033e+01 0.000000e+00 1.625024e-01 3.502553e-01 -3.060765e-01 -3.654299e-01 -2.827333e-02 2.505918e-01 1.828813e-01 1.176154e-02 5.359216e-01 
1.039039e+01 0.000000e+00 1.627850e-01 3.494974e-01 -3.056510e-01 -3.652110e-01 -2.840061e-02 2.499558e-01 1.828447e-01 1.225089e-02 5.349280e-01 
1.045045e+01 0.000000e+00 1.630641e-01 3.487414e-01 -3.052262e-01 -3.649914e-01 -2.852448e-02 2.493265e-01 1.828081e-01 1.274166e-02 5.339413e-01 
1.051051e+01 0.000000e+00 1.633396e-01 3.479873e-01 -3.048019e-01 -3.647712e-01 -2.864503e-02 2.487036e-01 1.827712e-01 1.323378e-02 5.329615e-01 
1.057057e+01 0.000000e+00 1.636116e-01 3.472349e-01 -3.043781e-01 -3.645503e-01 -2.876237e-02 2.480872e-01 1.827343e-01 1.372718e-02 5.319887e-01 
1.063063e+01 0.000000e+00 1.638803e-01 3.464845e-01 -3.039548e-01 -3.643287e-01 -2.887661e-02 2.474771e-01 1.826972e-01 1.422178e-02 5.310226e-01 
1.069069e+01 0.000000e+00 1.641455e-01 3.457359e-01 -3.035320e-01 -3.641066e-01 -2.898785e-02 2.468732e-01 1.826600e-01 1.471753e-02 5.300633e-01 
1.075075e+01 0.000000e+00 1.644074e-01 3.449892e-01 -3.031098e-01 -3.638838e-01 -2.909617e-02 2.462754e-01 1.826227e-01 1.521436e-02 5.291106e-01 
1.081081e+01 0.000000e+00 1.646659e-01 3.442444e-01 -3.026880e-01 -3.636605e-01 -2.920168e-02 2.456836e-01 1.825852e-01 1.571219e-02 5.281646e-01 
1.087087e+01 0.000000e+00 1.649213e-01 3.435015e-01 -3.022667e-01 -3.634366e-01 -2.930446e-02 2.450978e-01 1.825477e-01 1.621098e-02 5.272251e-01 
1.093093e+01 0.000000e+00 1.651734e-01 3.427604e-01 -3.018458e-01 -3.632122e-01 -2.940460e-02 2.445178e-01 1.825099e-01 1.671067e-02 5.262922e-01 
1.099099e+01 0.000000e+00 1.654224e-01 3.420213e-01 -3.014255e-01 -3.629872e-01 -2.950219e-02 2.439436e-01 1.824721e-01 1.721118e-02 5.253657e-01 
1.105105e+01 0.000000e+00 1.656682e-01 3.412840e-01 -3.010055e-01 -3.627616e-01 -2.959730e-02 2.433750e-01 1.824341e-01 1.771247e-02 5.244457e-01 
1.111111e+01 0.000000e+00 1.659110e-01 3.405487e-01 -3.005860e-01 -3.625356e-01 -2.969003e-02 2.428121e-01 1.823961e-01 1.821449e-02 5.235319e-01 
1.117117e+01 0.000000e+00 1.661507e-01 3.398153e-01 -3.001670e-01 -3.623091e-01 -2.978044e-02 2.422546e-01 1.823578e-01 1.871718e-02 5.226245e-01 
1.123123e+01 0.000000e+00 1.663874e-01 3.390837e-01 -2.997483e-01 -3.620820e-01 -2.986862e-02 2.417026e-01 1.823195e-01 1.922048e-02 5.217233e-01 
1.129129e+01 0.000000e+00 1.666212e-01 3.383541e-01 -2.993301e-01 -3.618545e-01 -2.995463e-02 2.411559e-01 1.822810e-01 1.972435e-02 5.208283e-01 
1.135135e+01 0.000000e+00 1.668520e-01 3.376264e-01 -2.989123e-01 -3.616266e-01 -3.003854e-02 2.406144e-01 1.822424e-01 2.022874e-02 5.199394e-01 
1.141141e+01 0.000000e+00 1.670799e-01 3.369006e-01 -2.984950e-01 -3.613982e-01 -3.012043e-02 2.400781e-01 1.822036e-01 2.073360e-02 5.190566e-01 
1.147147e+01 0.000000e+00 1.673050e-01 3.361768e-01 -2.980780e-01 -3.611694e-01 -3.020036e-02 2.395469e-01 1.821647e-01 2.123889e-02 5.181799e-01 
1.153153e+01 0.000000e+00 1.675273e-01 3.354548e-01 -2.976614e-01 -3.609401e-01 -3.027839e-02 2.390208e-01 1.821257e-01 2.174455e-02 5.173091e-01 
1.159159e+01 0.000000e+00 1.677467e-01 3.347348e-01 -2.972453e-01 -3.607104e-01 -3.035459e-02 2.384996e-01 1.820865e-01 2.225055e-02 5.164442e-01 
1.165165e+01 0.000000e+00 1.679635e-01 3.340167e-01 -2.968295e-01 -3.604804e-01 -3.042902e-02 2.379833e-01 1.820472e-01 2.275685e-02 5.155852e-01 
1.171171e+01 0.000000e+00 1.681775e-01 3.333005e-01 -2.964142e-01 -3.602499e-01 -3.050173e-02 2.374718e-01 1.820077e-01 2.326340e-02 5.147321e-01 
1.177177e+01 0.000000e+00 1.683888e-01 3.325863e-01 -2.959992e-01 -3.600191e-01 -3.057279e-02 2.369650e-01 1.819681e-01 2.377016e-02 5.138847e-01 
1.183183e+01 0.000000e+00 1.685975e-01 3.318739e-01 -2.955847e-01 -3.597879e-01 -3.064225e-02 2.364629e-01 1.819283e-01 2.427709e-02 5.130430e-01 
1.189189e+01 0.000000e+00 1.688036e-01 3.311635e-01 -2.951705e-01 -3.595564e-01 -3.071016e-02 2.359653e-01 1.818884e-01 2.478415e-02 5.122071e-01 
1.195195e+01 0.000000e+00 1.690071e-01 3.304551e-01 -2.947568e-01 -3.593245e-01 -3.077657e-02 2.354723e-01 1.818484e-01 2.529132e-02 5.113767e-01 
1.201201e+01 0.000000e+00 1.692080e-01 3.297485e-01 -2.943434e-01 -3.590923e-01 -3.084155e-02 2.349838e-01 1.818082e-01 2.579854e-02 5.105519e-01 
1.207207e+01 0.000000e+00 1.694064e-01 3.290439e-01 -2.939305e-01 -3.588597e-01 -3.090512e-02 2.344997e-01 1.817678e-01 2.630580e-02 5.097327e-01 
1.213213e+01 0.000000e+00 1.696023e-01 3.283411e-01 -2.935179e-01 -3.586269e-01 -3.096735e-02 2.340199e-01 1.817273e-01 2.681304e-02 5.089190e-01 
1.219219e+01 0.000000e+00 1.697957e-01 3.276404e-01 -2.931057e-01 -3.583937e-01 -3.102827e-02 2.335443e-01 1.816866e-01 2.732025e-02 5.081107e-01 
1.225225e+01 0.000000e+00 1.699867e-01 3.269415e-01 -2.926939e-01 -3.581603e-01 -3.108794e-02 2.330730e-01 1.816458e-01 2.782738e-02 5.073078e-01 
1.231231e+01 0.000000e+00 1.701753e-01 3.262445e-01 -2.922825e-01 -3.579265e-01 -3.114639e-02 2.326058e-01 1.816048e-01 2.833441e-02 5.065102e-01 
1.237237e+01 0.000000e+00 1.703615e-01 3.255495e-01 -2.918716e-01 -3.576925e-01 -3.120368e-02 2.321427e-01 1.815636e-01 2.884131e-02 5.057180e-01 
1.243243e+01 0.000000e+00 1.705453e-01 3.248564e-01 -2.914610e-01 -3.574583e-01 -3.125983e-02 2.316836e-01 1.815223e-01 2.934804e-02 5.049310e-01 
1.249249e+01 0.000000e+00 1.707269e-01 3.241651e-01 -2.910508e-01 -3.572238e-01 -3.131488e-02 2.312285e-01 1.814808e-01 2.985458e-02 5.041493e-01 
1.255255e+01 0.000000e+00 1.709061e-01 3.234758e-01 -2.906410e-01 -3.569890e-01 -3.136889e-02 2.307774e-01 1.814391e-01 3.036089e-02 5.033727e-01 
1.261261e+01 0.000000e+00 1.710830e-01 3.227884e-01 -2.902316e-01 -3.567540e-01 -3.142188e-02 2.303300e-01 1.813973e-01 3.086696e-02 5.026012e-01 
1.267267e+01 0.000000e+00 1.712577e-01 3.221030e-01 -2.898227e-01 -3.565187e-01 -3.147389e-02 2.298865e-01 1.813553e-01 3.137276e-02 5.018349e-01 
1.273273e+01 0.000000e+00 1.714301e-01 3.214194e-01 -2.894141e-01 -3.562833e-01 -3.152495e-02 2.294467e-01 1.813131e-01 3.187825e-02 5.010736e-01 
1.279279e+01 0.000000e+00 1.716004e-01 3.207377e-01 -2.890059e-01 -3.560476e-01 -3.157511e-02 2.290106e-01 1.812708e-01 3.238342e-02 5.003173e-01 
1.285285e+01 0.000000e+00 1.717685e-01 3.200579e-01 -2.885982e-01 -3.558117e-01 -3.162438e-02 2.285781e-01 1.812283e-01 3.288824e-02 4.995659e-01 
1.291291e+01 0.000000e+00 1.719344e-01 3.193800e-01 -2.881909e-01 -3.555756e-01 -3.167281e-02 2.281493e-01 1.811856e-01 3.339268e-02 4.988195e-01 
1.297297e+01 0.000000e+00 1.720982e-01 3.187040e-01 -2.877840e-01 -3.553394e-01 -3.172042e-02 2.277239e-01 1.811427e-01 3.389673e-02 4.980780e-01 
1.303303e+01 0.000000e+00 1.722598e-01 3.180299e-01 -2.873775e-01 -3.551029e-01 -3.176725e-02 2.273021e-01 1.810997e-01 3.440036e-02 4.973413e-01 
1.309309e+01 0.000000e+00 1.724194e-01 3.173577e-01 -2.869715e-01 -3.548663e-01 -3.181332e-02 2.268837e-01 1.810564e-01 3.490354e-02 4.966094e-01 
1.315315e+01 0.000000e+00 1.725769e-01 3.166874e-01 -2.865658e-01 -3.546295e-01 -3.185866e-02 2.264687e-01 1.810130e-01 3.540627e-02 4.958823e-01 
1.321321e+01 0.000000e+00 1.727324e-01 3.160189e-01 -2.861606e-01 -3.543925e-01 -3.190330e-02 2.260570e-01 1.809695e-01 3.590851e-02 4.951599e-01 
1.327327e+01 0.000000e+00 1.728858e-01 3.153523e-01 -2.857559e-01 -3.541554e-01 -3.194727e-02 2.256486e-01 1.809257e-01 3.641024e-02 4.944422e-01 
1.333333e+01 0.000000e+00 1.730373e-01 3.146876e-01 -2.853516e-01 -3.539181e-01 -3.199059e-02 2.252435e-01 1.808818e-01 3.691146e-02 4.937292e-01 
1.339339e+01 0.000000e+00 1.731868e-01 3.140248e-01 -2.849477e-01 -3.536806e-01 -3.203329e-02 2.248415e-01 1.808377e-01 3.741213e-02 4.930207e-01 
1.345345e+01 0.000000e+00 1.733343e-01 3.133638e-01 -2.845442e-01 -3.534431e-01 -3.207538e-02 2.244428e-01 1.807934e-01 3.791224e-02 4.923169e-01 
1.351351e+01 0.000000e+00 1.734798e-01 3.127047e-01 -2.841413e-01 -3.532054e-01 -3.211690e-02 2.240471e-01 1.807489e-01 3.841177e-02 4.916175e-01 
1.357357e+01 0.000000e+00 1.736235e-01 3.120474e-01 -2.837387e-01 -3.529675e-01 -3.215787e-02 2.236545e-01 1.807042e-01 3.891071e-02 4.909227e-01 
1.363363e+01 0.000000e+00 1.737652e-01 3.113920e-01 -2.833366e-01 -3.527296e-01 -3.219830e-02 2.232650e-01 1.806594e-01 3.940903e-02 4.902323e-01 
1.369369e+01 0.000000e+00 1.739051e-01 3.107384e-01 -2.829350e-01 -3.524915e-01 -3.223823e-02 2.228784e-01 1.806143e-01 3.990672e-02 4.895464e-01 
1.375375e+01 0.000000e+00 1.740430e-01 3.100867e-01 -2.825339e-01 -3.522533e-01 -3.227767e-02 2.224948e-01 1.805691e-01 4.040377e-02 4.888649e-01 
1.381381e+01 0.000000e+00 1.741792e-01 3.094368e-01 -2.821332e-01 -3.520150e-01 -3.231663e-02 2.221141e-01 1.805237e-01 4.090016e-02 4.881877e-01 
1.387387e+01 0.000000e+00 1.743135e-01 3.087888e-01 -2.817329e-01 -3.517766e-01 -3.235515e-02 2.217363e-01 1.804782e-01 4.139587e-02 4.875148e-01 
1.393393e+01 0.000000e+00 1.744460e-01 3.081426e-01 -2.813332e-01 -3.515381e-01 -3.239324e-02 2.213612e-01 1.804324e-01 4.189088e-02 4.868462e-01 
1.399399e+01 0.000000e+00 1.745767e-01 3.074982e-01 -2.809339e-01 -3.512995e-01 -3.243091e-02 2.209890e-01 1.803865e-01 4.238520e-02 4.861819e-01 
1.405405e+01 0.000000e+00 1.747057e-01 3.068556e-01 -2.805351e-01 -3.510609e-01 -3.246819e-02 2.206195e-01 1.803404e-01 4.287879e-02 4.855218e-01 
1.411411e+01 0.000000e+00 1.748329e-01 3.062148e-01 -2.801368e-01 -3.508221e-01 -3.250509e-02 2.202528e-01 1.802941e-01 4.337165e-02 4.848659e-01 
1.417417e+01 0.000000e+00 1.749583e-01 3.055759e-01 -2.797390e-01 -3.505833e-01 -3.254163e-02 2.198887e-01 1.802476e-01 4.386376e-02 4.842141e-01 
1.423423e+01 0.000000e+00 1.750820e-01 3.049387e-01 -2.793416e-01 -3.503444e-01 -3.257782e-02 2.195273e-01 1.802009e-01 4.435511e-02 4.835665e-01 
1.429429e+01 0.000000e+00 1.752041e-01 3.043034e-01 -2.789448e-01 -3.501054e-01 -3.261368e-02 2.191684e-01 1.801541e-01 4.484569e-02 4.829230e-01 
1.435435e+01 0.000000e+00 1.753244e-01 3.036698e-01 -2.785484e-01 -3.498664e-01 -3.264923e-02 2.188122e-01 1.801071e-01 4.533549e-02 4.822835e-01 
1.441441e+01 0.000000e+00 1.754430e-01 3.030381e-01 -2.781526e-01 -3.496273e-01 -3.268448e-02 2.184584e-01 1.800599e-01 4.582449e-02 4.816480e-01 
1.447447e+01 0.000000e+00 1.755600e-01 3.024081e-01 -2.777573e-01 -3.493881e-01 -3.271944e-02 2.181072e-01 1.800125e-01 4.631269e-02 4.810165e-01 
1.453453e+01 0.000000e+00 1.756754e-01 3.017799e-01 -2.773624e-01 -3.491489e-01 -3.275413e-02 2.177584e-01 1.799650e-01 4.680007e-02 4.803890e-01 
1.459459e+01 0.000000e+00 1.757891e-01 3.011535e-01 -2.769681e-01 -3.489096e-01 -3.278857e-02 2.174121e-01 1.799172e-01 4.728662e-02 4.797654e-01 
1.465465e+01 0.000000e+00 1.759012e-01 3.005288e-01 -2.765743e-01 -3.486703e-01 -3.282275e-02 2.170682e-01 1.798693e-01 4.777233e-02 4.791457e-01 
1.471471e+01 0.000000e+00 1.760117e-01 2.999060e-01 -2.761811e-01 -3.484309e-01 -3.285670e-02 2.167266e-01 1.798213e-01 4.825719e-02 4.785299e-01 
1.477477e+01 0.000000e+00 1.761206e-01 2.992848e-01 -2.757883e-01 -3.481915e-01 -3.289043e-02 2.163874e-01 1.797730e-01 4.874119e-02 4.779179e-01 
1.483483e+01 0.000000e+00 1.762280e-01 2.986655e-01 -2.753961e-01 -3.479521e-01 -3.292395e-02 2.160505e-01 1.797246e-01 4.922433e-02 4.773097e-01 
1.489489e+01 0.000000e+00 1.763338e-01 2.980479e-01 -2.750044e-01 -3.477126e-01 -3.295728e-02 2.157159e-01 1.796760e-01 4.970659e-02 4.767053e-01 
1.495495e+01 0.000000e+00 1.764380e-01 2.974320e-01 -2.746133e-01 -3.474731e-01 -3.299041e-02 2.153835e-01 1.796273e-01 5.018796e-02 4.761047e-01 
1.501502e+01 0.000000e+00 1.765408e-01 2.968179e-01 -2.742226e-01 -3.472336e-01 -3.302336e-02 2.150534e-01 1.795783e-01 5.066843e-02 4.755078e-01 
1.507508e+01 0.000000e+00 1.766420e-01 2.962055e-01 -2.738326e-01 -3.469941e-01 -3.305615e-02 2.147254e-01 1.795292e-01 5.114801e-02 4.749145e-01 
1.513514e+01 0.000000e+00 1.767417e-01 2.955948e-01 -2.734431e-01 -3.467545e-01 -3.308878e-02 2.143996e-01 1.794800e-01 5.162667e-02 4.743250e-01 
1.519520e+01 0.000000e+00 1.768399e-01 2.949858e-01 -2.730541e-01 -3.465149e-01 -3.312127e-02 2.140759e-01 1.794306e-01 5.210441e-02 4.737390e-01 
1.525526e+01 0.000000e+00 1.769367e-01 2.943786e-01 -2.726656e-01 -3.462753e-01 -3.315361e-02 2.137544e-01 1.793810e-01 5.258123e-02 4.731567e-01 
1.531532e+01 0.000000e+00 1.770320e-01 2.937731e-01 -2.722778e-01 -3.460357e-01 -3.318583e-02 2.134349e-01 1.793312e-01 5.305711e-02 4.725780e-01 
1.537538e+01 0.000000e+00 1.771258e-01 2.931693e-01 -2.718905e-01 -3.457960e-01 -3.321792e-02 2.131174e-01 1.792813e-01 5.353205e-02 4.720028e-01 
1.543544e+01 0.000000e+00 1.772182e-01 2.925671e-01 -2.715037e-01 -3.455564e-01 -3.324990e-02 2.128020e-01 1.792313e-01 5.400604e-02 4.714311e-01 
1.549550e+01 0.000000e+00 1.773092e-01 2.919667e-01 -2.711175e-01 -3.453167e-01 -3.328178e-02 2.124886e-01 1.791811e-01 5.447908e-02 4.708629e-01 
1.555556e+01 0.000000e+00 1.773988e-01 2.913680e-01 -2.707319e-01 -3.450771e-01 -3.331356e-02 2.121772e-01 1.791307e-01 5.495116e-02 4.702982e-01 
1.561562e+01 0.000000e+00 1.774870e-01 2.907709e-01 -2.703469e-01 -3.448374e-01 -3.334524e-02 2.118677e-01 1.790802e-01 5.542226e-02 4.697370e-01 
1.567568e+01 0.000000e+00 1.775738e-01 2.901756e-01 -2.699624e-01 -3.445978e-01 -3.337685e-02 2.115602e-01 1.790295e-01 5.589240e-02 4.691791e-01 
1.573574e+01 0.000000e+00 1.776592e-01 2.895819e-01 -2.695785e-01 -3.443581e-01 -3.340838e-02 2.112545e-01 1.789787e-01 5.636156e-02 4.686247e-01 
1.579580e+01 0.000000e+00 1.777433e-01 2.889899e-01 -2.691952e-01 -3.441185e-01 -3.343985e-02 2.109507e-01 1.789277e-01 5.682973e-02 4.680736e-01 
1.585586e+01 0.000000e+00 1.778260e-01 2.883995e-01 -2.688125e-01 -3.438789e-01 -3.347125e-02 2.106488e-01 1.788766e-01 5.729691e-02 4.675259e-01 
1.591592e+01 0.000000e+00 1.779074e-01 2.878108e-01 -2.684304e-01 -3.436392e-01 -3.350259e-02 2.103487e-01 1.788253e-01 5.776310e-02 4.669815e-01 
1.597598e+01 0.000000e+00 1.779874e-01 2.872237e-01 -2.680488e-01 -3.433996e-01 -3.353389e-02 2.100504e-01 1.787739e-01 5.822828e-02 4.664403e-01 
1.603604e+01 0.000000e+00 1.780662e-01 2.866383e-01 -2.676678e-01 -3.431600e-01 -3.356514e-02 2.097539e-01 1.787224e-01 5.869247e-02 4.659025e-01 
1.609610e+01 0.000000e+00 1.781436e-01 2.860545e-01 -2.672875e-01 -3.429204e-01 -3.359635e-02 2.094591e-01 1.786707e-01 5.915564e-02 4.653679e-01 
1.615616e+01 0.000000e+00 1.782197e-01 2.854724e-01 -2.669077e-01 -3.426809e-01 -3.362753e-02 2.091661e-01 1.786189e-01 5.961779e-02 4.648365e-01 
1.621622e+01 0.000000e+00 1.782945e-01 2.848919e-01 -2.665286e-01 -3.424413e-01 -3.365868e-02 2.088748e-01 1.785669e-01 6.007893e-02 4.643082e-01 
1.627628e+01 0.000000e+00 1.783681e-01 2.843130e-01 -2.661500e-01 -3.422018e-01 -3.368981e-02 2.085852e-01 1.785148e-01 6.053905e-02 4.637832e-01 
1.633634e+01 0.000000e+00 1.784404e-01 2.837357e-01 -2.657721e-01 -3.419623e-01 -3.372092e-02 2.082972e-01 1.784626e-01 6.099814e-02 4.632613e-01 
1.639640e+01 0.000000e+00 1.785115e-01 2.831601e-01 -2.653947e-01 -3.417228e-01 -3.375202e-02 2.080110e-01 1.784103e-01 6.145620e-02 4.627425e-01 
1.645646e+01 0.000000e+00 1.785813e-01 2.825860e-01 -2.650180e-01 -3.414833e-01 -3.378311e-02 2.077263e-01 1.783578e-01 6.191323e-02 4.622269e-01 
1.651652e+01 0.000000e+00 1.786499e-01 2.820136e-01 -2.646419e-01 -3.412439e-01 -3.381419e-02 2.074433e-01 1.783052e-01 6.236921e-02 4.617143e-01 
1.657658e+01 0.000000e+00 1.787172e-01 2.814427e-01 -2.642664e-01 -3.410045e-01 -3.384528e-02 2.071618e-01 1.782525e-01 6.282416e-02 4.612047e-01 
1.663664e+01 0.000000e+00 1.787834e-01 2.808734e-01 -2.638915e-01 -3.407651e-01 -3.387637e-02 2.068820e-01 1.781997e-01 6.327807e-02 4.606982e-01 
1.669670e+01 0.000000e+00 1.788483e-01 2.803058e-01 -2.635172e-01 -3.405257e-01 -3.390746e-02 2.066037e-01 1.781467e-01 6.373092e-02 4.601947e-01 
1.675676e+01 0.000000e+00 1.789121e-01 2.797397e-01 -2.631436e-01 -3.402864e-01 -3.393857e-02 2.063269e-01 1.780937e-01 6.418273e-02 4.596942e-01 
1.681682e+01 0.000000e+00 1.789746e-01 2.791751e-01 -2.627706e-01 -3.400471e-01 -3.396969e-02 2.060516e-01 1.780405e-01 6.463349e-02 4.591966e-01 
1.687688e+01 0.000000e+00 1.790360e-01 2.786122e-01 -2.623982e-01 -3.398079e-01 -3.400083e-02 2.057779e-01 1.779872e-01 6.508319e-02 4.587020e-01 
1.693694e+01 0.000000e+00 1.790962e-01 2.780508e-01 -2.620264e-01 -3.395686e-01 -3.403199e-02 2.055056e-01 1.779338e-01 6.553183e-02 4.582103e-01 
1.699700e+01 0.000000e+00 1.791553e-01 2.774909e-01 -2.616553e-01 -3.393295e-01 -3.406317e-02 2.052348e-01 1.778803e-01 6.597941e-02 4.577215e-01 
1.705706e+01 0.000000e+00 1.792132e-01 2.769326e-01 -2.612848e-01 -3.390903e-01 -3.409438e-02 2.049654e-01 1.778267e-01 6.642593e-02 4.572356e-01 
1.711712e+01 0.000000e+00 1.792700e-01 2.763759e-01 -2.609150e-01 -3.388512e-01 -3.412562e-02 2.046974e-01 1.777730e-01 6.687138e-02 4.567525e-01 
1.717718e+01 0.000000e+00 1.793257e-01 2.758207e-01 -2.605457e-01 -3.386121e-01 -3.415689e-02 2.044309e-01 1.777192e-01 6.731577e-02 4.562723e-01 
1.723724e+01 0.000000e+00 1.793802e-01 2.752670e-01 -2.601772e-01 -3.383731e-01 -3.418820e-02 2.041658e-01 1.776653e-01 6.775909e-02 4.557949e-01 
1.729730e+01 0.000000e+00 1.794337e-01 2.747149e-01 -2.598092e-01 -3.381341e-01 -3.421955e-02 2.039020e-01 1.776113e-01 6.820134e-02 4.553203e-01 
1.735736e+01 0.000000e+00 1.794860e-01 2.741642e-01 -2.594419e-01 -3.378952e-01 -3.425094e-02 2.036396e-01 1.775573e-01 6.864252e-02 4.548484e-01 
1.741742e+01 0.000000e+00 1.795372e-01 2.736151e-01 -2.590753e-01 -3.376563e-01 -3.428237e-02 2.033785e-01 1.775031e-01 6.908263e-02 4.543793e-01 
1.747748e+01 0.000000e+00 1.795874e-01 2.730675e-01 -2.587093e-01 -3.374174e-01 -3.431384e-02 2.031188e-01 1.774488e-01 6.952166e-02 4.539129e-01 
1.753754e+01 0.000000e+00 1.796365e-01 2.725215e-01 -2.583440e-01 -3.371786e-01 -3.434536e-02 2.028604e-01 1.773945e-01 6.995961e-02 4.534493e-01 
1.759760e+01 0.000000e+00 1.796845e-01 2.719769e-01 -2.579793e-01 -3.369399e-01 -3.437693e-02 2.026032e-01 1.773401e-01 7.039649e-02 4.529883e-01 
1.765766e+01 0.000000e+00 1.797314e-01 2.714338e-01 -2.576152e-01 -3.367012e-01 -3.440855e-02 2.023474e-01 1.772856e-01 7.083229e-02 4.525300e-01 
1.771772e+01 0.000000e+00 1.797773e-01 2.708922e-01 -2.572518e-01 -3.364625e-01 -3.444022e-02 2.020928e-01 1.772310e-01 7.126701e-02 4.520744e-01 
1.777778e+01 0.000000e+00 1.798221e-01 2.703521e-01 -2.568891e-01 -3.362239e-01 -3.447194e-02 2.018395e-01 1.771763e-01 7.170065e-02 4.516214e-01 
1.783784e+01 0.000000e+00 1.798660e-01 2.698135e-01 -2.565270e-01 -3.359853e-01 -3.450372e-02 2.015874e-01 1.771216e-01 7.213321e-02 4.511710e-01 
1.789790e+01 0.000000e+00 1.799087e-01 2.692764e-01 -2.561656e-01 -3.357468e-01 -3.453555e-02 2.013365e-01 1.770668e-01 7.256469e-02 4.507233e-01 
1.795796e+01 0.000000e+00 1.799505e-01 2.687407e-01 -2.558048e-01 -3.355083e-01 -3.456745e-02 2.010869e-01 1.770120e-01 7.299508e-02 4.502780e-01 
1.801802e+01 0.000000e+00 1.799913e-01 2.682065e-01 -2.554447e-01 -3.352699e-01 -3.459940e-02 2.008384e-01 1.769570e-01 7.342439e-02 4.498354e-01 
1.807808e+01 0.000000e+00 1.800310e-01 2.676737e-01 -2.550853e-01 -3.350316e-01 -3.463141e-02 2.005911e-01 1.769021e-01 7.385262e-02 4.493953e-01 
1.813814e+01 0.000000e+00 1.800697e-01 2.671424e-01 -2.547265e-01 -3.347932e-01 -3.466349e-02 2.003450e-01 1.768470e-01 7.427977e-02 4.489577e-01 
1.819820e+01 0.000000e+00 1.801075e-01 2.666126e-01 -2.543684e-01 -3.345550e-01 -3.469562e-02 2.001000e-01 1.767919e-01 7.470582e-02 4.485226e-01 
1.825826e+01 0.000000e+00 1.801443e-01 2.660842e-01 -2.540109e-01 -3.343168e-01 -3.472782e-02 1.998562e-01 1.767367e-01 7.513080e-02 4.480900e-01 
1.831832e+01 0.000000e+00 1.801801e-01 2.655572e-01 -2.536542e-01 -3.340786e-01 -3.476009e-02 1.996135e-01 1.766815e-01 7.555469e-02 4.476599e-01 
1.837838e+01 0.000000e+00 1.802149e-01 2.650317e-01 -2.532981e-01 -3.338406e-01 -3.479242e-02 1.993719e-01 1.766262e-01 7.597749e-02 4.472322e-01 
1.843844e+01 0.000000e+00 1.802488e-01 2.645076e-01 -2.529426e-01 -3.336025e-01 -3.482482e-02 1.991315e-01 1.765709e-01 7.639921e-02 4.468070e-01 
1.849850e+01 0.000000e+00 1.802817e-01 2.639849e-01 -2.525878e-01 -3.333645e-01 -3.485728e-02 1.988921e-01 1.765156e-01 7.681985e-02 4.463842e-01 
1.855856e+01 0.000000e+00 1.803137e-01 2.634637e-01 -2.522337e-01 -3.331266e-01 -3.488981e-02 1.986537e-01 1.764602e-01 7.723940e-02 4.459638e-01 
1.861862e+01 0.000000e+00 1.803447e-01 2.629438e-01 -2.518803e-01 -3.328888e-01 -3.492241e-02 1.984165e-01 1.764047e-01 7.765787e-02 4.455457e-01 
1.867868e+01 0.000000e+00 1.803748e-01 2.624254e-01 -2.515276e-01 -3.326510e-01 -3.495508e-02 1.981803e-01 1.763492e-01 7.807525e-02 4.451301e-01 
1.873874e+01 0.000000e+00 1.804039e-01 2.619084e-01 -2.511755e-01 -3.324132e-01 -3.498781e-02 1.979452e-01 1.762937e-01 7.849155e-02 4.447167e-01 
1.879880e+01 0.000000e+00 1.804322e-01 2.613927e-01 -2.508241e-01 -3.321755e-01 -3.502062e-02 1.977110e-01 1.762381e-01 7.890676e-02 4.443057e-01 
1.885886e+01 0.000000e+00 1.804595e-01 2.608785e-01 -2.504733e-01 -3.319379e-01 -3.505350e-02 1.974779e-01 1.761826e-01 7.932089e-02 4.438971e-01 
1.891892e+01 0.000000e+00 1.804859e-01 2.603657e-01 -2.501233e-01 -3.317003e-01 -3.508644e-02 1.972458e-01 1.761269e-01 7.973394e-02 4.434907e-01 
1.897898e+01 0.000000e+00 1.805115e-01 2.598542e-01 -2.497739e-01 -3.314628e-01 -3.511946e-02 1.970147e-01 1.760713e-01 8.014591e-02 4.430866e-01 
1.903904e+01 0.000000e+00 1.805361e-01 2.593441e-01 -2.494252e-01 -3.312254e-01 -3.515255e-02 1.967846e-01 1.760156e-01 8.055679e-02 4.426848e-01 
1.909910e+01 0.000000e+00 1.805598e-01 2.588354e-01 -2.490772e-01 -3.309880e-01 -3.518570e-02 1.965554e-01 1.759599e-01 8.096660e-02 4.422852e-01 
1.915916e+01 0.000000e+00 1.805827e-01 2.583280e-01 -2.487298e-01 -3.307507e-01 -3.521893e-02 1.963273e-01 1.759042e-01 8.137532e-02 4.418878e-01 
1.921922e+01 0.000000e+00 1.806047e-01 2.578221e-01 -2.483832e-01 -3.305134e-01 -3.525223e-02 1.961000e-01 1.758485e-01 8.178297e-02 4.414927e-01 
1.927928e+01 0.000000e+00 1.806258e-01 2.573174e-01 -2.480372e-01 -3.302762e-01 -3.528560e-02 1.958737e-01 1.757927e-01 8.218954e-02 4.410998e-01 
1.933934e+01 0.000000e+00 1.806461e-01 2.568142e-01 -2.476919e-01 -3.300391e-01 -3.531905e-02 1.956484e-01 1.757370e-01 8.259503e-02 4.407090e-01 
1.939940e+01 0.000000e+00 1.806655e-01 2.563123e-01 -2.473472e-01 -3.298020e-01 -3.535256e-02 1.954239e-01 1.756812e-01 8.299944e-02 4.403205e-01 
1.945946e+01 0.000000e+00 1.806840e-01 2.558117e-01 -2.470033e-01 -3.295650e-01 -3.538614e-02 1.952004e-01 1.756254e-01 8.340278e-02 4.399341e-01 
1.951952e+01 0.000000e+00 1.807017e-01 2.553125e-01 -2.466600e-01 -3.293281e-01 -3.541980e-02 1.949778e-01 1.755696e-01 8.380504e-02 4.395498e-01 
1.957958e+01 0.000000e+00 1.807186e-01 2.548146e-01 -2.463175e-01 -3.290912e-01 -3.545353e-02 1.947560e-01 1.755138e-01 8.420624e-02 4.391677e-01 
1.963964e+01 0.000000e+00 1.807346e-01 2.543180e-01 -2.459756e-01 -3.288544e-01 -3.548732e-02 1.945352e-01 1.754580e-01 8.460635e-02 4.387876e-01 
1.969970e+01 0.000000e+00 1.807498e-01 2.538227e-01 -2.456343e-01 -3.286176e-01 -3.552119e-02 1.943152e-01 1.754022e-01 8.500540e-02 4.384097e-01 
1.975976e+01 0.000000e+00 1.807642e-01 2.533288e-01 -2.452938e-01 -3.283810e-01 -3.555513e-02 1.940961e-01 1.753464e-01 8.540338e-02 4.380339e-01 
1.981982e+01 0.000000e+00 1.807778e-01 2.528362e-01 -2.449540e-01 -3.281443e-01 -3.558913e-02 1.938778e-01 1.752907e-01 8.580029e-02 4.376601e-01 
1.987988e+01 0.000000e+00 1.807905e-01 2.523449e-01 -2.446148e-01 -3.279078e-01 -3.562321e-02 1.936604e-01 1.752349e-01 8.619613e-02 4.372884e-01 
1.993994e+01 0.000000e+00 1.808025e-01 2.518549e-01 -2.442763e-01 -3.276713e-01 -3.565735e-02 1.934438e-01 1.751791e-01 8.659091e-02 4.369187e-01 
2.000000e+01 0.000000e+00 1.808137e-01 2.513662e-01 -2.439385e-01 -3.274349e-01 -3.569157e-02 1.932281e-01 1.751233e-01 8.698462e-02 4.365510e-01 
2.006006e+01 0.000000e+00 1.808240e-01 2.508789e-01 -2.436014e-01 -3.271986e-01 -3.572585e-02 1.930131e-01 1.750676e-01 8.737727e-02 4.361854e-01 
2.012012e+01 0.000000e+00 1.808336e-01 2.503928e-01 -2.432650e-01 -3.269623e-01 -3.576020e-02 1.927990e-01 1.750118e-01 8.776886e-02 4.358217e-01 
2.018018e+01 0.000000e+00 1.808424e-01 2.499080e-01 -2.429292e-01 -3.267261e-01 -3.579462e-02 1.925856e-01 1.749561e-01 8.815939e-02 4.354601e-01 
2.024024e+01 0.000000e+00 1.808504e-01 2.494244e-01 -2.425942e-01 -3.264899e-01 -3.582910e-02 1.923731e-01 1.749004e-01 8.854886e-02 4.351004e-01 
2.030030e+01 0.000000e+00 1.808577e-01 2.489422e-01 -2.422598e-01 -3.262538e-01 -3.586365e-02 1.921613e-01 1.748447e-01 8.893727e-02 4.347426e-01 
2.036036e+01 0.000000e+00 1.808642e-01 2.484612e-01 -2.419261e-01 -3.260178e-01 -3.589827e-02 1.919504e-01 1.747891e-01 8.932463e-02 4.343868e-01 
2.042042e+01 0.000000e+00 1.808699e-01 2.479815e-01 -2.415931e-01 -3.257819e-01 -3.593295e-02 1.917402e-01 1.747334e-01 8.971094e-02 4.340330e-01 
2.048048e+01 0.000000e+00 1.808748e-01 2.475031e-01 -2.412607e-01 -3.255460e-01 -3.596770e-02 1.915307e-01 1.746778e-01 9.009619e-02 4.336810e-01 
2.054054e+01 0.000000e+00 1.808791e-01 2.470259e-01 -2.409291e-01 -3.253102e-01 -3.600251e-02 1.913220e-01 1.746222e-01 9.048039e-02 4.333310e-01 
2.060060e+01 0.000000e+00 1.808825e-01 2.465500e-01 -2.405981e-01 -3.250745e-01 -3.603739e-02 1.911140e-01 1.745667e-01 9.086355e-02 4.329828e-01 
2.066066e+01 0.000000e+00 1.808853e-01 2.460753e-01 -2.402679e-01 -3.248388e-01 -3.607233e-02 1.909068e-01 1.745112e-01 9.124566e-02 4.326365e-01 
2.072072e+01 0.000000e+00 1.808873e-01 2.456019e-01 -2.399383e-01 -3.246033e-01 -3.610733e-02 1.907003e-01 1.744557e-01 9.162672e-02 4.322921e-01 
2.078078e+01 0.000000e+00 1.808885e-01 2.451297e-01 -2.396094e-01 -3.243677e-01 -3.614239e-02 1.904945e-01 1.744002e-01 9.200674e-02 4.319495e-01 
2.084084e+01 0.000000e+00 1.808891e-01 2.446588e-01 -2.392811e-01 -3.241323e-01 -3.617751e-02 1.902895e-01 1.743448e-01 9.238572e-02 4.316088e-01 
2.090090e+01 0.000000e+00 1.808889e-01 2.441891e-01 -2.389536e-01 -3.238969e-01 -3.621270e-02 1.900851e-01 1.742895e-01 9.276366e-02 4.312699e-01 
2.096096e+01 0.000000e+00 1.808880e-01 2.437206e-01 -2.386267e-01 -3.236616e-01 -3.624794e-02 1.898815e-01 1.742341e-01 9.314056e-02 4.309328e-01 
2.102102e+01 0.000000e+00 1.808864e-01 2.432534e-01 -2.383005e-01 -3.234264e-01 -3.628324e-02 1.896785e-01 1.741789e-01 9.351643e-02 4.305975e-01 
2.108108e+01 0.000000e+00 1.808841e-01 2.427874e-01 -2.379751e-01 -3.231912e-01 -3.631860e-02 1.894762e-01 1.741236e-01 9.389127e-02 4.302640e-01 
2.114114e+01 0.000000e+00 1.808810e-01 2.423226e-01 -2.376502e-01 -3.229561e-01 -3.635402e-02 1.892746e-01 1.740684e-01 9.426507e-02 4.299323e-01 
2.120120e+01 0.000000e+00 1.808773e-01 2.418590e-01 -2.373261e-01 -3.227211e-01 -3.638950e-02 1.890737e-01 1.740133e-01 9.463784e-02 4.296024e-01 
2.126126e+01 0.000000e+00 1.808729e-01 2.413966e-01 -2.370026e-01 -3.224862e-01 -3.642503e-02 1.888734e-01 1.739582e-01 9.500959e-02 4.292742e-01 
2.132132e+01 0.000000e+00 1.808678e-01 2.409354e-01 -2.366799e-01 -3.222513e-01 -3.646062e-02 1.886738e-01 1.739032e-01 9.538031e-02 4.289477e-01 
2.138138e+01 0.000000e+00 1.808621e-01 2.404754e-01 -2.363578e-01 -3.220165e-01 -3.649626e-02 1.884749e-01 1.738482e-01 9.575001e-02 4.286230e-01 
2.144144e+01 0.000000e+00 1.808556e-01 2.400167e-01 -2.360364e-01 -3.217818e-01 -3.653195e-02 1.882766e-01 1.737933e-01 9.611868e-02 4.283000e-01 
2.150150e+01 0.000000e+00 1.808485e-01 2.395591e-01 -2.357156e-01 -3.215471e-01 -3.656770e-02 1.880789e-01 1.737384e-01 9.648634e-02 4.279786e-01 
2.156156e+01 0.000000e+00 1.808407e-01 2.391027e-01 -2.353956e-01 -3.213126e-01 -3.660350e-02 1.878818e-01 1.736836e-01 9.685298e-02 4.276590e-01 
2.162162e+01 0.000000e+00 1.808322e-01 2.386475e-01 -2.350762e-01 -3.210781e-01 -3.663935e-02 1.876854e-01 1.736288e-01 9.721861e-02 4.273411e-01 
2.168168e+01 0.000000e+00 1.808231e-01 2.381934e-01 -2.347575e-01 -3.208436e-01 -3.667525e-02 1.874896e-01 1.735742e-01 9.758322e-02 4.270248e-01 
2.174174e+01 0.000000e+00 1.808133e-01 2.377406e-01 -2.344395e-01 -3.206093e-01 -3.671120e-02 1.872945e-01 1.735195e-01 9.794683e-02 4.267102e-01 
2.180180e+01 0.000000e+00 1.808029e-01 2.372889e-01 -2.341221e-01 -3.203750e-01 -3.674720e-02 1.870999e-01 1.734650e-01 9.830942e-02 4.263973e-01 
2.186186e+01 0.000000e+00 1.807918e-01 2.368384e-01 -2.338054e-01 -3.201408e-01 -3.678325e-02 1.869059e-01 1.734105e-01 9.867101e-02 4.260860e-01 
2.192192e+01 0.000000e+00 1.807800e-01 2.363890e-01 -2.334894e-01 -3.199067e-01 -3.681934e-02 1.867125e-01 1.733561e-01 9.903160e-02 4.257763e-01 
2.198198e+01 0.000000e+00 1.807677e-01 2.359408e-01 -2.331741e-01 -3.196726e-01 -3.685548e-02 1.865197e-01 1.733017e-01 9.939118e-02 4.254682e-01 
2.204204e+01 0.000000e+00 1.807547e-01 2.354938e-01 -2.328595e-01 -3.194386e-01 -3.689167e-02 1.863275e-01 1.732475e-01 9.974977e-02 4.251617e-01 
2.210210e+01 0.000000e+00 1.807410e-01 2.350479e-01 -2.325455e-01 -3.192047e-01 -3.692790e-02 1.861359e-01 1.731933e-01 1.001074e-01 4.248569e-01 
2.216216e+01 0.000000e+00 1.807268e-01 2.346031e-01 -2.322322e-01 -3.189709e-01 -3.696417e-02 1.859449e-01 1.731392e-01 1.004639e-01 4.245536e-01 
2.222222e+01 0.000000e+00 1.807119e-01 2.341595e-01 -2.319195e-01 -3.187371e-01 -3.700048e-02 1.857544e-01 1.730851e-01 1.008196e-01 4.242518e-01 
2.228228e+01 0.000000e+00 1.806964e-01 2.337171e-01 -2.316076e-01 -3.185035e-01 -3.703684e-02 1.855645e-01 1.730311e-01 1.011742e-01 4.239517e-01 
2.234234e+01 0.000000e+00 1.806803e-01 2.332758e-01 -2.312963e-01 -3.182699e-01 -3.707324e-02 1.853751e-01 1.729773e-01 1.015278e-01 4.236531e-01 
2.240240e+01 0.000000e+00 1.806635e-01 2.328356e-01 -2.309857e-01 -3.180364e-01 -3.710968e-02 1.851863e-01 1.729235e-01 1.018804e-01 4.233560e-01 
2.246246e+01 0.000000e+00 1.806462e-01 2.323965e-01 -2.306757e-01 -3.178029e-01 -3.714615e-02 1.849980e-01 1.728697e-01 1.022321e-01 4.230605e-01 
2.252252e+01 0.000000e+00 1.806282e-01 2.319586e-01 -2.303664e-01 -3.175695e-01 -3.718267e-02 1.848103e-01 1.728161e-01 1.025828e-01 4.227665e-01 
2.258258e+01 0.000000e+00 1.806097e-01 2.315218e-01 -2.300578e-01 -3.173363e-01 -3.721922e-02 1.846231e-01 1.727626e-01 1.029325e-01 4.224740e-01 
2.264264e+01 0.000000e+00 1.805905e-01 2.310860e-01 -2.297499e-01 -3.171031e-01 -3.725580e-02 1.844364e-01 1.727091e-01 1.032812e-01 4.221830e-01 
2.270270e+01 0.000000e+00 1.805708e-01 2.306515e-01 -2.294426e-01 -3.168699e-01 -3.729243e-02 1.842503e-01 1.726557e-01 1.036289e-01 4.218935e-01 
2.276276e+01 0.000000e+00 1.805505e-01 2.302180e-01 -2.291360e-01 -3.166369e-01 -3.732908e-02 1.840647e-01 1.726024e-01 1.039757e-01 4.216055e-01 
2.282282e+01 0.000000e+00 1.805296e-01 2.297856e-01 -2.288300e-01 -3.164039e-01 -3.736577e-02 1.838796e-01 1.725492e-01 1.043215e-01 4.213189e-01 
2.288288e+01 0.000000e+00 1.805081e-01 2.293543e-01 -2.285247e-01 -3.161710e-01 -3.740250e-02 1.836950e-01 1.724961e-01 1.046664e-01 4.210338e-01 
2.294294e+01 0.000000e+00 1.804860e-01 2.289242e-01 -2.282201e-01 -3.159382e-01 -3.743925e-02 1.835109e-01 1.724431e-01 1.050102e-01 4.207502e-01 
2.300300e+01 0.000000e+00 1.804634e-01 2.284951e-01 -2.279161e-01 -3.157054e-01 -3.747603e-02 1.833274e-01 1.723902e-01 1.053532e-01 4.204680e-01 
2.306306e+01 0.000000e+00 1.804402e-01 2.280671e-01 -2.276128e-01 -3.154728e-01 -3.751285e-02 1.831443e-01 1.723374e-01 1.056951e-01 4.201872e-01 
2.312312e+01 0.000000e+00 1.804164e-01 2.276402e-01 -2.273102e-01 -3.152402e-01 -3.754969e-02 1.829617e-01 1.722847e-01 1.060361e-01 4.199079e-01 
2.318318e+01 0.000000e+00 1.803921e-01 2.272144e-01 -2.270082e-01 -3.150077e-01 -3.758656e-02 1.827796e-01 1.722321e-01 1.063762e-01 4.196299e-01 
2.324324e+01 0.000000e+00 1.803672e-01 2.267896e-01 -2.267068e-01 -3.147753e-01 -3.762346e-02 1.825980e-01 1.721795e-01 1.067153e-01 4.193534e-01 
2.330330e+01 0.000000e+00 1.803417e-01 2.263659e-01 -2.264062e-01 -3.145430e-01 -3.766038e-02 1.824169e-01 1.721271e-01 1.070534e-01 4.190783e-01 
2.336336e+01 0.000000e+00 1.803157e-01 2.259433e-01 -2.261061e-01 -3.143107e-01 -3.769733e-02 1.822362e-01 1.720748e-01 1.073906e-01 4.188045e-01 
2.342342e+01 0.000000e+00 1.802891e-01 2.255218e-01 -2.258068e-01 -3.140785e-01 -3.773430e-02 1.820560e-01 1.720226e-01 1.077269e-01 4.185322e-01 
2.348348e+01 0.000000e+00 1.802620e-01 2.251014e-01 -2.255081e-01 -3.138464e-01 -3.777130e-02 1.818763e-01 1.719705e-01 1.080622e-01 4.182612e-01 
2.354354e+01 0.000000e+00 1.802344e-01 2.246820e-01 -2.252100e-01 -3.136144e-01 -3.780832e-02 1.816970e-01 1.719185e-01 1.083966e-01 4.179915e-01 
2.360360e+01 0.000000e+00 1.802062e-01 2.242636e-01 -2.249126e-01 -3.133825e-01 -3.784536e-02 1.815182e-01 1.718666e-01 1.087300e-01 4.177233e-01 
2.366366e+01 0.000000e+00 1.801775e-01 2.238463e-01 -2.246158e-01 -3.131506e-01 -3.788241e-02 1.813399e-01 1.718148e-01 1.090626e-01 4.174563e-01 
2.372372e+01 0.000000e+00 1.801482e-01 2.234301e-01 -2.243197e-01 -3.129189e-01 -3.791949e-02 1.811620e-01 1.717631e-01 1.093941e-01 4.171907e-01 
2.378378e+01 0.000000e+00 1.801185e-01 2.230149e-01 -2.240243e-01 -3.126872e-01 -3.795659e-02 1.809846e-01 1.717115e-01 1.097248e-01 4.169264e-01 
2.384384e+01 0.000000e+00 1.800882e-01 2.226007e-01 -2.237295e-01 -3.124556e-01 -3.799371e-02 1.808075e-01 1.716601e-01 1.100545e-01 4.166634e-01 
2.390390e+01 0.000000e+00 1.800573e-01 2.221876e-01 -2.234353e-01 -3.122241e-01 -3.803084e-02 1.806310e-01 1.716087e-01 1.103833e-01 4.164018e-01 
2.396396e+01 0.000000e+00 1.800260e-01 2.217755e-01 -2.231418e-01 -3.119926e-01 -3.806798e-02 1.804549e-01 1.715575e-01 1.107112e-01 4.161414e-01 
2.402402e+01 0.000000e+00 1.799941e-01 2.213645e-01 -2.228489e-01 -3.117613e-01 -3.810515e-02 1.802792e-01 1.715064e-01 1.110382e-01 4.158823e-01 
2.408408e+01 0.000000e+00 1.799618e-01 2.209545e-01 -2.225567e-01 -3.115300e-01 -3.814232e-02 1.801039e-01 1.714554e-01 1.113642e-01 4.156245e-01 
2.414414e+01 0.000000e+00 1.799289e-01 2.205455e-01 -2.222651e-01 -3.112988e-01 -3.817951e-02 1.799290e-01 1.714045e-01 1.116894e-01 4.153680e-01 
2.420420e+01 0.000000e+00 1.798955e-01 2.201375e-01 -2.219741e-01 -3.110677e-01 -3.821671e-02 1.797546e-01 1.713537e-01 1.120136e-01 4.151127e-01 
2.426426e+01 0.000000e+00 1.798616e-01 2.197306e-01 -2.216838e-01 -3.108367e-01 -3.825393e-02 1.795806e-01 1.713031e-01 1.123369e-01 4.148587e-01 
2.432432e+01 0.000000e+00 1.798272e-01 2.193247e-01 -2.213942e-01 -3.106058e-01 -3.829115e-02 1.794070e-01 1.712525e-01 1.126593e-01 4.146059e-01 
2.438438e+01 0.000000e+00 1.797923e-01 2.189197e-01 -2.211051e-01 -3.103750e-01 -3.832838e-02 1.792338e-01 1.712021e-01 1.129808e-01 4.143544e-01 
2.444444e+01 0.000000e+00 1.797569e-01 2.185158e-01 -2.208168e-01 -3.101442e-01 -3.836562e-02 1.790610e-01 1.711518e-01 1.133014e-01 4.141041e-01 
2.450450e+01 0.000000e+00 1.797210e-01 2.181129e-01 -2.205290e-01 -3.099135e-01 -3.840287e-02 1.788886e-01 1.711016e-01 1.136212e-01 4.138551e-01 
2.456456e+01 0.000000e+00 1.796847e-01 2.177110e-01 -2.202419e-01 -3.096829e-01 -3.844012e-02 1.787167e-01 1.710516e-01 1.139400e-01 4.136072e-01 
2.462462e+01 0.000000e+00 1.796478e-01 2.173101e-01 -2.199554e-01 -3.094524e-01 -3.847739e-02 1.785451e-01 1.710016e-01 1.142579e-01 4.133606e-01 
2.468468e+01 0.000000e+00 1.796105e-01 2.169102e-01 -2.196695e-01 -3.092220e-01 -3.851465e-02 1.783739e-01 1.709518e-01 1.145749e-01 4.131152e-01 
2.474474e+01 0.000000e+00 1.795727e-01 2.165113e-01 -2.193843e-01 -3.089917e-01 -3.855192e-02 1.782031e-01 1.709022e-01 1.148911e-01 4.128709e-01 
2.480480e+01 0.000000e+00 1.795344e-01 2.161134e-01 -2.190997e-01 -3.087614e-01 -3.858919e-02 1.780327e-01 1.708526e-01 1.152063e-01 4.126279e-01 
2.486486e+01 0.000000e+00 1.794956e-01 2.157165e-01 -2.188157e-01 -3.085313e-01 -3.862647e-02 1.778626e-01 1.708032e-01 1.155207e-01 4.123860e-01 
2.492492e+01 0.000000e+00 1.794564e-01 2.153205e-01 -2.185324e-01 -3.083012e-01 -3.866375e-02 1.776930e-01 1.707539e-01 1.158342e-01 4.121453e-01 
2.498498e+01 0.000000e+00 1.794167e-01 2.149255e-01 -2.182497e-01 -3.080712e-01 -3.870102e-02 1.775237e-01 1.707047e-01 1.161468e-01 4.119057e-01 
2.504505e+01 0.000000e+00 1.793766e-01 2.145315e-01 -2.179676e-01 -3.078413e-01 -3.873830e-02 1.773548e-01 1.706557e-01 1.164586e-01 4.116673e-01 
2.510511e+01 0.000000e+00 1.793359e-01 2.141385e-01 -2.176861e-01 -3.076115e-01 -3.877558e-02 1.771863e-01 1.706067e-01 1.167695e-01 4.114301e-01 
2.516517e+01 0.000000e+00 1.792949e-01 2.137464e-01 -2.174053e-01 -3.073818e-01 -3.881285e-02 1.770181e-01 1.705579e-01 1.170795e-01 4.111940e-01 
2.522523e+01 0.000000e+00 1.792533e-01 2.133554e-01 -2.171251e-01 -3.071522e-01 -3.885012e-02 1.768503e-01 1.705093e-01 1.173886e-01 4.109590e-01 
2.528529e+01 0.000000e+00 1.792113e-01 2.129652e-01 -2.168455e-01 -3.069227e-01 -3.888739e-02 1.766829e-01 1.704608e-01 1.176969e-01 4.107252e-01 
2.534535e+01 0.000000e+00 1.791689e-01 2.125761e-01 -2.165665e-01 -3.066932e-01 -3.892466e-02 1.765158e-01 1.704124e-01 1.180043e-01 4.104924e-01 
2.540541e+01 0.000000e+00 1.791260e-01 2.121879e-01 -2.162881e-01 -3.064639e-01 -3.896191e-02 1.763491e-01 1.703641e-01 1.183109e-01 4.102608e-01 
2.546547e+01 0.000000e+00 1.790827e-01 2.118006e-01 -2.160104e-01 -3.062346e-01 -3.899916e-02 1.761827e-01 1.703160e-01 1.186166e-01 4.100303e-01 
2.552553e+01 0.000000e+00 1.790389e-01 2.114143e-01 -2.157333e-01 -3.060054e-01 -3.903641e-02 1.760167e-01 1.702680e-01 1.189214e-01 4.098009e-01 
2.558559e+01 0.000000e+00 1.789947e-01 2.110289e-01 -2.154567e-01 -3.057763e-01 -3.907365e-02 1.758510e-01 1.702201e-01 1.192254e-01 4.095726e-01 
2.564565e+01 0.000000e+00 1.789500e-01 2.106445e-01 -2.151808e-01 -3.055473e-01 -3.911088e-02 1.756857e-01 1.701724e-01 1.195285e-01 4.093453e-01 
2.570571e+01 0.000000e+00 1.789049e-01 2.102611e-01 -2.149055e-01 -3.053184e-01 -3.914809e-02 1.755207e-01 1.701248e-01 1.198308e-01 4.091191e-01 
2.576577e+01 0.000000e+00 1.788594e-01 2.098785e-01 -2.146309e-01 -3.050896e-01 -3.918530e-02 1.753560e-01 1.700773e-01 1.201323e-01 4.088941e-01 
2.582583e+01 0.000000e+00 1.788134e-01 2.094969e-01 -2.143568e-01 -3.048609e-01 -3.922250e-02 1.751917e-01 1.700300e-01 1.204329e-01 4.086700e-01 
2.588589e+01 0.000000e+00 1.787671e-01 2.091163e-01 -2.140833e-01 -3.046322e-01 -3.925969e-02 1.750278e-01 1.699828e-01 1.207327e-01 4.084470e-01 
2.594595e+01 0.000000e+00 1.787203e-01 2.087365e-01 -2.138105e-01 -3.044037e-01 -3.929686e-02 1.748641e-01 1.699358e-01 1.210316e-01 4.082251e-01 
2.600601e+01 0.000000e+00 1.786730e-01 2.083577e-01 -2.135382e-01 -3.041753e-01 -3.933402e-02 1.747008e-01 1.698889e-01 1.213297e-01 4.080042e-01 
2.606607e+01 0.000000e+00 1.786254e-01 2.079798e-01 -2.132665e-01 -3.039469e-01 -3.937117e-02 1.745378e-01 1.698421e-01 1.216270e-01 4.077844e-01 
2.612613e+01 0.000000e+00 1.785773e-01 2.076029e-01 -2.129955e-01 -3.037186e-01 -3.940830e-02 1.743752e-01 1.697955e-01 1.219234e-01 4.075656e-01 
2.618619e+01 0.000000e+00 1.785289e-01 2.072268e-01 -2.127250e-01 -3.034905e-01 -3.944541e-02 1.742128e-01 1.697490e-01 1.222191e-01 4.073478e-01 
2.624625e+01 0.000000e+00 1.784800e-01 2.068517e-01 -2.124552e-01 -3.032624e-01 -3.948251e-02 1.740508e-01 1.697027e-01 1.225139e-01 4.071310e-01 
2.630631e+01 0.000000e+00 1.784307e-01 2.064775e-01 -2.121859e-01 -3.030344e-01 -3.951959e-02 1.738891e-01 1.696565e-01 1.228078e-01 4.069152e-01 
2.636637e+01 0.000000e+00 1.783810e-01 2.061041e-01 -2.119173e-01 -3.028065e-01 -3.955666e-02 1.737277e-01 1.696104e-01 1.231010e-01 4.067005e-01 
2.642643e+01 0.000000e+00 1.783309e-01 2.057317e-01 -2.116492e-01 -3.025787e-01 -3.959370e-02 1.735667e-01 1.695645e-01 1.233933e-01 4.064867e-01 
2.648649e+01 0.000000e+00 1.782803e-01 2.053602e-01 -2.113818e-01 -3.023510e-01 -3.963073e-02 1.734059e-01 1.695187e-01 1.236849e-01 4.062739e-01 
2.654655e+01 0.000000e+00 1.782294e-01 2.049896e-01 -2.111149e-01 -3.021234e-01 -3.966773e-02 1.732454e-01 1.694731e-01 1.239756e-01 4.060621e-01 
2.660661e+01 0.000000e+00 1.781781e-01 2.046199e-01 -2.108486e-01 -3.018959e-01 -3.970471e-02 1.730853e-01 1.694276e-01 1.242655e-01 4.058513e-01 
2.666667e+01 0.000000e+00 1.781264e-01 2.042511e-01 -2.105829e-01 -3.016685e-01 -3.974168e-02 1.729254e-01 1.693822e-01 1.245546e-01 4.056415e-01 
2.672673e+01 0.000000e+00 1.780743e-01 2.038832e-01 -2.103178e-01 -3.014412e-01 -3.977862e-02 1.727659e-01 1.693370e-01 1.248429e-01 4.054326e-01 
2.678679e+01 0.000000e+00 1.780219e-01 2.035161e-01 -2.100533e-01 -3.012140e-01 -3.981553e-02 1.726066e-01 1.692919e-01 1.251304e-01 4.052247e-01 
2.684685e+01 0.000000e+00 1.779690e-01 2.031500e-01 -2.097894e-01 -3.009868e-01 -3.985243e-02 1.724477e-01 1.692470e-01 1.254171e-01 4.050177e-01 
2.690691e+01 0.000000e+00 1.779157e-01 2.027847e-01 -2.095261e-01 -3.007598e-01 -3.988929e-02 1.722890e-01 1.692022e-01 1.257030e-01 4.048117e-01 
2.696697e+01 0.000000e+00 1.778621e-01 2.024203e-01 -2.092633e-01 -3.005329e-01 -3.992614e-02 1.721307e-01 1.691576e-01 1.259881e-01 4.046067e-01 
2.702703e+01 0.000000e+00 1.778081e-01 2.020568e-01 -2.090011e-01 -3.003061e-01 -3.996295e-02 1.719726e-01 1.691131e-01 1.262725e-01 4.044025e-01 
2.708709e+01 0.000000e+00 1.777537e-01 2.016942e-01 -2.087395e-01 -3.000793e-01 -3.999974e-02 1.718148e-01 1.690688e-01 1.265560e-01 4.041993e-01 
2.714715e+01 0.000000e+00 1.776989e-01 2.013324e-01 -2.084785e-01 -2.998527e-01 -4.003651e-02 1.716573e-01 1.690246e-01 1.268387e-01 4.039971e-01 
2.720721e+01 0.000000e+00 1.776437e-01 2.009715e-01 -2.082181e-01 -2.996261e-01 -4.007324e-02 1.715001e-01 1.689805e-01 1.271207e-01 4.037957e-01 
2.726727e+01 0.000000e+00 1.775882e-01 2.006115e-01 -2.079582e-01 -2.993997e-01 -4.010995e-02 1.713432e-01 1.689366e-01 1.274019e-01 4.035953e-01 
2.732733e+01 0.000000e+00 1.775323e-01 2.002523e-01 -2.076990e-01 -2.991734e-01 -4.014662e-02 1.711866e-01 1.688928e-01 1.276823e-01 4.033957e-01 
2.738739e+01 0.000000e+00 1.774761e-01 1.998940e-01 -2.074403e-01 -2.989471e-01 -4.018327e-02 1.710302e-01 1.688492e-01 1.279619e-01 4.031971e-01 
2.744745e+01 0.000000e+00 1.774194e-01 1.995366e-01 -2.071821e-01 -2.987210e-01 -4.021988e-02 1.708741e-01 1.688058e-01 1.282408e-01 4.029994e-01 
2.750751e+01 0.000000e+00 1.773624e-01 1.991800e-01 -2.069246e-01 -2.984949e-01 -4.025647e-02 1.707183e-01 1.687625e-01 1.285189e-01 4.028026e-01 
2.756757e+01 0.000000e+00 1.773051e-01 1.988242e-01 -2.066676e-01 -2.982690e-01 -4.029302e-02 1.705628e-01 1.687193e-01 1.287962e-01 4.026066e-01 
2.762763e+01 0.000000e+00 1.772474e-01 1.984693e-01 -2.064112e-01 -2.980431e-01 -4.032954e-02 1.704075e-01 1.686763e-01 1.290728e-01 4.024115e-01 
2.768769e+01 0.000000e+00 1.771893e-01 1.981153e-01 -2.061553e-01 -2.978174e-01 -4.036602e-02 1.702525e-01 1.686334e-01 1.293485e-01 4.022173e-01 
2.774775e+01 0.000000e+00 1.771309e-01 1.977621e-01 -2.059000e-01 -2.975918e-01 -4.040247e-02 1.700978e-01 1.685907e-01 1.296236e-01 4.020240e-01 
2.780781e+01 0.000000e+00 1.770721e-01 1.974097e-01 -2.056453e-01 -2.973662e-01 -4.043889e-02 1.699433e-01 1.685481e-01 1.298978e-01 4.018315e-01 
2.786787e+01 0.000000e+00 1.770130e-01 1.970582e-01 -2.053911e-01 -2.971408e-01 -4.047527e-02 1.697891e-01 1.685057e-01 1.301714e-01 4.016399e-01 
2.792793e+01 0.000000e+00 1.769535e-01 1.967075e-01 -2.051375e-01 -2.969154e-01 -4.051162e-02 1.696352e-01 1.684634e-01 1.304441e-01 4.014492e-01 
2.798799e+01 0.000000e+00 1.768937e-01 1.963577e-01 -2.048845e-01 -2.966902e-01 -4.054793e-02 1.694815e-01 1.684212e-01 1.307161e-01 4.012593e-01 
2.804805e+01 0.000000e+00 1.768335e-01 1.960086e-01 -2.046320e-01 -2.964651e-01 -4.058420e-02 1.693281e-01 1.683793e-01 1.309874e-01 4.010702e-01 
2.810811e+01 0.000000e+00 1.767730e-01 1.956604e-01 -2.043801e-01 -2.962400e-01 -4.062043e-02 1.691749e-01 1.683374e-01 1.312579e-01 4.008820e-01 
2.816817e+01 0.000000e+00 1.767122e-01 1.953131e-01 -2.041287e-01 -2.960151e-01 -4.065663e-02 1.690220e-01 1.682957e-01 1.315277e-01 4.006946e-01 
2.822823e+01 0.000000e+00 1.766510e-01 1.949665e-01 -2.038779e-01 -2.957903e-01 -4.069279e-02 1.688694e-01 1.682542e-01 1.317967e-01 4.005080e-01 
2.828829e+01 0.000000e+00 1.765895e-01 1.946208e-01 -2.036277e-01 -2.955656e-01 -4.072890e-02 1.687170e-01 1.682128e-01 1.320650e-01 4.003223e-01 
2.834835e+01 0.000000e+00 1.765276e-01 1.942759e-01 -2.033780e-01 -2.953409e-01 -4.076498e-02 1.685649e-01 1.681716e-01 1.323325e-01 4.001374e-01 
2.840841e+01 0.000000e+00 1.764654e-01 1.939318e-01 -2.031288e-01 -2.951164e-01 -4.080102e-02 1.684130e-01 1.681305e-01 1.325994e-01 3.999532e-01 
2.846847e+01 0.000000e+00 1.764029e-01 1.935885e-01 -2.028802e-01 -2.948920e-01 -4.083701e-02 1.682613e-01 1.680896e-01 1.328654e-01 3.997699e-01 
2.852853e+01 0.000000e+00 1.763401e-01 1.932460e-01 -2.026322e-01 -2.946677e-01 -4.087297e-02 1.681099e-01 1.680488e-01 1.331308e-01 3.995874e-01 
2.858859e+01 0.000000e+00 1.762769e-01 1.929044e-01 -2.023847e-01 -2.944435e-01 -4.090888e-02 1.679588e-01 1.680081e-01 1.333954e-01 3.994057e-01 
2.864865e+01 0.000000e+00 1.762134e-01 1.925635e-01 -2.021377e-01 -2.942194e-01 -4.094475e-02 1.678079e-01 1.679677e-01 1.336593e-01 3.992248e-01 
2.870871e+01 0.000000e+00 1.761496e-01 1.922235e-01 -2.018913e-01 -2.939954e-01 -4.098057e-02 1.676572e-01 1.679273e-01 1.339225e-01 3.990447e-01 
2.876877e+01 0.000000e+00 1.760854e-01 1.918842e-01 -2.016454e-01 -2.937715e-01 -4.101635e-02 1.675068e-01 1.678871e-01 1.341850e-01 3.988654e-01 
2.882883e+01 0.000000e+00 1.760210e-01 1.915457e-01 -2.014001e-01 -2.935478e-01 -4.105209e-02 1.673566e-01 1.678471e-01 1.344467e-01 3.986868e-01 
2.888889e+01 0.000000e+00 1.759562e-01 1.912081e-01 -2.011553e-01 -2.933241e-01 -4.108778e-02 1.672066e-01 1.678072e-01 1.347077e-01 3.985090e-01 
2.894895e+01 0.000000e+00 1.758911e-01 1.908712e-01 -2.009111e-01 -2.931005e-01 -4.112342e-02 1.670569e-01 1.677675e-01 1.349680e-01 3.983320e-01 
2.900901e+01 0.000000e+00 1.758257e-01 1.905351e-01 -2.006674e-01 -2.928771e-01 -4.115902e-02 1.669075e-01 1.677279e-01 1.352276e-01 3.981557e-01 
2.906907e+01 0.000000e+00 1.757600e-01 1.901998e-01 -2.004242e-01 -2.926537e-01 -4.119457e-02 1.667582e-01 1.676885e-01 1.354865e-01 3.979803e-01 
2.912913e+01 0.000000e+00 1.756940e-01 1.898653e-01 -2.001815e-01 -2.924305e-01 -4.123008e-02 1.666092e-01 1.676492e-01 1.357447e-01 3.978055e-01 
2.918919e+01 0.000000e+00 1.756276e-01 1.895316e-01 -1.999394e-01 -2.922074e-01 -4.126553e-02 1.664604e-01 1.676100e-01 1.360022e-01 3.976315e-01 
2.924925e+01 0.000000e+00 1.755610e-01 1.891987e-01 -1.996979e-01 -2.919843e-01 -4.130094e-02 1.663119e-01 1.675711e-01 1.362590e-01 3.974583e-01 
2.930931e+01 0.000000e+00 1.754940e-01 1.888665e-01 -1.994568e-01 -2.917614e-01 -4.133630e-02 1.661636e-01 1.675322e-01 1.365150e-01 3.972858e-01 
2.936937e+01 0.000000e+00 1.754268e-01 1.885351e-01 -1.992163e-01 -2.915386e-01 -4.137161e-02 1.660155e-01 1.674935e-01 1.367704e-01 3.971140e-01 
2.942943e+01 0.000000e+00 1.753593e-01 1.882045e-01 -1.989763e-01 -2.913159e-01 -4.140687e-02 1.658676e-01 1.674550e-01 1.370251e-01 3.969430e-01 
2.948949e+01 0.000000e+00 1.752914e-01 1.878746e-01 -1.987368e-01 -2.910933e-01 -4.144208e-02 1.657200e-01 1.674166e-01 1.372791e-01 3.967727e-01 
2.954955e+01 0.000000e+00 1.752233e-01 1.875455e-01 -1.984979e-01 -2.908709e-01 -4.147724e-02 1.655726e-01 1.673784e-01 1.375324e-01 3.966031e-01 
2.960961e+01 0.000000e+00 1.751548e-01 1.872172e-01 -1.982595e-01 -2.906485e-01 -4.151235e-02 1.654254e-01 1.673403e-01 1.377850e-01 3.964342e-01 
2.966967e+01 0.000000e+00 1.750861e-01 1.868897e-01 -1.980216e-01 -2.904262e-01 -4.154740e-02 1.652784e-01 1.673024e-01 1.380369e-01 3.962661e-01 
2.972973e+01 0.000000e+00 1.750171e-01 1.865629e-01 -1.977842e-01 -2.902041e-01 -4.158240e-02 1.651317e-01 1.672646e-01 1.382882e-01 3.960987e-01 
2.978979e+01 0.000000e+00 1.749478e-01 1.862368e-01 -1.975474e-01 -2.899820e-01 -4.161735e-02 1.649851e-01 1.672269e-01 1.385387e-01 3.959319e-01 
2.984985e+01 0.000000e+00 1.748782e-01 1.859116e-01 -1.973111e-01 -2.897601e-01 -4.165225e-02 1.648388e-01 1.671895e-01 1.387886e-01 3.957659e-01 
2.990991e+01 0.000000e+00 1.748083e-01 1.855870e-01 -1.970753e-01 -2.895383e-01 -4.168710e-02 1.646927e-01 1.671521e-01 1.390378e-01 3.956006e-01 
2.996997e+01 0.000000e+00 1.747381e-01 1.852633e-01 -1.968400e-01 -2.893166e-01 -4.172189e-02 1.645468e-01 1.671149e-01 1.392864e-01 3.954359e-01 


==> figures/Plot_data/slack_string_small_n_V.txt <==
0.000000e+00 0.000000e+00 1.648384e+00 -2.028362e+00 -4.492568e-01 2.359932e-01 -8.351730e-01 -1.275955e+00 6.170351e-01 6.127015e-01 2.893812e-01 
6.006006e-02 0.000000e+00 1.355571e+00 -1.740992e+00 -4.942223e-01 1.362842e-01 -7.985833e-01 -1.145906e+00 5.129238e-01 5.920921e-01 3.076344e-01 
1.201201e-01 0.000000e+00 1.110681e+00 -1.503401e+00 -5.246352e-01 4.775038e-02 -7.646294e-01 -1.033957e+00 4.261877e-01 5.694061e-01 3.235556e-01 
1.801802e-01 0.000000e+00 9.057355e-01 -1.306763e+00 -5.440837e-01 -3.030804e-02 -7.333414e-01 -9.373156e-01 3.538317e-01 5.456417e-01 3.371904e-01 
2.402402e-01 0.000000e+00 7.341113e-01 -1.143844e+00 -5.553411e-01 -9.868877e-02 -7.046445e-01 -8.536574e-01 2.933922e-01 5.215345e-01 3.486320e-01 
3.003003e-01 0.000000e+00 5.903057e-01 -1.008704e+00 -5.605420e-01 -1.582307e-01 -6.783991e-01 -7.810420e-01 2.428401e-01 4.976166e-01 3.580048e-01 
3.603604e-01 0.000000e+00 4.697429e-01 -8.964683e-01 -5.613230e-01 -2.097747e-01 -6.544284e-01 -7.178437e-01 2.005017e-01 4.742634e-01 3.654521e-01 
4.204204e-01 0.000000e+00 3.686155e-01 -8.031293e-01 -5.589323e-01 -2.541365e-01 -6.325386e-01 -6.626958e-01 1.649949e-01 4.517301e-01 3.711272e-01 
4.804805e-01 0.000000e+00 2.837522e-01 -7.253916e-01 -5.543163e-01 -2.920903e-01 -6.125316e-01 -6.144468e-01 1.351763e-01 4.301806e-01 3.751863e-01 
5.405405e-01 0.000000e+00 2.125101e-01 -6.605432e-01 -5.481875e-01 -3.243578e-01 -5.942143e-01 -5.721229e-01 1.100995e-01 4.097105e-01 3.777840e-01 
6.006006e-01 0.000000e+00 1.526845e-01 -6.063502e-01 -5.410777e-01 -3.516035e-01 -5.774040e-01 -5.348988e-01 8.897927e-02 3.903641e-01 3.790701e-01 
6.606607e-01 0.000000e+00 1.024350e-01 -5.609716e-01 -5.333797e-01 -3.744325e-01 -5.619314e-01 -5.020730e-01 7.116403e-02 3.721488e-01 3.791867e-01 
7.207207e-01 0.000000e+00 6.022410e-02 -5.228888e-01 -5.253797e-01 -3.933913e-01 -5.476426e-01 -4.730481e-01 5.611201e-02 3.550452e-01 3.782677e-01 
7.807808e-01 0.000000e+00 2.476634e-02 -4.908486e-01 -5.172830e-01 -4.089699e-01 -5.343988e-01 -4.473136e-01 4.337234e-02 3.390154e-01 3.764370e-01 
8.408408e-01 0.000000e+00 -5.013785e-03 -4.638156e-01 -5.092331e-01 -4.216055e-01 -5.220767e-01 -4.244330e-01 3.256938e-02 3.240094e-01 3.738090e-01 
9.009009e-01 0.000000e+00 -3.001682e-02 -4.409342e-01 -5.013277e-01 -4.316858e-01 -5.105672e-01 -4.040320e-01 2.338978e-02 3.099695e-01 3.704883e-01 
9.609610e-01 0.000000e+00 -5.099736e-02 -4.214966e-01 -4.936295e-01 -4.395532e-01 -4.997746e-01 -3.857889e-01 1.557188e-02 2.968340e-01 3.665696e-01 
1.021021e+00 0.000000e+00 -6.858817e-02 -4.049172e-01 -4.861765e-01 -4.455093e-01 -4.896155e-01 -3.694270e-01 8.896999e-03 2.845398e-01 3.621387e-01 
1.081081e+00 0.000000e+00 -8.332023e-02 -3.907108e-01 -4.789876e-01 -4.498186e-01 -4.800170e-01 -3.547079e-01 3.182129e-03 2.730242e-01 3.572727e-01 
1.141141e+00 0.000000e+00 -9.563946e-02 -3.784755e-01 -4.720691e-01 -4.527126e-01 -4.709164e-01 -3.414257e-01 -1.725977e-03 2.622263e-01 3.520405e-01 
1.201201e+00 0.000000e+00 -1.059206e-01 -3.678781e-01 -4.654178e-01 -4.543932e-01 -4.622591e-01 -3.294025e-01 -5.955778e-03 2.520878e-01 3.465035e-01 
1.261261e+00 0.000000e+00 -1.144788e-01 -3.586419e-01 -4.590245e-01 -4.550363e-01 -4.539983e-01 -3.184843e-01 -9.615041e-03 2.425536e-01 3.407163e-01 
1.321321e+00 0.000000e+00 -1.215792e-01 -3.505376e-01 -4.528759e-01 -4.547949e-01 -4.460933e-01 -3.085377e-01 -1.279424e-02 2.335720e-01 3.347273e-01 
1.381381e+00 0.000000e+00 -1.274454e-01 -3.433746e-01 -4.469567e-01 -4.538017e-01 -4.385095e-01 -2.994468e-01 -1.556941e-02 2.250955e-01 3.285789e-01 
1.441441e+00 0.000000e+00 -1.322654e-01 -3.369945e-01 -4.412502e-01 -4.521714e-01 -4.312167e-01 -2.911113e-01 -1.800444e-02 2.170797e-01 3.223085e-01 
1.501502e+00 0.000000e+00 -1.361982e-01 -3.312658e-01 -4.357398e-01 -4.500035e-01 -4.241891e-01 -2.834436e-01 -2.015310e-02 2.094843e-01 3.159490e-01 
1.561562e+00 0.000000e+00 -1.393778e-01 -3.260792e-01 -4.304088e-01 -4.473837e-01 -4.174043e-01 -2.763675e-01 -2.206065e-02 2.022724e-01 3.095288e-01 
1.621622e+00 0.000000e+00 -1.419174e-01 -3.213437e-01 -4.252416e-01 -4.443862e-01 -4.108429e-01 -2.698169e-01 -2.376519e-02 1.954104e-01 3.030730e-01 
1.681682e+00 0.000000e+00 -1.439127e-01 -3.169838e-01 -4.202235e-01 -4.410745e-01 -4.044882e-01 -2.637338e-01 -2.529881e-02 1.888678e-01 2.966031e-01 
1.741742e+00 0.000000e+00 -1.454447e-01 -3.129365e-01 -4.153407e-01 -4.375037e-01 -3.983257e-01 -2.580678e-01 -2.668857e-02 1.826171e-01 2.901376e-01 
1.801802e+00 0.000000e+00 -1.465820e-01 -3.091496e-01 -4.105809e-01 -4.337208e-01 -3.923425e-01 -2.527746e-01 -2.795724e-02 1.766335e-01 2.836926e-01 
1.861862e+00 0.000000e+00 -1.473827e-01 -3.055796e-01 -4.059328e-01 -4.297663e-01 -3.865277e-01 -2.478156e-01 -2.912405e-02 1.708946e-01 2.772819e-01 
1.921922e+00 0.000000e+00 -1.478961e-01 -3.021905e-01 -4.013862e-01 -4.256748e-01 -3.808712e-01 -2.431569e-01 -3.020518e-02 1.653802e-01 2.709169e-01 
1.981982e+00 0.000000e+00 -1.481641e-01 -2.989521e-01 -3.969321e-01 -4.214760e-01 -3.753645e-01 -2.387688e-01 -3.121427e-02 1.600722e-01 2.646078e-01 
2.042042e+00 0.000000e+00 -1.482222e-01 -2.958396e-01 -3.925625e-01 -4.171954e-01 -3.699998e-01 -2.346251e-01 -3.216280e-02 1.549545e-01 2.583626e-01 
2.102102e+00 0.000000e+00 -1.481007e-01 -2.928324e-01 -3.882704e-01 -4.128546e-01 -3.647702e-01 -2.307030e-01 -3.306047e-02 1.500125e-01 2.521885e-01 
2.162162e+00 0.000000e+00 -1.478254e-01 -2.899133e-01 -3.840496e-01 -4.084721e-01 -3.596696e-01 -2.269821e-01 -3.391539e-02 1.452330e-01 2.460910e-01 
2.222222e+00 0.000000e+00 -1.474183e-01 -2.870682e-01 -3.798947e-01 -4.040637e-01 -3.546922e-01 -2.234447e-01 -3.473442e-02 1.406045e-01 2.400748e-01 
2.282282e+00 0.000000e+00 -1.468981e-01 -2.842853e-01 -3.758010e-01 -3.996426e-01 -3.498330e-01 -2.200748e-01 -3.552330e-02 1.361164e-01 2.341437e-01 
2.342342e+00 0.000000e+00 -1.462808e-01 -2.815552e-01 -3.717644e-01 -3.952201e-01 -3.450873e-01 -2.168585e-01 -3.628685e-02 1.317592e-01 2.283006e-01 
2.402402e+00 0.000000e+00 -1.455802e-01 -2.788697e-01 -3.677815e-01 -3.908060e-01 -3.404507e-01 -2.137834e-01 -3.702910e-02 1.275246e-01 2.225478e-01 
2.462462e+00 0.000000e+00 -1.448081e-01 -2.762226e-01 -3.638491e-01 -3.864082e-01 -3.359194e-01 -2.108386e-01 -3.775342e-02 1.234048e-01 2.168869e-01 
2.522523e+00 0.000000e+00 -1.439745e-01 -2.736083e-01 -3.599648e-01 -3.820335e-01 -3.314895e-01 -2.080141e-01 -3.846262e-02 1.193931e-01 2.113190e-01 
2.582583e+00 0.000000e+00 -1.430881e-01 -2.710228e-01 -3.561262e-01 -3.776877e-01 -3.271577e-01 -2.053012e-01 -3.915902e-02 1.154834e-01 2.058449e-01 
2.642643e+00 0.000000e+00 -1.421565e-01 -2.684624e-01 -3.523315e-01 -3.733753e-01 -3.229207e-01 -2.026920e-01 -3.984455e-02 1.116699e-01 2.004648e-01 
2.702703e+00 0.000000e+00 -1.411862e-01 -2.659244e-01 -3.485791e-01 -3.691005e-01 -3.187755e-01 -2.001796e-01 -4.052081e-02 1.079479e-01 1.951788e-01 
2.762763e+00 0.000000e+00 -1.401826e-01 -2.634067e-01 -3.448676e-01 -3.648662e-01 -3.147191e-01 -1.977575e-01 -4.118910e-02 1.043126e-01 1.899865e-01 
2.822823e+00 0.000000e+00 -1.391506e-01 -2.609073e-01 -3.411959e-01 -3.606753e-01 -3.107488e-01 -1.954202e-01 -4.185047e-02 1.007600e-01 1.848874e-01 
2.882883e+00 0.000000e+00 -1.380945e-01 -2.584251e-01 -3.375629e-01 -3.565298e-01 -3.068621e-01 -1.931624e-01 -4.250577e-02 9.728642e-02 1.798808e-01 
2.942943e+00 0.000000e+00 -1.370179e-01 -2.559590e-01 -3.339679e-01 -3.524314e-01 -3.030565e-01 -1.909794e-01 -4.315570e-02 9.388835e-02 1.749658e-01 
3.003003e+00 0.000000e+00 -1.359241e-01 -2.535081e-01 -3.304101e-01 -3.483814e-01 -2.993296e-01 -1.888671e-01 -4.380079e-02 9.056272e-02 1.701414e-01 
3.063063e+00 0.000000e+00 -1.348158e-01 -2.510721e-01 -3.268890e-01 -3.443809e-01 -2.956791e-01 -1.868216e-01 -4.444145e-02 8.730669e-02 1.654064e-01 
3.123123e+00 0.000000e+00 -1.336955e-01 -2.486505e-01 -3.234040e-01 -3.404305e-01 -2.921029e-01 -1.848393e-01 -4.507799e-02 8.411764e-02 1.607596e-01 
3.183183e+00 0.000000e+00 -1.325654e-01 -2.462430e-01 -3.199547e-01 -3.365307e-01 -2.885990e-01 -1.829169e-01 -4.571066e-02 8.099317e-02 1.561997e-01 
3.243243e+00 0.000000e+00 -1.314273e-01 -2.438497e-01 -3.165407e-01 -3.326819e-01 -2.851653e-01 -1.810516e-01 -4.633959e-02 7.793107e-02 1.517254e-01 
3.303303e+00 0.000000e+00 -1.302830e-01 -2.414705e-01 -3.131618e-01 -3.288841e-01 -2.817999e-01 -1.792406e-01 -4.696490e-02 7.492929e-02 1.473351e-01 
3.363363e+00 0.000000e+00 -1.291340e-01 -2.391055e-01 -3.098176e-01 -3.251375e-01 -2.785010e-01 -1.774813e-01 -4.758663e-02 7.198591e-02 1.430275e-01 
3.423423e+00 0.000000e+00 -1.279816e-01 -2.367547e-01 -3.065080e-01 -3.214419e-01 -2.752668e-01 -1.757714e-01 -4.820479e-02 6.909917e-02 1.388011e-01 
3.483483e+00 0.000000e+00 -1.268271e-01 -2.344185e-01 -3.032327e-01 -3.177970e-01 -2.720956e-01 -1.741087e-01 -4.881936e-02 6.626741e-02 1.346544e-01 
3.543544e+00 0.000000e+00 -1.256714e-01 -2.320969e-01 -2.999914e-01 -3.142026e-01 -2.689857e-01 -1.724912e-01 -4.943030e-02 6.348908e-02 1.305859e-01 
3.603604e+00 0.000000e+00 -1.245156e-01 -2.297902e-01 -2.967841e-01 -3.106584e-01 -2.659356e-01 -1.709169e-01 -5.003753e-02 6.076273e-02 1.265942e-01 
3.663664e+00 0.000000e+00 -1.233604e-01 -2.274987e-01 -2.936106e-01 -3.071638e-01 -2.629437e-01 -1.693842e-01 -5.064097e-02 5.808698e-02 1.226777e-01 
3.723724e+00 0.000000e+00 -1.222068e-01 -2.252226e-01 -2.904707e-01 -3.037185e-01 -2.600085e-01 -1.678913e-01 -5.124053e-02 5.546055e-02 1.188351e-01 
3.783784e+00 0.000000e+00 -1.210554e-01 -2.229621e-01 -2.873643e-01 -3.003219e-01 -2.571285e-01 -1.664367e-01 -5.183610e-02 5.288220e-02 1.150647e-01 
3.843844e+00 0.000000e+00 -1.199069e-01 -2.207176e-01 -2.842911e-01 -2.969734e-01 -2.543025e-01 -1.650189e-01 -5.242756e-02 5.035077e-02 1.113652e-01 
3.903904e+00 0.000000e+00 -1.187618e-01 -2.184893e-01 -2.812512e-01 -2.936726e-01 -2.515290e-01 -1.636365e-01 -5.301480e-02 4.786515e-02 1.077352e-01 
3.963964e+00 0.000000e+00 -1.176207e-01 -2.162774e-01 -2.782442e-01 -2.904189e-01 -2.488067e-01 -1.622882e-01 -5.359770e-02 4.542430e-02 1.041732e-01 
4.024024e+00 0.000000e+00 -1.164840e-01 -2.140822e-01 -2.752701e-01 -2.872116e-01 -2.461344e-01 -1.609728e-01 -5.417614e-02 4.302721e-02 1.006778e-01 
4.084084e+00 0.000000e+00 -1.153522e-01 -2.119038e-01 -2.723287e-01 -2.840501e-01 -2.435109e-01 -1.596890e-01 -5.475001e-02 4.067291e-02 9.724771e-02 
4.144144e+00 0.000000e+00 -1.142258e-01 -2.097427e-01 -2.694198e-01 -2.809338e-01 -2.409349e-01 -1.584358e-01 -5.531918e-02 3.836047e-02 9.388158e-02 
4.204204e+00 0.000000e+00 -1.131050e-01 -2.075988e-01 -2.665432e-01 -2.778621e-01 -2.384054e-01 -1.572121e-01 -5.588355e-02 3.608901e-02 9.057808e-02 
4.264264e+00 0.000000e+00 -1.119903e-01 -2.054725e-01 -2.636989e-01 -2.748344e-01 -2.359212e-01 -1.560169e-01 -5.644299e-02 3.385767e-02 8.733592e-02 
4.324324e+00 0.000000e+00 -1.108819e-01 -2.033640e-01 -2.608866e-01 -2.718500e-01 -2.334812e-01 -1.548491e-01 -5.699741e-02 3.166563e-02 8.415385e-02 
4.384384e+00 0.000000e+00 -1.097802e-01 -2.012733e-01 -2.581062e-01 -2.689084e-01 -2.310844e-01 -1.537079e-01 -5.754670e-02 2.951208e-02 8.103062e-02 
4.444444e+00 0.000000e+00 -1.086854e-01 -1.992006e-01 -2.553574e-01 -2.660088e-01 -2.287298e-01 -1.525924e-01 -5.809076e-02 2.739627e-02 7.796504e-02 
4.504505e+00 0.000000e+00 -1.075977e-01 -1.971462e-01 -2.526400e-01 -2.631508e-01 -2.264164e-01 -1.515017e-01 -5.862950e-02 2.531745e-02 7.495591e-02 
4.564565e+00 0.000000e+00 -1.065174e-01 -1.951100e-01 -2.499539e-01 -2.603336e-01 -2.241433e-01 -1.504351e-01 -5.916283e-02 2.327490e-02 7.200208e-02 
4.624625e+00 0.000000e+00 -1.054446e-01 -1.930923e-01 -2.472989e-01 -2.575566e-01 -2.219094e-01 -1.493917e-01 -5.969068e-02 2.126791e-02 6.910242e-02 
4.684685e+00 0.000000e+00 -1.043797e-01 -1.910931e-01 -2.446747e-01 -2.548193e-01 -2.197141e-01 -1.483708e-01 -6.021295e-02 1.929581e-02 6.625583e-02 
4.744745e+00 0.000000e+00 -1.033226e-01 -1.891125e-01 -2.420811e-01 -2.521210e-01 -2.175562e-01 -1.473717e-01 -6.072958e-02 1.735793e-02 6.346122e-02 
4.804805e+00 0.000000e+00 -1.022737e-01 -1.871506e-01 -2.395180e-01 -2.494612e-01 -2.154351e-01 -1.463937e-01 -6.124050e-02 1.545365e-02 6.071755e-02 
4.864865e+00 0.000000e+00 -1.012330e-01 -1.852075e-01 -2.369851e-01 -2.468392e-01 -2.133499e-01 -1.454361e-01 -6.174566e-02 1.358232e-02 5.802378e-02 
4.924925e+00 0.000000e+00 -1.002006e-01 -1.832831e-01 -2.344821e-01 -2.442545e-01 -2.112998e-01 -1.444984e-01 -6.224499e-02 1.174335e-02 5.537890e-02 
4.984985e+00 0.000000e+00 -9.917677e-02 -1.813776e-01 -2.320088e-01 -2.417066e-01 -2.092840e-01 -1.435798e-01 -6.273844e-02 9.936147e-03 5.278195e-02 
5.045045e+00 0.000000e+00 -9.816151e-02 -1.794910e-01 -2.295651e-01 -2.391948e-01 -2.073018e-01 -1.426799e-01 -6.322597e-02 8.160126e-03 5.023194e-02 
5.105105e+00 0.000000e+00 -9.715494e-02 -1.776232e-01 -2.271506e-01 -2.367187e-01 -2.053524e-01 -1.417980e-01 -6.370753e-02 6.414727e-03 4.772796e-02 
5.165165e+00 0.000000e+00 -9.615714e-02 -1.757744e-01 -2.247651e-01 -2.342776e-01 -2.034351e-01 -1.409336e-01 -6.418310e-02 4.699402e-03 4.526909e-02 
5.225225e+00 0.000000e+00 -9.516819e-02 -1.739444e-01 -2.224084e-01 -2.318711e-01 -2.015493e-01 -1.400862e-01 -6.465263e-02 3.013613e-03 4.285443e-02 
5.285285e+00 0.000000e+00 -9.418815e-02 -1.721333e-01 -2.200802e-01 -2.294985e-01 -1.996942e-01 -1.392553e-01 -6.511611e-02 1.356836e-03 4.048312e-02 
5.345345e+00 0.000000e+00 -9.321709e-02 -1.703410e-01 -2.177802e-01 -2.271595e-01 -1.978692e-01 -1.384404e-01 -6.557350e-02 -2.714398e-04 3.815430e-02 
5.405405e+00 0.000000e+00 -9.225505e-02 -1.685675e-01 -2.155083e-01 -2.248534e-01 -1.960737e-01 -1.376410e-01 -6.602479e-02 -1.871715e-03 3.586714e-02 
5.465465e+00 0.000000e+00 -9.130208e-02 -1.668128e-01 -2.132641e-01 -2.225797e-01 -1.943071e-01 -1.368566e-01 -6.646996e-02 -3.444480e-03 3.362084e-02 
5.525526e+00 0.000000e+00 -9.035820e-02 -1.650769e-01 -2.110475e-01 -2.203381e-01 -1.925687e-01 -1.360869e-01 -6.690901e-02 -4.990211e-03 3.141459e-02 
5.585586e+00 0.000000e+00 -8.942346e-02 -1.633596e-01 -2.088581e-01 -2.181279e-01 -1.908580e-01 -1.353314e-01 -6.734193e-02 -6.509379e-03 2.924763e-02 
5.645646e+00 0.000000e+00 -8.849787e-02 -1.616609e-01 -2.066956e-01 -2.159488e-01 -1.891743e-01 -1.345897e-01 -6.776871e-02 -8.002439e-03 2.711921e-02 
5.705706e+00 0.000000e+00 -8.758145e-02 -1.599808e-01 -2.045599e-01 -2.138001e-01 -1.875172e-01 -1.338615e-01 -6.818935e-02 -9.469841e-03 2.502857e-02 
5.765766e+00 0.000000e+00 -8.667420e-02 -1.583191e-01 -2.024506e-01 -2.116816e-01 -1.858861e-01 -1.331462e-01 -6.860386e-02 -1.091202e-02 2.297502e-02 
5.825826e+00 0.000000e+00 -8.577613e-02 -1.566758e-01 -2.003675e-01 -2.095926e-01 -1.842805e-01 -1.324436e-01 -6.901224e-02 -1.232942e-02 2.095783e-02 
5.885886e+00 0.000000e+00 -8.488724e-02 -1.550509e-01 -1.983104e-01 -2.075328e-01 -1.826998e-01 -1.317534e-01 -6.941450e-02 -1.372244e-02 1.897632e-02 
5.945946e+00 0.000000e+00 -8.400752e-02 -1.534441e-01 -1.962789e-01 -2.055017e-01 -1.811436e-01 -1.310751e-01 -6.981066e-02 -1.509151e-02 1.702983e-02 
6.006006e+00 0.000000e+00 -8.313697e-02 -1.518554e-01 -1.942728e-01 -2.034989e-01 -1.796113e-01 -1.304084e-01 -7.020072e-02 -1.643703e-02 1.511769e-02 
6.066066e+00 0.000000e+00 -8.227556e-02 -1.502848e-01 -1.922919e-01 -2.015240e-01 -1.781025e-01 -1.297531e-01 -7.058472e-02 -1.775939e-02 1.323926e-02 
6.126126e+00 0.000000e+00 -8.142329e-02 -1.487320e-01 -1.903358e-01 -1.995764e-01 -1.766168e-01 -1.291087e-01 -7.096265e-02 -1.905898e-02 1.139392e-02 
6.186186e+00 0.000000e+00 -8.058011e-02 -1.471970e-01 -1.884043e-01 -1.976559e-01 -1.751536e-01 -1.284751e-01 -7.133456e-02 -2.033618e-02 9.581051e-03 
6.246246e+00 0.000000e+00 -7.974602e-02 -1.456798e-01 -1.864972e-01 -1.957620e-01 -1.737126e-01 -1.278519e-01 -7.170046e-02 -2.159137e-02 7.800059e-03 
6.306306e+00 0.000000e+00 -7.892097e-02 -1.441800e-01 -1.846141e-01 -1.938943e-01 -1.722933e-01 -1.272389e-01 -7.206038e-02 -2.282491e-02 6.050356e-03 
6.366366e+00 0.000000e+00 -7.810494e-02 -1.426977e-01 -1.827549e-01 -1.920524e-01 -1.708952e-01 -1.266357e-01 -7.241435e-02 -2.403716e-02 4.331370e-03 
6.426426e+00 0.000000e+00 -7.729788e-02 -1.412328e-01 -1.809192e-01 -1.902360e-01 -1.695181e-01 -1.260422e-01 -7.276240e-02 -2.522847e-02 2.642540e-03 
6.486486e+00 0.000000e+00 -7.649976e-02 -1.397850e-01 -1.791068e-01 -1.884445e-01 -1.681614e-01 -1.254580e-01 -7.310456e-02 -2.639919e-02 9.833202e-04 
6.546547e+00 0.000000e+00 -7.571053e-02 -1.383542e-01 -1.773174e-01 -1.866778e-01 -1.668248e-01 -1.248829e-01 -7.344086e-02 -2.754965e-02 -6.468261e-04 
6.606607e+00 0.000000e+00 -7.493015e-02 -1.369404e-01 -1.755508e-01 -1.849353e-01 -1.655080e-01 -1.243168e-01 -7.377134e-02 -2.868018e-02 -2.248422e-03 
6.666667e+00 0.000000e+00 -7.415858e-02 -1.355434e-01 -1.738067e-01 -1.832168e-01 -1.642104e-01 -1.237592e-01 -7.409604e-02 -2.979112e-02 -3.821981e-03 
6.726727e+00 0.000000e+00 -7.339575e-02 -1.341630e-01 -1.720849e-01 -1.815218e-01 -1.629319e-01 -1.232101e-01 -7.441499e-02 -3.088278e-02 -5.368004e-03 
6.786787e+00 0.000000e+00 -7.264162e-02 -1.327992e-01 -1.703850e-01 -1.798501e-01 -1.616720e-01 -1.226693e-01 -7.472824e-02 -3.195548e-02 -6.886982e-03 
6.846847e+00 0.000000e+00 -7.189614e-02 -1.314517e-01 -1.687069e-01 -1.782012e-01 -1.604303e-01 -1.221364e-01 -7.503582e-02 -3.300952e-02 -8.379394e-03 
6.906907e+00 0.000000e+00 -7.115925e-02 -1.301204e-01 -1.670503e-01 -1.765749e-01 -1.592066e-01 -1.216113e-01 -7.533778e-02 -3.404521e-02 -9.845711e-03 
6.966967e+00 0.000000e+00 -7.043089e-02 -1.288052e-01 -1.654149e-01 -1.749707e-01 -1.580005e-01 -1.210939e-01 -7.563415e-02 -3.506284e-02 -1.128639e-02 
7.027027e+00 0.000000e+00 -6.971099e-02 -1.275060e-01 -1.638005e-01 -1.733884e-01 -1.568117e-01 -1.205839e-01 -7.592499e-02 -3.606271e-02 -1.270189e-02 
7.087087e+00 0.000000e+00 -6.899951e-02 -1.262225e-01 -1.622068e-01 -1.718277e-01 -1.556399e-01 -1.200811e-01 -7.621034e-02 -3.704509e-02 -1.409264e-02 
7.147147e+00 0.000000e+00 -6.829638e-02 -1.249547e-01 -1.606336e-01 -1.702882e-01 -1.544848e-01 -1.195854e-01 -7.649023e-02 -3.801028e-02 -1.545908e-02 
7.207207e+00 0.000000e+00 -6.760153e-02 -1.237024e-01 -1.590807e-01 -1.687696e-01 -1.533460e-01 -1.190966e-01 -7.676473e-02 -3.895855e-02 -1.680163e-02 
7.267267e+00 0.000000e+00 -6.691490e-02 -1.224655e-01 -1.575477e-01 -1.672716e-01 -1.522233e-01 -1.186145e-01 -7.703387e-02 -3.989016e-02 -1.812071e-02 
7.327327e+00 0.000000e+00 -6.623642e-02 -1.212437e-01 -1.560346e-01 -1.657939e-01 -1.511164e-01 -1.181390e-01 -7.729771e-02 -4.080539e-02 -1.941672e-02 
7.387387e+00 0.000000e+00 -6.556603e-02 -1.200370e-01 -1.545409e-01 -1.643361e-01 -1.500250e-01 -1.176698e-01 -7.755628e-02 -4.170450e-02 -2.069005e-02 
7.447447e+00 0.000000e+00 -6.490366e-02 -1.188452e-01 -1.530665e-01 -1.628981e-01 -1.489489e-01 -1.172070e-01 -7.780965e-02 -4.258774e-02 -2.194110e-02 
7.507508e+00 0.000000e+00 -6.424924e-02 -1.176682e-01 -1.516111e-01 -1.614795e-01 -1.478877e-01 -1.167502e-01 -7.805785e-02 -4.345537e-02 -2.317025e-02 
7.567568e+00 0.000000e+00 -6.360270e-02 -1.165057e-01 -1.501746e-01 -1.600800e-01 -1.468412e-01 -1.162994e-01 -7.830094e-02 -4.430763e-02 -2.437788e-02 
7.627628e+00 0.000000e+00 -6.296397e-02 -1.153577e-01 -1.487566e-01 -1.586993e-01 -1.458092e-01 -1.158545e-01 -7.853897e-02 -4.514477e-02 -2.556434e-02 
7.687688e+00 0.000000e+00 -6.233298e-02 -1.142240e-01 -1.473569e-01 -1.573372e-01 -1.447913e-01 -1.154152e-01 -7.877198e-02 -4.596702e-02 -2.673000e-02 
7.747748e+00 0.000000e+00 -6.170965e-02 -1.131044e-01 -1.459754e-01 -1.559934e-01 -1.437874e-01 -1.149815e-01 -7.900004e-02 -4.677463e-02 -2.787521e-02 
7.807808e+00 0.000000e+00 -6.109393e-02 -1.119989e-01 -1.446117e-01 -1.546676e-01 -1.427972e-01 -1.145532e-01 -7.922318e-02 -4.756782e-02 -2.900031e-02 
7.867868e+00 0.000000e+00 -6.048573e-02 -1.109071e-01 -1.432658e-01 -1.533595e-01 -1.418205e-01 -1.141303e-01 -7.944146e-02 -4.834682e-02 -3.010565e-02 
7.927928e+00 0.000000e+00 -5.988498e-02 -1.098291e-01 -1.419372e-01 -1.520690e-01 -1.408571e-01 -1.137125e-01 -7.965493e-02 -4.911185e-02 -3.119155e-02 
7.987988e+00 0.000000e+00 -5.929161e-02 -1.087646e-01 -1.406259e-01 -1.507956e-01 -1.399066e-01 -1.132998e-01 -7.986364e-02 -4.986314e-02 -3.225835e-02 
8.048048e+00 0.000000e+00 -5.870554e-02 -1.077135e-01 -1.393316e-01 -1.495393e-01 -1.389690e-01 -1.128921e-01 -8.006764e-02 -5.060090e-02 -3.330635e-02 
8.108108e+00 0.000000e+00 -5.812671e-02 -1.066757e-01 -1.380540e-01 -1.482997e-01 -1.380439e-01 -1.124893e-01 -8.026699e-02 -5.132534e-02 -3.433587e-02 
8.168168e+00 0.000000e+00 -5.755504e-02 -1.056509e-01 -1.367930e-01 -1.470766e-01 -1.371312e-01 -1.120912e-01 -8.046173e-02 -5.203666e-02 -3.534723e-02 
8.228228e+00 0.000000e+00 -5.699045e-02 -1.046391e-01 -1.355484e-01 -1.458697e-01 -1.362307e-01 -1.116977e-01 -8.065192e-02 -5.273509e-02 -3.634071e-02 
8.288288e+00 0.000000e+00 -5.643288e-02 -1.036401e-01 -1.343199e-01 -1.446789e-01 -1.353421e-01 -1.113088e-01 -8.083760e-02 -5.342081e-02 -3.731662e-02 
8.348348e+00 0.000000e+00 -5.588225e-02 -1.026538e-01 -1.331074e-01 -1.435038e-01 -1.344653e-01 -1.109244e-01 -8.101883e-02 -5.409402e-02 -3.827524e-02 
8.408408e+00 0.000000e+00 -5.533848e-02 -1.016800e-01 -1.319106e-01 -1.423443e-01 -1.336000e-01 -1.105443e-01 -8.119566e-02 -5.475493e-02 -3.921687e-02 
8.468468e+00 0.000000e+00 -5.480150e-02 -1.007185e-01 -1.307293e-01 -1.412001e-01 -1.327461e-01 -1.101684e-01 -8.136814e-02 -5.540372e-02 -4.014177e-02 
8.528529e+00 0.000000e+00 -5.427125e-02 -9.976928e-02 -1.295634e-01 -1.400709e-01 -1.319034e-01 -1.097968e-01 -8.153633e-02 -5.604058e-02 -4.105022e-02 
8.588589e+00 0.000000e+00 -5.374764e-02 -9.883211e-02 -1.284125e-01 -1.389567e-01 -1.310717e-01 -1.094292e-01 -8.170026e-02 -5.666569e-02 -4.194250e-02 
8.648649e+00 0.000000e+00 -5.323060e-02 -9.790688e-02 -1.272767e-01 -1.378572e-01 -1.302508e-01 -1.090656e-01 -8.185999e-02 -5.727924e-02 -4.281886e-02 
8.708709e+00 0.000000e+00 -5.272007e-02 -9.699345e-02 -1.261555e-01 -1.367720e-01 -1.294405e-01 -1.087060e-01 -8.201558e-02 -5.788141e-02 -4.367957e-02 
8.768769e+00 0.000000e+00 -5.221596e-02 -9.609166e-02 -1.250489e-01 -1.357012e-01 -1.286408e-01 -1.083502e-01 -8.216707e-02 -5.847237e-02 -4.452487e-02 
8.828829e+00 0.000000e+00 -5.171821e-02 -9.520139e-02 -1.239567e-01 -1.346443e-01 -1.278513e-01 -1.079982e-01 -8.231451e-02 -5.905230e-02 -4.535503e-02 
8.888889e+00 0.000000e+00 -5.122675e-02 -9.432250e-02 -1.228786e-01 -1.336013e-01 -1.270719e-01 -1.076498e-01 -8.245795e-02 -5.962137e-02 -4.617027e-02 
8.948949e+00 0.000000e+00 -5.074149e-02 -9.345484e-02 -1.218145e-01 -1.325719e-01 -1.263025e-01 -1.073051e-01 -8.259744e-02 -6.017974e-02 -4.697085e-02 
9.009009e+00 0.000000e+00 -5.026238e-02 -9.259828e-02 -1.207641e-01 -1.315560e-01 -1.255430e-01 -1.069639e-01 -8.273303e-02 -6.072759e-02 -4.775700e-02 
9.069069e+00 0.000000e+00 -4.978934e-02 -9.175269e-02 -1.197274e-01 -1.305533e-01 -1.247931e-01 -1.066262e-01 -8.286477e-02 -6.126506e-02 -4.852896e-02 
9.129129e+00 0.000000e+00 -4.932230e-02 -9.091792e-02 -1.187041e-01 -1.295636e-01 -1.240526e-01 -1.062918e-01 -8.299271e-02 -6.179234e-02 -4.928694e-02 
9.189189e+00 0.000000e+00 -4.886119e-02 -9.009385e-02 -1.176941e-01 -1.285868e-01 -1.233216e-01 -1.059609e-01 -8.311689e-02 -6.230956e-02 -5.003118e-02 
9.249249e+00 0.000000e+00 -4.840594e-02 -8.928035e-02 -1.166972e-01 -1.276226e-01 -1.225997e-01 -1.056332e-01 -8.323737e-02 -6.281689e-02 -5.076189e-02 
9.309309e+00 0.000000e+00 -4.795648e-02 -8.847728e-02 -1.157131e-01 -1.266710e-01 -1.218868e-01 -1.053087e-01 -8.335418e-02 -6.331447e-02 -5.147930e-02 
9.369369e+00 0.000000e+00 -4.751274e-02 -8.768452e-02 -1.147418e-01 -1.257317e-01 -1.211829e-01 -1.049873e-01 -8.346739e-02 -6.380247e-02 -5.218361e-02 
9.429429e+00 0.000000e+00 -4.707466e-02 -8.690193e-02 -1.137830e-01 -1.248044e-01 -1.204878e-01 -1.046691e-01 -8.357702e-02 -6.428101e-02 -5.287503e-02 
9.489489e+00 0.000000e+00 -4.664216e-02 -8.612938e-02 -1.128367e-01 -1.238892e-01 -1.198013e-01 -1.043539e-01 -8.368314e-02 -6.475026e-02 -5.355376e-02 
9.549550e+00 0.000000e+00 -4.621518e-02 -8.536676e-02 -1.119025e-01 -1.229857e-01 -1.191232e-01 -1.040416e-01 -8.378579e-02 -6.521036e-02 -5.422002e-02 
9.609610e+00 0.000000e+00 -4.579366e-02 -8.461393e-02 -1.109805e-01 -1.220939e-01 -1.184536e-01 -1.037323e-01 -8.388501e-02 -6.566143e-02 -5.487399e-02 
9.669670e+00 0.000000e+00 -4.537752e-02 -8.387077e-02 -1.100703e-01 -1.212134e-01 -1.177921e-01 -1.034259e-01 -8.398085e-02 -6.610363e-02 -5.551587e-02 
9.729730e+00 0.000000e+00 -4.496670e-02 -8.313716e-02 -1.091718e-01 -1.203443e-01 -1.171388e-01 -1.031223e-01 -8.407335e-02 -6.653709e-02 -5.614586e-02 
9.789790e+00 0.000000e+00 -4.456113e-02 -8.241298e-02 -1.082850e-01 -1.194863e-01 -1.164935e-01 -1.028214e-01 -8.416256e-02 -6.696194e-02 -5.676413e-02 
9.849850e+00 0.000000e+00 -4.416075e-02 -8.169810e-02 -1.074095e-01 -1.186393e-01 -1.158560e-01 -1.025232e-01 -8.424853e-02 -6.737831e-02 -5.737088e-02 
9.909910e+00 0.000000e+00 -4.376550e-02 -8.099241e-02 -1.065454e-01 -1.178030e-01 -1.152262e-01 -1.022277e-01 -8.433128e-02 -6.778634e-02 -5.796628e-02 
9.969970e+00 0.000000e+00 -4.337532e-02 -8.029579e-02 -1.056923e-01 -1.169774e-01 -1.146041e-01 -1.019349e-01 -8.441088e-02 -6.818615e-02 -5.855052e-02 
1.003003e+01 0.000000e+00 -4.299013e-02 -7.960811e-02 -1.048503e-01 -1.161623e-01 -1.139894e-01 -1.016446e-01 -8.448737e-02 -6.857787e-02 -5.912377e-02 
1.009009e+01 0.000000e+00 -4.260987e-02 -7.892928e-02 -1.040190e-01 -1.153576e-01 -1.133822e-01 -1.013568e-01 -8.456077e-02 -6.896161e-02 -5.968621e-02 
1.015015e+01 0.000000e+00 -4.223449e-02 -7.825916e-02 -1.031984e-01 -1.145630e-01 -1.127822e-01 -1.010715e-01 -8.463115e-02 -6.933752e-02 -6.023799e-02 
1.021021e+01 0.000000e+00 -4.186393e-02 -7.759766e-02 -1.023884e-01 -1.137785e-01 -1.121894e-01 -1.007887e-01 -8.469853e-02 -6.970569e-02 -6.077930e-02 
1.027027e+01 0.000000e+00 -4.149811e-02 -7.694465e-02 -1.015887e-01 -1.130039e-01 -1.116036e-01 -1.005082e-01 -8.476297e-02 -7.006626e-02 -6.131029e-02 
1.033033e+01 0.000000e+00 -4.113699e-02 -7.630002e-02 -1.007993e-01 -1.122390e-01 -1.110248e-01 -1.002301e-01 -8.482449e-02 -7.041933e-02 -6.183112e-02 
1.039039e+01 0.000000e+00 -4.078050e-02 -7.566368e-02 -1.000199e-01 -1.114838e-01 -1.104528e-01 -9.995432e-02 -8.488315e-02 -7.076503e-02 -6.234196e-02 
1.045045e+01 0.000000e+00 -4.042858e-02 -7.503549e-02 -9.925058e-02 -1.107381e-01 -1.098875e-01 -9.968081e-02 -8.493899e-02 -7.110346e-02 -6.284295e-02 
1.051051e+01 0.000000e+00 -4.008118e-02 -7.441537e-02 -9.849106e-02 -1.100017e-01 -1.093289e-01 -9.940954e-02 -8.499203e-02 -7.143474e-02 -6.333426e-02 
1.057057e+01 0.000000e+00 -3.973824e-02 -7.380321e-02 -9.774123e-02 -1.092746e-01 -1.087768e-01 -9.914048e-02 -8.504233e-02 -7.175897e-02 -6.381603e-02 
1.063063e+01 0.000000e+00 -3.939969e-02 -7.319889e-02 -9.700096e-02 -1.085565e-01 -1.082311e-01 -9.887358e-02 -8.508992e-02 -7.207626e-02 -6.428842e-02 
1.069069e+01 0.000000e+00 -3.906549e-02 -7.260232e-02 -9.627013e-02 -1.078474e-01 -1.076918e-01 -9.860880e-02 -8.513483e-02 -7.238673e-02 -6.475156e-02 
1.075075e+01 0.000000e+00 -3.873557e-02 -7.201339e-02 -9.554860e-02 -1.071471e-01 -1.071587e-01 -9.834612e-02 -8.517712e-02 -7.269047e-02 -6.520560e-02 
1.081081e+01 0.000000e+00 -3.840988e-02 -7.143200e-02 -9.483625e-02 -1.064555e-01 -1.066318e-01 -9.808550e-02 -8.521681e-02 -7.298758e-02 -6.565069e-02 
1.087087e+01 0.000000e+00 -3.808837e-02 -7.085805e-02 -9.413295e-02 -1.057725e-01 -1.061109e-01 -9.782690e-02 -8.525394e-02 -7.327817e-02 -6.608695e-02 
1.093093e+01 0.000000e+00 -3.777098e-02 -7.029145e-02 -9.343857e-02 -1.050980e-01 -1.055960e-01 -9.757030e-02 -8.528856e-02 -7.356233e-02 -6.651454e-02 
1.099099e+01 0.000000e+00 -3.745766e-02 -6.973209e-02 -9.275300e-02 -1.044318e-01 -1.050870e-01 -9.731566e-02 -8.532069e-02 -7.384017e-02 -6.693358e-02 
1.105105e+01 0.000000e+00 -3.714835e-02 -6.917988e-02 -9.207611e-02 -1.037738e-01 -1.045838e-01 -9.706295e-02 -8.535037e-02 -7.411178e-02 -6.734421e-02 
1.111111e+01 0.000000e+00 -3.684301e-02 -6.863473e-02 -9.140779e-02 -1.031239e-01 -1.040863e-01 -9.681214e-02 -8.537763e-02 -7.437726e-02 -6.774655e-02 
1.117117e+01 0.000000e+00 -3.654158e-02 -6.809653e-02 -9.074791e-02 -1.024820e-01 -1.035944e-01 -9.656320e-02 -8.540253e-02 -7.463670e-02 -6.814073e-02 
1.123123e+01 0.000000e+00 -3.624400e-02 -6.756520e-02 -9.009637e-02 -1.018480e-01 -1.031081e-01 -9.631610e-02 -8.542508e-02 -7.489019e-02 -6.852688e-02 
1.129129e+01 0.000000e+00 -3.595023e-02 -6.704064e-02 -8.945304e-02 -1.012217e-01 -1.026272e-01 -9.607081e-02 -8.544532e-02 -7.513782e-02 -6.890513e-02 
1.135135e+01 0.000000e+00 -3.566022e-02 -6.652277e-02 -8.881781e-02 -1.006031e-01 -1.021517e-01 -9.582731e-02 -8.546328e-02 -7.537968e-02 -6.927560e-02 
1.141141e+01 0.000000e+00 -3.537392e-02 -6.601148e-02 -8.819057e-02 -9.999206e-02 -1.016815e-01 -9.558556e-02 -8.547901e-02 -7.561587e-02 -6.963840e-02 
1.147147e+01 0.000000e+00 -3.509127e-02 -6.550670e-02 -8.757121e-02 -9.938842e-02 -1.012165e-01 -9.534554e-02 -8.549253e-02 -7.584646e-02 -6.999365e-02 
1.153153e+01 0.000000e+00 -3.481224e-02 -6.500834e-02 -8.695963e-02 -9.879212e-02 -1.007566e-01 -9.510722e-02 -8.550388e-02 -7.607154e-02 -7.034147e-02 
1.159159e+01 0.000000e+00 -3.453677e-02 -6.451631e-02 -8.635571e-02 -9.820305e-02 -1.003019e-01 -9.487058e-02 -8.551308e-02 -7.629121e-02 -7.068198e-02 
1.165165e+01 0.000000e+00 -3.426481e-02 -6.403052e-02 -8.575935e-02 -9.762109e-02 -9.985209e-02 -9.463559e-02 -8.552018e-02 -7.650553e-02 -7.101529e-02 
1.171171e+01 0.000000e+00 -3.399632e-02 -6.355089e-02 -8.517044e-02 -9.704617e-02 -9.940724e-02 -9.440223e-02 -8.552520e-02 -7.671459e-02 -7.134151e-02 
1.177177e+01 0.000000e+00 -3.373125e-02 -6.307733e-02 -8.458888e-02 -9.647816e-02 -9.896725e-02 -9.417048e-02 -8.552817e-02 -7.691847e-02 -7.166074e-02 
1.183183e+01 0.000000e+00 -3.346956e-02 -6.260977e-02 -8.401458e-02 -9.591698e-02 -9.853204e-02 -9.394030e-02 -8.552913e-02 -7.711725e-02 -7.197310e-02 
1.189189e+01 0.000000e+00 -3.321119e-02 -6.214813e-02 -8.344742e-02 -9.536253e-02 -9.810154e-02 -9.371168e-02 -8.552810e-02 -7.731101e-02 -7.227869e-02 
1.195195e+01 0.000000e+00 -3.295612e-02 -6.169231e-02 -8.288731e-02 -9.481472e-02 -9.767570e-02 -9.348459e-02 -8.552511e-02 -7.749983e-02 -7.257762e-02 
1.201201e+01 0.000000e+00 -3.270428e-02 -6.124225e-02 -8.233416e-02 -9.427344e-02 -9.725442e-02 -9.325901e-02 -8.552020e-02 -7.768378e-02 -7.286998e-02 
1.207207e+01 0.000000e+00 -3.245564e-02 -6.079787e-02 -8.178787e-02 -9.373861e-02 -9.683767e-02 -9.303493e-02 -8.551340e-02 -7.786293e-02 -7.315589e-02 
1.213213e+01 0.000000e+00 -3.221016e-02 -6.035908e-02 -8.124833e-02 -9.321014e-02 -9.642536e-02 -9.281231e-02 -8.550472e-02 -7.803737e-02 -7.343543e-02 
1.219219e+01 0.000000e+00 -3.196779e-02 -5.992581e-02 -8.071547e-02 -9.268794e-02 -9.601743e-02 -9.259113e-02 -8.549421e-02 -7.820715e-02 -7.370871e-02 
1.225225e+01 0.000000e+00 -3.172849e-02 -5.949799e-02 -8.018918e-02 -9.217192e-02 -9.561383e-02 -9.237138e-02 -8.548189e-02 -7.837236e-02 -7.397581e-02 
1.231231e+01 0.000000e+00 -3.149222e-02 -5.907554e-02 -7.966938e-02 -9.166199e-02 -9.521449e-02 -9.215304e-02 -8.546779e-02 -7.853306e-02 -7.423685e-02 
1.237237e+01 0.000000e+00 -3.125894e-02 -5.865839e-02 -7.915597e-02 -9.115806e-02 -9.481934e-02 -9.193609e-02 -8.545193e-02 -7.868932e-02 -7.449191e-02 
1.243243e+01 0.000000e+00 -3.102861e-02 -5.824646e-02 -7.864887e-02 -9.066006e-02 -9.442834e-02 -9.172050e-02 -8.543435e-02 -7.884121e-02 -7.474107e-02 
1.249249e+01 0.000000e+00 -3.080118e-02 -5.783969e-02 -7.814799e-02 -9.016790e-02 -9.404141e-02 -9.150625e-02 -8.541507e-02 -7.898880e-02 -7.498445e-02 
1.255255e+01 0.000000e+00 -3.057662e-02 -5.743800e-02 -7.765324e-02 -8.968149e-02 -9.365851e-02 -9.129334e-02 -8.539411e-02 -7.913216e-02 -7.522211e-02 
1.261261e+01 0.000000e+00 -3.035489e-02 -5.704133e-02 -7.716454e-02 -8.920075e-02 -9.327957e-02 -9.108174e-02 -8.537151e-02 -7.927134e-02 -7.545415e-02 
1.267267e+01 0.000000e+00 -3.013595e-02 -5.664961e-02 -7.668180e-02 -8.872562e-02 -9.290454e-02 -9.087142e-02 -8.534728e-02 -7.940641e-02 -7.568066e-02 
1.273273e+01 0.000000e+00 -2.991977e-02 -5.626276e-02 -7.620495e-02 -8.825600e-02 -9.253336e-02 -9.066239e-02 -8.532146e-02 -7.953744e-02 -7.590172e-02 
1.279279e+01 0.000000e+00 -2.970630e-02 -5.588072e-02 -7.573389e-02 -8.779182e-02 -9.216598e-02 -9.045461e-02 -8.529406e-02 -7.966448e-02 -7.611741e-02 
1.285285e+01 0.000000e+00 -2.949551e-02 -5.550343e-02 -7.526855e-02 -8.733300e-02 -9.180235e-02 -9.024807e-02 -8.526512e-02 -7.978761e-02 -7.632782e-02 
1.291291e+01 0.000000e+00 -2.928736e-02 -5.513081e-02 -7.480886e-02 -8.687947e-02 -9.144240e-02 -9.004275e-02 -8.523466e-02 -7.990687e-02 -7.653303e-02 
1.297297e+01 0.000000e+00 -2.908181e-02 -5.476281e-02 -7.435472e-02 -8.643115e-02 -9.108610e-02 -8.983864e-02 -8.520271e-02 -8.002234e-02 -7.673311e-02 
1.303303e+01 0.000000e+00 -2.887884e-02 -5.439937e-02 -7.390607e-02 -8.598797e-02 -9.073339e-02 -8.963572e-02 -8.516927e-02 -8.013406e-02 -7.692815e-02 
1.309309e+01 0.000000e+00 -2.867840e-02 -5.404041e-02 -7.346283e-02 -8.554987e-02 -9.038421e-02 -8.943398e-02 -8.513439e-02 -8.024209e-02 -7.711823e-02 
1.315315e+01 0.000000e+00 -2.848046e-02 -5.368588e-02 -7.302492e-02 -8.511676e-02 -9.003853e-02 -8.923339e-02 -8.509808e-02 -8.034650e-02 -7.730342e-02 
1.321321e+01 0.000000e+00 -2.828499e-02 -5.333572e-02 -7.259227e-02 -8.468857e-02 -8.969628e-02 -8.903395e-02 -8.506037e-02 -8.044734e-02 -7.748379e-02 
1.327327e+01 0.000000e+00 -2.809195e-02 -5.298987e-02 -7.216481e-02 -8.426525e-02 -8.935743e-02 -8.883564e-02 -8.502128e-02 -8.054466e-02 -7.765942e-02 
1.333333e+01 0.000000e+00 -2.790131e-02 -5.264826e-02 -7.174246e-02 -8.384672e-02 -8.902192e-02 -8.863844e-02 -8.498083e-02 -8.063851e-02 -7.783039e-02 
1.339339e+01 0.000000e+00 -2.771304e-02 -5.231084e-02 -7.132515e-02 -8.343291e-02 -8.868970e-02 -8.844234e-02 -8.493904e-02 -8.072896e-02 -7.799676e-02 
1.345345e+01 0.000000e+00 -2.752710e-02 -5.197755e-02 -7.091282e-02 -8.302376e-02 -8.836074e-02 -8.824733e-02 -8.489594e-02 -8.081605e-02 -7.815861e-02 
1.351351e+01 0.000000e+00 -2.734346e-02 -5.164833e-02 -7.050539e-02 -8.261920e-02 -8.803499e-02 -8.805339e-02 -8.485154e-02 -8.089984e-02 -7.831600e-02 
1.357357e+01 0.000000e+00 -2.716209e-02 -5.132314e-02 -7.010280e-02 -8.221917e-02 -8.771239e-02 -8.786051e-02 -8.480587e-02 -8.098038e-02 -7.846900e-02 
1.363363e+01 0.000000e+00 -2.698296e-02 -5.100190e-02 -6.970497e-02 -8.182360e-02 -8.739292e-02 -8.766867e-02 -8.475895e-02 -8.105771e-02 -7.861769e-02 
1.369369e+01 0.000000e+00 -2.680604e-02 -5.068458e-02 -6.931185e-02 -8.143244e-02 -8.707651e-02 -8.747787e-02 -8.471080e-02 -8.113189e-02 -7.876212e-02 
1.375375e+01 0.000000e+00 -2.663130e-02 -5.037110e-02 -6.892337e-02 -8.104562e-02 -8.676315e-02 -8.728808e-02 -8.466144e-02 -8.120297e-02 -7.890236e-02 
1.381381e+01 0.000000e+00 -2.645871e-02 -5.006143e-02 -6.853946e-02 -8.066309e-02 -8.645277e-02 -8.709929e-02 -8.461089e-02 -8.127099e-02 -7.903849e-02 
1.387387e+01 0.000000e+00 -2.628823e-02 -4.975551e-02 -6.816005e-02 -8.028477e-02 -8.614534e-02 -8.691150e-02 -8.455917e-02 -8.133600e-02 -7.917055e-02 
1.393393e+01 0.000000e+00 -2.611984e-02 -4.945328e-02 -6.778510e-02 -7.991062e-02 -8.584081e-02 -8.672470e-02 -8.450629e-02 -8.139806e-02 -7.929862e-02 
1.399399e+01 0.000000e+00 -2.595352e-02 -4.915470e-02 -6.741453e-02 -7.954057e-02 -8.553916e-02 -8.653885e-02 -8.445229e-02 -8.145720e-02 -7.942276e-02 
1.405405e+01 0.000000e+00 -2.578922e-02 -4.885971e-02 -6.704829e-02 -7.917457e-02 -8.524033e-02 -8.635397e-02 -8.439717e-02 -8.151347e-02 -7.954302e-02 
1.411411e+01 0.000000e+00 -2.562693e-02 -4.856826e-02 -6.668631e-02 -7.881256e-02 -8.494430e-02 -8.617003e-02 -8.434095e-02 -8.156691e-02 -7.965947e-02 
1.417417e+01 0.000000e+00 -2.546662e-02 -4.828032e-02 -6.632853e-02 -7.845449e-02 -8.465101e-02 -8.598702e-02 -8.428366e-02 -8.161758e-02 -7.977216e-02 
1.423423e+01 0.000000e+00 -2.530825e-02 -4.799582e-02 -6.597491e-02 -7.810030e-02 -8.436044e-02 -8.580494e-02 -8.422532e-02 -8.166551e-02 -7.988116e-02 
1.429429e+01 0.000000e+00 -2.515181e-02 -4.771472e-02 -6.562537e-02 -7.774993e-02 -8.407254e-02 -8.562376e-02 -8.416593e-02 -8.171074e-02 -7.998652e-02 
1.435435e+01 0.000000e+00 -2.499727e-02 -4.743697e-02 -6.527986e-02 -7.740335e-02 -8.378729e-02 -8.544348e-02 -8.410552e-02 -8.175332e-02 -8.008829e-02 
1.441441e+01 0.000000e+00 -2.484459e-02 -4.716253e-02 -6.493833e-02 -7.706048e-02 -8.350463e-02 -8.526410e-02 -8.404410e-02 -8.179330e-02 -8.018654e-02 
1.447447e+01 0.000000e+00 -2.469376e-02 -4.689135e-02 -6.460073e-02 -7.672129e-02 -8.322455e-02 -8.508559e-02 -8.398170e-02 -8.183070e-02 -8.028131e-02 
1.453453e+01 0.000000e+00 -2.454474e-02 -4.662339e-02 -6.426699e-02 -7.638571e-02 -8.294700e-02 -8.490795e-02 -8.391833e-02 -8.186558e-02 -8.037267e-02 
1.459459e+01 0.000000e+00 -2.439752e-02 -4.635860e-02 -6.393706e-02 -7.605371e-02 -8.267194e-02 -8.473116e-02 -8.385400e-02 -8.189796e-02 -8.046066e-02 
1.465465e+01 0.000000e+00 -2.425207e-02 -4.609694e-02 -6.361090e-02 -7.572523e-02 -8.239936e-02 -8.455523e-02 -8.378874e-02 -8.192790e-02 -8.054534e-02 
1.471471e+01 0.000000e+00 -2.410836e-02 -4.583836e-02 -6.328844e-02 -7.540022e-02 -8.212920e-02 -8.438013e-02 -8.372256e-02 -8.195543e-02 -8.062675e-02 
1.477477e+01 0.000000e+00 -2.396637e-02 -4.558282e-02 -6.296964e-02 -7.507863e-02 -8.186144e-02 -8.420585e-02 -8.365547e-02 -8.198058e-02 -8.070495e-02 
1.483483e+01 0.000000e+00 -2.382608e-02 -4.533028e-02 -6.265445e-02 -7.476042e-02 -8.159605e-02 -8.403240e-02 -8.358749e-02 -8.200340e-02 -8.077999e-02 
1.489489e+01 0.000000e+00 -2.368746e-02 -4.508070e-02 -6.234281e-02 -7.444554e-02 -8.133299e-02 -8.385975e-02 -8.351863e-02 -8.202392e-02 -8.085192e-02 
1.495495e+01 0.000000e+00 -2.355049e-02 -4.483403e-02 -6.203469e-02 -7.413395e-02 -8.107223e-02 -8.368791e-02 -8.344892e-02 -8.204217e-02 -8.092079e-02 
1.501502e+01 0.000000e+00 -2.341515e-02 -4.459025e-02 -6.173002e-02 -7.382559e-02 -8.081375e-02 -8.351685e-02 -8.337837e-02 -8.205821e-02 -8.098664e-02 
1.507508e+01 0.000000e+00 -2.328141e-02 -4.434930e-02 -6.142876e-02 -7.352043e-02 -8.055750e-02 -8.334657e-02 -8.330698e-02 -8.207205e-02 -8.104952e-02 
1.513514e+01 0.000000e+00 -2.314925e-02 -4.411114e-02 -6.113087e-02 -7.321842e-02 -8.030347e-02 -8.317707e-02 -8.323479e-02 -8.208373e-02 -8.110948e-02 
1.519520e+01 0.000000e+00 -2.301865e-02 -4.387575e-02 -6.083629e-02 -7.291951e-02 -8.005161e-02 -8.300832e-02 -8.316179e-02 -8.209330e-02 -8.116657e-02 
1.525526e+01 0.000000e+00 -2.288960e-02 -4.364308e-02 -6.054499e-02 -7.262367e-02 -7.980191e-02 -8.284034e-02 -8.308801e-02 -8.210077e-02 -8.122082e-02 
1.531532e+01 0.000000e+00 -2.276206e-02 -4.341309e-02 -6.025691e-02 -7.233086e-02 -7.955433e-02 -8.267310e-02 -8.301346e-02 -8.210619e-02 -8.127228e-02 
1.537538e+01 0.000000e+00 -2.263601e-02 -4.318574e-02 -5.997201e-02 -7.204102e-02 -7.930884e-02 -8.250659e-02 -8.293815e-02 -8.210959e-02 -8.132100e-02 
1.543544e+01 0.000000e+00 -2.251145e-02 -4.296101e-02 -5.969026e-02 -7.175412e-02 -7.906542e-02 -8.234082e-02 -8.286210e-02 -8.211100e-02 -8.136702e-02 
1.549550e+01 0.000000e+00 -2.238833e-02 -4.273885e-02 -5.941159e-02 -7.147013e-02 -7.882404e-02 -8.217576e-02 -8.278532e-02 -8.211046e-02 -8.141038e-02 
1.555556e+01 0.000000e+00 -2.226666e-02 -4.251922e-02 -5.913598e-02 -7.118899e-02 -7.858467e-02 -8.201142e-02 -8.270782e-02 -8.210799e-02 -8.145113e-02 
1.561562e+01 0.000000e+00 -2.214639e-02 -4.230210e-02 -5.886338e-02 -7.091067e-02 -7.834728e-02 -8.184779e-02 -8.262962e-02 -8.210362e-02 -8.148930e-02 
1.567568e+01 0.000000e+00 -2.202753e-02 -4.208745e-02 -5.859375e-02 -7.063514e-02 -7.811185e-02 -8.168485e-02 -8.255073e-02 -8.209739e-02 -8.152493e-02 
1.573574e+01 0.000000e+00 -2.191004e-02 -4.187523e-02 -5.832704e-02 -7.036235e-02 -7.787836e-02 -8.152261e-02 -8.247116e-02 -8.208932e-02 -8.155807e-02 
1.579580e+01 0.000000e+00 -2.179391e-02 -4.166541e-02 -5.806322e-02 -7.009227e-02 -7.764677e-02 -8.136104e-02 -8.239092e-02 -8.207945e-02 -8.158876e-02 
1.585586e+01 0.000000e+00 -2.167911e-02 -4.145796e-02 -5.780225e-02 -6.982486e-02 -7.741706e-02 -8.120015e-02 -8.231004e-02 -8.206780e-02 -8.161703e-02 
1.591592e+01 0.000000e+00 -2.156564e-02 -4.125284e-02 -5.754409e-02 -6.956008e-02 -7.718921e-02 -8.103993e-02 -8.222851e-02 -8.205441e-02 -8.164292e-02 
1.597598e+01 0.000000e+00 -2.145347e-02 -4.105002e-02 -5.728870e-02 -6.929790e-02 -7.696319e-02 -8.088038e-02 -8.214636e-02 -8.203930e-02 -8.166647e-02 
1.603604e+01 0.000000e+00 -2.134258e-02 -4.084948e-02 -5.703603e-02 -6.903828e-02 -7.673898e-02 -8.072147e-02 -8.206359e-02 -8.202249e-02 -8.168772e-02 
1.609610e+01 0.000000e+00 -2.123296e-02 -4.065117e-02 -5.678606e-02 -6.878118e-02 -7.651655e-02 -8.056321e-02 -8.198021e-02 -8.200403e-02 -8.170670e-02 
1.615616e+01 0.000000e+00 -2.112459e-02 -4.045508e-02 -5.653875e-02 -6.852658e-02 -7.629588e-02 -8.040559e-02 -8.189624e-02 -8.198393e-02 -8.172344e-02 
1.621622e+01 0.000000e+00 -2.101745e-02 -4.026116e-02 -5.629406e-02 -6.827444e-02 -7.607695e-02 -8.024861e-02 -8.181169e-02 -8.196222e-02 -8.173800e-02 
1.627628e+01 0.000000e+00 -2.091152e-02 -4.006938e-02 -5.605195e-02 -6.802473e-02 -7.585974e-02 -8.009225e-02 -8.172657e-02 -8.193892e-02 -8.175039e-02 
1.633634e+01 0.000000e+00 -2.080679e-02 -3.987973e-02 -5.581239e-02 -6.777740e-02 -7.564421e-02 -7.993651e-02 -8.164089e-02 -8.191407e-02 -8.176065e-02 
1.639640e+01 0.000000e+00 -2.070324e-02 -3.969216e-02 -5.557534e-02 -6.753244e-02 -7.543036e-02 -7.978138e-02 -8.155466e-02 -8.188769e-02 -8.176883e-02 
1.645646e+01 0.000000e+00 -2.060086e-02 -3.950666e-02 -5.534078e-02 -6.728980e-02 -7.521815e-02 -7.962687e-02 -8.146789e-02 -8.185980e-02 -8.177494e-02 
1.651652e+01 0.000000e+00 -2.049963e-02 -3.932318e-02 -5.510865e-02 -6.704946e-02 -7.500757e-02 -7.947295e-02 -8.138059e-02 -8.183043e-02 -8.177903e-02 
1.657658e+01 0.000000e+00 -2.039953e-02 -3.914171e-02 -5.487894e-02 -6.681139e-02 -7.479860e-02 -7.931963e-02 -8.129278e-02 -8.179960e-02 -8.178113e-02 
1.663664e+01 0.000000e+00 -2.030054e-02 -3.896222e-02 -5.465161e-02 -6.657555e-02 -7.459121e-02 -7.916690e-02 -8.120446e-02 -8.176734e-02 -8.178126e-02 
1.669670e+01 0.000000e+00 -2.020266e-02 -3.878467e-02 -5.442663e-02 -6.634192e-02 -7.438538e-02 -7.901475e-02 -8.111564e-02 -8.173366e-02 -8.177946e-02 
1.675676e+01 0.000000e+00 -2.010587e-02 -3.860905e-02 -5.420395e-02 -6.611046e-02 -7.418110e-02 -7.886317e-02 -8.102634e-02 -8.169861e-02 -8.177577e-02 
1.681682e+01 0.000000e+00 -2.001014e-02 -3.843532e-02 -5.398356e-02 -6.588114e-02 -7.397834e-02 -7.871217e-02 -8.093656e-02 -8.166219e-02 -8.177021e-02 
1.687688e+01 0.000000e+00 -1.991547e-02 -3.826346e-02 -5.376543e-02 -6.565395e-02 -7.377708e-02 -7.856174e-02 -8.084631e-02 -8.162443e-02 -8.176280e-02 
1.693694e+01 0.000000e+00 -1.982185e-02 -3.809345e-02 -5.354951e-02 -6.542884e-02 -7.357731e-02 -7.841186e-02 -8.075561e-02 -8.158535e-02 -8.175359e-02 
1.699700e+01 0.000000e+00 -1.972925e-02 -3.792525e-02 -5.333578e-02 -6.520579e-02 -7.337901e-02 -7.826254e-02 -8.066445e-02 -8.154498e-02 -8.174260e-02 
1.705706e+01 0.000000e+00 -1.963767e-02 -3.775885e-02 -5.312421e-02 -6.498477e-02 -7.318215e-02 -7.811377e-02 -8.057286e-02 -8.150333e-02 -8.172986e-02 
1.711712e+01 0.000000e+00 -1.954709e-02 -3.759421e-02 -5.291477e-02 -6.476576e-02 -7.298672e-02 -7.796554e-02 -8.048084e-02 -8.146043e-02 -8.171540e-02 
1.717718e+01 0.000000e+00 -1.945749e-02 -3.743132e-02 -5.270743e-02 -6.454872e-02 -7.279270e-02 -7.781785e-02 -8.038839e-02 -8.141629e-02 -8.169925e-02 
1.723724e+01 0.000000e+00 -1.936887e-02 -3.727016e-02 -5.250217e-02 -6.433364e-02 -7.260007e-02 -7.767069e-02 -8.029554e-02 -8.137095e-02 -8.168142e-02 
1.729730e+01 0.000000e+00 -1.928120e-02 -3.711068e-02 -5.229895e-02 -6.412048e-02 -7.240881e-02 -7.752406e-02 -8.020228e-02 -8.132442e-02 -8.166196e-02 
1.735736e+01 0.000000e+00 -1.919448e-02 -3.695288e-02 -5.209775e-02 -6.390922e-02 -7.221891e-02 -7.737795e-02 -8.010862e-02 -8.127671e-02 -8.164089e-02 
1.741742e+01 0.000000e+00 -1.910869e-02 -3.679674e-02 -5.189853e-02 -6.369984e-02 -7.203035e-02 -7.723236e-02 -8.001458e-02 -8.122786e-02 -8.161822e-02 
1.747748e+01 0.000000e+00 -1.902383e-02 -3.664222e-02 -5.170128e-02 -6.349230e-02 -7.184311e-02 -7.708728e-02 -7.992016e-02 -8.117787e-02 -8.159400e-02 
1.753754e+01 0.000000e+00 -1.893987e-02 -3.648930e-02 -5.150597e-02 -6.328659e-02 -7.165717e-02 -7.694271e-02 -7.982538e-02 -8.112677e-02 -8.156825e-02 
1.759760e+01 0.000000e+00 -1.885680e-02 -3.633797e-02 -5.131256e-02 -6.308268e-02 -7.147253e-02 -7.679865e-02 -7.973023e-02 -8.107458e-02 -8.154098e-02 
1.765766e+01 0.000000e+00 -1.877462e-02 -3.618821e-02 -5.112104e-02 -6.288054e-02 -7.128915e-02 -7.665508e-02 -7.963472e-02 -8.102132e-02 -8.151223e-02 
1.771772e+01 0.000000e+00 -1.869331e-02 -3.603998e-02 -5.093137e-02 -6.268016e-02 -7.110703e-02 -7.651201e-02 -7.953887e-02 -8.096700e-02 -8.148202e-02 
1.777778e+01 0.000000e+00 -1.861286e-02 -3.589327e-02 -5.074354e-02 -6.248151e-02 -7.092616e-02 -7.636942e-02 -7.944268e-02 -8.091164e-02 -8.145038e-02 
1.783784e+01 0.000000e+00 -1.853325e-02 -3.574806e-02 -5.055751e-02 -6.228456e-02 -7.074650e-02 -7.622732e-02 -7.934616e-02 -8.085527e-02 -8.141732e-02 
1.789790e+01 0.000000e+00 -1.845448e-02 -3.560433e-02 -5.037327e-02 -6.208930e-02 -7.056806e-02 -7.608570e-02 -7.924932e-02 -8.079789e-02 -8.138287e-02 
1.795796e+01 0.000000e+00 -1.837654e-02 -3.546206e-02 -5.019079e-02 -6.189569e-02 -7.039081e-02 -7.594455e-02 -7.915217e-02 -8.073953e-02 -8.134706e-02 
1.801802e+01 0.000000e+00 -1.829940e-02 -3.532123e-02 -5.001004e-02 -6.170373e-02 -7.021474e-02 -7.580388e-02 -7.905470e-02 -8.068020e-02 -8.130990e-02 
1.807808e+01 0.000000e+00 -1.822307e-02 -3.518181e-02 -4.983101e-02 -6.151338e-02 -7.003983e-02 -7.566367e-02 -7.895693e-02 -8.061992e-02 -8.127142e-02 
1.813814e+01 0.000000e+00 -1.814753e-02 -3.504380e-02 -4.965366e-02 -6.132463e-02 -6.986607e-02 -7.552393e-02 -7.885887e-02 -8.055870e-02 -8.123165e-02 
1.819820e+01 0.000000e+00 -1.807277e-02 -3.490716e-02 -4.947798e-02 -6.113745e-02 -6.969345e-02 -7.538464e-02 -7.876053e-02 -8.049657e-02 -8.119060e-02 
1.825826e+01 0.000000e+00 -1.799877e-02 -3.477189e-02 -4.930394e-02 -6.095183e-02 -6.952195e-02 -7.524581e-02 -7.866190e-02 -8.043354e-02 -8.114829e-02 
1.831832e+01 0.000000e+00 -1.792554e-02 -3.463796e-02 -4.913153e-02 -6.076774e-02 -6.935155e-02 -7.510743e-02 -7.856300e-02 -8.036962e-02 -8.110475e-02 
1.837838e+01 0.000000e+00 -1.785305e-02 -3.450535e-02 -4.896071e-02 -6.058517e-02 -6.918225e-02 -7.496950e-02 -7.846383e-02 -8.030484e-02 -8.105999e-02 
1.843844e+01 0.000000e+00 -1.778130e-02 -3.437406e-02 -4.879147e-02 -6.040409e-02 -6.901403e-02 -7.483200e-02 -7.836440e-02 -8.023920e-02 -8.101405e-02 
1.849850e+01 0.000000e+00 -1.771028e-02 -3.424405e-02 -4.862379e-02 -6.022448e-02 -6.884687e-02 -7.469495e-02 -7.826472e-02 -8.017272e-02 -8.096692e-02 
1.855856e+01 0.000000e+00 -1.763997e-02 -3.411531e-02 -4.845764e-02 -6.004633e-02 -6.868077e-02 -7.455833e-02 -7.816479e-02 -8.010541e-02 -8.091865e-02 
1.861862e+01 0.000000e+00 -1.757038e-02 -3.398782e-02 -4.829301e-02 -5.986961e-02 -6.851571e-02 -7.442214e-02 -7.806462e-02 -8.003730e-02 -8.086925e-02 
1.867868e+01 0.000000e+00 -1.750148e-02 -3.386158e-02 -4.812988e-02 -5.969431e-02 -6.835168e-02 -7.428638e-02 -7.796422e-02 -7.996839e-02 -8.081872e-02 
1.873874e+01 0.000000e+00 -1.743327e-02 -3.373655e-02 -4.796822e-02 -5.952041e-02 -6.818866e-02 -7.415105e-02 -7.786358e-02 -7.989871e-02 -8.076711e-02 
1.879880e+01 0.000000e+00 -1.736574e-02 -3.361273e-02 -4.780801e-02 -5.934789e-02 -6.802665e-02 -7.401613e-02 -7.776273e-02 -7.982825e-02 -8.071442e-02 
1.885886e+01 0.000000e+00 -1.729888e-02 -3.349010e-02 -4.764924e-02 -5.917673e-02 -6.786562e-02 -7.388163e-02 -7.766166e-02 -7.975705e-02 -8.066067e-02 
1.891892e+01 0.000000e+00 -1.723269e-02 -3.336863e-02 -4.749189e-02 -5.900691e-02 -6.770557e-02 -7.374754e-02 -7.756037e-02 -7.968510e-02 -8.060588e-02 
1.897898e+01 0.000000e+00 -1.716714e-02 -3.324833e-02 -4.733594e-02 -5.883842e-02 -6.754649e-02 -7.361387e-02 -7.745888e-02 -7.961243e-02 -8.055007e-02 
1.903904e+01 0.000000e+00 -1.710224e-02 -3.312916e-02 -4.718136e-02 -5.867124e-02 -6.738837e-02 -7.348059e-02 -7.735719e-02 -7.953905e-02 -8.049326e-02 
1.909910e+01 0.000000e+00 -1.703797e-02 -3.301112e-02 -4.702814e-02 -5.850535e-02 -6.723119e-02 -7.334772e-02 -7.725531e-02 -7.946497e-02 -8.043546e-02 
1.915916e+01 0.000000e+00 -1.697433e-02 -3.289418e-02 -4.687627e-02 -5.834074e-02 -6.707494e-02 -7.321525e-02 -7.715324e-02 -7.939020e-02 -8.037669e-02 
1.921922e+01 0.000000e+00 -1.691130e-02 -3.277835e-02 -4.672572e-02 -5.817738e-02 -6.691961e-02 -7.308318e-02 -7.705099e-02 -7.931477e-02 -8.031697e-02 
1.927928e+01 0.000000e+00 -1.684889e-02 -3.266359e-02 -4.657648e-02 -5.801527e-02 -6.676518e-02 -7.295150e-02 -7.694855e-02 -7.923867e-02 -8.025631e-02 
1.933934e+01 0.000000e+00 -1.678707e-02 -3.254990e-02 -4.642853e-02 -5.785439e-02 -6.661166e-02 -7.282020e-02 -7.684595e-02 -7.916192e-02 -8.019473e-02 
1.939940e+01 0.000000e+00 -1.672585e-02 -3.243725e-02 -4.628185e-02 -5.769472e-02 -6.645903e-02 -7.268930e-02 -7.674318e-02 -7.908454e-02 -8.013225e-02 
1.945946e+01 0.000000e+00 -1.666522e-02 -3.232565e-02 -4.613642e-02 -5.753624e-02 -6.630727e-02 -7.255877e-02 -7.664024e-02 -7.900653e-02 -8.006889e-02 
1.951952e+01 0.000000e+00 -1.660516e-02 -3.221507e-02 -4.599224e-02 -5.737894e-02 -6.615638e-02 -7.242863e-02 -7.653715e-02 -7.892791e-02 -8.000465e-02 
1.957958e+01 0.000000e+00 -1.654566e-02 -3.210550e-02 -4.584927e-02 -5.722281e-02 -6.600634e-02 -7.229887e-02 -7.643391e-02 -7.884869e-02 -7.993955e-02 
1.963964e+01 0.000000e+00 -1.648673e-02 -3.199692e-02 -4.570752e-02 -5.706783e-02 -6.585715e-02 -7.216947e-02 -7.633052e-02 -7.876889e-02 -7.987362e-02 
1.969970e+01 0.000000e+00 -1.642836e-02 -3.188933e-02 -4.556695e-02 -5.691398e-02 -6.570880e-02 -7.204045e-02 -7.622698e-02 -7.868850e-02 -7.980686e-02 
1.975976e+01 0.000000e+00 -1.637053e-02 -3.178270e-02 -4.542756e-02 -5.676125e-02 -6.556127e-02 -7.191180e-02 -7.612331e-02 -7.860755e-02 -7.973929e-02 
1.981982e+01 0.000000e+00 -1.631324e-02 -3.167703e-02 -4.528933e-02 -5.660963e-02 -6.541456e-02 -7.178351e-02 -7.601950e-02 -7.852604e-02 -7.967092e-02 
1.987988e+01 0.000000e+00 -1.625648e-02 -3.157231e-02 -4.515224e-02 -5.645910e-02 -6.526866e-02 -7.165559e-02 -7.591557e-02 -7.844399e-02 -7.960177e-02 
1.993994e+01 0.000000e+00 -1.620024e-02 -3.146851e-02 -4.501628e-02 -5.630965e-02 -6.512355e-02 -7.152802e-02 -7.581151e-02 -7.836140e-02 -7.953185e-02 
2.000000e+01 0.000000e+00 -1.614453e-02 -3.136564e-02 -4.488144e-02 -5.616126e-02 -6.497924e-02 -7.140081e-02 -7.570733e-02 -7.827829e-02 -7.946118e-02 
2.006006e+01 0.000000e+00 -1.608932e-02 -3.126367e-02 -4.474769e-02 -5.601393e-02 -6.483570e-02 -7.127396e-02 -7.560304e-02 -7.819467e-02 -7.938977e-02 
2.012012e+01 0.000000e+00 -1.603462e-02 -3.116259e-02 -4.461503e-02 -5.586763e-02 -6.469293e-02 -7.114746e-02 -7.549863e-02 -7.811055e-02 -7.931763e-02 
2.018018e+01 0.000000e+00 -1.598041e-02 -3.106240e-02 -4.448344e-02 -5.572235e-02 -6.455092e-02 -7.102130e-02 -7.539412e-02 -7.802593e-02 -7.924478e-02 
2.024024e+01 0.000000e+00 -1.592670e-02 -3.096307e-02 -4.435291e-02 -5.557809e-02 -6.440966e-02 -7.089550e-02 -7.528950e-02 -7.794082e-02 -7.917122e-02 
2.030030e+01 0.000000e+00 -1.587346e-02 -3.086461e-02 -4.422342e-02 -5.543483e-02 -6.426914e-02 -7.077003e-02 -7.518479e-02 -7.785525e-02 -7.909698e-02 
2.036036e+01 0.000000e+00 -1.582071e-02 -3.076699e-02 -4.409496e-02 -5.529255e-02 -6.412936e-02 -7.064491e-02 -7.507998e-02 -7.776921e-02 -7.902207e-02 
2.042042e+01 0.000000e+00 -1.576843e-02 -3.067021e-02 -4.396751e-02 -5.515125e-02 -6.399031e-02 -7.052012e-02 -7.497508e-02 -7.768271e-02 -7.894650e-02 
2.048048e+01 0.000000e+00 -1.571661e-02 -3.057426e-02 -4.384107e-02 -5.501090e-02 -6.385197e-02 -7.039568e-02 -7.487009e-02 -7.759578e-02 -7.887027e-02 
2.054054e+01 0.000000e+00 -1.566525e-02 -3.047912e-02 -4.371562e-02 -5.487151e-02 -6.371435e-02 -7.027156e-02 -7.476502e-02 -7.750840e-02 -7.879341e-02 
2.060060e+01 0.000000e+00 -1.561434e-02 -3.038478e-02 -4.359114e-02 -5.473306e-02 -6.357742e-02 -7.014778e-02 -7.465987e-02 -7.742060e-02 -7.871592e-02 
2.066066e+01 0.000000e+00 -1.556388e-02 -3.029124e-02 -4.346763e-02 -5.459553e-02 -6.344119e-02 -7.002432e-02 -7.455465e-02 -7.733238e-02 -7.863782e-02 
2.072072e+01 0.000000e+00 -1.551385e-02 -3.019848e-02 -4.334507e-02 -5.445891e-02 -6.330564e-02 -6.990119e-02 -7.444935e-02 -7.724375e-02 -7.855911e-02 
2.078078e+01 0.000000e+00 -1.546427e-02 -3.010649e-02 -4.322345e-02 -5.432320e-02 -6.317077e-02 -6.977839e-02 -7.434399e-02 -7.715472e-02 -7.847982e-02 
2.084084e+01 0.000000e+00 -1.541511e-02 -3.001526e-02 -4.310276e-02 -5.418838e-02 -6.303658e-02 -6.965590e-02 -7.423856e-02 -7.706530e-02 -7.839995e-02 
2.090090e+01 0.000000e+00 -1.536637e-02 -2.992478e-02 -4.298298e-02 -5.405444e-02 -6.290304e-02 -6.953374e-02 -7.413307e-02 -7.697549e-02 -7.831950e-02 
2.096096e+01 0.000000e+00 -1.531805e-02 -2.983505e-02 -4.286411e-02 -5.392136e-02 -6.277016e-02 -6.941190e-02 -7.402752e-02 -7.688531e-02 -7.823851e-02 
2.102102e+01 0.000000e+00 -1.527015e-02 -2.974605e-02 -4.274613e-02 -5.378915e-02 -6.263793e-02 -6.929036e-02 -7.392192e-02 -7.679476e-02 -7.815696e-02 
2.108108e+01 0.000000e+00 -1.522265e-02 -2.965777e-02 -4.262902e-02 -5.365779e-02 -6.250633e-02 -6.916915e-02 -7.381626e-02 -7.670385e-02 -7.807488e-02 
2.114114e+01 0.000000e+00 -1.517555e-02 -2.957021e-02 -4.251279e-02 -5.352726e-02 -6.237537e-02 -6.904824e-02 -7.371056e-02 -7.661260e-02 -7.799228e-02 
2.120120e+01 0.000000e+00 -1.512884e-02 -2.948334e-02 -4.239741e-02 -5.339756e-02 -6.224504e-02 -6.892764e-02 -7.360482e-02 -7.652099e-02 -7.790916e-02 
2.126126e+01 0.000000e+00 -1.508253e-02 -2.939718e-02 -4.228289e-02 -5.326868e-02 -6.211532e-02 -6.880735e-02 -7.349903e-02 -7.642905e-02 -7.782553e-02 
2.132132e+01 0.000000e+00 -1.503660e-02 -2.931170e-02 -4.216919e-02 -5.314060e-02 -6.198622e-02 -6.868736e-02 -7.339321e-02 -7.633679e-02 -7.774142e-02 
2.138138e+01 0.000000e+00 -1.499106e-02 -2.922689e-02 -4.205633e-02 -5.301332e-02 -6.185773e-02 -6.856767e-02 -7.328735e-02 -7.624420e-02 -7.765681e-02 
2.144144e+01 0.000000e+00 -1.494589e-02 -2.914276e-02 -4.194427e-02 -5.288683e-02 -6.172983e-02 -6.844829e-02 -7.318146e-02 -7.615130e-02 -7.757174e-02 
2.150150e+01 0.000000e+00 -1.490108e-02 -2.905928e-02 -4.183302e-02 -5.276112e-02 -6.160252e-02 -6.832920e-02 -7.307554e-02 -7.605809e-02 -7.748619e-02 
2.156156e+01 0.000000e+00 -1.485665e-02 -2.897645e-02 -4.172257e-02 -5.263618e-02 -6.147581e-02 -6.821041e-02 -7.296959e-02 -7.596458e-02 -7.740019e-02 
2.162162e+01 0.000000e+00 -1.481257e-02 -2.889427e-02 -4.161290e-02 -5.251199e-02 -6.134967e-02 -6.809191e-02 -7.286362e-02 -7.587078e-02 -7.731375e-02 
2.168168e+01 0.000000e+00 -1.476885e-02 -2.881272e-02 -4.150400e-02 -5.238856e-02 -6.122410e-02 -6.797371e-02 -7.275763e-02 -7.577669e-02 -7.722687e-02 
2.174174e+01 0.000000e+00 -1.472549e-02 -2.873179e-02 -4.139587e-02 -5.226586e-02 -6.109910e-02 -6.785579e-02 -7.265163e-02 -7.568233e-02 -7.713956e-02 
2.180180e+01 0.000000e+00 -1.468246e-02 -2.865149e-02 -4.128849e-02 -5.214390e-02 -6.097466e-02 -6.773817e-02 -7.254561e-02 -7.558769e-02 -7.705183e-02 
2.186186e+01 0.000000e+00 -1.463979e-02 -2.857179e-02 -4.118186e-02 -5.202266e-02 -6.085078e-02 -6.762083e-02 -7.243957e-02 -7.549278e-02 -7.696369e-02 
2.192192e+01 0.000000e+00 -1.459744e-02 -2.849269e-02 -4.107597e-02 -5.190213e-02 -6.072745e-02 -6.750378e-02 -7.233353e-02 -7.539762e-02 -7.687515e-02 
2.198198e+01 0.000000e+00 -1.455544e-02 -2.841419e-02 -4.097080e-02 -5.178231e-02 -6.060465e-02 -6.738701e-02 -7.222748e-02 -7.530221e-02 -7.678621e-02 
2.204204e+01 0.000000e+00 -1.451376e-02 -2.833628e-02 -4.086634e-02 -5.166319e-02 -6.048240e-02 -6.727052e-02 -7.212143e-02 -7.520655e-02 -7.669689e-02 
2.210210e+01 0.000000e+00 -1.447240e-02 -2.825894e-02 -4.076260e-02 -5.154476e-02 -6.036068e-02 -6.715431e-02 -7.201538e-02 -7.511065e-02 -7.660719e-02 
2.216216e+01 0.000000e+00 -1.443137e-02 -2.818217e-02 -4.065955e-02 -5.142700e-02 -6.023948e-02 -6.703838e-02 -7.190932e-02 -7.501451e-02 -7.651713e-02 
2.222222e+01 0.000000e+00 -1.439065e-02 -2.810597e-02 -4.055720e-02 -5.130992e-02 -6.011880e-02 -6.692272e-02 -7.180327e-02 -7.491815e-02 -7.642670e-02 
2.228228e+01 0.000000e+00 -1.435025e-02 -2.803033e-02 -4.045553e-02 -5.119351e-02 -5.999864e-02 -6.680734e-02 -7.169723e-02 -7.482156e-02 -7.633592e-02 
2.234234e+01 0.000000e+00 -1.431015e-02 -2.795523e-02 -4.035453e-02 -5.107775e-02 -5.987899e-02 -6.669223e-02 -7.159120e-02 -7.472476e-02 -7.624480e-02 
2.240240e+01 0.000000e+00 -1.427036e-02 -2.788068e-02 -4.025419e-02 -5.096263e-02 -5.975984e-02 -6.657740e-02 -7.148517e-02 -7.462775e-02 -7.615334e-02 
2.246246e+01 0.000000e+00 -1.423087e-02 -2.780667e-02 -4.015452e-02 -5.084817e-02 -5.964119e-02 -6.646283e-02 -7.137916e-02 -7.453053e-02 -7.606155e-02 
2.252252e+01 0.000000e+00 -1.419167e-02 -2.773318e-02 -4.005549e-02 -5.073433e-02 -5.952304e-02 -6.634853e-02 -7.127316e-02 -7.443311e-02 -7.596943e-02 
2.258258e+01 0.000000e+00 -1.415277e-02 -2.766021e-02 -3.995710e-02 -5.062112e-02 -5.940537e-02 -6.623450e-02 -7.116719e-02 -7.433550e-02 -7.587701e-02 
2.264264e+01 0.000000e+00 -1.411415e-02 -2.758776e-02 -3.985934e-02 -5.050853e-02 -5.928819e-02 -6.612073e-02 -7.106123e-02 -7.423770e-02 -7.578427e-02 
2.270270e+01 0.000000e+00 -1.407582e-02 -2.751582e-02 -3.976221e-02 -5.039655e-02 -5.917148e-02 -6.600722e-02 -7.095529e-02 -7.413972e-02 -7.569123e-02 
2.276276e+01 0.000000e+00 -1.403778e-02 -2.744439e-02 -3.966570e-02 -5.028517e-02 -5.905525e-02 -6.589398e-02 -7.084938e-02 -7.404156e-02 -7.559790e-02 
2.282282e+01 0.000000e+00 -1.400001e-02 -2.737344e-02 -3.956980e-02 -5.017440e-02 -5.893949e-02 -6.578100e-02 -7.074349e-02 -7.394322e-02 -7.550429e-02 
2.288288e+01 0.000000e+00 -1.396251e-02 -2.730299e-02 -3.947450e-02 -5.006421e-02 -5.882419e-02 -6.566827e-02 -7.063764e-02 -7.384472e-02 -7.541039e-02 
2.294294e+01 0.000000e+00 -1.392529e-02 -2.723302e-02 -3.937979e-02 -4.995461e-02 -5.870935e-02 -6.555581e-02 -7.053181e-02 -7.374606e-02 -7.531622e-02 
2.300300e+01 0.000000e+00 -1.388833e-02 -2.716353e-02 -3.928567e-02 -4.984558e-02 -5.859496e-02 -6.544359e-02 -7.042602e-02 -7.364724e-02 -7.522179e-02 
2.306306e+01 0.000000e+00 -1.385164e-02 -2.709452e-02 -3.919213e-02 -4.973712e-02 -5.848103e-02 -6.533164e-02 -7.032025e-02 -7.354826e-02 -7.512709e-02 
2.312312e+01 0.000000e+00 -1.381520e-02 -2.702596e-02 -3.909917e-02 -4.962923e-02 -5.836754e-02 -6.521993e-02 -7.021453e-02 -7.344914e-02 -7.503214e-02 
2.318318e+01 0.000000e+00 -1.377903e-02 -2.695787e-02 -3.900677e-02 -4.952190e-02 -5.825449e-02 -6.510848e-02 -7.010884e-02 -7.334987e-02 -7.493694e-02 
2.324324e+01 0.000000e+00 -1.374311e-02 -2.689023e-02 -3.891493e-02 -4.941511e-02 -5.814188e-02 -6.499727e-02 -7.000320e-02 -7.325047e-02 -7.484150e-02 
2.330330e+01 0.000000e+00 -1.370744e-02 -2.682304e-02 -3.882364e-02 -4.930887e-02 -5.802970e-02 -6.488632e-02 -6.989760e-02 -7.315093e-02 -7.474583e-02 
2.336336e+01 0.000000e+00 -1.367202e-02 -2.675630e-02 -3.873290e-02 -4.920317e-02 -5.791795e-02 -6.477561e-02 -6.979203e-02 -7.305126e-02 -7.464992e-02 
2.342342e+01 0.000000e+00 -1.363684e-02 -2.668999e-02 -3.864270e-02 -4.909800e-02 -5.780662e-02 -6.466515e-02 -6.968652e-02 -7.295146e-02 -7.455380e-02 
2.348348e+01 0.000000e+00 -1.360190e-02 -2.662411e-02 -3.855303e-02 -4.899336e-02 -5.769571e-02 -6.455493e-02 -6.958105e-02 -7.285155e-02 -7.445745e-02 
2.354354e+01 0.000000e+00 -1.356720e-02 -2.655866e-02 -3.846389e-02 -4.888923e-02 -5.758522e-02 -6.444496e-02 -6.947563e-02 -7.275151e-02 -7.436090e-02 
2.360360e+01 0.000000e+00 -1.353274e-02 -2.649363e-02 -3.837526e-02 -4.878562e-02 -5.747514e-02 -6.433522e-02 -6.937027e-02 -7.265137e-02 -7.426414e-02 
2.366366e+01 0.000000e+00 -1.349851e-02 -2.642902e-02 -3.828715e-02 -4.868252e-02 -5.736547e-02 -6.422573e-02 -6.926495e-02 -7.255111e-02 -7.416717e-02 
2.372372e+01 0.000000e+00 -1.346451e-02 -2.636482e-02 -3.819955e-02 -4.857992e-02 -5.725620e-02 -6.411648e-02 -6.915969e-02 -7.245076e-02 -7.407002e-02 
2.378378e+01 0.000000e+00 -1.343074e-02 -2.630102e-02 -3.811245e-02 -4.847782e-02 -5.714733e-02 -6.400746e-02 -6.905448e-02 -7.235030e-02 -7.397267e-02 
2.384384e+01 0.000000e+00 -1.339719e-02 -2.623762e-02 -3.802585e-02 -4.837622e-02 -5.703886e-02 -6.389869e-02 -6.894934e-02 -7.224974e-02 -7.387514e-02 
2.390390e+01 0.000000e+00 -1.336386e-02 -2.617463e-02 -3.793974e-02 -4.827509e-02 -5.693077e-02 -6.379014e-02 -6.884425e-02 -7.214910e-02 -7.377743e-02 
2.396396e+01 0.000000e+00 -1.333075e-02 -2.611202e-02 -3.785411e-02 -4.817445e-02 -5.682308e-02 -6.368184e-02 -6.873922e-02 -7.204836e-02 -7.367954e-02 
2.402402e+01 0.000000e+00 -1.329786e-02 -2.604980e-02 -3.776895e-02 -4.807428e-02 -5.671577e-02 -6.357376e-02 -6.863425e-02 -7.194754e-02 -7.358149e-02 
2.408408e+01 0.000000e+00 -1.326517e-02 -2.598796e-02 -3.768427e-02 -4.797459e-02 -5.660885e-02 -6.346592e-02 -6.852934e-02 -7.184664e-02 -7.348328e-02 
2.414414e+01 0.000000e+00 -1.323270e-02 -2.592650e-02 -3.760006e-02 -4.787536e-02 -5.650230e-02 -6.335831e-02 -6.842450e-02 -7.174566e-02 -7.338490e-02 
2.420420e+01 0.000000e+00 -1.320044e-02 -2.586541e-02 -3.751631e-02 -4.777659e-02 -5.639612e-02 -6.325093e-02 -6.831973e-02 -7.164461e-02 -7.328637e-02 
2.426426e+01 0.000000e+00 -1.316838e-02 -2.580469e-02 -3.743302e-02 -4.767827e-02 -5.629032e-02 -6.314377e-02 -6.821502e-02 -7.154349e-02 -7.318769e-02 
2.432432e+01 0.000000e+00 -1.313653e-02 -2.574433e-02 -3.735017e-02 -4.758040e-02 -5.618488e-02 -6.303685e-02 -6.811039e-02 -7.144230e-02 -7.308887e-02 
2.438438e+01 0.000000e+00 -1.310487e-02 -2.568433e-02 -3.726778e-02 -4.748298e-02 -5.607980e-02 -6.293015e-02 -6.800582e-02 -7.134104e-02 -7.298991e-02 
2.444444e+01 0.000000e+00 -1.307341e-02 -2.562469e-02 -3.718582e-02 -4.738600e-02 -5.597509e-02 -6.282367e-02 -6.790132e-02 -7.123973e-02 -7.289081e-02 
2.450450e+01 0.000000e+00 -1.304215e-02 -2.556539e-02 -3.710430e-02 -4.728946e-02 -5.587073e-02 -6.271742e-02 -6.779690e-02 -7.113836e-02 -7.279158e-02 
2.456456e+01 0.000000e+00 -1.301108e-02 -2.550645e-02 -3.702321e-02 -4.719334e-02 -5.576673e-02 -6.261140e-02 -6.769255e-02 -7.103694e-02 -7.269223e-02 
2.462462e+01 0.000000e+00 -1.298020e-02 -2.544784e-02 -3.694254e-02 -4.709765e-02 -5.566308e-02 -6.250559e-02 -6.758828e-02 -7.093547e-02 -7.259275e-02 
2.468468e+01 0.000000e+00 -1.294951e-02 -2.538957e-02 -3.686229e-02 -4.700239e-02 -5.555977e-02 -6.240000e-02 -6.748409e-02 -7.083395e-02 -7.249316e-02 
2.474474e+01 0.000000e+00 -1.291901e-02 -2.533164e-02 -3.678246e-02 -4.690754e-02 -5.545681e-02 -6.229464e-02 -6.737997e-02 -7.073239e-02 -7.239345e-02 
2.480480e+01 0.000000e+00 -1.288868e-02 -2.527404e-02 -3.670304e-02 -4.681310e-02 -5.535419e-02 -6.218949e-02 -6.727593e-02 -7.063078e-02 -7.229363e-02 
2.486486e+01 0.000000e+00 -1.285855e-02 -2.521676e-02 -3.662403e-02 -4.671907e-02 -5.525191e-02 -6.208457e-02 -6.717197e-02 -7.052914e-02 -7.219371e-02 
2.492492e+01 0.000000e+00 -1.282858e-02 -2.515981e-02 -3.654542e-02 -4.662545e-02 -5.514996e-02 -6.197985e-02 -6.706809e-02 -7.042747e-02 -7.209368e-02 
2.498498e+01 0.000000e+00 -1.279880e-02 -2.510317e-02 -3.646720e-02 -4.653222e-02 -5.504835e-02 -6.187536e-02 -6.696430e-02 -7.032576e-02 -7.199356e-02 
2.504505e+01 0.000000e+00 -1.276919e-02 -2.504685e-02 -3.638938e-02 -4.643939e-02 -5.494707e-02 -6.177108e-02 -6.686059e-02 -7.022403e-02 -7.189335e-02 
2.510511e+01 0.000000e+00 -1.273976e-02 -2.499084e-02 -3.631194e-02 -4.634695e-02 -5.484611e-02 -6.166701e-02 -6.675696e-02 -7.012227e-02 -7.179305e-02 
2.516517e+01 0.000000e+00 -1.271049e-02 -2.493514e-02 -3.623489e-02 -4.625490e-02 -5.474547e-02 -6.156315e-02 -6.665342e-02 -7.002048e-02 -7.169266e-02 
2.522523e+01 0.000000e+00 -1.268140e-02 -2.487974e-02 -3.615822e-02 -4.616324e-02 -5.464516e-02 -6.145951e-02 -6.654997e-02 -6.991868e-02 -7.159218e-02 
2.528529e+01 0.000000e+00 -1.265247e-02 -2.482465e-02 -3.608192e-02 -4.607195e-02 -5.454516e-02 -6.135608e-02 -6.644661e-02 -6.981686e-02 -7.149164e-02 
2.534535e+01 0.000000e+00 -1.262370e-02 -2.476985e-02 -3.600600e-02 -4.598104e-02 -5.444548e-02 -6.125286e-02 -6.634333e-02 -6.971502e-02 -7.139101e-02 
2.540541e+01 0.000000e+00 -1.259510e-02 -2.471534e-02 -3.593044e-02 -4.589049e-02 -5.434611e-02 -6.114985e-02 -6.624015e-02 -6.961317e-02 -7.129032e-02 
2.546547e+01 0.000000e+00 -1.256666e-02 -2.466112e-02 -3.585524e-02 -4.580032e-02 -5.424706e-02 -6.104704e-02 -6.613705e-02 -6.951131e-02 -7.118955e-02 
2.552553e+01 0.000000e+00 -1.253838e-02 -2.460719e-02 -3.578040e-02 -4.571051e-02 -5.414831e-02 -6.094444e-02 -6.603405e-02 -6.940944e-02 -7.108873e-02 
2.558559e+01 0.000000e+00 -1.251026e-02 -2.455354e-02 -3.570592e-02 -4.562106e-02 -5.404986e-02 -6.084205e-02 -6.593114e-02 -6.930757e-02 -7.098784e-02 
2.564565e+01 0.000000e+00 -1.248229e-02 -2.450017e-02 -3.563178e-02 -4.553197e-02 -5.395172e-02 -6.073987e-02 -6.582833e-02 -6.920570e-02 -7.088689e-02 
2.570571e+01 0.000000e+00 -1.245447e-02 -2.444708e-02 -3.555800e-02 -4.544323e-02 -5.385387e-02 -6.063788e-02 -6.572561e-02 -6.910383e-02 -7.078589e-02 
2.576577e+01 0.000000e+00 -1.242681e-02 -2.439426e-02 -3.548455e-02 -4.535484e-02 -5.375632e-02 -6.053611e-02 -6.562298e-02 -6.900196e-02 -7.068485e-02 
2.582583e+01 0.000000e+00 -1.239929e-02 -2.434171e-02 -3.541145e-02 -4.526680e-02 -5.365907e-02 -6.043453e-02 -6.552045e-02 -6.890010e-02 -7.058375e-02 
2.588589e+01 0.000000e+00 -1.237193e-02 -2.428943e-02 -3.533868e-02 -4.517909e-02 -5.356211e-02 -6.033316e-02 -6.541802e-02 -6.879824e-02 -7.048261e-02 
2.594595e+01 0.000000e+00 -1.234471e-02 -2.423742e-02 -3.526624e-02 -4.509173e-02 -5.346544e-02 -6.023199e-02 -6.531569e-02 -6.869639e-02 -7.038142e-02 
2.600601e+01 0.000000e+00 -1.231763e-02 -2.418566e-02 -3.519413e-02 -4.500471e-02 -5.336906e-02 -6.013102e-02 -6.521346e-02 -6.859455e-02 -7.028020e-02 
2.606607e+01 0.000000e+00 -1.229070e-02 -2.413417e-02 -3.512235e-02 -4.491801e-02 -5.327296e-02 -6.003024e-02 -6.511133e-02 -6.849273e-02 -7.017894e-02 
2.612613e+01 0.000000e+00 -1.226391e-02 -2.408292e-02 -3.505089e-02 -4.483165e-02 -5.317715e-02 -5.992967e-02 -6.500929e-02 -6.839093e-02 -7.007765e-02 
2.618619e+01 0.000000e+00 -1.223726e-02 -2.403194e-02 -3.497974e-02 -4.474561e-02 -5.308161e-02 -5.982929e-02 -6.490736e-02 -6.828914e-02 -6.997633e-02 
2.624625e+01 0.000000e+00 -1.221075e-02 -2.398120e-02 -3.490891e-02 -4.465989e-02 -5.298636e-02 -5.972912e-02 -6.480554e-02 -6.818738e-02 -6.987499e-02 
2.630631e+01 0.000000e+00 -1.218437e-02 -2.393071e-02 -3.483839e-02 -4.457449e-02 -5.289138e-02 -5.962913e-02 -6.470381e-02 -6.808563e-02 -6.977362e-02 
2.636637e+01 0.000000e+00 -1.215813e-02 -2.388046e-02 -3.476818e-02 -4.448941e-02 -5.279667e-02 -5.952935e-02 -6.460219e-02 -6.798391e-02 -6.967223e-02 
2.642643e+01 0.000000e+00 -1.213202e-02 -2.383045e-02 -3.469827e-02 -4.440464e-02 -5.270224e-02 -5.942975e-02 -6.450067e-02 -6.788222e-02 -6.957082e-02 
2.648649e+01 0.000000e+00 -1.210605e-02 -2.378068e-02 -3.462866e-02 -4.432019e-02 -5.260807e-02 -5.933035e-02 -6.439926e-02 -6.778056e-02 -6.946939e-02 
2.654655e+01 0.000000e+00 -1.208020e-02 -2.373115e-02 -3.455936e-02 -4.423604e-02 -5.251417e-02 -5.923115e-02 -6.429796e-02 -6.767892e-02 -6.936796e-02 
2.660661e+01 0.000000e+00 -1.205448e-02 -2.368185e-02 -3.449034e-02 -4.415219e-02 -5.242054e-02 -5.913214e-02 -6.419676e-02 -6.757732e-02 -6.926651e-02 
2.666667e+01 0.000000e+00 -1.202889e-02 -2.363279e-02 -3.442162e-02 -4.406865e-02 -5.232718e-02 -5.903331e-02 -6.409567e-02 -6.747575e-02 -6.916505e-02 
2.672673e+01 0.000000e+00 -1.200343e-02 -2.358395e-02 -3.435319e-02 -4.398541e-02 -5.223407e-02 -5.893468e-02 -6.399468e-02 -6.737422e-02 -6.906359e-02 
2.678679e+01 0.000000e+00 -1.197809e-02 -2.353534e-02 -3.428504e-02 -4.390246e-02 -5.214122e-02 -5.883624e-02 -6.389381e-02 -6.727273e-02 -6.896213e-02 
2.684685e+01 0.000000e+00 -1.195288e-02 -2.348695e-02 -3.421718e-02 -4.381980e-02 -5.204863e-02 -5.873799e-02 -6.379305e-02 -6.717128e-02 -6.886066e-02 
2.690691e+01 0.000000e+00 -1.192779e-02 -2.343878e-02 -3.414959e-02 -4.373744e-02 -5.195630e-02 -5.863993e-02 -6.369239e-02 -6.706987e-02 -6.875920e-02 
2.696697e+01 0.000000e+00 -1.190281e-02 -2.339083e-02 -3.408228e-02 -4.365536e-02 -5.186422e-02 -5.854206e-02 -6.359185e-02 -6.696850e-02 -6.865774e-02 
2.702703e+01 0.000000e+00 -1.187796e-02 -2.334309e-02 -3.401525e-02 -4.357357e-02 -5.177239e-02 -5.844437e-02 -6.349141e-02 -6.686718e-02 -6.855629e-02 
2.708709e+01 0.000000e+00 -1.185322e-02 -2.329557e-02 -3.394849e-02 -4.349206e-02 -5.168081e-02 -5.834687e-02 -6.339109e-02 -6.676590e-02 -6.845484e-02 
2.714715e+01 0.000000e+00 -1.182860e-02 -2.324827e-02 -3.388199e-02 -4.341082e-02 -5.158948e-02 -5.824955e-02 -6.329088e-02 -6.666467e-02 -6.835341e-02 
2.720721e+01 0.000000e+00 -1.180410e-02 -2.320117e-02 -3.381577e-02 -4.332987e-02 -5.149840e-02 -5.815243e-02 -6.319079e-02 -6.656349e-02 -6.825199e-02 
2.726727e+01 0.000000e+00 -1.177971e-02 -2.315428e-02 -3.374980e-02 -4.324919e-02 -5.140756e-02 -5.805548e-02 -6.309080e-02 -6.646236e-02 -6.815059e-02 
2.732733e+01 0.000000e+00 -1.175543e-02 -2.310759e-02 -3.368410e-02 -4.316879e-02 -5.131697e-02 -5.795872e-02 -6.299094e-02 -6.636129e-02 -6.804920e-02 
2.738739e+01 0.000000e+00 -1.173127e-02 -2.306110e-02 -3.361865e-02 -4.308865e-02 -5.122661e-02 -5.786214e-02 -6.289118e-02 -6.626027e-02 -6.794784e-02 
2.744745e+01 0.000000e+00 -1.170721e-02 -2.301482e-02 -3.355346e-02 -4.300878e-02 -5.113649e-02 -5.776575e-02 -6.279154e-02 -6.615931e-02 -6.784649e-02 
2.750751e+01 0.000000e+00 -1.168327e-02 -2.296874e-02 -3.348852e-02 -4.292918e-02 -5.104661e-02 -5.766953e-02 -6.269202e-02 -6.605840e-02 -6.774517e-02 
2.756757e+01 0.000000e+00 -1.165943e-02 -2.292285e-02 -3.342383e-02 -4.284984e-02 -5.095697e-02 -5.757350e-02 -6.259261e-02 -6.595755e-02 -6.764388e-02 
2.762763e+01 0.000000e+00 -1.163570e-02 -2.287715e-02 -3.335939e-02 -4.277075e-02 -5.086756e-02 -5.747765e-02 -6.249332e-02 -6.585676e-02 -6.754261e-02 
2.768769e+01 0.000000e+00 -1.161207e-02 -2.283165e-02 -3.329520e-02 -4.269193e-02 -5.077839e-02 -5.738198e-02 -6.239415e-02 -6.575604e-02 -6.744138e-02 
2.774775e+01 0.000000e+00 -1.158855e-02 -2.278634e-02 -3.323125e-02 -4.261336e-02 -5.068944e-02 -5.728649e-02 -6.229509e-02 -6.565538e-02 -6.734017e-02 
2.780781e+01 0.000000e+00 -1.156513e-02 -2.274121e-02 -3.316754e-02 -4.253505e-02 -5.060072e-02 -5.719118e-02 -6.219615e-02 -6.555478e-02 -6.723900e-02 
2.786787e+01 0.000000e+00 -1.154182e-02 -2.269628e-02 -3.310406e-02 -4.245699e-02 -5.051224e-02 -5.709604e-02 -6.209733e-02 -6.545425e-02 -6.713786e-02 
2.792793e+01 0.000000e+00 -1.151860e-02 -2.265152e-02 -3.304082e-02 -4.237917e-02 -5.042397e-02 -5.700108e-02 -6.199863e-02 -6.535378e-02 -6.703676e-02 
2.798799e+01 0.000000e+00 -1.149549e-02 -2.260695e-02 -3.297782e-02 -4.230160e-02 -5.033594e-02 -5.690630e-02 -6.190005e-02 -6.525339e-02 -6.693570e-02 
2.804805e+01 0.000000e+00 -1.147247e-02 -2.256256e-02 -3.291505e-02 -4.222428e-02 -5.024812e-02 -5.681170e-02 -6.180158e-02 -6.515306e-02 -6.683468e-02 
2.810811e+01 0.000000e+00 -1.144956e-02 -2.251835e-02 -3.285250e-02 -4.214720e-02 -5.016053e-02 -5.671727e-02 -6.170324e-02 -6.505280e-02 -6.673371e-02 
2.816817e+01 0.000000e+00 -1.142674e-02 -2.247432e-02 -3.279019e-02 -4.207036e-02 -5.007316e-02 -5.662302e-02 -6.160502e-02 -6.495262e-02 -6.663277e-02 
2.822823e+01 0.000000e+00 -1.140401e-02 -2.243046e-02 -3.272810e-02 -4.199376e-02 -4.998600e-02 -5.652894e-02 -6.150692e-02 -6.485251e-02 -6.653189e-02 
2.828829e+01 0.000000e+00 -1.138138e-02 -2.238677e-02 -3.266623e-02 -4.191740e-02 -4.989906e-02 -5.643503e-02 -6.140894e-02 -6.475247e-02 -6.643105e-02 
2.834835e+01 0.000000e+00 -1.135885e-02 -2.234326e-02 -3.260458e-02 -4.184127e-02 -4.981234e-02 -5.634130e-02 -6.131108e-02 -6.465251e-02 -6.633026e-02 
2.840841e+01 0.000000e+00 -1.133640e-02 -2.229991e-02 -3.254315e-02 -4.176537e-02 -4.972584e-02 -5.624774e-02 -6.121334e-02 -6.455263e-02 -6.622952e-02 
2.846847e+01 0.000000e+00 -1.131405e-02 -2.225674e-02 -3.248193e-02 -4.168970e-02 -4.963954e-02 -5.615436e-02 -6.111573e-02 -6.445283e-02 -6.612883e-02 
2.852853e+01 0.000000e+00 -1.129179e-02 -2.221373e-02 -3.242093e-02 -4.161427e-02 -4.955346e-02 -5.606114e-02 -6.101823e-02 -6.435310e-02 -6.602820e-02 
2.858859e+01 0.000000e+00 -1.126963e-02 -2.217088e-02 -3.236015e-02 -4.153906e-02 -4.946759e-02 -5.596810e-02 -6.092086e-02 -6.425345e-02 -6.592762e-02 
2.864865e+01 0.000000e+00 -1.124755e-02 -2.212820e-02 -3.229957e-02 -4.146407e-02 -4.938193e-02 -5.587523e-02 -6.082362e-02 -6.415389e-02 -6.582710e-02 
2.870871e+01 0.000000e+00 -1.122555e-02 -2.208568e-02 -3.223920e-02 -4.138931e-02 -4.929647e-02 -5.578253e-02 -6.072650e-02 -6.405441e-02 -6.572663e-02 
2.876877e+01 0.000000e+00 -1.120365e-02 -2.204332e-02 -3.217904e-02 -4.131477e-02 -4.921122e-02 -5.568999e-02 -6.062950e-02 -6.395501e-02 -6.562623e-02 
2.882883e+01 0.000000e+00 -1.118183e-02 -2.200112e-02 -3.211908e-02 -4.124045e-02 -4.912618e-02 -5.559763e-02 -6.053262e-02 -6.385569e-02 -6.552589e-02 
2.888889e+01 0.000000e+00 -1.116010e-02 -2.195908e-02 -3.205933e-02 -4.116634e-02 -4.904134e-02 -5.550543e-02 -6.043587e-02 -6.375647e-02 -6.542561e-02 
2.894895e+01 0.000000e+00 -1.113845e-02 -2.191719e-02 -3.199977e-02 -4.109246e-02 -4.895670e-02 -5.541341e-02 -6.033925e-02 -6.365732e-02 -6.532539e-02 
2.900901e+01 0.000000e+00 -1.111689e-02 -2.187546e-02 -3.194042e-02 -4.101878e-02 -4.887226e-02 -5.532155e-02 -6.024275e-02 -6.355827e-02 -6.522524e-02 
2.906907e+01 0.000000e+00 -1.109541e-02 -2.183387e-02 -3.188126e-02 -4.094532e-02 -4.878803e-02 -5.522985e-02 -6.014637e-02 -6.345930e-02 -6.512515e-02 
2.912913e+01 0.000000e+00 -1.107401e-02 -2.179244e-02 -3.182230e-02 -4.087207e-02 -4.870399e-02 -5.513833e-02 -6.005012e-02 -6.336042e-02 -6.502514e-02 
2.918919e+01 0.000000e+00 -1.105270e-02 -2.175116e-02 -3.176353e-02 -4.079903e-02 -4.862015e-02 -5.504696e-02 -5.995400e-02 -6.326163e-02 -6.492519e-02 
2.924925e+01 0.000000e+00 -1.103146e-02 -2.171003e-02 -3.170496e-02 -4.072620e-02 -4.853651e-02 -5.495577e-02 -5.985800e-02 -6.316293e-02 -6.482531e-02 
2.930931e+01 0.000000e+00 -1.101031e-02 -2.166904e-02 -3.164657e-02 -4.065357e-02 -4.845306e-02 -5.486474e-02 -5.976213e-02 -6.306433e-02 -6.472550e-02 
2.936937e+01 0.000000e+00 -1.098923e-02 -2.162820e-02 -3.158838e-02 -4.058115e-02 -4.836980e-02 -5.477387e-02 -5.966639e-02 -6.296581e-02 -6.462577e-02 
2.942943e+01 0.000000e+00 -1.096823e-02 -2.158751e-02 -3.153037e-02 -4.050893e-02 -4.828674e-02 -5.468317e-02 -5.957077e-02 -6.286739e-02 -6.452611e-02 
2.948949e+01 0.000000e+00 -1.094731e-02 -2.154695e-02 -3.147255e-02 -4.043692e-02 -4.820387e-02 -5.459263e-02 -5.947528e-02 -6.276907e-02 -6.442652e-02 
2.954955e+01 0.000000e+00 -1.092647e-02 -2.150654e-02 -3.141491e-02 -4.036510e-02 -4.812119e-02 -5.450226e-02 -5.937992e-02 -6.267084e-02 -6.432702e-02 
2.960961e+01 0.000000e+00 -1.090570e-02 -2.146627e-02 -3.135745e-02 -4.029348e-02 -4.803870e-02 -5.441204e-02 -5.928468e-02 -6.257270e-02 -6.422758e-02 
2.966967e+01 0.000000e+00 -1.088501e-02 -2.142613e-02 -3.130017e-02 -4.022206e-02 -4.795640e-02 -5.432199e-02 -5.918957e-02 -6.247467e-02 -6.412823e-02 
2.972973e+01 0.000000e+00 -1.086440e-02 -2.138614e-02 -3.124308e-02 -4.015083e-02 -4.787429e-02 -5.423210e-02 -5.909459e-02 -6.237672e-02 -6.402896e-02 
2.978979e+01 0.000000e+00 -1.084385e-02 -2.134628e-02 -3.118616e-02 -4.007980e-02 -4.779236e-02 -5.414237e-02 -5.899974e-02 -6.227888e-02 -6.392977e-02 
2.984985e+01 0.000000e+00 -1.082338e-02 -2.130655e-02 -3.112941e-02 -4.000896e-02 -4.771062e-02 -5.405280e-02 -5.890502e-02 -6.218114e-02 -6.383065e-02 
2.990991e+01 0.000000e+00 -1.080299e-02 -2.126696e-02 -3.107284e-02 -3.993831e-02 -4.762906e-02 -5.396340e-02 -5.881042e-02 -6.208349e-02 -6.373163e-02 
2.996997e+01 0.000000e+00 -1.078266e-02 -2.122750e-02 -3.101645e-02 -3.986785e-02 -4.754768e-02 -5.387415e-02 -5.871595e-02 -6.198595e-02 -6.363268e-02 


==> figures/Plot_data/slack_string_very_large_n_V.txt <==
0.000000e+00 -9.224725e-01 -1.176630e-02 -3.652727e-01 -2.388979e-01 3.618419e-01 -1.111562e+00 -4.981121e-01 8.705984e-01 -8.395874e-01 -1.138317e+00 
6.006006e-02 -2.619745e-01 1.018563e-01 -1.547661e-01 -4.981691e-01 3.573023e-01 -7.219407e-01 -5.002438e-01 5.641914e-01 -8.064996e-01 -3.820128e-01 
1.201201e-01 5.596591e-02 9.575737e-02 -7.246991e-02 -5.549201e-01 3.103174e-01 -4.767605e-01 -4.824981e-01 3.674993e-01 -6.825295e-01 -8.529438e-02 
1.801802e-01 2.010376e-01 4.907436e-02 -4.357412e-02 -5.344163e-01 2.538687e-01 -3.172388e-01 -4.577902e-01 2.454277e-01 -5.502098e-01 2.057515e-02 
2.402402e-01 2.589354e-01 -5.195283e-03 -3.626254e-02 -4.884764e-01 1.997408e-01 -2.100251e-01 -4.322748e-01 1.706714e-01 -4.361392e-01 4.986634e-02 
3.003003e-01 2.734244e-01 -5.457291e-02 -3.703354e-02 -4.378814e-01 1.514582e-01 -1.357460e-01 -4.084368e-01 1.247674e-01 -3.454625e-01 5.045907e-02 
3.603604e-01 2.670069e-01 -9.540735e-02 -4.021580e-02 -3.904053e-01 1.094789e-01 -8.286951e-02 -3.869772e-01 9.603853e-02 -2.759507e-01 4.188400e-02 
4.204204e-01 2.512543e-01 -1.276061e-01 -4.350227e-02 -3.484645e-01 7.324069e-02 -4.435205e-02 -3.678298e-01 7.736938e-02 -2.235100e-01 3.171660e-02 
4.804805e-01 2.320607e-01 -1.523173e-01 -4.603735e-02 -3.123493e-01 4.193739e-02 -1.577283e-02 -3.506624e-01 6.452336e-02 -1.841632e-01 2.260277e-02 
5.405405e-01 2.123534e-01 -1.709551e-01 -4.759009e-02 -2.815755e-01 1.479232e-02 5.723518e-03 -3.351010e-01 5.501758e-02 -1.546270e-01 1.523677e-02 
6.006006e-01 1.935107e-01 -1.848262e-01 -4.819214e-02 -2.554381e-01 -8.863051e-03 2.203655e-02 -3.208169e-01 4.741504e-02 -1.323676e-01 9.598860e-03 
6.606607e-01 1.761092e-01 -1.950174e-01 -4.797692e-02 -2.332288e-01 -2.958099e-02 3.446793e-02 -3.075496e-01 4.089391e-02 -1.154914e-01 5.451898e-03 
7.207207e-01 1.603193e-01 -2.023880e-01 -4.710727e-02 -2.143122e-01 -4.781176e-02 4.393547e-02 -2.951046e-01 3.499048e-02 -1.026038e-01 2.527989e-03 
7.807808e-01 1.461147e-01 -2.076001e-01 -4.574316e-02 -1.981442e-01 -6.392236e-02 5.110385e-02 -2.833411e-01 2.944776e-02 -9.268335e-02 5.894044e-04 
8.408408e-01 1.333818e-01 -2.111576e-01 -4.402798e-02 -1.842697e-01 -7.821362e-02 5.646606e-02 -2.721591e-01 2.412693e-02 -8.498222e-02 -5.585752e-04 
9.009009e-01 1.219761e-01 -2.134418e-01 -4.208372e-02 -1.723113e-01 -9.093414e-02 6.039545e-02 -2.614887e-01 1.895597e-02 -7.895135e-02 -1.071218e-03 
9.609610e-01 1.117494e-01 -2.147411e-01 -4.001047e-02 -1.619576e-01 -1.022911e-01 6.317975e-02 -2.512803e-01 1.390008e-02 -7.418567e-02 -1.071943e-03 
1.021021e+00 1.025627e-01 -2.152745e-01 -3.788792e-02 -1.529519e-01 -1.124588e-01 6.504398e-02 -2.414985e-01 8.944654e-03 -7.038456e-02 -6.596439e-04 
1.081081e+00 9.429122e-02 -2.152092e-01 -3.577780e-02 -1.450825e-01 -1.215846e-01 6.616615e-02 -2.321173e-01 4.085671e-03 -6.732352e-02 8.544246e-05 
1.141141e+00 8.682505e-02 -2.146736e-01 -3.372654e-02 -1.381743e-01 -1.297942e-01 6.668849e-02 -2.231168e-01 -6.756828e-04 -6.483380e-02 1.097366e-03 
1.201201e+00 8.006858e-02 -2.137673e-01 -3.176784e-02 -1.320825e-01 -1.371953e-01 6.672544e-02 -2.144806e-01 -5.335986e-03 -6.278768e-02 2.321301e-03 
1.261261e+00 7.393896e-02 -2.125685e-01 -2.992511e-02 -1.266866e-01 -1.438806e-01 6.636969e-02 -2.061949e-01 -9.891158e-03 -6.108792e-02 3.711272e-03 
1.321321e+00 6.836445e-02 -2.111386e-01 -2.821352e-02 -1.218865e-01 -1.499302e-01 6.569664e-02 -1.982472e-01 -1.433726e-02 -5.965999e-02 5.228499e-03 
1.381381e+00 6.328287e-02 -2.095267e-01 -2.664182e-02 -1.175985e-01 -1.554133e-01 6.476788e-02 -1.906257e-01 -1.867086e-02 -5.844651e-02 6.840155e-03 
1.441441e+00 5.864014e-02 -2.077723e-01 -2.521377e-02 -1.137525e-01 -1.603903e-01 6.363388e-02 -1.833190e-01 -2.288921e-02 -5.740300e-02 8.518429e-03 
1.501502e+00 5.438910e-02 -2.059074e-01 -2.392943e-02 -1.102896e-01 -1.649137e-01 6.233607e-02 -1.763161e-01 -2.699022e-02 -5.649487e-02 1.023977e-02 
1.561562e+00 5.048851e-02 -2.039582e-01 -2.278611e-02 -1.071601e-01 -1.690292e-01 6.090857e-02 -1.696062e-01 -3.097245e-02 -5.569507e-02 1.198430e-02 
1.621622e+00 4.690216e-02 -2.019463e-01 -2.177913e-02 -1.043221e-01 -1.727770e-01 5.937947e-02 -1.631783e-01 -3.483507e-02 -5.498237e-02 1.373528e-02 
1.681682e+00 4.359818e-02 -1.998893e-01 -2.090250e-02 -1.017401e-01 -1.761923e-01 5.777196e-02 -1.570219e-01 -3.857777e-02 -5.434005e-02 1.547870e-02 
1.741742e+00 4.054845e-02 -1.978020e-01 -2.014933e-02 -9.938358e-02 -1.793060e-01 5.610519e-02 -1.511265e-01 -4.220068e-02 -5.375492e-02 1.720290e-02 
1.801802e+00 3.772809e-02 -1.956968e-01 -1.951226e-02 -9.722686e-02 -1.821453e-01 5.439495e-02 -1.454818e-01 -4.570436e-02 -5.321649e-02 1.889827e-02 
1.861862e+00 3.511506e-02 -1.935838e-01 -1.898368e-02 -9.524776e-02 -1.847343e-01 5.265432e-02 -1.400778e-01 -4.908969e-02 -5.271647e-02 2.055696e-02 
1.921922e+00 3.268975e-02 -1.914717e-01 -1.855598e-02 -9.342726e-02 -1.870944e-01 5.089405e-02 -1.349046e-01 -5.235787e-02 -5.224825e-02 2.217261e-02 
1.981982e+00 3.043475e-02 -1.893676e-01 -1.822169e-02 -9.174896e-02 -1.892444e-01 4.912304e-02 -1.299528e-01 -5.551036e-02 -5.180654e-02 2.374020e-02 
2.042042e+00 2.833451e-02 -1.872773e-01 -1.797354e-02 -9.019866e-02 -1.912012e-01 4.734860e-02 -1.252130e-01 -5.854882e-02 -5.138714e-02 2.525582e-02 
2.102102e+00 2.637518e-02 -1.852059e-01 -1.780462e-02 -8.876407e-02 -1.929800e-01 4.557674e-02 -1.206765e-01 -6.147510e-02 -5.098669e-02 2.671651e-02 
2.162162e+00 2.454435e-02 -1.831574e-01 -1.770833e-02 -8.743445e-02 -1.945942e-01 4.381239e-02 -1.163346e-01 -6.429124e-02 -5.060248e-02 2.812014e-02 
2.222222e+00 2.283095e-02 -1.811350e-01 -1.767846e-02 -8.620042e-02 -1.960559e-01 4.205957e-02 -1.121790e-01 -6.699937e-02 -5.023236e-02 2.946526e-02 
2.282282e+00 2.122502e-02 -1.791416e-01 -1.770920e-02 -8.505375e-02 -1.973762e-01 4.032155e-02 -1.082019e-01 -6.960176e-02 -4.987460e-02 3.075102e-02 
2.342342e+00 1.971765e-02 -1.771792e-01 -1.779513e-02 -8.398720e-02 -1.985650e-01 3.860097e-02 -1.043958e-01 -7.210075e-02 -4.952780e-02 3.197707e-02 
2.402402e+00 1.830081e-02 -1.752495e-01 -1.793118e-02 -8.299436e-02 -1.996313e-01 3.689994e-02 -1.007532e-01 -7.449876e-02 -4.919086e-02 3.314346e-02 
2.462462e+00 1.696728e-02 -1.733538e-01 -1.811269e-02 -8.206955e-02 -2.005832e-01 3.522013e-02 -9.726721e-02 -7.679827e-02 -4.886287e-02 3.425061e-02 
2.522523e+00 1.571055e-02 -1.714931e-01 -1.833533e-02 -8.120771e-02 -2.014283e-01 3.356286e-02 -9.393127e-02 -7.900177e-02 -4.854311e-02 3.529921e-02 
2.582583e+00 1.452475e-02 -1.696680e-01 -1.859511e-02 -8.040432e-02 -2.021735e-01 3.192913e-02 -9.073899e-02 -8.111180e-02 -4.823101e-02 3.629019e-02 
2.642643e+00 1.340457e-02 -1.678788e-01 -1.888834e-02 -7.965533e-02 -2.028250e-01 3.031968e-02 -8.768430e-02 -8.313092e-02 -4.792609e-02 3.722466e-02 
2.702703e+00 1.234520e-02 -1.661259e-01 -1.921165e-02 -7.895708e-02 -2.033888e-01 2.873506e-02 -8.476140e-02 -8.506166e-02 -4.762797e-02 3.810391e-02 
2.762763e+00 1.134227e-02 -1.644092e-01 -1.956191e-02 -7.830628e-02 -2.038703e-01 2.717561e-02 -8.196479e-02 -8.690658e-02 -4.733636e-02 3.892934e-02 
2.822823e+00 1.039183e-02 -1.627285e-01 -1.993627e-02 -7.769994e-02 -2.042743e-01 2.564156e-02 -7.928918e-02 -8.866820e-02 -4.705100e-02 3.970242e-02 
2.882883e+00 9.490278e-03 -1.610837e-01 -2.033210e-02 -7.713533e-02 -2.046056e-01 2.413299e-02 -7.672953e-02 -9.034904e-02 -4.677169e-02 4.042472e-02 
2.942943e+00 8.634320e-03 -1.594742e-01 -2.074700e-02 -7.660998e-02 -2.048685e-01 2.264988e-02 -7.428105e-02 -9.195157e-02 -4.649826e-02 4.109785e-02 
3.003003e+00 7.820962e-03 -1.578997e-01 -2.117876e-02 -7.612160e-02 -2.050671e-01 2.119215e-02 -7.193915e-02 -9.347825e-02 -4.623057e-02 4.172345e-02 
3.063063e+00 7.047463e-03 -1.563596e-01 -2.162536e-02 -7.566811e-02 -2.052050e-01 1.975962e-02 -6.969945e-02 -9.493148e-02 -4.596849e-02 4.230316e-02 
3.123123e+00 6.311314e-03 -1.548532e-01 -2.208494e-02 -7.524757e-02 -2.052860e-01 1.835207e-02 -6.755777e-02 -9.631364e-02 -4.571194e-02 4.283867e-02 
3.183183e+00 5.610211e-03 -1.533800e-01 -2.255580e-02 -7.485821e-02 -2.053132e-01 1.696923e-02 -6.551012e-02 -9.762706e-02 -4.546082e-02 4.333162e-02 
3.243243e+00 4.942039e-03 -1.519393e-01 -2.303640e-02 -7.449838e-02 -2.052899e-01 1.561081e-02 -6.355267e-02 -9.887401e-02 -4.521506e-02 4.378365e-02 
3.303303e+00 4.304849e-03 -1.505303e-01 -2.352530e-02 -7.416653e-02 -2.052189e-01 1.427645e-02 -6.168178e-02 -1.000567e-01 -4.497458e-02 4.419640e-02 
3.363363e+00 3.696846e-03 -1.491522e-01 -2.402120e-02 -7.386124e-02 -2.051030e-01 1.296582e-02 -5.989397e-02 -1.011774e-01 -4.473932e-02 4.457146e-02 
3.423423e+00 3.116372e-03 -1.478045e-01 -2.452291e-02 -7.358117e-02 -2.049449e-01 1.167853e-02 -5.818590e-02 -1.022381e-01 -4.450922e-02 4.491040e-02 
3.483483e+00 2.561893e-03 -1.464862e-01 -2.502935e-02 -7.332506e-02 -2.047470e-01 1.041418e-02 -5.655438e-02 -1.032410e-01 -4.428422e-02 4.521475e-02 
3.543544e+00 2.031988e-03 -1.451967e-01 -2.553951e-02 -7.309174e-02 -2.045117e-01 9.172393e-03 -5.499636e-02 -1.041881e-01 -4.406426e-02 4.548601e-02 
3.603604e+00 1.525338e-03 -1.439351e-01 -2.605248e-02 -7.288011e-02 -2.042412e-01 7.952749e-03 -5.350892e-02 -1.050813e-01 -4.384929e-02 4.572564e-02 
3.663664e+00 1.040719e-03 -1.427007e-01 -2.656744e-02 -7.268911e-02 -2.039375e-01 6.754841e-03 -5.208926e-02 -1.059226e-01 -4.363925e-02 4.593505e-02 
3.723724e+00 5.769906e-04 -1.414928e-01 -2.708361e-02 -7.251777e-02 -2.036027e-01 5.578258e-03 -5.073471e-02 -1.067138e-01 -4.343409e-02 4.611561e-02 
3.783784e+00 1.330894e-04 -1.403107e-01 -2.760032e-02 -7.236516e-02 -2.032387e-01 4.422587e-03 -4.944269e-02 -1.074568e-01 -4.323374e-02 4.626866e-02 
3.843844e+00 -2.919761e-04 -1.391535e-01 -2.811692e-02 -7.223038e-02 -2.028471e-01 3.287418e-03 -4.821075e-02 -1.081532e-01 -4.303815e-02 4.639548e-02 
3.903904e+00 -6.991330e-04 -1.380206e-01 -2.863285e-02 -7.211261e-02 -2.024298e-01 2.172344e-03 -4.703653e-02 -1.088049e-01 -4.284727e-02 4.649731e-02 
3.963964e+00 -1.089249e-03 -1.369112e-01 -2.914758e-02 -7.201106e-02 -2.019883e-01 1.076959e-03 -4.591777e-02 -1.094134e-01 -4.266103e-02 4.657536e-02 
4.024024e+00 -1.463136e-03 -1.358248e-01 -2.966064e-02 -7.192495e-02 -2.015242e-01 8.648076e-07 -4.485231e-02 -1.099803e-01 -4.247937e-02 4.663079e-02 
4.084084e+00 -1.821559e-03 -1.347606e-01 -3.017159e-02 -7.185358e-02 -2.010388e-01 -1.056334e-03 -4.383806e-02 -1.105073e-01 -4.230223e-02 4.666469e-02 
4.144144e+00 -2.165232e-03 -1.337179e-01 -3.068006e-02 -7.179625e-02 -2.005336e-01 -2.095025e-03 -4.287303e-02 -1.109958e-01 -4.212955e-02 4.667816e-02 
4.204204e+00 -2.494831e-03 -1.326962e-01 -3.118567e-02 -7.175232e-02 -2.000099e-01 -3.115591e-03 -4.195530e-02 -1.114472e-01 -4.196127e-02 4.667222e-02 
4.264264e+00 -2.810989e-03 -1.316948e-01 -3.168812e-02 -7.172115e-02 -1.994690e-01 -4.118408e-03 -4.108304e-02 -1.118630e-01 -4.179731e-02 4.664786e-02 
4.324324e+00 -3.114305e-03 -1.307132e-01 -3.218713e-02 -7.170215e-02 -1.989119e-01 -5.103844e-03 -4.025448e-02 -1.122446e-01 -4.163762e-02 4.660604e-02 
4.384384e+00 -3.405343e-03 -1.297506e-01 -3.268243e-02 -7.169474e-02 -1.983398e-01 -6.072263e-03 -3.946793e-02 -1.125932e-01 -4.148212e-02 4.654766e-02 
4.444444e+00 -3.684636e-03 -1.288067e-01 -3.317379e-02 -7.169839e-02 -1.977539e-01 -7.024019e-03 -3.872175e-02 -1.129102e-01 -4.133076e-02 4.647361e-02 
4.504505e+00 -3.952688e-03 -1.278808e-01 -3.366102e-02 -7.171255e-02 -1.971551e-01 -7.959459e-03 -3.801438e-02 -1.131967e-01 -4.118346e-02 4.638473e-02 
4.564565e+00 -4.209975e-03 -1.269724e-01 -3.414392e-02 -7.173674e-02 -1.965443e-01 -8.878924e-03 -3.734432e-02 -1.134540e-01 -4.104015e-02 4.628182e-02 
4.624625e+00 -4.456949e-03 -1.260810e-01 -3.462235e-02 -7.177047e-02 -1.959225e-01 -9.782747e-03 -3.671012e-02 -1.136831e-01 -4.090076e-02 4.616566e-02 
4.684685e+00 -4.694037e-03 -1.252061e-01 -3.509616e-02 -7.181327e-02 -1.952906e-01 -1.067125e-02 -3.611039e-02 -1.138853e-01 -4.076523e-02 4.603698e-02 
4.744745e+00 -4.921647e-03 -1.243472e-01 -3.556523e-02 -7.186471e-02 -1.946493e-01 -1.154477e-02 -3.554381e-02 -1.140616e-01 -4.063349e-02 4.589650e-02 
4.804805e+00 -5.140164e-03 -1.235038e-01 -3.602946e-02 -7.192435e-02 -1.939995e-01 -1.240359e-02 -3.500908e-02 -1.142131e-01 -4.050545e-02 4.574489e-02 
4.864865e+00 -5.349952e-03 -1.226756e-01 -3.648874e-02 -7.199180e-02 -1.933419e-01 -1.324804e-02 -3.450497e-02 -1.143406e-01 -4.038107e-02 4.558280e-02 
4.924925e+00 -5.551362e-03 -1.218621e-01 -3.694302e-02 -7.206665e-02 -1.926772e-01 -1.407840e-02 -3.403029e-02 -1.144453e-01 -4.026025e-02 4.541085e-02 
4.984985e+00 -5.744724e-03 -1.210628e-01 -3.739223e-02 -7.214852e-02 -1.920062e-01 -1.489497e-02 -3.358390e-02 -1.145279e-01 -4.014294e-02 4.522963e-02 
5.045045e+00 -5.930354e-03 -1.202773e-01 -3.783631e-02 -7.223707e-02 -1.913293e-01 -1.569804e-02 -3.316470e-02 -1.145896e-01 -4.002906e-02 4.503972e-02 
5.105105e+00 -6.108552e-03 -1.195054e-01 -3.827523e-02 -7.233192e-02 -1.906473e-01 -1.648787e-02 -3.277164e-02 -1.146310e-01 -3.991854e-02 4.484164e-02 
5.165165e+00 -6.279604e-03 -1.187465e-01 -3.870895e-02 -7.243277e-02 -1.899607e-01 -1.726475e-02 -3.240369e-02 -1.146530e-01 -3.981132e-02 4.463593e-02 
5.225225e+00 -6.443785e-03 -1.180004e-01 -3.913747e-02 -7.253927e-02 -1.892700e-01 -1.802893e-02 -3.205988e-02 -1.146565e-01 -3.970731e-02 4.442306e-02 
5.285285e+00 -6.601354e-03 -1.172667e-01 -3.956076e-02 -7.265112e-02 -1.885758e-01 -1.878068e-02 -3.173927e-02 -1.146422e-01 -3.960646e-02 4.420352e-02 
5.345345e+00 -6.752561e-03 -1.165450e-01 -3.997883e-02 -7.276802e-02 -1.878786e-01 -1.952025e-02 -3.144095e-02 -1.146109e-01 -3.950869e-02 4.397775e-02 
5.405405e+00 -6.897643e-03 -1.158350e-01 -4.039167e-02 -7.288969e-02 -1.871788e-01 -2.024789e-02 -3.116404e-02 -1.145633e-01 -3.941394e-02 4.374619e-02 
5.465465e+00 -7.036829e-03 -1.151364e-01 -4.079931e-02 -7.301585e-02 -1.864768e-01 -2.096383e-02 -3.090771e-02 -1.145001e-01 -3.932213e-02 4.350923e-02 
5.525526e+00 -7.170335e-03 -1.144490e-01 -4.120175e-02 -7.314624e-02 -1.857732e-01 -2.166832e-02 -3.067115e-02 -1.144220e-01 -3.923320e-02 4.326728e-02 
5.585586e+00 -7.298370e-03 -1.137723e-01 -4.159901e-02 -7.328060e-02 -1.850682e-01 -2.236157e-02 -3.045358e-02 -1.143296e-01 -3.914708e-02 4.302070e-02 
5.645646e+00 -7.421133e-03 -1.131062e-01 -4.199113e-02 -7.341868e-02 -1.843623e-01 -2.304383e-02 -3.025424e-02 -1.142235e-01 -3.906370e-02 4.276985e-02 
5.705706e+00 -7.538814e-03 -1.124503e-01 -4.237814e-02 -7.356026e-02 -1.836558e-01 -2.371530e-02 -3.007243e-02 -1.141044e-01 -3.898300e-02 4.251506e-02 
5.765766e+00 -7.651597e-03 -1.118044e-01 -4.276006e-02 -7.370510e-02 -1.829490e-01 -2.437620e-02 -2.990744e-02 -1.139729e-01 -3.890491e-02 4.225667e-02 
5.825826e+00 -7.759657e-03 -1.111682e-01 -4.313695e-02 -7.385299e-02 -1.822423e-01 -2.502675e-02 -2.975861e-02 -1.138294e-01 -3.882937e-02 4.199496e-02 
5.885886e+00 -7.863161e-03 -1.105416e-01 -4.350883e-02 -7.400372e-02 -1.815360e-01 -2.566714e-02 -2.962529e-02 -1.136746e-01 -3.875630e-02 4.173024e-02 
5.945946e+00 -7.962272e-03 -1.099241e-01 -4.387577e-02 -7.415709e-02 -1.808303e-01 -2.629757e-02 -2.950685e-02 -1.135090e-01 -3.868566e-02 4.146279e-02 
6.006006e+00 -8.057143e-03 -1.093157e-01 -4.423780e-02 -7.431291e-02 -1.801256e-01 -2.691824e-02 -2.940271e-02 -1.133330e-01 -3.861738e-02 4.119286e-02 
6.066066e+00 -8.147922e-03 -1.087161e-01 -4.459498e-02 -7.447098e-02 -1.794220e-01 -2.752935e-02 -2.931229e-02 -1.131472e-01 -3.855139e-02 4.092071e-02 
6.126126e+00 -8.234754e-03 -1.081251e-01 -4.494735e-02 -7.463113e-02 -1.787198e-01 -2.813107e-02 -2.923502e-02 -1.129519e-01 -3.848764e-02 4.064657e-02 
6.186186e+00 -8.317773e-03 -1.075424e-01 -4.529498e-02 -7.479320e-02 -1.780192e-01 -2.872359e-02 -2.917039e-02 -1.127478e-01 -3.842605e-02 4.037068e-02 
6.246246e+00 -8.397113e-03 -1.069679e-01 -4.563792e-02 -7.495701e-02 -1.773205e-01 -2.930709e-02 -2.911787e-02 -1.125351e-01 -3.836659e-02 4.009325e-02 
6.306306e+00 -8.472900e-03 -1.064014e-01 -4.597623e-02 -7.512241e-02 -1.766238e-01 -2.988173e-02 -2.907698e-02 -1.123144e-01 -3.830918e-02 3.981448e-02 
6.366366e+00 -8.545254e-03 -1.058426e-01 -4.630996e-02 -7.528925e-02 -1.759294e-01 -3.044770e-02 -2.904722e-02 -1.120860e-01 -3.825376e-02 3.953456e-02 
6.426426e+00 -8.614294e-03 -1.052915e-01 -4.663917e-02 -7.545738e-02 -1.752373e-01 -3.100516e-02 -2.902815e-02 -1.118503e-01 -3.820029e-02 3.925369e-02 
6.486486e+00 -8.680131e-03 -1.047478e-01 -4.696393e-02 -7.562666e-02 -1.745479e-01 -3.155426e-02 -2.901931e-02 -1.116076e-01 -3.814871e-02 3.897203e-02 
6.546547e+00 -8.742875e-03 -1.042114e-01 -4.728429e-02 -7.579696e-02 -1.738611e-01 -3.209517e-02 -2.902029e-02 -1.113584e-01 -3.809895e-02 3.868976e-02 
6.606607e+00 -8.802629e-03 -1.036820e-01 -4.760032e-02 -7.596815e-02 -1.731772e-01 -3.262805e-02 -2.903068e-02 -1.111030e-01 -3.805098e-02 3.840702e-02 
6.666667e+00 -8.859494e-03 -1.031596e-01 -4.791208e-02 -7.614010e-02 -1.724964e-01 -3.315304e-02 -2.905007e-02 -1.108417e-01 -3.800473e-02 3.812397e-02 
6.726727e+00 -8.913567e-03 -1.026440e-01 -4.821963e-02 -7.631271e-02 -1.718186e-01 -3.367029e-02 -2.907809e-02 -1.105748e-01 -3.796015e-02 3.784075e-02 
6.786787e+00 -8.964940e-03 -1.021350e-01 -4.852303e-02 -7.648585e-02 -1.711442e-01 -3.417995e-02 -2.911437e-02 -1.103026e-01 -3.791719e-02 3.755749e-02 
6.846847e+00 -9.013704e-03 -1.016325e-01 -4.882235e-02 -7.665942e-02 -1.704730e-01 -3.468216e-02 -2.915855e-02 -1.100255e-01 -3.787580e-02 3.727431e-02 
6.906907e+00 -9.059946e-03 -1.011363e-01 -4.911764e-02 -7.683332e-02 -1.698054e-01 -3.517705e-02 -2.921030e-02 -1.097437e-01 -3.783593e-02 3.699134e-02 
6.966967e+00 -9.103749e-03 -1.006464e-01 -4.940897e-02 -7.700744e-02 -1.691413e-01 -3.566477e-02 -2.926929e-02 -1.094575e-01 -3.779754e-02 3.670868e-02 
7.027027e+00 -9.145193e-03 -1.001625e-01 -4.969640e-02 -7.718169e-02 -1.684809e-01 -3.614544e-02 -2.933519e-02 -1.091671e-01 -3.776057e-02 3.642645e-02 
7.087087e+00 -9.184357e-03 -9.968459e-02 -4.997998e-02 -7.735598e-02 -1.678242e-01 -3.661920e-02 -2.940771e-02 -1.088728e-01 -3.772498e-02 3.614474e-02 
7.147147e+00 -9.221314e-03 -9.921249e-02 -5.025980e-02 -7.753023e-02 -1.671713e-01 -3.708617e-02 -2.948656e-02 -1.085750e-01 -3.769073e-02 3.586365e-02 
7.207207e+00 -9.256139e-03 -9.874610e-02 -5.053589e-02 -7.770435e-02 -1.665224e-01 -3.754647e-02 -2.957144e-02 -1.082736e-01 -3.765776e-02 3.558327e-02 
7.267267e+00 -9.288900e-03 -9.828530e-02 -5.080832e-02 -7.787825e-02 -1.658773e-01 -3.800024e-02 -2.966209e-02 -1.079692e-01 -3.762604e-02 3.530367e-02 
7.327327e+00 -9.319665e-03 -9.782997e-02 -5.107716e-02 -7.805188e-02 -1.652363e-01 -3.844757e-02 -2.975825e-02 -1.076617e-01 -3.759552e-02 3.502494e-02 
7.387387e+00 -9.348499e-03 -9.738000e-02 -5.134246e-02 -7.822514e-02 -1.645993e-01 -3.888860e-02 -2.985966e-02 -1.073515e-01 -3.756616e-02 3.474715e-02 
7.447447e+00 -9.375466e-03 -9.693530e-02 -5.160427e-02 -7.839799e-02 -1.639665e-01 -3.932344e-02 -2.996608e-02 -1.070387e-01 -3.753792e-02 3.447037e-02 
7.507508e+00 -9.400625e-03 -9.649574e-02 -5.186266e-02 -7.857034e-02 -1.633378e-01 -3.975218e-02 -3.007728e-02 -1.067236e-01 -3.751076e-02 3.419466e-02 
7.567568e+00 -9.424037e-03 -9.606124e-02 -5.211768e-02 -7.874214e-02 -1.627133e-01 -4.017496e-02 -3.019302e-02 -1.064063e-01 -3.748463e-02 3.392009e-02 
7.627628e+00 -9.445757e-03 -9.563170e-02 -5.236939e-02 -7.891332e-02 -1.620931e-01 -4.059186e-02 -3.031310e-02 -1.060870e-01 -3.745951e-02 3.364671e-02 
7.687688e+00 -9.465841e-03 -9.520702e-02 -5.261784e-02 -7.908384e-02 -1.614771e-01 -4.100300e-02 -3.043730e-02 -1.057658e-01 -3.743536e-02 3.337458e-02 
7.747748e+00 -9.484342e-03 -9.478710e-02 -5.286309e-02 -7.925363e-02 -1.608654e-01 -4.140848e-02 -3.056542e-02 -1.054430e-01 -3.741213e-02 3.310373e-02 
7.807808e+00 -9.501311e-03 -9.437187e-02 -5.310518e-02 -7.942265e-02 -1.602581e-01 -4.180839e-02 -3.069726e-02 -1.051187e-01 -3.738979e-02 3.283423e-02 
7.867868e+00 -9.516798e-03 -9.396122e-02 -5.334419e-02 -7.959085e-02 -1.596551e-01 -4.220284e-02 -3.083264e-02 -1.047931e-01 -3.736831e-02 3.256610e-02 
7.927928e+00 -9.530851e-03 -9.355509e-02 -5.358014e-02 -7.975818e-02 -1.590564e-01 -4.259192e-02 -3.097139e-02 -1.044662e-01 -3.734764e-02 3.229940e-02 
7.987988e+00 -9.543516e-03 -9.315337e-02 -5.381311e-02 -7.992460e-02 -1.584621e-01 -4.297572e-02 -3.111332e-02 -1.041382e-01 -3.732777e-02 3.203415e-02 
8.048048e+00 -9.554840e-03 -9.275600e-02 -5.404313e-02 -8.009006e-02 -1.578723e-01 -4.335433e-02 -3.125826e-02 -1.038094e-01 -3.730866e-02 3.177039e-02 
8.108108e+00 -9.564864e-03 -9.236290e-02 -5.427025e-02 -8.025453e-02 -1.572868e-01 -4.372785e-02 -3.140606e-02 -1.034797e-01 -3.729027e-02 3.150815e-02 
8.168168e+00 -9.573632e-03 -9.197398e-02 -5.449453e-02 -8.041797e-02 -1.567058e-01 -4.409636e-02 -3.155657e-02 -1.031494e-01 -3.727257e-02 3.124746e-02 
8.228228e+00 -9.581184e-03 -9.158918e-02 -5.471601e-02 -8.058035e-02 -1.561291e-01 -4.445995e-02 -3.170963e-02 -1.028184e-01 -3.725553e-02 3.098835e-02 
8.288288e+00 -9.587560e-03 -9.120843e-02 -5.493474e-02 -8.074163e-02 -1.555569e-01 -4.481870e-02 -3.186510e-02 -1.024871e-01 -3.723913e-02 3.073083e-02 
8.348348e+00 -9.592799e-03 -9.083164e-02 -5.515077e-02 -8.090178e-02 -1.549891e-01 -4.517269e-02 -3.202284e-02 -1.021554e-01 -3.722334e-02 3.047493e-02 
8.408408e+00 -9.596936e-03 -9.045877e-02 -5.536413e-02 -8.106077e-02 -1.544258e-01 -4.552201e-02 -3.218271e-02 -1.018235e-01 -3.720812e-02 3.022067e-02 
8.468468e+00 -9.600009e-03 -9.008973e-02 -5.557488e-02 -8.121858e-02 -1.538668e-01 -4.586673e-02 -3.234460e-02 -1.014914e-01 -3.719345e-02 2.996807e-02 
8.528529e+00 -9.602053e-03 -8.972446e-02 -5.578306e-02 -8.137518e-02 -1.533123e-01 -4.620694e-02 -3.250837e-02 -1.011593e-01 -3.717930e-02 2.971713e-02 
8.588589e+00 -9.603100e-03 -8.936291e-02 -5.598870e-02 -8.153054e-02 -1.527622e-01 -4.654270e-02 -3.267391e-02 -1.008273e-01 -3.716566e-02 2.946789e-02 
8.648649e+00 -9.603184e-03 -8.900500e-02 -5.619186e-02 -8.168464e-02 -1.522164e-01 -4.687409e-02 -3.284110e-02 -1.004954e-01 -3.715248e-02 2.922033e-02 
8.708709e+00 -9.602337e-03 -8.865069e-02 -5.639256e-02 -8.183747e-02 -1.516751e-01 -4.720118e-02 -3.300984e-02 -1.001637e-01 -3.713976e-02 2.897448e-02 
8.768769e+00 -9.600589e-03 -8.829990e-02 -5.659086e-02 -8.198900e-02 -1.511381e-01 -4.752405e-02 -3.318001e-02 -9.983235e-02 -3.712746e-02 2.873035e-02 
8.828829e+00 -9.597970e-03 -8.795259e-02 -5.678679e-02 -8.213922e-02 -1.506055e-01 -4.784277e-02 -3.335152e-02 -9.950138e-02 -3.711556e-02 2.848794e-02 
8.888889e+00 -9.594508e-03 -8.760870e-02 -5.698039e-02 -8.228810e-02 -1.500772e-01 -4.815739e-02 -3.352426e-02 -9.917088e-02 -3.710403e-02 2.824726e-02 
8.948949e+00 -9.590233e-03 -8.726817e-02 -5.717170e-02 -8.243564e-02 -1.495533e-01 -4.846800e-02 -3.369815e-02 -9.884092e-02 -3.709287e-02 2.800831e-02 
9.009009e+00 -9.585172e-03 -8.693095e-02 -5.736075e-02 -8.258181e-02 -1.490337e-01 -4.877465e-02 -3.387309e-02 -9.851155e-02 -3.708204e-02 2.777109e-02 
9.069069e+00 -9.579350e-03 -8.659699e-02 -5.754758e-02 -8.272661e-02 -1.485184e-01 -4.907741e-02 -3.404900e-02 -9.818285e-02 -3.707153e-02 2.753562e-02 
9.129129e+00 -9.572793e-03 -8.626624e-02 -5.773222e-02 -8.287003e-02 -1.480073e-01 -4.937635e-02 -3.422578e-02 -9.785488e-02 -3.706131e-02 2.730188e-02 
9.189189e+00 -9.565526e-03 -8.593865e-02 -5.791472e-02 -8.301204e-02 -1.475006e-01 -4.967152e-02 -3.440337e-02 -9.752770e-02 -3.705137e-02 2.706988e-02 
9.249249e+00 -9.557574e-03 -8.561417e-02 -5.809509e-02 -8.315265e-02 -1.469981e-01 -4.996298e-02 -3.458168e-02 -9.720136e-02 -3.704169e-02 2.683962e-02 
9.309309e+00 -9.548959e-03 -8.529275e-02 -5.827339e-02 -8.329185e-02 -1.464997e-01 -5.025080e-02 -3.476064e-02 -9.687592e-02 -3.703225e-02 2.661110e-02 
9.369369e+00 -9.539704e-03 -8.497436e-02 -5.844963e-02 -8.342962e-02 -1.460056e-01 -5.053503e-02 -3.494018e-02 -9.655143e-02 -3.702303e-02 2.638430e-02 
9.429429e+00 -9.529832e-03 -8.465893e-02 -5.862385e-02 -8.356596e-02 -1.455157e-01 -5.081572e-02 -3.512022e-02 -9.622794e-02 -3.701401e-02 2.615924e-02 
9.489489e+00 -9.519363e-03 -8.434644e-02 -5.879608e-02 -8.370087e-02 -1.450299e-01 -5.109295e-02 -3.530070e-02 -9.590549e-02 -3.700518e-02 2.593591e-02 
9.549550e+00 -9.508319e-03 -8.403684e-02 -5.896635e-02 -8.383433e-02 -1.445483e-01 -5.136675e-02 -3.548157e-02 -9.558413e-02 -3.699653e-02 2.571429e-02 
9.609610e+00 -9.496719e-03 -8.373008e-02 -5.913470e-02 -8.396635e-02 -1.440707e-01 -5.163719e-02 -3.566274e-02 -9.526390e-02 -3.698803e-02 2.549439e-02 
9.669670e+00 -9.484583e-03 -8.342613e-02 -5.930114e-02 -8.409692e-02 -1.435972e-01 -5.190431e-02 -3.584418e-02 -9.494485e-02 -3.697967e-02 2.527619e-02 
9.729730e+00 -9.471930e-03 -8.312494e-02 -5.946571e-02 -8.422605e-02 -1.431278e-01 -5.216817e-02 -3.602582e-02 -9.462700e-02 -3.697144e-02 2.505970e-02 
9.789790e+00 -9.458779e-03 -8.282648e-02 -5.962844e-02 -8.435371e-02 -1.426624e-01 -5.242881e-02 -3.620760e-02 -9.431040e-02 -3.696332e-02 2.484490e-02 
9.849850e+00 -9.445147e-03 -8.253071e-02 -5.978935e-02 -8.447993e-02 -1.422010e-01 -5.268630e-02 -3.638948e-02 -9.399508e-02 -3.695530e-02 2.463179e-02 
9.909910e+00 -9.431052e-03 -8.223759e-02 -5.994847e-02 -8.460469e-02 -1.417436e-01 -5.294067e-02 -3.657141e-02 -9.368107e-02 -3.694736e-02 2.442035e-02 
9.969970e+00 -9.416510e-03 -8.194708e-02 -6.010582e-02 -8.472800e-02 -1.412902e-01 -5.319197e-02 -3.675333e-02 -9.336841e-02 -3.693950e-02 2.421058e-02 
1.003003e+01 -9.401538e-03 -8.165915e-02 -6.026143e-02 -8.484985e-02 -1.408406e-01 -5.344026e-02 -3.693521e-02 -9.305712e-02 -3.693170e-02 2.400247e-02 
1.009009e+01 -9.386153e-03 -8.137377e-02 -6.041533e-02 -8.497025e-02 -1.403949e-01 -5.368557e-02 -3.711699e-02 -9.274723e-02 -3.692395e-02 2.379600e-02 
1.015015e+01 -9.370368e-03 -8.109089e-02 -6.056754e-02 -8.508920e-02 -1.399531e-01 -5.392795e-02 -3.729864e-02 -9.243876e-02 -3.691624e-02 2.359118e-02 
1.021021e+01 -9.354200e-03 -8.081049e-02 -6.071808e-02 -8.520670e-02 -1.395152e-01 -5.416745e-02 -3.748011e-02 -9.213175e-02 -3.690855e-02 2.338798e-02 
1.027027e+01 -9.337662e-03 -8.053253e-02 -6.086697e-02 -8.532276e-02 -1.390810e-01 -5.440410e-02 -3.766137e-02 -9.182621e-02 -3.690088e-02 2.318640e-02 
1.033033e+01 -9.320770e-03 -8.025699e-02 -6.101425e-02 -8.543737e-02 -1.386506e-01 -5.463796e-02 -3.784238e-02 -9.152217e-02 -3.689322e-02 2.298642e-02 
1.039039e+01 -9.303536e-03 -7.998382e-02 -6.115992e-02 -8.555055e-02 -1.382240e-01 -5.486906e-02 -3.802310e-02 -9.121964e-02 -3.688555e-02 2.278804e-02 
1.045045e+01 -9.285975e-03 -7.971301e-02 -6.130402e-02 -8.566229e-02 -1.378011e-01 -5.509745e-02 -3.820349e-02 -9.091865e-02 -3.687787e-02 2.259124e-02 
1.051051e+01 -9.268098e-03 -7.944451e-02 -6.144656e-02 -8.577260e-02 -1.373819e-01 -5.532315e-02 -3.838354e-02 -9.061921e-02 -3.687016e-02 2.239601e-02 
1.057057e+01 -9.249919e-03 -7.917830e-02 -6.158756e-02 -8.588149e-02 -1.369663e-01 -5.554623e-02 -3.856320e-02 -9.032134e-02 -3.686243e-02 2.220234e-02 
1.063063e+01 -9.231450e-03 -7.891435e-02 -6.172705e-02 -8.598896e-02 -1.365544e-01 -5.576670e-02 -3.874244e-02 -9.002506e-02 -3.685465e-02 2.201022e-02 
1.069069e+01 -9.212703e-03 -7.865263e-02 -6.186504e-02 -8.609501e-02 -1.361461e-01 -5.598461e-02 -3.892124e-02 -8.973037e-02 -3.684683e-02 2.181963e-02 
1.075075e+01 -9.193690e-03 -7.839312e-02 -6.200156e-02 -8.619966e-02 -1.357414e-01 -5.620000e-02 -3.909957e-02 -8.943730e-02 -3.683895e-02 2.163055e-02 
1.081081e+01 -9.174420e-03 -7.813578e-02 -6.213661e-02 -8.630291e-02 -1.353402e-01 -5.641290e-02 -3.927740e-02 -8.914586e-02 -3.683101e-02 2.144299e-02 
1.087087e+01 -9.154907e-03 -7.788059e-02 -6.227023e-02 -8.640476e-02 -1.349425e-01 -5.662335e-02 -3.945470e-02 -8.885605e-02 -3.682300e-02 2.125692e-02 
1.093093e+01 -9.135159e-03 -7.762753e-02 -6.240242e-02 -8.650522e-02 -1.345483e-01 -5.683139e-02 -3.963146e-02 -8.856789e-02 -3.681491e-02 2.107234e-02 
1.099099e+01 -9.115188e-03 -7.737656e-02 -6.253321e-02 -8.660431e-02 -1.341575e-01 -5.703705e-02 -3.980766e-02 -8.828139e-02 -3.680674e-02 2.088922e-02 
1.105105e+01 -9.095003e-03 -7.712767e-02 -6.266262e-02 -8.670202e-02 -1.337702e-01 -5.724035e-02 -3.998326e-02 -8.799656e-02 -3.679848e-02 2.070756e-02 
1.111111e+01 -9.074614e-03 -7.688083e-02 -6.279066e-02 -8.679836e-02 -1.333863e-01 -5.744135e-02 -4.015824e-02 -8.771339e-02 -3.679012e-02 2.052734e-02 
1.117117e+01 -9.054031e-03 -7.663601e-02 -6.291734e-02 -8.689335e-02 -1.330058e-01 -5.764006e-02 -4.033260e-02 -8.743191e-02 -3.678166e-02 2.034855e-02 
1.123123e+01 -9.033262e-03 -7.639318e-02 -6.304268e-02 -8.698699e-02 -1.326286e-01 -5.783653e-02 -4.050631e-02 -8.715212e-02 -3.677310e-02 2.017118e-02 
1.129129e+01 -9.012316e-03 -7.615234e-02 -6.316671e-02 -8.707929e-02 -1.322547e-01 -5.803077e-02 -4.067935e-02 -8.687402e-02 -3.676442e-02 1.999521e-02 
1.135135e+01 -8.991203e-03 -7.591345e-02 -6.328943e-02 -8.717025e-02 -1.318841e-01 -5.822283e-02 -4.085170e-02 -8.659762e-02 -3.675563e-02 1.982063e-02 
1.141141e+01 -8.969931e-03 -7.567649e-02 -6.341086e-02 -8.725989e-02 -1.315167e-01 -5.841273e-02 -4.102335e-02 -8.632292e-02 -3.674671e-02 1.964743e-02 
1.147147e+01 -8.948507e-03 -7.544143e-02 -6.353101e-02 -8.734822e-02 -1.311526e-01 -5.860051e-02 -4.119428e-02 -8.604993e-02 -3.673767e-02 1.947559e-02 
1.153153e+01 -8.926940e-03 -7.520827e-02 -6.364991e-02 -8.743524e-02 -1.307916e-01 -5.878619e-02 -4.136449e-02 -8.577865e-02 -3.672850e-02 1.930510e-02 
1.159159e+01 -8.905237e-03 -7.497697e-02 -6.376755e-02 -8.752097e-02 -1.304339e-01 -5.896980e-02 -4.153394e-02 -8.550908e-02 -3.671920e-02 1.913595e-02 
1.165165e+01 -8.883406e-03 -7.474751e-02 -6.388397e-02 -8.760540e-02 -1.300792e-01 -5.915137e-02 -4.170264e-02 -8.524122e-02 -3.670975e-02 1.896812e-02 
1.171171e+01 -8.861454e-03 -7.451988e-02 -6.399917e-02 -8.768856e-02 -1.297277e-01 -5.933093e-02 -4.187057e-02 -8.497507e-02 -3.670017e-02 1.880160e-02 
1.177177e+01 -8.839389e-03 -7.429405e-02 -6.411316e-02 -8.777045e-02 -1.293793e-01 -5.950851e-02 -4.203772e-02 -8.471064e-02 -3.669044e-02 1.863637e-02 
1.183183e+01 -8.817216e-03 -7.407001e-02 -6.422596e-02 -8.785108e-02 -1.290339e-01 -5.968412e-02 -4.220407e-02 -8.444793e-02 -3.668056e-02 1.847243e-02 
1.189189e+01 -8.794943e-03 -7.384772e-02 -6.433758e-02 -8.793046e-02 -1.286916e-01 -5.985781e-02 -4.236961e-02 -8.418693e-02 -3.667054e-02 1.830976e-02 
1.195195e+01 -8.772576e-03 -7.362719e-02 -6.444803e-02 -8.800860e-02 -1.283522e-01 -6.002959e-02 -4.253435e-02 -8.392764e-02 -3.666036e-02 1.814835e-02 
1.201201e+01 -8.750122e-03 -7.340838e-02 -6.455733e-02 -8.808551e-02 -1.280158e-01 -6.019949e-02 -4.269826e-02 -8.367007e-02 -3.665002e-02 1.798818e-02 
1.207207e+01 -8.727586e-03 -7.319128e-02 -6.466549e-02 -8.816120e-02 -1.276824e-01 -6.036753e-02 -4.286134e-02 -8.341421e-02 -3.663952e-02 1.782924e-02 
1.213213e+01 -8.704974e-03 -7.297586e-02 -6.477252e-02 -8.823568e-02 -1.273519e-01 -6.053374e-02 -4.302358e-02 -8.316006e-02 -3.662887e-02 1.767153e-02 
1.219219e+01 -8.682293e-03 -7.276212e-02 -6.487843e-02 -8.830896e-02 -1.270243e-01 -6.069815e-02 -4.318497e-02 -8.290761e-02 -3.661805e-02 1.751501e-02 
1.225225e+01 -8.659547e-03 -7.255003e-02 -6.498324e-02 -8.838105e-02 -1.266995e-01 -6.086077e-02 -4.334550e-02 -8.265687e-02 -3.660706e-02 1.735969e-02 
1.231231e+01 -8.636743e-03 -7.233957e-02 -6.508695e-02 -8.845196e-02 -1.263776e-01 -6.102163e-02 -4.350518e-02 -8.240783e-02 -3.659591e-02 1.720555e-02 
1.237237e+01 -8.613885e-03 -7.213074e-02 -6.518957e-02 -8.852170e-02 -1.260585e-01 -6.118076e-02 -4.366399e-02 -8.216048e-02 -3.658460e-02 1.705258e-02 
1.243243e+01 -8.590978e-03 -7.192351e-02 -6.529112e-02 -8.859028e-02 -1.257421e-01 -6.133817e-02 -4.382192e-02 -8.191483e-02 -3.657311e-02 1.690077e-02 
1.249249e+01 -8.568028e-03 -7.171786e-02 -6.539161e-02 -8.865771e-02 -1.254286e-01 -6.149389e-02 -4.397898e-02 -8.167087e-02 -3.656145e-02 1.675009e-02 
1.255255e+01 -8.545039e-03 -7.151378e-02 -6.549104e-02 -8.872400e-02 -1.251177e-01 -6.164795e-02 -4.413515e-02 -8.142859e-02 -3.654962e-02 1.660055e-02 
1.261261e+01 -8.522017e-03 -7.131125e-02 -6.558944e-02 -8.878917e-02 -1.248096e-01 -6.180035e-02 -4.429044e-02 -8.118799e-02 -3.653762e-02 1.645213e-02 
1.267267e+01 -8.498964e-03 -7.111026e-02 -6.568680e-02 -8.885321e-02 -1.245041e-01 -6.195112e-02 -4.444483e-02 -8.094907e-02 -3.652545e-02 1.630481e-02 
1.273273e+01 -8.475887e-03 -7.091079e-02 -6.578313e-02 -8.891615e-02 -1.242013e-01 -6.210029e-02 -4.459833e-02 -8.071181e-02 -3.651310e-02 1.615859e-02 
1.279279e+01 -8.452788e-03 -7.071283e-02 -6.587846e-02 -8.897798e-02 -1.239012e-01 -6.224788e-02 -4.475093e-02 -8.047622e-02 -3.650057e-02 1.601345e-02 
1.285285e+01 -8.429673e-03 -7.051635e-02 -6.597278e-02 -8.903873e-02 -1.236036e-01 -6.239389e-02 -4.490262e-02 -8.024229e-02 -3.648787e-02 1.586939e-02 
1.291291e+01 -8.406545e-03 -7.032136e-02 -6.606611e-02 -8.909841e-02 -1.233086e-01 -6.253836e-02 -4.505341e-02 -8.001001e-02 -3.647500e-02 1.572638e-02 
1.297297e+01 -8.383409e-03 -7.012782e-02 -6.615846e-02 -8.915701e-02 -1.230162e-01 -6.268131e-02 -4.520330e-02 -7.977937e-02 -3.646195e-02 1.558442e-02 
1.303303e+01 -8.360267e-03 -6.993573e-02 -6.624983e-02 -8.921456e-02 -1.227263e-01 -6.282274e-02 -4.535228e-02 -7.955037e-02 -3.644872e-02 1.544349e-02 
1.309309e+01 -8.337124e-03 -6.974508e-02 -6.634023e-02 -8.927106e-02 -1.224390e-01 -6.296269e-02 -4.550034e-02 -7.932301e-02 -3.643531e-02 1.530359e-02 
1.315315e+01 -8.313983e-03 -6.955584e-02 -6.642967e-02 -8.932652e-02 -1.221541e-01 -6.310117e-02 -4.564750e-02 -7.909727e-02 -3.642173e-02 1.516471e-02 
1.321321e+01 -8.290847e-03 -6.936800e-02 -6.651817e-02 -8.938095e-02 -1.218716e-01 -6.323819e-02 -4.579374e-02 -7.887315e-02 -3.640797e-02 1.502683e-02 
1.327327e+01 -8.267721e-03 -6.918156e-02 -6.660573e-02 -8.943437e-02 -1.215916e-01 -6.337378e-02 -4.593907e-02 -7.865064e-02 -3.639404e-02 1.488994e-02 
1.333333e+01 -8.244606e-03 -6.899650e-02 -6.669235e-02 -8.948678e-02 -1.213140e-01 -6.350796e-02 -4.608348e-02 -7.842973e-02 -3.637993e-02 1.475403e-02 
1.339339e+01 -8.221507e-03 -6.881279e-02 -6.677805e-02 -8.953820e-02 -1.210388e-01 -6.364073e-02 -4.622698e-02 -7.821042e-02 -3.636565e-02 1.461909e-02 
1.345345e+01 -8.198427e-03 -6.863044e-02 -6.686283e-02 -8.958863e-02 -1.207660e-01 -6.377212e-02 -4.636956e-02 -7.799270e-02 -3.635119e-02 1.448511e-02 
1.351351e+01 -8.175367e-03 -6.844943e-02 -6.694671e-02 -8.963808e-02 -1.204955e-01 -6.390215e-02 -4.651122e-02 -7.777656e-02 -3.633656e-02 1.435208e-02 
1.357357e+01 -8.152332e-03 -6.826975e-02 -6.702969e-02 -8.968657e-02 -1.202274e-01 -6.403083e-02 -4.665198e-02 -7.756199e-02 -3.632175e-02 1.421999e-02 
1.363363e+01 -8.129323e-03 -6.809137e-02 -6.711177e-02 -8.973409e-02 -1.199615e-01 -6.415817e-02 -4.679181e-02 -7.734899e-02 -3.630677e-02 1.408882e-02 
1.369369e+01 -8.106344e-03 -6.791430e-02 -6.719297e-02 -8.978067e-02 -1.196979e-01 -6.428420e-02 -4.693074e-02 -7.713754e-02 -3.629162e-02 1.395858e-02 
1.375375e+01 -8.083397e-03 -6.773851e-02 -6.727329e-02 -8.982632e-02 -1.194366e-01 -6.440893e-02 -4.706875e-02 -7.692765e-02 -3.627630e-02 1.382924e-02 
1.381381e+01 -8.060485e-03 -6.756400e-02 -6.735274e-02 -8.987103e-02 -1.191775e-01 -6.453237e-02 -4.720585e-02 -7.671929e-02 -3.626081e-02 1.370080e-02 
1.387387e+01 -8.037610e-03 -6.739076e-02 -6.743133e-02 -8.991483e-02 -1.189206e-01 -6.465454e-02 -4.734203e-02 -7.651246e-02 -3.624515e-02 1.357324e-02 
1.393393e+01 -8.014774e-03 -6.721876e-02 -6.750907e-02 -8.995772e-02 -1.186659e-01 -6.477546e-02 -4.747731e-02 -7.630716e-02 -3.622932e-02 1.344657e-02 
1.399399e+01 -7.991980e-03 -6.704801e-02 -6.758595e-02 -8.999971e-02 -1.184134e-01 -6.489514e-02 -4.761168e-02 -7.610338e-02 -3.621332e-02 1.332077e-02 
1.405405e+01 -7.969229e-03 -6.687849e-02 -6.766200e-02 -9.004081e-02 -1.181630e-01 -6.501359e-02 -4.774515e-02 -7.590110e-02 -3.619716e-02 1.319582e-02 
1.411411e+01 -7.946525e-03 -6.671019e-02 -6.773721e-02 -9.008103e-02 -1.179148e-01 -6.513083e-02 -4.787771e-02 -7.570031e-02 -3.618083e-02 1.307172e-02 
1.417417e+01 -7.923868e-03 -6.654309e-02 -6.781159e-02 -9.012038e-02 -1.176687e-01 -6.524687e-02 -4.800937e-02 -7.550102e-02 -3.616434e-02 1.294847e-02 
1.423423e+01 -7.901262e-03 -6.637719e-02 -6.788516e-02 -9.015886e-02 -1.174246e-01 -6.536173e-02 -4.814013e-02 -7.530320e-02 -3.614768e-02 1.282604e-02 
1.429429e+01 -7.878707e-03 -6.621247e-02 -6.795790e-02 -9.019650e-02 -1.171826e-01 -6.547543e-02 -4.826999e-02 -7.510686e-02 -3.613087e-02 1.270444e-02 
1.435435e+01 -7.856206e-03 -6.604893e-02 -6.802984e-02 -9.023329e-02 -1.169427e-01 -6.558796e-02 -4.839895e-02 -7.491197e-02 -3.611390e-02 1.258365e-02 
1.441441e+01 -7.833761e-03 -6.588655e-02 -6.810098e-02 -9.026925e-02 -1.167048e-01 -6.569936e-02 -4.852703e-02 -7.471855e-02 -3.609677e-02 1.246366e-02 
1.447447e+01 -7.811372e-03 -6.572533e-02 -6.817133e-02 -9.030439e-02 -1.164689e-01 -6.580962e-02 -4.865421e-02 -7.452656e-02 -3.607948e-02 1.234447e-02 
1.453453e+01 -7.789043e-03 -6.556525e-02 -6.824088e-02 -9.033871e-02 -1.162350e-01 -6.591877e-02 -4.878050e-02 -7.433601e-02 -3.606203e-02 1.222607e-02 
1.459459e+01 -7.766774e-03 -6.540630e-02 -6.830966e-02 -9.037222e-02 -1.160030e-01 -6.602682e-02 -4.890591e-02 -7.414688e-02 -3.604444e-02 1.210844e-02 
1.465465e+01 -7.744568e-03 -6.524847e-02 -6.837766e-02 -9.040493e-02 -1.157730e-01 -6.613377e-02 -4.903044e-02 -7.395917e-02 -3.602669e-02 1.199159e-02 
1.471471e+01 -7.722424e-03 -6.509176e-02 -6.844488e-02 -9.043686e-02 -1.155450e-01 -6.623965e-02 -4.915409e-02 -7.377287e-02 -3.600879e-02 1.187550e-02 
1.477477e+01 -7.700346e-03 -6.493615e-02 -6.851135e-02 -9.046800e-02 -1.153188e-01 -6.634446e-02 -4.927687e-02 -7.358797e-02 -3.599075e-02 1.176015e-02 
1.483483e+01 -7.678334e-03 -6.478163e-02 -6.857705e-02 -9.049838e-02 -1.150946e-01 -6.644822e-02 -4.939877e-02 -7.340445e-02 -3.597255e-02 1.164556e-02 
1.489489e+01 -7.656390e-03 -6.462820e-02 -6.864201e-02 -9.052799e-02 -1.148722e-01 -6.655093e-02 -4.951980e-02 -7.322232e-02 -3.595421e-02 1.153170e-02 
1.495495e+01 -7.634514e-03 -6.447584e-02 -6.870621e-02 -9.055684e-02 -1.146517e-01 -6.665261e-02 -4.963997e-02 -7.304155e-02 -3.593573e-02 1.141857e-02 
1.501502e+01 -7.612709e-03 -6.432454e-02 -6.876968e-02 -9.058495e-02 -1.144330e-01 -6.675328e-02 -4.975928e-02 -7.286215e-02 -3.591711e-02 1.130616e-02 
1.507508e+01 -7.590975e-03 -6.417430e-02 -6.883241e-02 -9.061232e-02 -1.142161e-01 -6.685293e-02 -4.987772e-02 -7.268410e-02 -3.589835e-02 1.119447e-02 
1.513514e+01 -7.569314e-03 -6.402511e-02 -6.889441e-02 -9.063896e-02 -1.140011e-01 -6.695159e-02 -4.999532e-02 -7.250739e-02 -3.587945e-02 1.108348e-02 
1.519520e+01 -7.547726e-03 -6.387695e-02 -6.895569e-02 -9.066488e-02 -1.137878e-01 -6.704927e-02 -5.011206e-02 -7.233201e-02 -3.586041e-02 1.097318e-02 
1.525526e+01 -7.526213e-03 -6.372982e-02 -6.901625e-02 -9.069009e-02 -1.135763e-01 -6.714597e-02 -5.022795e-02 -7.215796e-02 -3.584124e-02 1.086358e-02 
1.531532e+01 -7.504775e-03 -6.358371e-02 -6.907609e-02 -9.071459e-02 -1.133666e-01 -6.724170e-02 -5.034300e-02 -7.198523e-02 -3.582194e-02 1.075467e-02 
1.537538e+01 -7.483414e-03 -6.343862e-02 -6.913523e-02 -9.073839e-02 -1.131585e-01 -6.733649e-02 -5.045721e-02 -7.181380e-02 -3.580250e-02 1.064643e-02 
1.543544e+01 -7.462131e-03 -6.329452e-02 -6.919367e-02 -9.076151e-02 -1.129522e-01 -6.743033e-02 -5.057058e-02 -7.164366e-02 -3.578294e-02 1.053885e-02 
1.549550e+01 -7.440926e-03 -6.315141e-02 -6.925140e-02 -9.078394e-02 -1.127476e-01 -6.752323e-02 -5.068312e-02 -7.147482e-02 -3.576325e-02 1.043194e-02 
1.555556e+01 -7.419800e-03 -6.300929e-02 -6.930845e-02 -9.080570e-02 -1.125447e-01 -6.761522e-02 -5.079483e-02 -7.130725e-02 -3.574344e-02 1.032569e-02 
1.561562e+01 -7.398754e-03 -6.286815e-02 -6.936481e-02 -9.082680e-02 -1.123435e-01 -6.770629e-02 -5.090572e-02 -7.114095e-02 -3.572351e-02 1.022008e-02 
1.567568e+01 -7.377789e-03 -6.272797e-02 -6.942049e-02 -9.084723e-02 -1.121439e-01 -6.779646e-02 -5.101578e-02 -7.097591e-02 -3.570345e-02 1.011511e-02 
1.573574e+01 -7.356906e-03 -6.258875e-02 -6.947549e-02 -9.086702e-02 -1.119460e-01 -6.788574e-02 -5.112503e-02 -7.081212e-02 -3.568327e-02 1.001078e-02 
1.579580e+01 -7.336105e-03 -6.245049e-02 -6.952982e-02 -9.088616e-02 -1.117496e-01 -6.797413e-02 -5.123347e-02 -7.064957e-02 -3.566298e-02 9.907079e-03 
1.585586e+01 -7.315387e-03 -6.231317e-02 -6.958349e-02 -9.090467e-02 -1.115549e-01 -6.806165e-02 -5.134110e-02 -7.048826e-02 -3.564258e-02 9.803996e-03 
1.591592e+01 -7.294752e-03 -6.217678e-02 -6.963649e-02 -9.092255e-02 -1.113618e-01 -6.814831e-02 -5.144793e-02 -7.032817e-02 -3.562206e-02 9.701528e-03 
1.597598e+01 -7.274202e-03 -6.204132e-02 -6.968883e-02 -9.093980e-02 -1.111702e-01 -6.823411e-02 -5.155395e-02 -7.016929e-02 -3.560143e-02 9.599668e-03 
1.603604e+01 -7.253736e-03 -6.190678e-02 -6.974053e-02 -9.095645e-02 -1.109802e-01 -6.831906e-02 -5.165918e-02 -7.001162e-02 -3.558069e-02 9.498410e-03 
1.609610e+01 -7.233356e-03 -6.177315e-02 -6.979157e-02 -9.097248e-02 -1.107918e-01 -6.840318e-02 -5.176363e-02 -6.985515e-02 -3.555985e-02 9.397747e-03 
1.615616e+01 -7.213061e-03 -6.164043e-02 -6.984198e-02 -9.098792e-02 -1.106048e-01 -6.848647e-02 -5.186728e-02 -6.969986e-02 -3.553890e-02 9.297675e-03 
1.621622e+01 -7.192853e-03 -6.150860e-02 -6.989174e-02 -9.100277e-02 -1.104194e-01 -6.856894e-02 -5.197015e-02 -6.954576e-02 -3.551785e-02 9.198186e-03 
1.627628e+01 -7.172732e-03 -6.137767e-02 -6.994088e-02 -9.101703e-02 -1.102355e-01 -6.865059e-02 -5.207224e-02 -6.939282e-02 -3.549670e-02 9.099274e-03 
1.633634e+01 -7.152698e-03 -6.124761e-02 -6.998938e-02 -9.103071e-02 -1.100531e-01 -6.873145e-02 -5.217356e-02 -6.924104e-02 -3.547545e-02 9.000934e-03 
1.639640e+01 -7.132751e-03 -6.111843e-02 -7.003726e-02 -9.104382e-02 -1.098722e-01 -6.881151e-02 -5.227411e-02 -6.909042e-02 -3.545410e-02 8.903160e-03 
1.645646e+01 -7.112892e-03 -6.099012e-02 -7.008452e-02 -9.105636e-02 -1.096927e-01 -6.889079e-02 -5.237389e-02 -6.894094e-02 -3.543266e-02 8.805946e-03 
1.651652e+01 -7.093122e-03 -6.086266e-02 -7.013117e-02 -9.106834e-02 -1.095146e-01 -6.896929e-02 -5.247292e-02 -6.879259e-02 -3.541113e-02 8.709286e-03 
1.657658e+01 -7.073440e-03 -6.073606e-02 -7.017721e-02 -9.107978e-02 -1.093380e-01 -6.904702e-02 -5.257118e-02 -6.864537e-02 -3.538951e-02 8.613174e-03 
1.663664e+01 -7.053847e-03 -6.061031e-02 -7.022264e-02 -9.109067e-02 -1.091628e-01 -6.912398e-02 -5.266870e-02 -6.849927e-02 -3.536779e-02 8.517606e-03 
1.669670e+01 -7.034344e-03 -6.048539e-02 -7.026746e-02 -9.110101e-02 -1.089890e-01 -6.920020e-02 -5.276546e-02 -6.835427e-02 -3.534600e-02 8.422576e-03 
1.675676e+01 -7.014930e-03 -6.036131e-02 -7.031170e-02 -9.111083e-02 -1.088166e-01 -6.927566e-02 -5.286149e-02 -6.821038e-02 -3.532411e-02 8.328078e-03 
1.681682e+01 -6.995606e-03 -6.023805e-02 -7.035534e-02 -9.112012e-02 -1.086455e-01 -6.935039e-02 -5.295677e-02 -6.806758e-02 -3.530215e-02 8.234106e-03 
1.687688e+01 -6.976371e-03 -6.011561e-02 -7.039839e-02 -9.112889e-02 -1.084759e-01 -6.942439e-02 -5.305132e-02 -6.792586e-02 -3.528011e-02 8.140657e-03 
1.693694e+01 -6.957227e-03 -5.999398e-02 -7.044085e-02 -9.113715e-02 -1.083075e-01 -6.949767e-02 -5.314514e-02 -6.778521e-02 -3.525798e-02 8.047723e-03 
1.699700e+01 -6.938174e-03 -5.987315e-02 -7.048274e-02 -9.114489e-02 -1.081406e-01 -6.957023e-02 -5.323824e-02 -6.764563e-02 -3.523578e-02 7.955301e-03 
1.705706e+01 -6.919210e-03 -5.975313e-02 -7.052405e-02 -9.115214e-02 -1.079749e-01 -6.964208e-02 -5.333061e-02 -6.750711e-02 -3.521351e-02 7.863386e-03 
1.711712e+01 -6.900338e-03 -5.963390e-02 -7.056479e-02 -9.115889e-02 -1.078105e-01 -6.971322e-02 -5.342227e-02 -6.736964e-02 -3.519117e-02 7.771971e-03 
1.717718e+01 -6.881556e-03 -5.951545e-02 -7.060496e-02 -9.116515e-02 -1.076475e-01 -6.978368e-02 -5.351322e-02 -6.723321e-02 -3.516875e-02 7.681053e-03 
1.723724e+01 -6.862865e-03 -5.939778e-02 -7.064457e-02 -9.117093e-02 -1.074857e-01 -6.985345e-02 -5.360345e-02 -6.709782e-02 -3.514627e-02 7.590626e-03 
1.729730e+01 -6.844265e-03 -5.928088e-02 -7.068361e-02 -9.117623e-02 -1.073252e-01 -6.992253e-02 -5.369299e-02 -6.696344e-02 -3.512372e-02 7.500686e-03 
1.735736e+01 -6.825756e-03 -5.916475e-02 -7.072211e-02 -9.118106e-02 -1.071660e-01 -6.999095e-02 -5.378182e-02 -6.683009e-02 -3.510110e-02 7.411228e-03 
1.741742e+01 -6.807338e-03 -5.904938e-02 -7.076005e-02 -9.118542e-02 -1.070080e-01 -7.005869e-02 -5.386996e-02 -6.669774e-02 -3.507843e-02 7.322247e-03 
1.747748e+01 -6.789012e-03 -5.893477e-02 -7.079744e-02 -9.118932e-02 -1.068513e-01 -7.012578e-02 -5.395741e-02 -6.656640e-02 -3.505569e-02 7.233738e-03 
1.753754e+01 -6.770776e-03 -5.882090e-02 -7.083430e-02 -9.119276e-02 -1.066958e-01 -7.019221e-02 -5.404418e-02 -6.643605e-02 -3.503289e-02 7.145697e-03 
1.759760e+01 -6.752632e-03 -5.870777e-02 -7.087061e-02 -9.119576e-02 -1.065415e-01 -7.025799e-02 -5.413026e-02 -6.630668e-02 -3.501004e-02 7.058119e-03 
1.765766e+01 -6.734579e-03 -5.859538e-02 -7.090638e-02 -9.119831e-02 -1.063884e-01 -7.032314e-02 -5.421567e-02 -6.617829e-02 -3.498714e-02 6.971001e-03 
1.771772e+01 -6.716617e-03 -5.848372e-02 -7.094163e-02 -9.120042e-02 -1.062365e-01 -7.038765e-02 -5.430040e-02 -6.605087e-02 -3.496418e-02 6.884337e-03 
1.777778e+01 -6.698746e-03 -5.837278e-02 -7.097634e-02 -9.120210e-02 -1.060857e-01 -7.045153e-02 -5.438446e-02 -6.592441e-02 -3.494117e-02 6.798123e-03 
1.783784e+01 -6.680966e-03 -5.826257e-02 -7.101054e-02 -9.120335e-02 -1.059362e-01 -7.051479e-02 -5.446786e-02 -6.579891e-02 -3.491811e-02 6.712355e-03 
1.789790e+01 -6.663277e-03 -5.815306e-02 -7.104421e-02 -9.120417e-02 -1.057878e-01 -7.057743e-02 -5.455061e-02 -6.567435e-02 -3.489500e-02 6.627029e-03 
1.795796e+01 -6.645679e-03 -5.804426e-02 -7.107737e-02 -9.120458e-02 -1.056405e-01 -7.063946e-02 -5.463269e-02 -6.555073e-02 -3.487185e-02 6.542140e-03 
1.801802e+01 -6.628172e-03 -5.793616e-02 -7.111001e-02 -9.120457e-02 -1.054944e-01 -7.070089e-02 -5.471413e-02 -6.542804e-02 -3.484865e-02 6.457685e-03 
1.807808e+01 -6.610756e-03 -5.782876e-02 -7.114214e-02 -9.120416e-02 -1.053494e-01 -7.076173e-02 -5.479491e-02 -6.530627e-02 -3.482542e-02 6.373659e-03 
1.813814e+01 -6.593430e-03 -5.772205e-02 -7.117377e-02 -9.120334e-02 -1.052055e-01 -7.082196e-02 -5.487506e-02 -6.518542e-02 -3.480214e-02 6.290058e-03 
1.819820e+01 -6.576195e-03 -5.761602e-02 -7.120490e-02 -9.120213e-02 -1.050628e-01 -7.088162e-02 -5.495457e-02 -6.506547e-02 -3.477882e-02 6.206878e-03 
1.825826e+01 -6.559051e-03 -5.751067e-02 -7.123553e-02 -9.120052e-02 -1.049211e-01 -7.094069e-02 -5.503344e-02 -6.494643e-02 -3.475547e-02 6.124115e-03 
1.831832e+01 -6.541996e-03 -5.740599e-02 -7.126567e-02 -9.119852e-02 -1.047805e-01 -7.099918e-02 -5.511168e-02 -6.482828e-02 -3.473209e-02 6.041766e-03 
1.837838e+01 -6.525032e-03 -5.730198e-02 -7.129531e-02 -9.119614e-02 -1.046410e-01 -7.105711e-02 -5.518930e-02 -6.471102e-02 -3.470867e-02 5.959826e-03 
1.843844e+01 -6.508158e-03 -5.719863e-02 -7.132447e-02 -9.119338e-02 -1.045025e-01 -7.111447e-02 -5.526630e-02 -6.459464e-02 -3.468522e-02 5.878292e-03 
1.849850e+01 -6.491373e-03 -5.709595e-02 -7.135314e-02 -9.119024e-02 -1.043651e-01 -7.117128e-02 -5.534268e-02 -6.447913e-02 -3.466174e-02 5.797161e-03 
1.855856e+01 -6.474678e-03 -5.699391e-02 -7.138134e-02 -9.118674e-02 -1.042288e-01 -7.122753e-02 -5.541845e-02 -6.436448e-02 -3.463824e-02 5.716427e-03 
1.861862e+01 -6.458073e-03 -5.689252e-02 -7.140905e-02 -9.118287e-02 -1.040935e-01 -7.128323e-02 -5.549360e-02 -6.425070e-02 -3.461471e-02 5.636088e-03 
1.867868e+01 -6.441557e-03 -5.679177e-02 -7.143630e-02 -9.117864e-02 -1.039591e-01 -7.133839e-02 -5.556816e-02 -6.413776e-02 -3.459115e-02 5.556140e-03 
1.873874e+01 -6.425129e-03 -5.669166e-02 -7.146307e-02 -9.117405e-02 -1.038259e-01 -7.139301e-02 -5.564211e-02 -6.402567e-02 -3.456757e-02 5.476580e-03 
1.879880e+01 -6.408791e-03 -5.659218e-02 -7.148938e-02 -9.116911e-02 -1.036936e-01 -7.144710e-02 -5.571547e-02 -6.391441e-02 -3.454398e-02 5.397404e-03 
1.885886e+01 -6.392541e-03 -5.649333e-02 -7.151522e-02 -9.116383e-02 -1.035623e-01 -7.150066e-02 -5.578823e-02 -6.380398e-02 -3.452036e-02 5.318608e-03 
1.891892e+01 -6.376380e-03 -5.639509e-02 -7.154061e-02 -9.115820e-02 -1.034320e-01 -7.155370e-02 -5.586041e-02 -6.369438e-02 -3.449672e-02 5.240189e-03 
1.897898e+01 -6.360307e-03 -5.629748e-02 -7.156554e-02 -9.115223e-02 -1.033027e-01 -7.160622e-02 -5.593200e-02 -6.358559e-02 -3.447307e-02 5.162144e-03 
1.903904e+01 -6.344322e-03 -5.620048e-02 -7.159002e-02 -9.114592e-02 -1.031743e-01 -7.165823e-02 -5.600302e-02 -6.347762e-02 -3.444941e-02 5.084469e-03 
1.909910e+01 -6.328424e-03 -5.610408e-02 -7.161404e-02 -9.113929e-02 -1.030469e-01 -7.170972e-02 -5.607345e-02 -6.337044e-02 -3.442573e-02 5.007162e-03 
1.915916e+01 -6.312614e-03 -5.600829e-02 -7.163762e-02 -9.113233e-02 -1.029205e-01 -7.176072e-02 -5.614332e-02 -6.326407e-02 -3.440205e-02 4.930218e-03 
1.921922e+01 -6.296891e-03 -5.591309e-02 -7.166076e-02 -9.112504e-02 -1.027950e-01 -7.181122e-02 -5.621261e-02 -6.315848e-02 -3.437835e-02 4.853634e-03 
1.927928e+01 -6.281255e-03 -5.581848e-02 -7.168346e-02 -9.111744e-02 -1.026704e-01 -7.186122e-02 -5.628135e-02 -6.305368e-02 -3.435464e-02 4.777408e-03 
1.933934e+01 -6.265705e-03 -5.572447e-02 -7.170572e-02 -9.110952e-02 -1.025467e-01 -7.191074e-02 -5.634952e-02 -6.294965e-02 -3.433093e-02 4.701536e-03 
1.939940e+01 -6.250242e-03 -5.563103e-02 -7.172755e-02 -9.110130e-02 -1.024240e-01 -7.195977e-02 -5.641713e-02 -6.284639e-02 -3.430721e-02 4.626015e-03 
1.945946e+01 -6.234865e-03 -5.553818e-02 -7.174895e-02 -9.109276e-02 -1.023022e-01 -7.200832e-02 -5.648420e-02 -6.274390e-02 -3.428350e-02 4.550842e-03 
1.951952e+01 -6.219573e-03 -5.544590e-02 -7.176993e-02 -9.108392e-02 -1.021812e-01 -7.205639e-02 -5.655071e-02 -6.264216e-02 -3.425977e-02 4.476014e-03 
1.957958e+01 -6.204367e-03 -5.535419e-02 -7.179048e-02 -9.107478e-02 -1.020612e-01 -7.210399e-02 -5.661668e-02 -6.254118e-02 -3.423605e-02 4.401528e-03 
1.963964e+01 -6.189247e-03 -5.526304e-02 -7.181060e-02 -9.106535e-02 -1.019420e-01 -7.215113e-02 -5.668211e-02 -6.244094e-02 -3.421233e-02 4.327380e-03 
1.969970e+01 -6.174211e-03 -5.517246e-02 -7.183032e-02 -9.105563e-02 -1.018237e-01 -7.219780e-02 -5.674700e-02 -6.234145e-02 -3.418861e-02 4.253569e-03 
1.975976e+01 -6.159260e-03 -5.508243e-02 -7.184961e-02 -9.104561e-02 -1.017063e-01 -7.224401e-02 -5.681136e-02 -6.224268e-02 -3.416490e-02 4.180091e-03 
1.981982e+01 -6.144393e-03 -5.499295e-02 -7.186850e-02 -9.103532e-02 -1.015897e-01 -7.228977e-02 -5.687519e-02 -6.214464e-02 -3.414119e-02 4.106943e-03 
1.987988e+01 -6.129610e-03 -5.490403e-02 -7.188698e-02 -9.102474e-02 -1.014740e-01 -7.233508e-02 -5.693849e-02 -6.204732e-02 -3.411749e-02 4.034122e-03 
1.993994e+01 -6.114910e-03 -5.481564e-02 -7.190505e-02 -9.101388e-02 -1.013591e-01 -7.237994e-02 -5.700128e-02 -6.195072e-02 -3.409380e-02 3.961626e-03 
2.000000e+01 -6.100294e-03 -5.472779e-02 -7.192272e-02 -9.100275e-02 -1.012451e-01 -7.242436e-02 -5.706354e-02 -6.185483e-02 -3.407011e-02 3.889452e-03 
2.006006e+01 -6.085761e-03 -5.464048e-02 -7.193999e-02 -9.099135e-02 -1.011319e-01 -7.246834e-02 -5.712529e-02 -6.175964e-02 -3.404644e-02 3.817597e-03 
2.012012e+01 -6.071310e-03 -5.455370e-02 -7.195687e-02 -9.097968e-02 -1.010195e-01 -7.251189e-02 -5.718653e-02 -6.166514e-02 -3.402278e-02 3.746058e-03 
2.018018e+01 -6.056942e-03 -5.446744e-02 -7.197335e-02 -9.096774e-02 -1.009079e-01 -7.255501e-02 -5.724726e-02 -6.157134e-02 -3.399913e-02 3.674833e-03 
2.024024e+01 -6.042656e-03 -5.438171e-02 -7.198944e-02 -9.095555e-02 -1.007971e-01 -7.259770e-02 -5.730748e-02 -6.147822e-02 -3.397550e-02 3.603919e-03 
2.030030e+01 -6.028451e-03 -5.429649e-02 -7.200515e-02 -9.094310e-02 -1.006871e-01 -7.263997e-02 -5.736721e-02 -6.138579e-02 -3.395189e-02 3.533313e-03 
2.036036e+01 -6.014328e-03 -5.421179e-02 -7.202047e-02 -9.093040e-02 -1.005779e-01 -7.268182e-02 -5.742644e-02 -6.129403e-02 -3.392829e-02 3.463013e-03 
2.042042e+01 -6.000286e-03 -5.412760e-02 -7.203541e-02 -9.091744e-02 -1.004695e-01 -7.272326e-02 -5.748518e-02 -6.120293e-02 -3.390471e-02 3.393017e-03 
2.048048e+01 -5.986324e-03 -5.404392e-02 -7.204997e-02 -9.090424e-02 -1.003618e-01 -7.276428e-02 -5.754343e-02 -6.111250e-02 -3.388115e-02 3.323321e-03 
2.054054e+01 -5.972442e-03 -5.396073e-02 -7.206416e-02 -9.089079e-02 -1.002549e-01 -7.280490e-02 -5.760119e-02 -6.102273e-02 -3.385761e-02 3.253923e-03 
2.060060e+01 -5.958641e-03 -5.387805e-02 -7.207797e-02 -9.087710e-02 -1.001488e-01 -7.284512e-02 -5.765847e-02 -6.093361e-02 -3.383409e-02 3.184822e-03 
2.066066e+01 -5.944918e-03 -5.379586e-02 -7.209142e-02 -9.086317e-02 -1.000434e-01 -7.288493e-02 -5.771527e-02 -6.084514e-02 -3.381060e-02 3.116013e-03 
2.072072e+01 -5.931275e-03 -5.371416e-02 -7.210449e-02 -9.084901e-02 -9.993878e-02 -7.292435e-02 -5.777160e-02 -6.075731e-02 -3.378714e-02 3.047496e-03 
2.078078e+01 -5.917711e-03 -5.363295e-02 -7.211720e-02 -9.083461e-02 -9.983489e-02 -7.296337e-02 -5.782745e-02 -6.067011e-02 -3.376369e-02 2.979267e-03 
2.084084e+01 -5.904226e-03 -5.355221e-02 -7.212956e-02 -9.081998e-02 -9.973173e-02 -7.300200e-02 -5.788284e-02 -6.058355e-02 -3.374028e-02 2.911325e-03 
2.090090e+01 -5.890818e-03 -5.347196e-02 -7.214155e-02 -9.080513e-02 -9.962930e-02 -7.304025e-02 -5.793776e-02 -6.049761e-02 -3.371689e-02 2.843666e-03 
2.096096e+01 -5.877488e-03 -5.339219e-02 -7.215318e-02 -9.079006e-02 -9.952758e-02 -7.307812e-02 -5.799221e-02 -6.041229e-02 -3.369354e-02 2.776289e-03 
2.102102e+01 -5.864236e-03 -5.331288e-02 -7.216446e-02 -9.077476e-02 -9.942658e-02 -7.311560e-02 -5.804621e-02 -6.032758e-02 -3.367021e-02 2.709191e-03 
2.108108e+01 -5.851060e-03 -5.323404e-02 -7.217540e-02 -9.075925e-02 -9.932628e-02 -7.315271e-02 -5.809976e-02 -6.024349e-02 -3.364692e-02 2.642370e-03 
2.114114e+01 -5.837961e-03 -5.315567e-02 -7.218598e-02 -9.074352e-02 -9.922668e-02 -7.318945e-02 -5.815285e-02 -6.016000e-02 -3.362366e-02 2.575824e-03 
2.120120e+01 -5.824938e-03 -5.307776e-02 -7.219622e-02 -9.072757e-02 -9.912778e-02 -7.322582e-02 -5.820549e-02 -6.007711e-02 -3.360043e-02 2.509551e-03 
2.126126e+01 -5.811991e-03 -5.300030e-02 -7.220611e-02 -9.071142e-02 -9.902956e-02 -7.326182e-02 -5.825769e-02 -5.999482e-02 -3.357724e-02 2.443548e-03 
2.132132e+01 -5.799120e-03 -5.292330e-02 -7.221567e-02 -9.069506e-02 -9.893202e-02 -7.329746e-02 -5.830945e-02 -5.991312e-02 -3.355408e-02 2.377813e-03 
2.138138e+01 -5.786324e-03 -5.284675e-02 -7.222489e-02 -9.067850e-02 -9.883515e-02 -7.333273e-02 -5.836076e-02 -5.983200e-02 -3.353096e-02 2.312344e-03 
2.144144e+01 -5.773602e-03 -5.277064e-02 -7.223377e-02 -9.066173e-02 -9.873895e-02 -7.336766e-02 -5.841165e-02 -5.975146e-02 -3.350788e-02 2.247140e-03 
2.150150e+01 -5.760955e-03 -5.269498e-02 -7.224232e-02 -9.064477e-02 -9.864341e-02 -7.340222e-02 -5.846209e-02 -5.967150e-02 -3.348484e-02 2.182197e-03 
2.156156e+01 -5.748382e-03 -5.261976e-02 -7.225054e-02 -9.062760e-02 -9.854853e-02 -7.343644e-02 -5.851211e-02 -5.959211e-02 -3.346183e-02 2.117514e-03 
2.162162e+01 -5.735882e-03 -5.254497e-02 -7.225844e-02 -9.061025e-02 -9.845430e-02 -7.347031e-02 -5.856171e-02 -5.951328e-02 -3.343887e-02 2.053089e-03 
2.168168e+01 -5.723456e-03 -5.247061e-02 -7.226601e-02 -9.059270e-02 -9.836071e-02 -7.350384e-02 -5.861088e-02 -5.943502e-02 -3.341595e-02 1.988920e-03 
2.174174e+01 -5.711102e-03 -5.239669e-02 -7.227325e-02 -9.057496e-02 -9.826775e-02 -7.353702e-02 -5.865963e-02 -5.935731e-02 -3.339308e-02 1.925004e-03 
2.180180e+01 -5.698821e-03 -5.232319e-02 -7.228018e-02 -9.055704e-02 -9.817543e-02 -7.356986e-02 -5.870796e-02 -5.928015e-02 -3.337024e-02 1.861340e-03 
2.186186e+01 -5.686612e-03 -5.225011e-02 -7.228679e-02 -9.053893e-02 -9.808374e-02 -7.360237e-02 -5.875588e-02 -5.920354e-02 -3.334745e-02 1.797927e-03 
2.192192e+01 -5.674475e-03 -5.217745e-02 -7.229309e-02 -9.052064e-02 -9.799267e-02 -7.363455e-02 -5.880339e-02 -5.912748e-02 -3.332471e-02 1.734761e-03 
2.198198e+01 -5.662409e-03 -5.210521e-02 -7.229907e-02 -9.050217e-02 -9.790221e-02 -7.366640e-02 -5.885049e-02 -5.905195e-02 -3.330202e-02 1.671841e-03 
2.204204e+01 -5.650414e-03 -5.203338e-02 -7.230475e-02 -9.048353e-02 -9.781236e-02 -7.369792e-02 -5.889718e-02 -5.897696e-02 -3.327937e-02 1.609165e-03 
2.210210e+01 -5.638489e-03 -5.196197e-02 -7.231012e-02 -9.046470e-02 -9.772311e-02 -7.372911e-02 -5.894347e-02 -5.890249e-02 -3.325677e-02 1.546732e-03 
2.216216e+01 -5.626635e-03 -5.189095e-02 -7.231518e-02 -9.044571e-02 -9.763446e-02 -7.375999e-02 -5.898937e-02 -5.882855e-02 -3.323421e-02 1.484539e-03 
2.222222e+01 -5.614850e-03 -5.182034e-02 -7.231994e-02 -9.042654e-02 -9.754641e-02 -7.379054e-02 -5.903487e-02 -5.875514e-02 -3.321171e-02 1.422584e-03 
2.228228e+01 -5.603135e-03 -5.175013e-02 -7.232440e-02 -9.040721e-02 -9.745894e-02 -7.382078e-02 -5.907997e-02 -5.868223e-02 -3.318926e-02 1.360866e-03 
2.234234e+01 -5.591489e-03 -5.168032e-02 -7.232856e-02 -9.038771e-02 -9.737206e-02 -7.385070e-02 -5.912468e-02 -5.860985e-02 -3.316686e-02 1.299384e-03 
2.240240e+01 -5.579911e-03 -5.161090e-02 -7.233243e-02 -9.036805e-02 -9.728575e-02 -7.388032e-02 -5.916901e-02 -5.853796e-02 -3.314451e-02 1.238134e-03 
2.246246e+01 -5.568402e-03 -5.154188e-02 -7.233600e-02 -9.034822e-02 -9.720001e-02 -7.390963e-02 -5.921295e-02 -5.846659e-02 -3.312222e-02 1.177116e-03 
2.252252e+01 -5.556960e-03 -5.147324e-02 -7.233929e-02 -9.032824e-02 -9.711484e-02 -7.393863e-02 -5.925651e-02 -5.839571e-02 -3.309998e-02 1.116327e-03 
2.258258e+01 -5.545587e-03 -5.140498e-02 -7.234228e-02 -9.030809e-02 -9.703023e-02 -7.396732e-02 -5.929969e-02 -5.832532e-02 -3.307780e-02 1.055766e-03 
2.264264e+01 -5.534280e-03 -5.133711e-02 -7.234499e-02 -9.028780e-02 -9.694618e-02 -7.399572e-02 -5.934250e-02 -5.825543e-02 -3.305567e-02 9.954319e-04 
2.270270e+01 -5.523040e-03 -5.126962e-02 -7.234742e-02 -9.026734e-02 -9.686268e-02 -7.402382e-02 -5.938493e-02 -5.818603e-02 -3.303359e-02 9.353220e-04 
2.276276e+01 -5.511866e-03 -5.120250e-02 -7.234956e-02 -9.024674e-02 -9.677972e-02 -7.405162e-02 -5.942699e-02 -5.811711e-02 -3.301158e-02 8.754350e-04 
2.282282e+01 -5.500758e-03 -5.113576e-02 -7.235143e-02 -9.022599e-02 -9.669731e-02 -7.407914e-02 -5.946868e-02 -5.804866e-02 -3.298962e-02 8.157692e-04 
2.288288e+01 -5.489716e-03 -5.106938e-02 -7.235301e-02 -9.020509e-02 -9.661543e-02 -7.410636e-02 -5.951001e-02 -5.798070e-02 -3.296772e-02 7.563231e-04 
2.294294e+01 -5.478739e-03 -5.100337e-02 -7.235433e-02 -9.018404e-02 -9.653409e-02 -7.413329e-02 -5.955097e-02 -5.791320e-02 -3.294588e-02 6.970949e-04 
2.300300e+01 -5.467826e-03 -5.093773e-02 -7.235537e-02 -9.016286e-02 -9.645327e-02 -7.415994e-02 -5.959158e-02 -5.784617e-02 -3.292409e-02 6.380831e-04 
2.306306e+01 -5.456978e-03 -5.087245e-02 -7.235614e-02 -9.014153e-02 -9.637297e-02 -7.418630e-02 -5.963182e-02 -5.777961e-02 -3.290237e-02 5.792861e-04 
2.312312e+01 -5.446195e-03 -5.080753e-02 -7.235664e-02 -9.012005e-02 -9.629319e-02 -7.421238e-02 -5.967171e-02 -5.771350e-02 -3.288071e-02 5.207023e-04 
2.318318e+01 -5.435475e-03 -5.074296e-02 -7.235687e-02 -9.009845e-02 -9.621393e-02 -7.423819e-02 -5.971125e-02 -5.764786e-02 -3.285911e-02 4.623301e-04 
2.324324e+01 -5.424818e-03 -5.067875e-02 -7.235684e-02 -9.007670e-02 -9.613517e-02 -7.426372e-02 -5.975045e-02 -5.758266e-02 -3.283758e-02 4.041681e-04 
2.330330e+01 -5.414224e-03 -5.061489e-02 -7.235655e-02 -9.005482e-02 -9.605692e-02 -7.428897e-02 -5.978929e-02 -5.751791e-02 -3.281610e-02 3.462147e-04 
2.336336e+01 -5.403693e-03 -5.055138e-02 -7.235600e-02 -9.003281e-02 -9.597916e-02 -7.431395e-02 -5.982779e-02 -5.745361e-02 -3.279469e-02 2.884684e-04 
2.342342e+01 -5.393224e-03 -5.048821e-02 -7.235520e-02 -9.001067e-02 -9.590190e-02 -7.433867e-02 -5.986595e-02 -5.738975e-02 -3.277335e-02 2.309277e-04 
2.348348e+01 -5.382816e-03 -5.042538e-02 -7.235413e-02 -8.998840e-02 -9.582513e-02 -7.436311e-02 -5.990376e-02 -5.732633e-02 -3.275207e-02 1.735911e-04 
2.354354e+01 -5.372471e-03 -5.036290e-02 -7.235282e-02 -8.996600e-02 -9.574885e-02 -7.438729e-02 -5.994124e-02 -5.726334e-02 -3.273085e-02 1.164572e-04 
2.360360e+01 -5.362186e-03 -5.030075e-02 -7.235125e-02 -8.994348e-02 -9.567305e-02 -7.441121e-02 -5.997839e-02 -5.720078e-02 -3.270970e-02 5.952446e-05 
2.366366e+01 -5.351962e-03 -5.023893e-02 -7.234943e-02 -8.992083e-02 -9.559772e-02 -7.443487e-02 -6.001521e-02 -5.713864e-02 -3.268862e-02 2.791529e-06 
2.372372e+01 -5.341798e-03 -5.017745e-02 -7.234737e-02 -8.989806e-02 -9.552287e-02 -7.445826e-02 -6.005169e-02 -5.707694e-02 -3.266760e-02 -5.374304e-05 
2.378378e+01 -5.331694e-03 -5.011630e-02 -7.234506e-02 -8.987517e-02 -9.544849e-02 -7.448141e-02 -6.008785e-02 -5.701565e-02 -3.264665e-02 -1.100807e-04 
2.384384e+01 -5.321650e-03 -5.005547e-02 -7.234251e-02 -8.985216e-02 -9.537457e-02 -7.450429e-02 -6.012368e-02 -5.695478e-02 -3.262577e-02 -1.662227e-04 
2.390390e+01 -5.311665e-03 -4.999497e-02 -7.233971e-02 -8.982903e-02 -9.530111e-02 -7.452693e-02 -6.015919e-02 -5.689432e-02 -3.260496e-02 -2.221706e-04 
2.396396e+01 -5.301739e-03 -4.993480e-02 -7.233668e-02 -8.980579e-02 -9.522811e-02 -7.454931e-02 -6.019439e-02 -5.683427e-02 -3.258421e-02 -2.779256e-04 
2.402402e+01 -5.291872e-03 -4.987494e-02 -7.233341e-02 -8.978243e-02 -9.515556e-02 -7.457145e-02 -6.022926e-02 -5.677462e-02 -3.256354e-02 -3.334892e-04 
2.408408e+01 -5.282062e-03 -4.981539e-02 -7.232990e-02 -8.975896e-02 -9.508346e-02 -7.459334e-02 -6.026382e-02 -5.671539e-02 -3.254294e-02 -3.888627e-04 
2.414414e+01 -5.272310e-03 -4.975617e-02 -7.232616e-02 -8.973538e-02 -9.501180e-02 -7.461499e-02 -6.029806e-02 -5.665655e-02 -3.252240e-02 -4.440474e-04 
2.420420e+01 -5.262616e-03 -4.969725e-02 -7.232219e-02 -8.971169e-02 -9.494059e-02 -7.463639e-02 -6.033200e-02 -5.659810e-02 -3.250194e-02 -4.990445e-04 
2.426426e+01 -5.252979e-03 -4.963865e-02 -7.231799e-02 -8.968789e-02 -9.486981e-02 -7.465756e-02 -6.036563e-02 -5.654005e-02 -3.248155e-02 -5.538555e-04 
2.432432e+01 -5.243398e-03 -4.958035e-02 -7.231356e-02 -8.966399e-02 -9.479946e-02 -7.467848e-02 -6.039895e-02 -5.648239e-02 -3.246123e-02 -6.084816e-04 
2.438438e+01 -5.233874e-03 -4.952235e-02 -7.230891e-02 -8.963998e-02 -9.472954e-02 -7.469917e-02 -6.043196e-02 -5.642512e-02 -3.244098e-02 -6.629240e-04 
2.444444e+01 -5.224406e-03 -4.946466e-02 -7.230403e-02 -8.961587e-02 -9.466005e-02 -7.471962e-02 -6.046468e-02 -5.636823e-02 -3.242081e-02 -7.171841e-04 
2.450450e+01 -5.214993e-03 -4.940727e-02 -7.229893e-02 -8.959165e-02 -9.459097e-02 -7.473985e-02 -6.049710e-02 -5.631173e-02 -3.240071e-02 -7.712631e-04 
2.456456e+01 -5.205636e-03 -4.935018e-02 -7.229361e-02 -8.956734e-02 -9.452232e-02 -7.475984e-02 -6.052922e-02 -5.625560e-02 -3.238068e-02 -8.251622e-04 
2.462462e+01 -5.196334e-03 -4.929339e-02 -7.228808e-02 -8.954292e-02 -9.445408e-02 -7.477960e-02 -6.056104e-02 -5.619984e-02 -3.236073e-02 -8.788826e-04 
2.468468e+01 -5.187086e-03 -4.923688e-02 -7.228232e-02 -8.951841e-02 -9.438625e-02 -7.479913e-02 -6.059257e-02 -5.614446e-02 -3.234085e-02 -9.324257e-04 
2.474474e+01 -5.177892e-03 -4.918067e-02 -7.227635e-02 -8.949380e-02 -9.431882e-02 -7.481844e-02 -6.062381e-02 -5.608944e-02 -3.232105e-02 -9.857924e-04 
2.480480e+01 -5.168753e-03 -4.912475e-02 -7.227017e-02 -8.946909e-02 -9.425180e-02 -7.483753e-02 -6.065477e-02 -5.603479e-02 -3.230132e-02 -1.038984e-03 
2.486486e+01 -5.159667e-03 -4.906911e-02 -7.226378e-02 -8.944429e-02 -9.418518e-02 -7.485639e-02 -6.068543e-02 -5.598051e-02 -3.228166e-02 -1.092002e-03 
2.492492e+01 -5.150634e-03 -4.901376e-02 -7.225718e-02 -8.941940e-02 -9.411895e-02 -7.487504e-02 -6.071581e-02 -5.592658e-02 -3.226208e-02 -1.144847e-03 
2.498498e+01 -5.141654e-03 -4.895869e-02 -7.225037e-02 -8.939441e-02 -9.405311e-02 -7.489346e-02 -6.074591e-02 -5.587301e-02 -3.224258e-02 -1.197521e-03 
2.504505e+01 -5.132726e-03 -4.890391e-02 -7.224335e-02 -8.936934e-02 -9.398767e-02 -7.491167e-02 -6.077573e-02 -5.581979e-02 -3.222316e-02 -1.250024e-03 
2.510511e+01 -5.123851e-03 -4.884940e-02 -7.223613e-02 -8.934418e-02 -9.392260e-02 -7.492967e-02 -6.080528e-02 -5.576693e-02 -3.220381e-02 -1.302358e-03 
2.516517e+01 -5.115027e-03 -4.879516e-02 -7.222871e-02 -8.931893e-02 -9.385793e-02 -7.494745e-02 -6.083454e-02 -5.571441e-02 -3.218454e-02 -1.354524e-03 
2.522523e+01 -5.106255e-03 -4.874120e-02 -7.222109e-02 -8.929359e-02 -9.379363e-02 -7.496502e-02 -6.086354e-02 -5.566224e-02 -3.216534e-02 -1.406523e-03 
2.528529e+01 -5.097534e-03 -4.868751e-02 -7.221327e-02 -8.926817e-02 -9.372970e-02 -7.498238e-02 -6.089226e-02 -5.561041e-02 -3.214623e-02 -1.458356e-03 
2.534535e+01 -5.088864e-03 -4.863409e-02 -7.220525e-02 -8.924266e-02 -9.366615e-02 -7.499953e-02 -6.092071e-02 -5.555892e-02 -3.212719e-02 -1.510025e-03 
2.540541e+01 -5.080244e-03 -4.858094e-02 -7.219703e-02 -8.921708e-02 -9.360296e-02 -7.501648e-02 -6.094889e-02 -5.550777e-02 -3.210823e-02 -1.561529e-03 
2.546547e+01 -5.071675e-03 -4.852806e-02 -7.218863e-02 -8.919141e-02 -9.354014e-02 -7.503322e-02 -6.097680e-02 -5.545695e-02 -3.208935e-02 -1.612871e-03 
2.552553e+01 -5.063155e-03 -4.847543e-02 -7.218003e-02 -8.916566e-02 -9.347768e-02 -7.504976e-02 -6.100446e-02 -5.540647e-02 -3.207055e-02 -1.664052e-03 
2.558559e+01 -5.054685e-03 -4.842307e-02 -7.217124e-02 -8.913983e-02 -9.341559e-02 -7.506609e-02 -6.103185e-02 -5.535631e-02 -3.205182e-02 -1.715072e-03 
2.564565e+01 -5.046264e-03 -4.837097e-02 -7.216226e-02 -8.911392e-02 -9.335384e-02 -7.508223e-02 -6.105898e-02 -5.530649e-02 -3.203318e-02 -1.765932e-03 
2.570571e+01 -5.037891e-03 -4.831913e-02 -7.215309e-02 -8.908794e-02 -9.329245e-02 -7.509817e-02 -6.108585e-02 -5.525698e-02 -3.201462e-02 -1.816634e-03 
2.576577e+01 -5.029568e-03 -4.826754e-02 -7.214374e-02 -8.906188e-02 -9.323141e-02 -7.511391e-02 -6.111247e-02 -5.520780e-02 -3.199613e-02 -1.867179e-03 
2.582583e+01 -5.021292e-03 -4.821621e-02 -7.213421e-02 -8.903574e-02 -9.317072e-02 -7.512945e-02 -6.113883e-02 -5.515893e-02 -3.197773e-02 -1.917567e-03 
2.588589e+01 -5.013065e-03 -4.816512e-02 -7.212449e-02 -8.900954e-02 -9.311037e-02 -7.514480e-02 -6.116494e-02 -5.511039e-02 -3.195941e-02 -1.967800e-03 
2.594595e+01 -5.004885e-03 -4.811429e-02 -7.211459e-02 -8.898326e-02 -9.305036e-02 -7.515996e-02 -6.119080e-02 -5.506215e-02 -3.194116e-02 -2.017878e-03 
2.600601e+01 -4.996752e-03 -4.806370e-02 -7.210451e-02 -8.895690e-02 -9.299069e-02 -7.517493e-02 -6.121640e-02 -5.501423e-02 -3.192300e-02 -2.067804e-03 
2.606607e+01 -4.988666e-03 -4.801336e-02 -7.209425e-02 -8.893048e-02 -9.293135e-02 -7.518971e-02 -6.124177e-02 -5.496661e-02 -3.190492e-02 -2.117576e-03 
2.612613e+01 -4.980627e-03 -4.796327e-02 -7.208382e-02 -8.890399e-02 -9.287235e-02 -7.520430e-02 -6.126688e-02 -5.491931e-02 -3.188692e-02 -2.167198e-03 
2.618619e+01 -4.972634e-03 -4.791342e-02 -7.207322e-02 -8.887743e-02 -9.281367e-02 -7.521870e-02 -6.129176e-02 -5.487230e-02 -3.186900e-02 -2.216668e-03 
2.624625e+01 -4.964687e-03 -4.786380e-02 -7.206244e-02 -8.885080e-02 -9.275532e-02 -7.523292e-02 -6.131639e-02 -5.482560e-02 -3.185116e-02 -2.265990e-03 
2.630631e+01 -4.956786e-03 -4.781443e-02 -7.205149e-02 -8.882411e-02 -9.269729e-02 -7.524696e-02 -6.134078e-02 -5.477920e-02 -3.183341e-02 -2.315163e-03 
2.636637e+01 -4.948930e-03 -4.776529e-02 -7.204036e-02 -8.879735e-02 -9.263958e-02 -7.526081e-02 -6.136494e-02 -5.473309e-02 -3.181574e-02 -2.364188e-03 
2.642643e+01 -4.941119e-03 -4.771639e-02 -7.202908e-02 -8.877053e-02 -9.258219e-02 -7.527448e-02 -6.138885e-02 -5.468728e-02 -3.179815e-02 -2.413066e-03 
2.648649e+01 -4.933353e-03 -4.766772e-02 -7.201762e-02 -8.874364e-02 -9.252511e-02 -7.528797e-02 -6.141254e-02 -5.464176e-02 -3.178064e-02 -2.461799e-03 
2.654655e+01 -4.925631e-03 -4.761928e-02 -7.200600e-02 -8.871669e-02 -9.246835e-02 -7.530128e-02 -6.143599e-02 -5.459653e-02 -3.176321e-02 -2.510387e-03 
2.660661e+01 -4.917953e-03 -4.757107e-02 -7.199421e-02 -8.868968e-02 -9.241190e-02 -7.531442e-02 -6.145921e-02 -5.455159e-02 -3.174587e-02 -2.558831e-03 
2.666667e+01 -4.910320e-03 -4.752309e-02 -7.198226e-02 -8.866261e-02 -9.235575e-02 -7.532738e-02 -6.148220e-02 -5.450694e-02 -3.172861e-02 -2.607132e-03 
2.672673e+01 -4.902730e-03 -4.747534e-02 -7.197015e-02 -8.863548e-02 -9.229990e-02 -7.534017e-02 -6.150496e-02 -5.446256e-02 -3.171143e-02 -2.655291e-03 
2.678679e+01 -4.895183e-03 -4.742781e-02 -7.195788e-02 -8.860829e-02 -9.224436e-02 -7.535278e-02 -6.152749e-02 -5.441847e-02 -3.169433e-02 -2.703308e-03 
2.684685e+01 -4.887679e-03 -4.738050e-02 -7.194545e-02 -8.858105e-02 -9.218911e-02 -7.536523e-02 -6.154981e-02 -5.437466e-02 -3.167732e-02 -2.751186e-03 
2.690691e+01 -4.880218e-03 -4.733342e-02 -7.193287e-02 -8.855374e-02 -9.213416e-02 -7.537750e-02 -6.157189e-02 -5.433112e-02 -3.166039e-02 -2.798923e-03 
2.696697e+01 -4.872799e-03 -4.728655e-02 -7.192013e-02 -8.852639e-02 -9.207951e-02 -7.538960e-02 -6.159376e-02 -5.428786e-02 -3.164355e-02 -2.846522e-03 
2.702703e+01 -4.865422e-03 -4.723990e-02 -7.190723e-02 -8.849897e-02 -9.202514e-02 -7.540154e-02 -6.161541e-02 -5.424487e-02 -3.162678e-02 -2.893983e-03 
2.708709e+01 -4.858087e-03 -4.719347e-02 -7.189418e-02 -8.847150e-02 -9.197107e-02 -7.541331e-02 -6.163684e-02 -5.420215e-02 -3.161011e-02 -2.941308e-03 
2.714715e+01 -4.850794e-03 -4.714725e-02 -7.188098e-02 -8.844398e-02 -9.191728e-02 -7.542491e-02 -6.165805e-02 -5.415970e-02 -3.159351e-02 -2.988496e-03 
2.720721e+01 -4.843542e-03 -4.710124e-02 -7.186763e-02 -8.841641e-02 -9.186377e-02 -7.543635e-02 -6.167905e-02 -5.411751e-02 -3.157700e-02 -3.035548e-03 
2.726727e+01 -4.836330e-03 -4.705545e-02 -7.185414e-02 -8.838878e-02 -9.181054e-02 -7.544763e-02 -6.169984e-02 -5.407559e-02 -3.156057e-02 -3.082467e-03 
2.732733e+01 -4.829160e-03 -4.700986e-02 -7.184049e-02 -8.836110e-02 -9.175759e-02 -7.545875e-02 -6.172041e-02 -5.403393e-02 -3.154423e-02 -3.129251e-03 
2.738739e+01 -4.822029e-03 -4.696449e-02 -7.182670e-02 -8.833337e-02 -9.170492e-02 -7.546970e-02 -6.174077e-02 -5.399253e-02 -3.152797e-02 -3.175903e-03 
2.744745e+01 -4.814939e-03 -4.691932e-02 -7.181276e-02 -8.830560e-02 -9.165252e-02 -7.548050e-02 -6.176093e-02 -5.395139e-02 -3.151179e-02 -3.222423e-03 
2.750751e+01 -4.807889e-03 -4.687435e-02 -7.179868e-02 -8.827777e-02 -9.160039e-02 -7.549114e-02 -6.178088e-02 -5.391050e-02 -3.149570e-02 -3.268812e-03 
2.756757e+01 -4.800878e-03 -4.682959e-02 -7.178446e-02 -8.824990e-02 -9.154853e-02 -7.550162e-02 -6.180062e-02 -5.386987e-02 -3.147969e-02 -3.315070e-03 
2.762763e+01 -4.793907e-03 -4.678503e-02 -7.177010e-02 -8.822198e-02 -9.149694e-02 -7.551195e-02 -6.182016e-02 -5.382949e-02 -3.146377e-02 -3.361198e-03 
2.768769e+01 -4.786974e-03 -4.674067e-02 -7.175560e-02 -8.819401e-02 -9.144561e-02 -7.552212e-02 -6.183949e-02 -5.378936e-02 -3.144793e-02 -3.407198e-03 
2.774775e+01 -4.780080e-03 -4.669650e-02 -7.174096e-02 -8.816600e-02 -9.139455e-02 -7.553214e-02 -6.185863e-02 -5.374947e-02 -3.143218e-02 -3.453069e-03 
2.780781e+01 -4.773225e-03 -4.665254e-02 -7.172618e-02 -8.813795e-02 -9.134374e-02 -7.554201e-02 -6.187756e-02 -5.370984e-02 -3.141651e-02 -3.498813e-03 
2.786787e+01 -4.766408e-03 -4.660877e-02 -7.171127e-02 -8.810985e-02 -9.129319e-02 -7.555173e-02 -6.189630e-02 -5.367044e-02 -3.140092e-02 -3.544430e-03 
2.792793e+01 -4.759629e-03 -4.656520e-02 -7.169622e-02 -8.808170e-02 -9.124290e-02 -7.556129e-02 -6.191484e-02 -5.363129e-02 -3.138542e-02 -3.589922e-03 
2.798799e+01 -4.752887e-03 -4.652181e-02 -7.168104e-02 -8.805352e-02 -9.119286e-02 -7.557071e-02 -6.193319e-02 -5.359238e-02 -3.137000e-02 -3.635288e-03 
2.804805e+01 -4.746183e-03 -4.647862e-02 -7.166573e-02 -8.802529e-02 -9.114307e-02 -7.557998e-02 -6.195134e-02 -5.355371e-02 -3.135467e-02 -3.680530e-03 
2.810811e+01 -4.739516e-03 -4.643562e-02 -7.165028e-02 -8.799702e-02 -9.109353e-02 -7.558911e-02 -6.196930e-02 -5.351528e-02 -3.133942e-02 -3.725649e-03 
2.816817e+01 -4.732886e-03 -4.639281e-02 -7.163471e-02 -8.796872e-02 -9.104423e-02 -7.559809e-02 -6.198706e-02 -5.347708e-02 -3.132426e-02 -3.770644e-03 
2.822823e+01 -4.726292e-03 -4.635019e-02 -7.161901e-02 -8.794037e-02 -9.099518e-02 -7.560692e-02 -6.200464e-02 -5.343911e-02 -3.130918e-02 -3.815517e-03 
2.828829e+01 -4.719735e-03 -4.630775e-02 -7.160318e-02 -8.791198e-02 -9.094637e-02 -7.561561e-02 -6.202203e-02 -5.340138e-02 -3.129418e-02 -3.860269e-03 
2.834835e+01 -4.713214e-03 -4.626549e-02 -7.158723e-02 -8.788355e-02 -9.089780e-02 -7.562416e-02 -6.203924e-02 -5.336387e-02 -3.127927e-02 -3.904900e-03 
2.840841e+01 -4.706728e-03 -4.622342e-02 -7.157115e-02 -8.785509e-02 -9.084947e-02 -7.563257e-02 -6.205625e-02 -5.332660e-02 -3.126444e-02 -3.949411e-03 
2.846847e+01 -4.700279e-03 -4.618153e-02 -7.155494e-02 -8.782659e-02 -9.080138e-02 -7.564083e-02 -6.207309e-02 -5.328955e-02 -3.124970e-02 -3.993802e-03 
2.852853e+01 -4.693864e-03 -4.613982e-02 -7.153862e-02 -8.779806e-02 -9.075352e-02 -7.564896e-02 -6.208974e-02 -5.325272e-02 -3.123505e-02 -4.038075e-03 
2.858859e+01 -4.687485e-03 -4.609829e-02 -7.152217e-02 -8.776948e-02 -9.070589e-02 -7.565695e-02 -6.210621e-02 -5.321612e-02 -3.122047e-02 -4.082230e-03 
2.864865e+01 -4.681141e-03 -4.605693e-02 -7.150560e-02 -8.774088e-02 -9.065849e-02 -7.566480e-02 -6.212250e-02 -5.317973e-02 -3.120598e-02 -4.126268e-03 
2.870871e+01 -4.674831e-03 -4.601575e-02 -7.148892e-02 -8.771224e-02 -9.061132e-02 -7.567252e-02 -6.213861e-02 -5.314357e-02 -3.119158e-02 -4.170188e-03 
2.876877e+01 -4.668556e-03 -4.597475e-02 -7.147212e-02 -8.768356e-02 -9.056438e-02 -7.568010e-02 -6.215454e-02 -5.310763e-02 -3.117726e-02 -4.213993e-03 
2.882883e+01 -4.662314e-03 -4.593392e-02 -7.145519e-02 -8.765485e-02 -9.051766e-02 -7.568754e-02 -6.217029e-02 -5.307190e-02 -3.116302e-02 -4.257683e-03 
2.888889e+01 -4.656107e-03 -4.589326e-02 -7.143816e-02 -8.762611e-02 -9.047116e-02 -7.569486e-02 -6.218588e-02 -5.303638e-02 -3.114887e-02 -4.301257e-03 
2.894895e+01 -4.649933e-03 -4.585278e-02 -7.142101e-02 -8.759734e-02 -9.042489e-02 -7.570204e-02 -6.220128e-02 -5.300108e-02 -3.113480e-02 -4.344718e-03 
2.900901e+01 -4.643793e-03 -4.581246e-02 -7.140374e-02 -8.756853e-02 -9.037883e-02 -7.570909e-02 -6.221652e-02 -5.296599e-02 -3.112082e-02 -4.388066e-03 
2.906907e+01 -4.637685e-03 -4.577231e-02 -7.138637e-02 -8.753970e-02 -9.033298e-02 -7.571601e-02 -6.223158e-02 -5.293111e-02 -3.110692e-02 -4.431300e-03 
2.912913e+01 -4.631611e-03 -4.573233e-02 -7.136888e-02 -8.751083e-02 -9.028736e-02 -7.572280e-02 -6.224648e-02 -5.289644e-02 -3.109311e-02 -4.474423e-03 
2.918919e+01 -4.625569e-03 -4.569252e-02 -7.135128e-02 -8.748194e-02 -9.024194e-02 -7.572946e-02 -6.226120e-02 -5.286197e-02 -3.107937e-02 -4.517434e-03 
2.924925e+01 -4.619560e-03 -4.565287e-02 -7.133357e-02 -8.745301e-02 -9.019674e-02 -7.573599e-02 -6.227576e-02 -5.282771e-02 -3.106573e-02 -4.560334e-03 
2.930931e+01 -4.613583e-03 -4.561338e-02 -7.131576e-02 -8.742406e-02 -9.015174e-02 -7.574240e-02 -6.229015e-02 -5.279366e-02 -3.105216e-02 -4.603124e-03 
2.936937e+01 -4.607638e-03 -4.557405e-02 -7.129783e-02 -8.739508e-02 -9.010696e-02 -7.574868e-02 -6.230438e-02 -5.275980e-02 -3.103868e-02 -4.645805e-03 
2.942943e+01 -4.601725e-03 -4.553489e-02 -7.127981e-02 -8.736607e-02 -9.006238e-02 -7.575484e-02 -6.231844e-02 -5.272615e-02 -3.102529e-02 -4.688376e-03 
2.948949e+01 -4.595843e-03 -4.549588e-02 -7.126167e-02 -8.733704e-02 -9.001800e-02 -7.576087e-02 -6.233234e-02 -5.269269e-02 -3.101198e-02 -4.730839e-03 
2.954955e+01 -4.589993e-03 -4.545704e-02 -7.124343e-02 -8.730798e-02 -8.997382e-02 -7.576678e-02 -6.234608e-02 -5.265944e-02 -3.099875e-02 -4.773195e-03 
2.960961e+01 -4.584174e-03 -4.541835e-02 -7.122509e-02 -8.727889e-02 -8.992985e-02 -7.577256e-02 -6.235966e-02 -5.262637e-02 -3.098560e-02 -4.815443e-03 
2.966967e+01 -4.578385e-03 -4.537982e-02 -7.120665e-02 -8.724978e-02 -8.988607e-02 -7.577823e-02 -6.237308e-02 -5.259351e-02 -3.097254e-02 -4.857584e-03 
2.972973e+01 -4.572628e-03 -4.534144e-02 -7.118811e-02 -8.722064e-02 -8.984249e-02 -7.578378e-02 -6.238634e-02 -5.256083e-02 -3.095956e-02 -4.899620e-03 
2.978979e+01 -4.566900e-03 -4.530322e-02 -7.116946e-02 -8.719148e-02 -8.979911e-02 -7.578920e-02 -6.239945e-02 -5.252835e-02 -3.094666e-02 -4.941550e-03 
2.984985e+01 -4.561203e-03 -4.526515e-02 -7.115072e-02 -8.716230e-02 -8.975592e-02 -7.579451e-02 -6.241239e-02 -5.249606e-02 -3.093385e-02 -4.983375e-03 
2.990991e+01 -4.555536e-03 -4.522723e-02 -7.113188e-02 -8.713309e-02 -8.971292e-02 -7.579970e-02 -6.242519e-02 -5.246396e-02 -3.092112e-02 -5.025096e-03 
2.996997e+01 -4.549899e-03 -4.518946e-02 -7.111294e-02 -8.710386e-02 -8.967011e-02 -7.580477e-02 -6.243783e-02 -5.243204e-02 -3.090848e-02 -5.066713e-03 

